Event-triggered and distributed model predictive control for guaranteed collision avoidance in UAV swarms

Distributed model predictive control (DMPC) is often used to tackle path planning for unmanned aerial vehicle (UAV) swarms. However, it requires considerable computations on-board the UAV, leading to increased weight and power consumption. In this work, we propose to offload path planning computations to multiple ground-based computation units. As simultaneously communicating and recomputing all trajectories is not feasible for a large swarm with tight timing requirements, we develop a novel event-triggered DMPC that selects a subset of most relevant UAV trajectories to be replanned. The resulting architecture reduces UAV weight and power consumption, while the active redundancy provides robustness against computation unit failures. Moreover, the DMPC guarantees feasible and collision-free trajectories for UAVs with linear dynamics. In simulations, we demonstrate that our method can reliably plan trajectories, while saving 60% of network traffic and required computational power. Hardware-in-the-loop experiments show that it is suitable to control real quadcopter swarms.

==> README.txt <==
INSTALLING THE IFACCONF LATEX PACKAGE
=====================================

1. Unzip the ifacconf_latex.zip archive into a folder (directory) of your convenience.

2. Copy the ifaconf.cls file to a directory where latex can find it (see your local installation documentation for the details). 

3. Test the class file by processing the sample file twice:

pdflatex ifaconf.tex   
pdflatex ifaconf.tex  # run twice to solve cross-references

You should obtain as a result a file named ifaconf.pdf. It should look the same as the provided ifaconf_sample.pdf. This file also contains some guidelines about using the ifaconf.cls LaTeX class.

Alternatively, you can generate a PDF file using latex and ghostscript:

latex ifacconf.tex
latex ifacconf.tex    # run twice to solve cross-references
dvips -Ppdf -G0 -ta4 ifacconf
ps2pdf -dCompatibilityLevel=1.4 -dMaxSubsetPct=100 -dSubsetFonts=true \
       -dEmbedAllFonts=true -sPAPERSIZE=a4 ifacconf.ps ifaconf.pdf

4. In particular, check the ifacconf.pdf file you have produced for:

- Page size: A4 paper size is required for all IFAC event papers.
- Font usage: you should not have any type 3 fonts nor Asian fonts. All the fonts must be embedded in the PDF file.

The simplest way to check the PDF file is to use Acrobat Reader (freely downloadable from http://www.adobe.com) and open the File->Properties Window.

If the file size or fonts are incorrect, check your LaTeX configuration for  appropriate settings. 

==> ReferenceList.txt <==
AlZain, M.A., Pardede, E., Soh, B., and Thom, J.A.
(2012). Cloud computing security: from single to multiclouds. In 45th Hawaii International Conference on
System Sciences.
Augugliaro, F., Schoellig, A.P., and D’Andrea, R. (2012).
Generation of collision-free trajectories for a quadrocopter fleet: A sequential convex programming approach. In IEEE/RSJ International Conference on Intelligent Robots and Systems.
Cai, Z., Zhou, H., Zhao, J., Wu, K., and Wang, Y. (2018).
Formation control of multiple unmanned aerial vehicles
by event-triggered distributed model predictive control.
IEEE Access.
Chen, Y., Guo, M., and Li, Z. (2022). Recursive feasibility
and deadlock resolution in mpc-based multi-robot trajectory generation. doi:10.48550/ARXIV.2202.06071.
URL https://arxiv.org/abs/2202.06071.
Ferrari, F. (2011). Efficient network flooding and time
synchronization with glossy. In Proceedings of the 10th
ACM/IEEE International Conference on Information
Processing in Sensor Networks.
Herrmann, C., Mager, F., and Zimmerling, M. (2018).
Mixer: Efficient many-to-all broadcast in dynamic wireless mesh networks. In 16th ACM Conference on Embedded Networked Sensor Systems.
Luis, C.E. and Schoellig, A.P. (2019). Trajectory generation for multiagent point-to-point transitions via distributed model predictive control. IEEE Robotics and
Automation Letters.
Luis, C.E., Vukosavljev, M., and Schoellig, A.P. (2020).
Online trajectory generation with distributed model
predictive control for multi-robot motion planning.
IEEE Robotics and Automation Letters.
Mager, F., Baumann, D., Herrmann, C., Trimpe, S., and
Zimmerling, M. (2021). Scaling Beyond Bandwidth Limitations: Wireless Control With Stability Guarantees
Under Overload. ACM Trans. Cyber-Phys. Syst.
Mager, F., Baumann, D., Jacob, R., Thiele, L., Trimpe,
S., and Zimmerling, M. (2019). Feedback control goes
wireless: Guaranteed stability over low-power multi-hop
networks. In 10th ACM/IEEE International Conference
on Cyber-Physical Systems.
Panerati, J., Zheng, H., Zhou, S., Xu, J., Prorok, A., and
Schoellig, A.P. (2021). Learning to fly—a gym environment with pybullet physics for reinforcement learning of
multi-agent quadcopter control. In IEEE/RSJ International Conference on Intelligent Robots and Systems.
Park, J., Kim, D., Kim, G.C., Oh, D., and Kim, H.J.
(2021). Online Distributed Trajectory Planning for
Quadrotor Swarm with Feasibility Guarantee using Linear Safe Corridor. arXiv e-prints, arXiv:2109.09041.
Park, J. and Kim, H.J. (2020). Online trajectory planning for multiple quadrotors in dynamic environments
using relative safe flight corridor. IEEE Robotics and
Automation Letters.
Preiss, J., Hoenig, W., Sukhatme, G., and Ayanian, N.
(2017). Crazyswarm: A large nano-quadcopter swarm.
In IEEE International Conference on Robotics and Automation.
Van Parys, R. and Pipeleers, G. (2017). Distributed model
predictive formation control with inter-vehicle collision
avoidance. In 11th Asian Control Conference.
Wang, X., Xi, L., Chen, Y., Lai, S., Lin, F., and Chen,
B.M. (2021). Decentralized mpc-based trajectory generation for multiple quadrotors in cluttered environments.
Guidance, Navigation and Control.
Zhou, D., Wang, Z., Bandyopadhyay, S., and Schwager,
M. (2017). Fast, on-line collision avoidance for dynamic
vehicles using buffered voronoi cells. IEEE Robotics and
Automation Letters.

==> event_triggered_dmpc_necsys22 - Kopie/README.txt <==
INSTALLING THE IFACCONF LATEX PACKAGE
=====================================

1. Unzip the ifacconf_latex.zip archive into a folder (directory) of your convenience.

2. Copy the ifaconf.cls file to a directory where latex can find it (see your local installation documentation for the details). 

3. Test the class file by processing the sample file twice:

pdflatex ifaconf.tex   
pdflatex ifaconf.tex  # run twice to solve cross-references

You should obtain as a result a file named ifaconf.pdf. It should look the same as the provided ifaconf_sample.pdf. This file also contains some guidelines about using the ifaconf.cls LaTeX class.

Alternatively, you can generate a PDF file using latex and ghostscript:

latex ifacconf.tex
latex ifacconf.tex    # run twice to solve cross-references
dvips -Ppdf -G0 -ta4 ifacconf
ps2pdf -dCompatibilityLevel=1.4 -dMaxSubsetPct=100 -dSubsetFonts=true \
       -dEmbedAllFonts=true -sPAPERSIZE=a4 ifacconf.ps ifaconf.pdf

4. In particular, check the ifacconf.pdf file you have produced for:

- Page size: A4 paper size is required for all IFAC event papers.
- Font usage: you should not have any type 3 fonts nor Asian fonts. All the fonts must be embedded in the PDF file.

The simplest way to check the PDF file is to use Acrobat Reader (freely downloadable from http://www.adobe.com) and open the File->Properties Window.

If the file size or fonts are incorrect, check your LaTeX configuration for  appropriate settings. 

==> event_triggered_dmpc_necsys22 - Kopie/ReferenceList.txt <==
AlZain, M.A., Pardede, E., Soh, B., and Thom, J.A.
(2012). Cloud computing security: from single to multiclouds. In 45th Hawaii International Conference on
System Sciences.
Augugliaro, F., Schoellig, A.P., and D’Andrea, R. (2012).
Generation of collision-free trajectories for a quadrocopter fleet: A sequential convex programming approach. In IEEE/RSJ International Conference on Intelligent Robots and Systems.
Cai, Z., Zhou, H., Zhao, J., Wu, K., and Wang, Y. (2018).
Formation control of multiple unmanned aerial vehicles
by event-triggered distributed model predictive control.
IEEE Access.
Chen, Y., Guo, M., and Li, Z. (2022). Recursive feasibility
and deadlock resolution in mpc-based multi-robot trajectory generation. doi:10.48550/ARXIV.2202.06071.
URL https://arxiv.org/abs/2202.06071.
Ferrari, F. (2011). Efficient network flooding and time
synchronization with glossy. In Proceedings of the 10th
ACM/IEEE International Conference on Information
Processing in Sensor Networks.
Herrmann, C., Mager, F., and Zimmerling, M. (2018).
Mixer: Efficient many-to-all broadcast in dynamic wireless mesh networks. In 16th ACM Conference on Embedded Networked Sensor Systems.
Luis, C.E. and Schoellig, A.P. (2019). Trajectory generation for multiagent point-to-point transitions via distributed model predictive control. IEEE Robotics and
Automation Letters.
Luis, C.E., Vukosavljev, M., and Schoellig, A.P. (2020).
Online trajectory generation with distributed model
predictive control for multi-robot motion planning.
IEEE Robotics and Automation Letters.
Mager, F., Baumann, D., Herrmann, C., Trimpe, S., and
Zimmerling, M. (2021). Scaling Beyond Bandwidth Limitations: Wireless Control With Stability Guarantees
Under Overload. ACM Trans. Cyber-Phys. Syst.
Mager, F., Baumann, D., Jacob, R., Thiele, L., Trimpe,
S., and Zimmerling, M. (2019). Feedback control goes
wireless: Guaranteed stability over low-power multi-hop
networks. In 10th ACM/IEEE International Conference
on Cyber-Physical Systems.
Panerati, J., Zheng, H., Zhou, S., Xu, J., Prorok, A., and
Schoellig, A.P. (2021). Learning to fly—a gym environment with pybullet physics for reinforcement learning of
multi-agent quadcopter control. In IEEE/RSJ International Conference on Intelligent Robots and Systems.
Park, J., Kim, D., Kim, G.C., Oh, D., and Kim, H.J.
(2021). Online Distributed Trajectory Planning for
Quadrotor Swarm with Feasibility Guarantee using Linear Safe Corridor. arXiv e-prints, arXiv:2109.09041.
Park, J. and Kim, H.J. (2020). Online trajectory planning for multiple quadrotors in dynamic environments
using relative safe flight corridor. IEEE Robotics and
Automation Letters.
Preiss, J., Hoenig, W., Sukhatme, G., and Ayanian, N.
(2017). Crazyswarm: A large nano-quadcopter swarm.
In IEEE International Conference on Robotics and Automation.
Van Parys, R. and Pipeleers, G. (2017). Distributed model
predictive formation control with inter-vehicle collision
avoidance. In 11th Asian Control Conference.
Wang, X., Xi, L., Chen, Y., Lai, S., Lin, F., and Chen,
B.M. (2021). Decentralized mpc-based trajectory generation for multiple quadrotors in cluttered environments.
Guidance, Navigation and Control.
Zhou, D., Wang, Z., Bandyopadhyay, S., and Schwager,
M. (2017). Fast, on-line collision avoidance for dynamic
vehicles using buffered voronoi cells. IEEE Robotics and
Automation Letters.

==> event_triggered_dmpc_necsys22 - Kopie/plotData/Alpha0ETFinal_25.csv <==
0.0 4.2800847540790015
0.16666666666666666 4.280112846484727
0.3333333333333333 4.280099229039754
0.5 4.280089992864098
0.6666666666666666 4.280084420910719
0.8333333333333334 4.280081038423536
1.0 4.28007896677576
1.1666666666666667 4.279247445339733
1.3333333333333333 4.271612933965289
1.5 4.253275755456909
1.6666666666666667 4.221559820675075
1.8333333333333333 4.1783819348057545
2.0 4.1262252173548575
2.1666666666666665 4.068175096642909
2.3333333333333335 4.00607206133096
2.5 3.9413395250393513
2.6666666666666665 3.8752685802112508
2.8333333333333335 3.809141568033296
3.0 3.7440980982609493
3.1666666666666665 3.681005402269651
3.3333333333333335 3.6203537277549405
3.5 3.5621396366996856
3.6666666666666665 3.5066094250188873
3.8333333333333335 3.453477860573905
4.0 3.4029485452024075
4.166666666666667 3.3546651117667623
4.333333333333333 3.308772961527065
4.5 3.2647681685773335
4.666666666666667 3.222794141726455
4.833333333333333 3.182502934954404
5.0 3.144056586337322
5.166666666666667 3.1070479233600667
5.333333333333333 3.0712933738193655
5.5 3.036537019878969
5.666666666666667 3.0027354877810883
5.833333333333333 2.969892828382536
6.0 2.937965050484642
6.166666666666667 2.9070508996200615
6.333333333333333 2.877045473757242
6.5 2.8480478088813537
6.666666666666667 2.819888763467364
6.833333333333333 2.7926398925835993
7.0 2.766159164049857
7.166666666666667 2.740457688940649
7.333333333333333 2.7153223227342913
7.5 2.6908175500792284
7.666666666666667 2.666871496291539
7.833333333333333 2.643489369477548
8.0 2.620503135425177
8.166666666666666 2.5978521647604205
8.333333333333334 2.5754643153820433
8.5 2.553429840087773
8.666666666666666 2.5316620192059163
8.833333333333334 2.5101327752771945
9.0 2.488805108675536
9.166666666666666 2.467770965461301
9.333333333333334 2.4469727588345602
9.5 2.4263207018482653
9.666666666666666 2.4056664629247106
9.833333333333334 2.384922497311869
10.0 2.3641826793315808
10.166666666666666 2.343593030207824
10.333333333333334 2.3231572095491986
10.5 2.3027871225649497
10.666666666666666 2.282367741141245
10.833333333333334 2.2618674557417306
11.0 2.2412452448188067
11.166666666666666 2.2205479127802232
11.333333333333334 2.199806795206977
11.5 2.179059246443678
11.666666666666666 2.158266180454264
11.833333333333334 2.1373862194784405
12.0 2.1163373099551777
12.166666666666666 2.0950677560765327
12.333333333333334 2.0735682597392078
12.5 2.0519058081084003
12.666666666666666 2.030130504549007
12.833333333333334 2.0081151162439475
13.0 1.9858148204734767
13.166666666666666 1.9631534741811036
13.333333333333334 1.940201188191448
13.5 1.9170207093313096
13.666666666666666 1.8936964166157129
13.833333333333334 1.8702625837311513
14.0 1.8466475092290318
14.166666666666666 1.822746979442937
14.333333333333334 1.798549809323138
14.5 1.7740535214504678
14.666666666666666 1.7493808653240588
14.833333333333334 1.7245462126368227
15.0 1.6995388943495577
15.166666666666666 1.6743305081172246
15.333333333333334 1.6489695869082768
15.5 1.6234521799829986
15.666666666666666 1.5978120026950542
15.833333333333334 1.5720613217606394
16.0 1.546254685185576
16.166666666666668 1.5203364975500198
16.333333333333332 1.4942921227457617
16.5 1.468091401624862
16.666666666666668 1.4418003899696477
16.833333333333332 1.4154094525470187
17.0 1.3889876378557975
17.166666666666668 1.362490701202482
17.333333333333332 1.336003471329209
17.5 1.3095515468318266
17.666666666666668 1.2831916681380198
17.833333333333332 1.256931795998753
18.0 1.2308219342388658
18.166666666666668 1.2048644790900678
18.333333333333332 1.1791341679115708
18.5 1.1536719984117383
18.666666666666668 1.1285618509464148
18.833333333333332 1.1037851588455687
19.0 1.0793769847024535
19.166666666666668 1.0553296049761256
19.333333333333332 1.0316481668931157
19.5 1.008358442239419
19.666666666666668 0.9854706753999127
19.833333333333332 0.9629908269714617
20.0 0.9409784628385293
20.166666666666668 0.9194193878682283
20.333333333333332 0.8983382310777602
20.5 0.8776904498542685
20.666666666666668 0.8573935526820038
20.833333333333332 0.8374384331673198
21.0 0.8177903376415545
21.166666666666668 0.7985489311268902
21.333333333333332 0.7797443312159366
21.5 0.7614104845817845
21.666666666666668 0.7435167384562221
21.833333333333332 0.7259904069786386
22.0 0.7087581019339511
22.166666666666668 0.6918325007555303
22.333333333333332 0.6751943526808515
22.5 0.6589594171412119
22.666666666666668 0.6430841262450407
22.833333333333332 0.6275752270861025
23.0 0.6124914870238959
23.166666666666668 0.5978791453077038
23.333333333333332 0.5836160689345087
23.5 0.5697911452729763
23.666666666666668 0.5563649494232935
23.833333333333332 0.5434521396508771
24.0 0.5309760392504173
24.166666666666668 0.5189557956180519
24.333333333333332 0.507383082299118
24.5 0.496298538150765
24.666666666666668 0.48568047727050934
24.833333333333332 0.47563139222668216
25.0 0.46600926294909834
25.166666666666668 0.4568225430964396
25.333333333333332 0.44803474280306566
25.5 0.43972671673101194
25.666666666666668 0.4318005100235092
25.833333333333332 0.42422361233439115
26.0 0.41691631805010804
26.166666666666668 0.4099012635601175
26.333333333333332 0.40307748164732005
26.5 0.39646175785386734
26.666666666666668 0.38999346421226644
26.833333333333332 0.3837092380450184
27.0 0.37756038410275317
27.166666666666668 0.371557002684107
27.333333333333332 0.3656787163332133
27.5 0.3599614442634527
27.666666666666668 0.3543988085775628
27.833333333333332 0.3490331924719251
28.0 0.34381926436101956
28.166666666666668 0.3387662772097655
28.333333333333332 0.3338082748184238
28.5 0.3289647236575655
28.666666666666668 0.3242399543767406
28.833333333333332 0.3197230237667
29.0 0.31530794664662176
29.166666666666668 0.31096073819559944
29.333333333333332 0.30661974648624735
29.5 0.30232741931941776
29.666666666666668 0.29815025934516837
29.833333333333332 0.294124696249905
30.0 0.2902243369912979
30.166666666666668 0.2864950973814657
30.333333333333332 0.282921320632062
30.5 0.2795045068918235
30.666666666666668 0.2762260164057459
30.833333333333332 0.27309576150004383
31.0 0.27014154153734954
31.166666666666668 0.2673580064629299
31.333333333333332 0.26473616879644785
31.5 0.26228086490432695
31.666666666666668 0.2599344308708792
31.833333333333332 0.25771789838642656
32.0 0.25561010532683603
32.166666666666664 0.25364087251023776
32.333333333333336 0.25179235017760776
32.5 0.25009066467885305
32.666666666666664 0.24849984366006012
32.833333333333336 0.24700970220331137
33.0 0.2456065129574642
33.166666666666664 0.24428108050204064
33.333333333333336 0.24303762679521224
33.5 0.2418707562769393
33.666666666666664 0.24074536839170846
33.833333333333336 0.23965598391494128
34.0 0.23858778742828407
34.166666666666664 0.23755439650314938
34.333333333333336 0.23655011330279202
34.5 0.2355808061302994
34.666666666666664 0.23464786686573283
34.833333333333336 0.23374781367394026
35.0 0.23287365461582968
35.166666666666664 0.23202103773987828
35.333333333333336 0.23115567183551475
35.5 0.2302989651728833
35.666666666666664 0.22941237711481843
35.833333333333336 0.22850232165048584
36.0 0.22755958703761553
36.166666666666664 0.22658725406988092
36.333333333333336 0.22559610205567343
36.5 0.22458824918371184
36.666666666666664 0.2235516525862544
36.833333333333336 0.22247604728446996
37.0 0.22139489378100716
37.166666666666664 0.2203326641710015
37.333333333333336 0.21929129134422332
37.5 0.21830002199619358
37.666666666666664 0.21733009088242589
37.833333333333336 0.2163586800357214
38.0 0.21537264752625088
38.166666666666664 0.2143521753099748
38.333333333333336 0.21330882664435571
38.5 0.21225543592119797
38.666666666666664 0.21118637946699587
38.833333333333336 0.2101141612997938
39.0 0.20907813303281436
39.166666666666664 0.20807498182178075
39.333333333333336 0.2070978794351633
39.5 0.20617045805079623
39.666666666666664 0.20526059703725422
39.833333333333336 0.20436894131755923
40.0 0.20351581959721626
40.166666666666664 0.20266844624945074
40.333333333333336 0.201829377051598
40.5 0.2010129965621348
40.666666666666664 0.20022772883807538
40.833333333333336 0.19947533472472304
41.0 0.1987688176155409
41.166666666666664 0.1980917366807327
41.333333333333336 0.19742231115113507
41.5 0.19677351675400717
41.666666666666664 0.19612992873710483
41.833333333333336 0.1954642427357625
42.0 0.19476525445699075
42.166666666666664 0.19403854435976212
42.333333333333336 0.19328502283349216
42.5 0.19251412581495916
42.666666666666664 0.19171816463141733
42.833333333333336 0.1909070154607906
43.0 0.190068075404051
43.166666666666664 0.1892161671321304
43.333333333333336 0.18834536200788118
43.5 0.18745758708884105
43.666666666666664 0.1865721826718785
43.833333333333336 0.1856726975791157
44.0 0.18476352397660453
44.166666666666664 0.1838496460876482
44.333333333333336 0.18294148386709835
44.5 0.18205139849804747
44.666666666666664 0.18118116137285378
44.833333333333336 0.18033989077422913
45.0 0.17950932803755007
45.166666666666664 0.17869820799558397
45.333333333333336 0.17790731861458176
45.5 0.17710300545591132
45.666666666666664 0.17628477772278
45.833333333333336 0.17546568340438612
46.0 0.17464403629307065
46.166666666666664 0.17381800367849085
46.333333333333336 0.172997331374109
46.5 0.1721792296302098
46.666666666666664 0.17136684022505694
46.833333333333336 0.17057526199637582
47.0 0.16978634775456938
47.166666666666664 0.16898980947790113
47.333333333333336 0.16819394511085653
47.5 0.16740394315822618
47.666666666666664 0.16661039990531257
47.833333333333336 0.16583042420206207
48.0 0.16507578819310603
48.166666666666664 0.16436967924792192
48.333333333333336 0.16370999969238384
48.5 0.16307635120948588
48.666666666666664 0.16246390271483674
48.833333333333336 0.16188331920693294
49.0 0.16134564089334685
49.166666666666664 0.1608297838443218
49.333333333333336 0.16031579450721323
49.5 0.1598170301349408
49.666666666666664 0.159326924115589
49.833333333333336 0.15885505195746896
50.0 0.1583945425669058
50.166666666666664 0.15794759579203638
50.333333333333336 0.15750417284724358
50.5 0.1570557015025518
50.666666666666664 0.1566006372985816
50.833333333333336 0.15612686960606784
51.0 0.15560710288200286
51.166666666666664 0.15505193488430355
51.333333333333336 0.15447295977444409
51.5 0.1538759248102265
51.666666666666664 0.15327133955086852
51.833333333333336 0.15265842598375334
52.0 0.152035494695442
52.166666666666664 0.1514061167047737
52.333333333333336 0.15076056279714917
52.5 0.1501207025759916
52.666666666666664 0.14949153932612652
52.833333333333336 0.14888383818337902
53.0 0.1483032260346033
53.166666666666664 0.14775774460911517
53.333333333333336 0.14721686853271693
53.5 0.1466714460198489
53.666666666666664 0.14612125730743322
53.833333333333336 0.14556802611090777
54.0 0.14500718754212816
54.166666666666664 0.1444319860956654
54.333333333333336 0.1438473368908963
54.5 0.143265928355231
54.666666666666664 0.14266728381591615
54.833333333333336 0.1420609566200394
55.0 0.14145016735023053
55.166666666666664 0.14083474955910907
55.333333333333336 0.14020481175231622
55.5 0.13957242587069418
55.666666666666664 0.13893173103657214
55.833333333333336 0.13827618771574804
56.0 0.1376064882605238
56.166666666666664 0.1369461736435942
56.333333333333336 0.13630455364543667
56.5 0.13566482344384842
56.666666666666664 0.13502639055535504
56.833333333333336 0.13438848309240936
57.0 0.13376531711317083
57.166666666666664 0.13314642390687437
57.333333333333336 0.1325379526016117
57.5 0.13196018457183495
57.666666666666664 0.13141314502965998
57.833333333333336 0.13090378190721408
58.0 0.13042028477166004
58.166666666666664 0.12995806415851302
58.333333333333336 0.12951462276923442
58.5 0.1290906248735434
58.666666666666664 0.12867309819048195
58.833333333333336 0.12824311546695213
59.0 0.12778629874443959
59.166666666666664 0.12732930802319498
59.333333333333336 0.1268724296709768
59.5 0.12642471353672663
59.666666666666664 0.1259822807085637
59.833333333333336 0.12553635307286673
60.0 0.12507394644984435
60.166666666666664 0.12460669382332976
60.333333333333336 0.12416373295475833
60.5 0.12374658341413715
60.666666666666664 0.1233551622591478
60.833333333333336 0.12299075376218473
61.0 0.12263521681831867
61.166666666666664 0.12230061751797991
61.333333333333336 0.12198491174555813
61.5 0.1216721471479912
61.666666666666664 0.12136619447462742
61.833333333333336 0.1210885304029654
62.0 0.1208212777506322
62.166666666666664 0.12055883420773816
62.333333333333336 0.12031301950400114
62.5 0.12008490116250123
62.666666666666664 0.11986582744265634
62.833333333333336 0.11965380208021588
63.0 0.11945794080681058
63.166666666666664 0.11926377335007057
63.333333333333336 0.11906854522786953
63.5 0.11886876540884778
63.666666666666664 0.118651103797376
63.833333333333336 0.11840587265013759
64.0 0.11813874759030905
64.16666666666667 0.11785995749191525
64.33333333333333 0.11758247712657827
64.5 0.11729083818911779
64.66666666666667 0.1169476649544918
64.83333333333333 0.11657512428738914
65.0 0.11617357726952272
65.16666666666667 0.11575245815226154
65.33333333333333 0.11532239618652325
65.5 0.11488199829753484
65.66666666666667 0.11443791648084532
65.83333333333333 0.1139873663109759
66.0 0.11355481050491537
66.16666666666667 0.11314251681703785
66.33333333333333 0.11273317047717822
66.5 0.11234335199293576
66.66666666666667 0.11197175341143834
66.83333333333333 0.11160856805796553
67.0 0.11124703338344501
67.16666666666667 0.1108919428985559
67.33333333333333 0.11055115785076311
67.5 0.11022442636351625
67.66666666666667 0.109916217586401
67.83333333333333 0.10962897795905585
68.0 0.1093415080122528
68.16666666666667 0.10905158562481279
68.33333333333333 0.10876176627996333
68.5 0.1084605011695393
68.66666666666667 0.10814569133268707
68.83333333333333 0.10781866051562355
69.0 0.10749442243364747
69.16666666666667 0.10717690001237998
69.33333333333333 0.1068568706316767
69.5 0.1065412270534754
69.66666666666667 0.106222049772996
69.83333333333333 0.10589444582302292
70.0 0.10556240355141426
70.16666666666667 0.10523264179447897
70.33333333333333 0.1049098235089636
70.5 0.10458874844539577
70.66666666666667 0.10427399993360155
70.83333333333333 0.10396527031551155
71.0 0.10364985111929255
71.16666666666667 0.10332790537006299
71.33333333333333 0.10301157926382293
71.5 0.10270282831970098
71.66666666666667 0.10238786985183562
71.83333333333333 0.10209029896964601
72.0 0.10180278329051848
72.16666666666667 0.10151973473367441
72.33333333333333 0.10125010918620704
72.5 0.10100383040741397
72.66666666666667 0.10077671232451857
72.83333333333333 0.10057725930340236
73.0 0.10041085142157463
73.16666666666667 0.10026702765769852
73.33333333333333 0.1001521539177657
73.5 0.10004810540063344
73.66666666666667 0.09995779426123098
73.83333333333333 0.09987906578800375
74.0 0.09980688715245696
74.16666666666667 0.09974194680488872
74.33333333333333 0.09967710641934724
74.5 0.09961758998136741
74.66666666666667 0.09956832210963004
74.83333333333333 0.09952755209579885
75.0 0.09949350288909294
75.16666666666667 0.09945695061706171
75.33333333333333 0.09941518620565012
75.5 0.099383293760831
75.66666666666667 0.0993529696180604
75.83333333333333 0.09932631706486685
76.0 0.09930303028933121
76.16666666666667 0.0992750386112117
76.33333333333333 0.09923948211684248
76.5 0.09920346344764565
76.66666666666667 0.0991714616327761
76.83333333333333 0.09914102682737434
77.0 0.09911499085837444
77.16666666666667 0.0990828142545887
77.33333333333333 0.09905309506534234
77.5 0.09903194773731605
77.66666666666667 0.09900540330937313
77.83333333333333 0.09897687761090661
78.0 0.09894235275259561
78.16666666666667 0.09889444837622989
78.33333333333333 0.09884469861242609
78.5 0.09879521565009498
78.66666666666667 0.09873775585430905
78.83333333333333 0.09868270927984829
79.0 0.09862930507714057
79.16666666666667 0.09858180308459576
79.33333333333333 0.09852971966858597
79.5 0.09847908749160565
79.66666666666667 0.09842758822042344
79.83333333333333 0.09838339209260301
80.0 0.0983414827535838
80.16666666666667 0.09829937353232719
80.33333333333333 0.09826172006461749
80.5 0.09822876309317886
80.66666666666667 0.09819529843594303
80.83333333333333 0.09816087527107917
81.0 0.09813379831414583
81.16666666666667 0.09812168838297532
81.33333333333333 0.09811060379812764
81.5 0.09809632428473183
81.66666666666667 0.09806849942671349
81.83333333333333 0.09803602377793727
82.0 0.09799954743532702
82.16666666666667 0.09796988630757576
82.33333333333333 0.09794634617960263
82.5 0.09791748259287526
82.66666666666667 0.09788526573056795
82.83333333333333 0.09785592203224773
83.0 0.09782224390201166
83.16666666666667 0.09778574630423176
83.33333333333333 0.09775213645440516
83.5 0.09771766346679307
83.66666666666667 0.09767631490531273
83.83333333333333 0.09763725719793459
84.0 0.09759802515711168
84.16666666666667 0.09755667500341651
84.33333333333333 0.09752089569411485
84.5 0.0974818356419797
84.66666666666667 0.09744327515400537
84.83333333333333 0.09739779177227151
85.0 0.09734921510205127
85.16666666666667 0.0973092201135682
85.33333333333333 0.09726491720346016
85.5 0.09722592684028054
85.66666666666667 0.09719047350381896
85.83333333333333 0.0971533938915446
86.0 0.0971254782659605
86.16666666666667 0.09709932880065546
86.33333333333333 0.09706209863996336
86.5 0.09702258179321518
86.66666666666667 0.09699130023998873
86.83333333333333 0.09696687142831147
87.0 0.09695055599495601
87.16666666666667 0.09693395670952235
87.33333333333333 0.09690257607099656
87.5 0.09686315723207775
87.66666666666667 0.09682226952016329
87.83333333333333 0.09676634319096335
88.0 0.09671043805708006
88.16666666666667 0.09666341384292683
88.33333333333333 0.09661702001222384
88.5 0.09656932340180926
88.66666666666667 0.09652551853530755
88.83333333333333 0.09649155998307832
89.0 0.09644279501860344
89.16666666666667 0.09639683015928067
89.33333333333333 0.09636704371225689
89.5 0.09634670412188008
89.66666666666667 0.09631552772660593
89.83333333333333 0.0962829159524281
90.0 0.09625642384016063
90.16666666666667 0.09622557222031039
90.33333333333333 0.09619645121698295
90.5 0.09616568202968294
90.66666666666667 0.09614138125887582
90.83333333333333 0.09610528632215941
91.0 0.09606851501918717
91.16666666666667 0.09603995145090466
91.33333333333333 0.09601413459683873
91.5 0.0959936061343281
91.66666666666667 0.09597271373117112
91.83333333333333 0.0959513484654708
92.0 0.09593129996838258
92.16666666666667 0.09592105827086135
92.33333333333333 0.09591198578509524
92.5 0.09589791322227671
92.66666666666667 0.09588530174827212
92.83333333333333 0.09586876192456403
93.0 0.09583009218064391
93.16666666666667 0.09577533336796064
93.33333333333333 0.09571065701648708
93.5 0.0956378387731781
93.66666666666667 0.09555339906988593
93.83333333333333 0.09544804009932882
94.0 0.09532095964356953
94.16666666666667 0.09517934274877692
94.33333333333333 0.09502261891374053
94.5 0.09486007686262322
94.66666666666667 0.09469121457507715
94.83333333333333 0.09452268922876803
95.0 0.09436292384543452
95.16666666666667 0.09419908178449224
95.33333333333333 0.09403676268615448
95.5 0.09387047841738791
95.66666666666667 0.09370514610012771
95.83333333333333 0.09354654046568751
96.0 0.09339786298669867
96.16666666666667 0.09325889084830691
96.33333333333333 0.09312849251966332
96.5 0.09299563350730958
96.66666666666667 0.09286458885702678
96.83333333333333 0.09274057202501217
97.0 0.09262409196856451
97.16666666666667 0.09251222325948447
97.33333333333333 0.09241082718663847
97.5 0.09230878697257074
97.66666666666667 0.09220431147638344
97.83333333333333 0.0921124055642318
98.0 0.09202622473198076
98.16666666666667 0.09195225790867546
98.33333333333333 0.09188895769268135
98.5 0.09183070668200366
98.66666666666667 0.09176990776334916
98.83333333333333 0.0917073936109536
99.0 0.09165365805374504
99.16666666666667 0.09159885369198026
99.33333333333333 0.0915273157812244
99.5 0.09144786198999952
99.66666666666667 0.09136169195541674
99.83333333333333 0.09127705654302705
99.83333333333333 0.09127705654302705
99.83333333333333 0.09127705654302705


==> event_triggered_dmpc_necsys22 - Kopie/plotData/EventTrigger2_10.csv <==
0.0 3.053290434762907
0.16666666666666666 3.053288606887668
0.3333333333333333 3.0532887115464655
0.5 3.0532895953212313
0.6666666666666666 3.053290497145306
0.8333333333333334 3.053291194741754
1.0 3.0532916818802587
1.1666666666666667 3.051489894430423
1.3333333333333333 3.0337862671563443
1.5 2.9895745967184713
1.6666666666666667 2.9154964048597583
1.8333333333333333 2.8160660769049017
2.0 2.6988104378857143
2.1666666666666665 2.568803315724732
2.3333333333333335 2.4283491507179606
2.5 2.2785138826740354
2.6666666666666665 2.121075109372756
2.8333333333333335 1.958474572812792
3.0 1.7935795865652666
3.1666666666666665 1.6282097087299592
3.3333333333333335 1.4644701177720603
3.5 1.3038203982095329
3.6666666666666665 1.1484954830611034
3.8333333333333335 0.9998418785726719
4.0 0.8597354985462623
4.166666666666667 0.728994454088621
4.333333333333333 0.6087518821789283
4.5 0.499287231848714
4.666666666666667 0.40132146846386707
4.833333333333333 0.31554136058924653
5.0 0.24524156119296586
5.166666666666667 0.19480206419283114
5.333333333333333 0.16247525849231595
5.5 0.14261991003548513
5.666666666666667 0.1315655705370053
5.833333333333333 0.12632471542954912
6.0 0.12459161903174566
6.166666666666667 0.1251355896343066
6.333333333333333 0.12648613317867868
6.5 0.12756463411567534
6.666666666666667 0.12759805141743574
6.833333333333333 0.12612038992888813
7.0 0.12313160786656648
7.166666666666667 0.11849522269417165
7.333333333333333 0.11251550118226777
7.5 0.10538244135998545
7.666666666666667 0.09751340338386172
7.833333333333333 0.08911995804651349
8.0 0.08046959162778584
8.166666666666666 0.07169348614248296
8.333333333333334 0.06305935378304324
8.5 0.054683767820293744
8.666666666666666 0.04674599529442891
8.833333333333334 0.03937425184906251
9.0 0.03258230645430971
9.166666666666666 0.028341207615587036
9.333333333333334 0.024548439824691095
9.5 0.02360383197544784
9.666666666666666 0.02280755091856654
9.833333333333334 0.022682175696954496
10.0 0.02258866079373436
10.0 0.02258866079373436
99.98333333333333 0.02258866079373436


==> event_triggered_dmpc_necsys22 - Kopie/plotData/EventTrigger2_20.csv <==
0.0 3.158411776826051
0.16666666666666666 3.158426369021802
0.3333333333333333 3.158418835946785
0.5 3.1584142047267663
0.6666666666666666 3.158411627712936
0.8333333333333334 3.1584101516474337
1.0 3.158409282842993
1.1666666666666667 3.157575588417386
1.3333333333333333 3.1492228918778022
1.5 3.128006053137357
1.6666666666666667 3.0919684429860386
1.8333333333333333 3.0430682696715956
2.0 2.984486302166829
2.1666666666666665 2.918623997308511
2.3333333333333335 2.846081324693937
2.5 2.767596823628032
2.6666666666666665 2.6839642162638757
2.8333333333333335 2.596616871879329
3.0 2.506985604196384
3.1666666666666665 2.4162860104534136
3.3333333333333335 2.325773028042836
3.5 2.2361979012187847
3.6666666666666665 2.1486237958722967
3.8333333333333335 2.063327693710083
4.0 1.9807393551063006
4.166666666666667 1.9005899158470578
4.333333333333333 1.8225819427776409
4.5 1.746103599617929
4.666666666666667 1.670628732516329
4.833333333333333 1.5955300184188452
5.0 1.5204292511135795
5.166666666666667 1.444891019204792
5.333333333333333 1.3688404526140048
5.5 1.2921810771390343
5.666666666666667 1.2150848851751066
5.833333333333333 1.1376573064135018
6.0 1.0601257540652835
6.166666666666667 0.9825846657648389
6.333333333333333 0.9055030320358746
6.5 0.8292224944656925
6.666666666666667 0.7544707881591994
6.833333333333333 0.6817990525777444
7.0 0.6120724078880572
7.166666666666667 0.5458318694221816
7.333333333333333 0.4835986461367462
7.5 0.4254875002961278
7.666666666666667 0.37187923633827213
7.833333333333333 0.32293993039090363
8.0 0.27902539035408963
8.166666666666666 0.2401008461821761
8.333333333333334 0.2062805306034088
8.5 0.17725947373330114
8.666666666666666 0.1528387864858115
8.833333333333334 0.1326063477106867
9.0 0.11636041261185616
9.166666666666666 0.10357950937045757
9.333333333333334 0.09366036496191185
9.5 0.08606449149856701
9.666666666666666 0.08034410359697436
9.833333333333334 0.07596874533201978
10.0 0.07251637105382415
10.166666666666666 0.06946299628250079
10.333333333333334 0.06650184709861419
10.5 0.06341258003904039
10.666666666666666 0.060148570413933046
10.833333333333334 0.05667995514557363
11.0 0.0530652934100194
11.166666666666666 0.04939011545471748
11.333333333333334 0.04562543907697584
11.5 0.04215578665037447
11.666666666666666 0.0386810003510593
11.833333333333334 0.036313745754637555
12.0 0.03398513106531577
12.166666666666666 0.03312077054592728
12.333333333333334 0.03227922646766881
12.5 0.031936700205894626
12.666666666666666 0.0316027437915739
12.833333333333334 0.03146762990883471
13.0 0.03133735262240414
13.166666666666666 0.03127106257785675
13.333333333333334 0.031210362355956835
13.333333333333334 0.031210362355956835
99.98333333333333 0.031210362355956835


==> event_triggered_dmpc_necsys22 - Kopie/plotData/EventTrigger2_30.csv <==
0.0 3.2210324438118527
0.16666666666666666 3.22104784089741
0.3333333333333333 3.2210399477422635
0.5 3.221035041002878
0.6666666666666666 3.221032283586258
0.8333333333333334 3.221030692228866
1.0 3.2210297505082672
1.1666666666666667 3.2204954024291763
1.3333333333333333 3.2151616230516384
1.5 3.2016521301326257
1.6666666666666667 3.178503405159508
1.8333333333333333 3.146787706236033
2.0 3.10811083726441
2.1666666666666665 3.0639213091915565
2.3333333333333335 3.0146231724044315
2.5 2.960693914787377
2.6666666666666665 2.9027192190987656
2.8333333333333335 2.841900317442964
3.0 2.7794553600116725
3.1666666666666665 2.716373019461046
3.3333333333333335 2.6535105449505996
3.5 2.591643734395215
3.6666666666666665 2.5315951684319957
3.8333333333333335 2.4738005555698415
4.0 2.4187658900204276
4.166666666666667 2.366616783381619
4.333333333333333 2.3174822975170515
4.5 2.2712240567225828
4.666666666666667 2.2276350403753202
4.833333333333333 2.1864862214746554
5.0 2.147504687454821
5.166666666666667 2.110326724933728
5.333333333333333 2.074603987600965
5.5 2.040150189997353
5.666666666666667 2.0065562960927608
5.833333333333333 1.9735500120619405
6.0 1.9407869361459853
6.166666666666667 1.9082674467364455
6.333333333333333 1.8757648635494895
6.5 1.8432651581789166
6.666666666666667 1.8105629868564723
6.833333333333333 1.777603334822567
7.0 1.7440316319722298
7.166666666666667 1.709845716068247
7.333333333333333 1.674869674267902
7.5 1.639236601579813
7.666666666666667 1.602726498355982
7.833333333333333 1.5654361989252081
8.0 1.5271424706168404
8.166666666666666 1.4879990474898677
8.333333333333334 1.4478673594050415
8.5 1.4068957272230502
8.666666666666666 1.3649166405584738
8.833333333333334 1.3220880851509982
9.0 1.2783315424545083
9.166666666666666 1.2338119324411143
9.333333333333334 1.1883486346655758
9.5 1.1420587778467
9.666666666666666 1.09484585546864
9.833333333333334 1.0469415838384382
10.0 0.9982586597461035
10.166666666666666 0.949001586246957
10.333333333333334 0.8992210758204982
10.5 0.8490510092479825
10.666666666666666 0.7985447411420754
10.833333333333334 0.7479758610787379
11.0 0.6975224058854231
11.166666666666666 0.6474002310049181
11.333333333333334 0.5978480830511377
11.5 0.5491410690102976
11.666666666666666 0.5016134798447931
11.833333333333334 0.45556054258025963
12.0 0.4113831862062084
12.166666666666666 0.3692426508325263
12.333333333333334 0.32938846005605943
12.5 0.2919314489202662
12.666666666666666 0.2570399706435713
12.833333333333334 0.22485381676226354
13.0 0.1956239055235311
13.166666666666666 0.16932636450727298
13.333333333333334 0.14601943224524014
13.5 0.12559379926161884
13.666666666666666 0.10801748086425637
13.833333333333334 0.09310992311580628
14.0 0.08064787376717772
14.166666666666666 0.07034990921738977
14.333333333333334 0.06196628608696767
14.5 0.05524024820510841
14.666666666666666 0.04995108837522086
14.833333333333334 0.04586072001228511
15.0 0.042689359247825145
15.166666666666666 0.040199057456789256
15.333333333333334 0.03816466276121143
15.5 0.03658607420170734
15.666666666666666 0.03515941758322986
15.833333333333334 0.03418744771239821
16.0 0.0332125580451452
16.166666666666668 0.032461183658627504
16.333333333333332 0.0316406577310655
16.5 0.03092323035879257
16.666666666666668 0.030139584654102304
16.833333333333332 0.029677753055007135
17.0 0.02918820757929338
17.166666666666668 0.02904099308417167
17.333333333333332 0.02888421006680429
17.5 0.02884605966195939
17.666666666666668 0.02880986214590171
17.833333333333332 0.028794453254403492
18.0 0.02877908462994955
18.166666666666668 0.028761976832650585
18.333333333333332 0.02874398924854155
18.333333333333332 0.02874398924854155
99.98333333333333 0.02874398924854155


==> event_triggered_dmpc_necsys22 - Kopie/plotData/EventTrigger2_40.csv <==
0.0 3.2143305771908475
0.16666666666666666 3.2143347613208695
0.3333333333333333 3.2143321070716446
0.5 3.2143309580077255
0.6666666666666666 3.2143305601805086
0.8333333333333334 3.214330438968073
1.0 3.2143304127109067
1.1666666666666667 3.213975578774439
1.3333333333333333 3.2103487648443068
1.5 3.2010005352994204
1.6666666666666667 3.1848744289832784
1.8333333333333333 3.1627205962800735
2.0 3.1355126379454648
2.1666666666666665 3.1040893112626864
2.3333333333333335 3.068471592434296
2.5 3.029048467366243
2.6666666666666665 2.98625803767587
2.8333333333333335 2.9410453877737273
3.0 2.894240306476074
3.1666666666666665 2.8468620410538397
3.3333333333333335 2.799708005407905
3.5 2.753418910504275
3.6666666666666665 2.7085059201047734
3.8333333333333335 2.665449694199575
4.0 2.624505551369739
4.166666666666667 2.585773422172197
4.333333333333333 2.5492067228032975
4.5 2.514739397366508
4.666666666666667 2.482319956207804
4.833333333333333 2.4519433204607917
5.0 2.4235131470560254
5.166666666666667 2.396881515142428
5.333333333333333 2.3717853526918433
5.5 2.3480647080422403
5.666666666666667 2.325465405239783
5.833333333333333 2.3038844656820068
6.0 2.2830740977680795
6.166666666666667 2.2629596675124977
6.333333333333333 2.243326891366481
6.5 2.2242051865084296
6.666666666666667 2.205466051784564
6.833333333333333 2.18720441117444
7.0 2.169310898046144
7.166666666666667 2.1518058055577542
7.333333333333333 2.1345646824708258
7.5 2.1176356481221728
7.666666666666667 2.1009209345505373
7.833333333333333 2.0844763744437267
8.0 2.0681950517265246
8.166666666666666 2.0521472575638224
8.333333333333334 2.0362266189497693
8.5 2.0204527647691273
8.666666666666666 2.004676826521412
8.833333333333334 1.988970754159227
9.0 1.973183659077858
9.166666666666666 1.9574062591669479
9.333333333333334 1.9415843900149712
9.5 1.9258203154937112
9.666666666666666 1.9100069820397994
9.833333333333334 1.8941914762562055
10.0 1.8782682477333406
10.166666666666666 1.8623172222847948
10.333333333333334 1.8462745628122703
10.5 1.8302126300550678
10.666666666666666 1.81402405713751
10.833333333333334 1.7977732884537805
11.0 1.7813290678217386
11.166666666666666 1.7647596214762797
11.333333333333334 1.7479731691830112
11.5 1.7309875705554156
11.666666666666666 1.7136961498650884
11.833333333333334 1.6962104039009953
12.0 1.6784586215859412
12.166666666666666 1.6605600497106339
12.333333333333334 1.6424585362905517
12.5 1.6241829085387307
12.666666666666666 1.6055897928442684
12.833333333333334 1.5868006136202537
13.0 1.567722853533377
13.166666666666666 1.5483977281616834
13.333333333333334 1.5286599447427238
13.5 1.5085908273930173
13.666666666666666 1.4880884927834688
13.833333333333334 1.467243192564387
14.0 1.4459798604988139
14.166666666666666 1.4243442907246293
14.333333333333334 1.4022290928222165
14.5 1.3797202680710852
14.666666666666666 1.356750985761974
14.833333333333334 1.3333929569048455
15.0 1.3095182004563706
15.166666666666666 1.2851862453421923
15.333333333333334 1.2602772389665506
15.5 1.2348571382894762
15.666666666666666 1.2088186583933522
15.833333333333334 1.1822855832745738
16.0 1.1551656939164008
16.166666666666668 1.1275763062235429
16.333333333333332 1.0994332975281986
16.5 1.0708063814684534
16.666666666666668 1.0415844058089678
16.833333333333332 1.0118957624352791
17.0 0.9816160445266219
17.166666666666668 0.9508140896600503
17.333333333333332 0.9194077923283843
17.5 0.8875095291699001
17.666666666666668 0.8550763101653869
17.833333333333332 0.8222459993178034
18.0 0.7890273850402006
18.166666666666668 0.7555348941386293
18.333333333333332 0.7218822340274156
18.5 0.6882060124547964
18.666666666666668 0.6545916908028452
18.833333333333332 0.6211534879963126
19.0 0.5879496875329205
19.166666666666668 0.5551230576698357
19.333333333333332 0.5227740840530696
19.5 0.49102114108944794
19.666666666666668 0.4599437292365927
19.833333333333332 0.42966492270783635
20.0 0.4002666795509204
20.166666666666668 0.3718475996610946
20.333333333333332 0.3445705241377222
20.5 0.31848364468500723
20.666666666666668 0.2936576039423943
20.833333333333332 0.2701518479359873
21.0 0.2479694095355105
21.166666666666668 0.2271024081741536
21.333333333333332 0.20762197076081784
21.5 0.1894214886836117
21.666666666666668 0.17252956589543522
21.833333333333332 0.15687745357133603
22.0 0.14247584279408682
22.166666666666668 0.12934223825115132
22.333333333333332 0.11739902065768623
22.5 0.10661003389277489
22.666666666666668 0.09686967741564524
22.833333333333332 0.08819900883349313
23.0 0.08045083085651132
23.166666666666668 0.07357712234721336
23.333333333333332 0.06744522342982451
23.5 0.06206369165528025
23.666666666666668 0.05726921235871669
23.833333333333332 0.05305475796512387
24.0 0.049292555720148706
24.166666666666668 0.04598305700037957
24.333333333333332 0.04298506932540974
24.5 0.04039019953686753
24.666666666666668 0.03805877531844822
24.833333333333332 0.03610021218991807
25.0 0.03436726780617982
25.166666666666668 0.03290705620413216
25.333333333333332 0.03160350193404015
25.5 0.030530305718782968
25.666666666666668 0.029581990141667076
25.833333333333332 0.028750283343801496
26.0 0.02800634907435711
26.166666666666668 0.02736460209348084
26.333333333333332 0.026792570057114492
26.5 0.026334453850701347
26.666666666666668 0.025924915066658366
26.833333333333332 0.025589688726510247
27.0 0.02528518122382659
27.166666666666668 0.025026077557868773
27.333333333333332 0.024790851737789835
27.5 0.024600234722560274
27.666666666666668 0.024434176291797113
27.833333333333332 0.02432004812775282
28.0 0.02422690245693444
28.166666666666668 0.02416480736002518
28.333333333333332 0.024116983785671342
28.5 0.024084366981958368
28.666666666666668 0.02406021960900106
28.833333333333332 0.024039977590682042
29.0 0.024021867171552864
29.166666666666668 0.024015715294894997
29.333333333333332 0.024004210393482182
29.5 0.023992129710356552
29.666666666666668 0.023981558498569755
29.833333333333332 0.023968279470207306
30.0 0.02395289765517756
30.166666666666668 0.023936920489998847
30.333333333333332 0.02392198168559411
30.333333333333332 0.02392198168559411
99.98333333333333 0.02392198168559411


==> event_triggered_dmpc_necsys22 - Kopie/plotData/EventTrigger2_50.csv <==
0.0 3.2255068105661437
0.16666666666666666 3.225509788458188
0.3333333333333333 3.2255076986583617
0.5 3.225506953512304
0.6666666666666666 3.225506808916795
0.8333333333333334 3.22550684532257
1.0 3.225506917153248
1.1666666666666667 3.225228036712646
1.3333333333333333 3.2224154364021667
1.5 3.215237132589724
1.6666666666666667 3.2028509091821675
1.8333333333333333 3.185825648951881
2.0 3.1648495696508245
2.1666666666666665 3.1405406306088057
2.3333333333333335 3.1128799200508874
2.5 3.082166077519821
2.6666666666666665 3.0487088814961067
2.8333333333333335 3.0133404066619383
3.0 2.976825739130719
3.1666666666666665 2.9399686634420448
3.3333333333333335 2.903319840694633
3.5 2.86741962871021
3.6666666666666665 2.8325890620299985
3.8333333333333335 2.7990588511858063
4.0 2.76688105373969
4.166666666666667 2.7360393115670307
4.333333333333333 2.706470643934873
4.5 2.6781244074457877
4.666666666666667 2.650934915981012
4.833333333333333 2.6248779749188107
5.0 2.5999409475937556
5.166666666666667 2.576114153856788
5.333333333333333 2.553305400382753
5.5 2.5314023333905
5.666666666666667 2.5103039199613524
5.833333333333333 2.4899890360157086
6.0 2.470408130518906
6.166666666666667 2.451512195366393
6.333333333333333 2.433225738160842
6.5 2.4155452154631267
6.666666666666667 2.398416695403014
6.833333333333333 2.3818253755441
7.0 2.365700167286494
7.166666666666667 2.350012859548121
7.333333333333333 2.3346842406680715
7.5 2.319735730351643
7.666666666666667 2.3051565291174256
7.833333333333333 2.2909851051968193
8.0 2.277206290323954
8.166666666666666 2.263838282561153
8.333333333333334 2.2508270399136663
8.5 2.2382199511690684
8.666666666666666 2.225983987996367
8.833333333333334 2.214084479949242
9.0 2.2024451130439338
9.166666666666666 2.191081731952692
9.333333333333334 2.1799640239179907
9.5 2.1690883609568146
9.666666666666666 2.1584145977621754
9.833333333333334 2.1479883517906155
10.0 2.1378055342094537
10.166666666666666 2.127889426095091
10.333333333333334 2.1181695326666072
10.5 2.1086469281474933
10.666666666666666 2.0992692499426227
10.833333333333334 2.0900308084644506
11.0 2.0808406676550506
11.166666666666666 2.0717282973540643
11.333333333333334 2.062680747918286
11.5 2.0537233946432956
11.666666666666666 2.044805677539153
11.833333333333334 2.035980492489138
12.0 2.0272032854402453
12.166666666666666 2.0184987802582017
12.333333333333334 2.009787514777733
12.5 2.0010996518931408
12.666666666666666 1.992387227638875
12.833333333333334 1.9836508979700898
13.0 1.9748651414890162
13.166666666666666 1.9661082068402618
13.333333333333334 1.9573604276293082
13.5 1.9486626743681361
13.666666666666666 1.9399785388629716
13.833333333333334 1.9313314879608263
14.0 1.922702885195997
14.166666666666666 1.9141004173605245
14.333333333333334 1.905459606876159
14.5 1.8968092608347753
14.666666666666666 1.888143014678504
14.833333333333334 1.8795116918206503
15.0 1.870827932715872
15.166666666666666 1.862071622487654
15.333333333333334 1.8531890287344297
15.5 1.8441926398985986
15.666666666666666 1.8350574000797482
15.833333333333334 1.8258499943798747
16.0 1.8166151697966095
16.166666666666668 1.8074146655278776
16.333333333333332 1.7982377271336758
16.5 1.7890493685210327
16.666666666666668 1.7798121655518422
16.833333333333332 1.7705537664010993
17.0 1.7612455694821463
17.166666666666668 1.7519269155849608
17.333333333333332 1.7426065793708785
17.5 1.7333096797624648
17.666666666666668 1.7240355412064965
17.833333333333332 1.714737999127234
18.0 1.705347537447777
18.166666666666668 1.6958931773008652
18.333333333333332 1.686366711985317
18.5 1.676820933546016
18.666666666666668 1.667219361709377
18.833333333333332 1.6575847267119723
19.0 1.6478621341416237
19.166666666666668 1.6380785156772744
19.333333333333332 1.62820836541697
19.5 1.618256272354166
19.666666666666668 1.6082083910020757
19.833333333333332 1.5981286472709597
20.0 1.588034383685544
20.166666666666668 1.5779397362812597
20.333333333333332 1.5677454345142148
20.5 1.5574850897581136
20.666666666666668 1.547133277102939
20.833333333333332 1.536693430428601
21.0 1.526147923599537
21.166666666666668 1.5155099759619268
21.333333333333332 1.5047175509012707
21.5 1.4937998818170766
21.666666666666668 1.4827286489456988
21.833333333333332 1.4715380831079194
22.0 1.4601980676583106
22.166666666666668 1.44868642090067
22.333333333333332 1.4369074950307286
22.5 1.42490163770676
22.666666666666668 1.4126576250781657
22.833333333333332 1.4002166321436214
23.0 1.387581083496469
23.166666666666668 1.3748093058424615
23.333333333333332 1.3619126438934244
23.5 1.3489513136370241
23.666666666666668 1.3359048709056944
23.833333333333332 1.3227816801214318
24.0 1.30952544930426
24.166666666666668 1.2961264767319063
24.333333333333332 1.282467379025469
24.5 1.2685918880760179
24.666666666666668 1.2544831424329093
24.833333333333332 1.2401921338063837
25.0 1.225652162809513
25.166666666666668 1.2108817955424152
25.333333333333332 1.1958297991331412
25.5 1.180554525787969
25.666666666666668 1.1650003018363222
25.833333333333332 1.1492024021707536
26.0 1.1331304062855814
26.166666666666668 1.1168316550400832
26.333333333333332 1.1002314005132157
26.5 1.0833977921928393
26.666666666666668 1.0663248214255552
26.833333333333332 1.0490479608582444
27.0 1.0316013080821633
27.166666666666668 1.0140216216407805
27.333333333333332 0.9962753783609533
27.5 0.9783674284704162
27.666666666666668 0.9603225422046907
27.833333333333332 0.9421860202498745
28.0 0.9239293702552462
28.166666666666668 0.9055844113467949
28.333333333333332 0.8871121822863606
28.5 0.8685386620346272
28.666666666666668 0.8498843810611169
28.833333333333332 0.8312256284352039
29.0 0.8125541117516295
29.166666666666668 0.7938660570377505
29.333333333333332 0.7751862484856648
29.5 0.756594429968831
29.666666666666668 0.7380616210614526
29.833333333333332 0.719625927912537
30.0 0.7013140423592034
30.166666666666668 0.6831247990019905
30.333333333333332 0.6650895553869657
30.5 0.6472233601831938
30.666666666666668 0.629546318351
30.833333333333332 0.612182653986874
31.0 0.5951690175999998
31.166666666666668 0.578484955556117
31.333333333333332 0.5621563964347001
31.5 0.5462261588260426
31.666666666666668 0.5306984799297998
31.833333333333332 0.5155800751511218
32.0 0.5008391707415285
32.166666666666664 0.48645389848365855
32.333333333333336 0.47238686322728024
32.5 0.45866299604989236
32.666666666666664 0.4452308312414817
32.833333333333336 0.43207452017708475
33.0 0.4191440493127413
33.166666666666664 0.4064584455107563
33.333333333333336 0.3939966119046298
33.5 0.3817766367185989
33.666666666666664 0.369730289414516
33.833333333333336 0.3578754426314296
34.0 0.34618250699593134
34.166666666666664 0.33468019620146566
34.333333333333336 0.3233456634838228
34.5 0.31226956769997777
34.666666666666664 0.30152283014903103
34.833333333333336 0.29115204076567414
35.0 0.281105070096737
35.166666666666664 0.2713978263467083
35.333333333333336 0.2620399743978325
35.5 0.2530802015043903
35.666666666666664 0.24450356906896303
35.833333333333336 0.2362891087763789
36.0 0.22844215835914797
36.166666666666664 0.22097935420892095
36.333333333333336 0.21387122292270389
36.5 0.20711563534450006
36.666666666666664 0.2006941122243701
36.833333333333336 0.19459270259152728
37.0 0.1887946397385404
37.166666666666664 0.1832966990044878
37.333333333333336 0.17805470632657316
37.5 0.17307663435552262
37.666666666666664 0.16835370727235976
37.833333333333336 0.1639189707196761
38.0 0.15969295476095718
38.166666666666664 0.1556579025763975
38.333333333333336 0.15178408765676601
38.5 0.14804542814754393
38.666666666666664 0.1443896520561277
38.833333333333336 0.14083233722533853
39.0 0.13732007440128194
39.166666666666664 0.13385679713903267
39.333333333333336 0.1304105656166842
39.5 0.12702879567173064
39.666666666666664 0.12369323951786299
39.833333333333336 0.12044548561767555
40.0 0.11725668573445809
40.166666666666664 0.11414609329430868
40.333333333333336 0.11110194508589034
40.5 0.10815553249613823
40.666666666666664 0.10527373787945574
40.833333333333336 0.10247772640726573
41.0 0.09974151117680752
41.166666666666664 0.09707759690420255
41.333333333333336 0.09446534359839028
41.5 0.09192198718920287
41.666666666666664 0.08944230683028295
41.833333333333336 0.08702805169956793
42.0 0.08469015275372747
42.166666666666664 0.08241909926487646
42.333333333333336 0.08020611736509266
42.5 0.07805393359759284
42.666666666666664 0.07595355429322985
42.833333333333336 0.07391039321854735
43.0 0.07190911239999022
43.166666666666664 0.06995777253481814
43.333333333333336 0.06804710792194726
43.5 0.06616462996158219
43.666666666666664 0.06431831198210115
43.833333333333336 0.06251524926589047
44.0 0.06076035213173541
44.166666666666664 0.05907361301477458
44.333333333333336 0.057437841918945194
44.5 0.055841337617581324
44.666666666666664 0.0542940477084587
44.833333333333336 0.05280264030195023
45.0 0.05136218409219352
45.166666666666664 0.049980489506515166
45.333333333333336 0.04866382527033963
45.5 0.04742195762954429
45.666666666666664 0.046245096064417325
45.833333333333336 0.04513425440184111
46.0 0.04408226682048163
46.166666666666664 0.04308206209189596
46.333333333333336 0.042123208652608886
46.5 0.0412101621745981
46.666666666666664 0.04033584483889712
46.833333333333336 0.03949708666651137
47.0 0.03871037971792102
47.166666666666664 0.03796966269751661
47.333333333333336 0.037254627714732945
47.5 0.03657086524328539
47.666666666666664 0.035911031175410266
47.833333333333336 0.035276516039109695
48.0 0.034655637373260176
48.166666666666664 0.03404948132560263
48.333333333333336 0.03345678690577413
48.5 0.03288858260096562
48.666666666666664 0.03233407174624631
48.833333333333336 0.031799194648859476
49.0 0.03127365045095645
49.166666666666664 0.03076079465443499
49.333333333333336 0.030264115944248056
49.5 0.029793303620395308
49.666666666666664 0.029349555761826036
49.833333333333336 0.028938409312625042
50.0 0.0285611480878297
99.98333333333333 0.019108168969908287
99.98333333333333 0.019108168969908287


==> event_triggered_dmpc_necsys22 - Kopie/plotData/EventTrigger3_10.csv <==
0.0 3.053290434762907
0.16666666666666666 3.053288606887668
0.3333333333333333 3.0532887115464655
0.5 3.0532895953212313
0.6666666666666666 3.053290497145306
0.8333333333333334 3.053291194741754
1.0 3.0532916818802587
1.1666666666666667 3.05149423771758
1.3333333333333333 3.0338227578223647
1.5 2.9894233352121518
1.6666666666666667 2.9132472577804194
1.8333333333333333 2.8093547153383187
2.0 2.6859100930998165
2.1666666666666665 2.5491761517324982
2.3333333333333335 2.4027037751172733
2.5 2.248149033851707
2.6666666666666665 2.087376277377953
2.8333333333333335 1.9224656120680705
3.0 1.7560089982477298
3.1666666666666665 1.589798618583795
3.3333333333333335 1.4259519799507878
3.5 1.2658852155644378
3.6666666666666665 1.1116746161755555
3.8333333333333335 0.9647066343132701
4.0 0.8266883998602316
4.166666666666667 0.6983795249249326
4.333333333333333 0.5807030020760928
4.5 0.47397934935710684
4.666666666666667 0.37877796595067387
4.833333333333333 0.2956071234756778
5.0 0.22757990973497474
5.166666666666667 0.17865335642009483
5.333333333333333 0.146787120820754
5.5 0.1279023780483832
5.666666666666667 0.11875357969915061
5.833333333333333 0.11626282114128111
6.0 0.11749372559479875
6.166666666666667 0.12015115845731246
6.333333333333333 0.12291226993724953
6.5 0.1245956562854604
6.666666666666667 0.12476089360675253
6.833333333333333 0.12316826540030637
7.0 0.11984938628595523
7.166666666666667 0.11487212320238668
7.333333333333333 0.10862458953874787
7.5 0.10137766312557162
7.666666666666667 0.09345954507502541
7.833333333333333 0.0850347868134935
8.0 0.07647006023188421
8.166666666666666 0.06789806266389932
8.333333333333334 0.05951275107439275
8.5 0.051390678748394904
8.666666666666666 0.04368138266478663
8.833333333333334 0.03706686845560176
9.0 0.031027344280321965
9.166666666666666 0.02838869508236801
9.333333333333334 0.026010430255053656
9.5 0.025769261089742364
9.666666666666666 0.02556437310973421
9.833333333333334 0.025500106190332113
10.0 0.02545907767838728
10.0 0.02545907767838728
99.98333333333333 0.02545907767838728


==> event_triggered_dmpc_necsys22 - Kopie/plotData/EventTrigger3_20.csv <==
0.0 3.158411776826051
0.16666666666666666 3.158426369021802
0.3333333333333333 3.158418835946785
0.5 3.1584142047267663
0.6666666666666666 3.158411627712936
0.8333333333333334 3.1584101516474337
1.0 3.158409282842993
1.1666666666666667 3.1575791696218456
1.3333333333333333 3.149250207824613
1.5 3.127599692821785
1.6666666666666667 3.0873651529673327
1.8333333333333333 3.0293090079532883
2.0 2.95659137046998
2.1666666666666665 2.8736589767313556
2.3333333333333335 2.784261335580075
2.5 2.691150979991701
2.6666666666666665 2.5965748644834648
2.8333333333333335 2.502567968859262
3.0 2.410795176725437
3.1666666666666665 2.322296137294853
3.3333333333333335 2.2374279542222495
3.5 2.1562614883694704
3.6666666666666665 2.078608309548642
3.8333333333333335 2.004388586652268
4.0 1.9328513486197938
4.166666666666667 1.8635898654119751
4.333333333333333 1.7955376032264219
4.5 1.728299591938431
4.666666666666667 1.6609189355001337
4.833333333333333 1.5931676422130086
5.0 1.5243217983872437
5.166666666666667 1.454506866829927
5.333333333333333 1.3834275882782974
5.5 1.3113188806232572
5.666666666666667 1.2380945696445722
5.833333333333333 1.1640895729603904
6.0 1.0894181037987885
6.166666666666667 1.0145855498237746
6.333333333333333 0.9399797537562781
6.5 0.8662425679704016
6.666666666666667 0.793939110980732
6.833333333333333 0.7236257421089122
7.0 0.655792340568831
7.166666666666667 0.590699842261927
7.333333333333333 0.5288024178532794
7.5 0.4704578410974712
7.666666666666667 0.416133298144258
7.833333333333333 0.3659900887913733
8.0 0.3201862331119181
8.166666666666666 0.278748533404349
8.333333333333334 0.24177746382765028
8.5 0.2090261187573915
8.666666666666666 0.18048082186185993
8.833333333333334 0.15586893784587708
9.0 0.1350113887322849
9.166666666666666 0.1175160285930071
9.333333333333334 0.10312420792618651
9.5 0.0913715730697322
9.666666666666666 0.08195766708938669
9.833333333333334 0.07444230219745512
10.0 0.06840417327317554
10.166666666666666 0.06339984040512883
10.333333333333334 0.05914909358216827
10.5 0.05541802537996071
10.666666666666666 0.05206958834375006
10.833333333333334 0.04883055029522175
11.0 0.04573031954984296
11.166666666666666 0.04271755335520162
11.333333333333334 0.039788453403750514
11.5 0.03684865081419276
11.666666666666666 0.0339421112717488
11.833333333333334 0.031234978740841662
12.0 0.028599012655309827
12.166666666666666 0.026410545993760796
12.333333333333334 0.024303976156162387
12.5 0.022944221933758103
12.666666666666666 0.02162868284839076
12.833333333333334 0.02079017644413926
13.0 0.020004319163532763
13.166666666666666 0.01955012092722004
13.333333333333334 0.019134071665207315
13.5 0.018916099585518646
13.666666666666666 0.018711696279001495
13.833333333333334 0.018624375655222156
14.0 0.018540682313272532
14.166666666666666 0.018487980002977352
14.333333333333334 0.018443374150502415
14.333333333333334 0.018443374150502415
99.98333333333333 0.018443374150502415


==> event_triggered_dmpc_necsys22 - Kopie/plotData/EventTrigger3_30.csv <==
0.0 3.2210324438118527
0.16666666666666666 3.22104784089741
0.3333333333333333 3.2210399477422635
0.5 3.221035041002878
0.6666666666666666 3.221032283586258
0.8333333333333334 3.221030692228866
1.0 3.2210297505082672
1.1666666666666667 3.220496423047943
1.3333333333333333 3.2151705020567762
1.5 3.2014312426212213
1.6666666666666667 3.1759596956534795
1.8333333333333333 3.1389044785369467
2.0 3.0915588426213376
2.1666666666666665 3.0364589150734664
2.3333333333333335 2.975624858999217
2.5 2.9112741459479614
2.6666666666666665 2.8449579039895796
2.8333333333333335 2.7780910372781564
3.0 2.711968238874898
3.1666666666666665 2.647863460816542
3.3333333333333335 2.586633905549372
3.5 2.5287467089208975
3.6666666666666665 2.4744048237334804
3.8333333333333335 2.423857632063878
4.0 2.3768163066367065
4.166666666666667 2.3330240296452573
4.333333333333333 2.2918111334757056
4.5 2.2529638656995514
4.666666666666667 2.216065646945308
4.833333333333333 2.1810078464458282
5.0 2.1474197364529175
5.166666666666667 2.115391513610003
5.333333333333333 2.0844019472414987
5.5 2.054281430388131
5.666666666666667 2.024381176855395
5.833333333333333 1.9947526103361748
6.0 1.9650463227717294
6.166666666666667 1.9354407201938688
6.333333333333333 1.9056917127320716
6.5 1.8761219703017928
6.666666666666667 1.8463933735127496
6.833333333333333 1.8164816090468436
7.0 1.7858484796877767
7.166666666666667 1.7546204631823403
7.333333333333333 1.7225426982328549
7.5 1.6898673411355454
7.666666666666667 1.6564276299144807
7.833333333333333 1.6226221714760192
8.0 1.588205696736709
8.166666666666666 1.5532707270983412
8.333333333333334 1.5174520964912692
8.5 1.480969872859973
8.666666666666666 1.4437425095863048
8.833333333333334 1.4060697447750554
9.0 1.367885969329997
9.166666666666666 1.3295294646720546
9.333333333333334 1.2907348027443257
9.5 1.2515863676306687
9.666666666666666 1.2118816620104487
9.833333333333334 1.1719111503636739
10.0 1.131651951827653
10.166666666666666 1.0914642116425262
10.333333333333334 1.0512719293380846
10.5 1.011246912166047
10.666666666666666 0.9711972785545956
10.833333333333334 0.931218879805407
11.0 0.8912152159034331
11.166666666666666 0.8514325869646485
11.333333333333334 0.8118656844465566
11.5 0.772678387346794
11.666666666666666 0.7338697641227958
11.833333333333334 0.695553512107862
12.0 0.6577569884976076
12.166666666666666 0.6207179495068239
12.333333333333334 0.5845590017332191
12.5 0.5494514049998674
12.666666666666666 0.5153494937671406
12.833333333333334 0.4822725327679108
13.0 0.4501939009785439
13.166666666666666 0.4191478886421981
13.333333333333334 0.3892100517211531
13.5 0.3605446964444638
13.666666666666666 0.3332437086464874
13.833333333333334 0.3073149416725136
14.0 0.2827541649888516
14.166666666666666 0.25951215420295043
14.333333333333334 0.2375598941227519
14.5 0.21691357787654064
14.666666666666666 0.19763219312360736
14.833333333333334 0.17965194112631971
15.0 0.16301353458515006
15.166666666666666 0.14763845438482215
15.333333333333334 0.13350362570931343
15.5 0.12052604743093355
15.666666666666666 0.10871684106234498
15.833333333333334 0.09796064016347282
16.0 0.08822225054899624
16.166666666666668 0.07943597184004149
16.333333333333332 0.07159221143186673
16.5 0.06462061917994227
16.666666666666668 0.05841417692295539
16.833333333333332 0.052912932951825364
17.0 0.047973815594884194
17.166666666666668 0.04354323069586019
17.333333333333332 0.03960617325509931
17.5 0.03616350906910846
17.666666666666668 0.03309482205643617
17.833333333333332 0.030378521668379663
18.0 0.02793497721551637
18.166666666666668 0.02581024967291943
18.333333333333332 0.023894336402048216
18.5 0.02231273761815288
18.666666666666668 0.020889447057639135
18.833333333333332 0.019700733563685426
19.0 0.01865370948442399
19.166666666666668 0.017752258043454604
19.333333333333332 0.016942076751239148
19.5 0.016284685588706112
19.666666666666668 0.015651914323706596
19.833333333333332 0.015138808017788885
20.0 0.01467811218420518
20.166666666666668 0.014267449759721896
20.333333333333332 0.013897523581424515
20.5 0.013646977222035476
20.666666666666668 0.013423131757339384
20.833333333333332 0.013267540851774872
21.0 0.01313052618833529
21.166666666666668 0.013013247740498812
21.333333333333332 0.012913357093262169
21.5 0.012851382676074705
21.666666666666668 0.012797191988162352
21.833333333333332 0.01274984977981336
22.0 0.012700741486815508
22.166666666666668 0.012658661185144799
22.333333333333332 0.012623781771720136
22.5 0.012609310462331958
22.666666666666668 0.012596888871024208
22.833333333333332 0.012583500277527615
23.0 0.012572207765651221
23.166666666666668 0.012560489122038755
23.333333333333332 0.01255073451874388
23.5 0.012543866534866832
23.666666666666668 0.012540193410620503
23.833333333333332 0.012531672055640063
24.0 0.012521048464330987
24.166666666666668 0.012513044390903156
24.333333333333332 0.012505845985919873
24.5 0.012500094924566734
24.666666666666668 0.012494454712321374
24.833333333333332 0.012488959954225482
25.0 0.012484690292800537
25.166666666666668 0.012480073355197083
25.333333333333332 0.012476638128712017
25.333333333333332 0.012476638128712017
99.98333333333333 0.012476638128712017


==> event_triggered_dmpc_necsys22 - Kopie/plotData/EventTrigger3_40.csv <==
0.0 3.2143305771908475
0.16666666666666666 3.2143347613208695
0.3333333333333333 3.2143321070716446
0.5 3.2143309580077255
0.6666666666666666 3.2143305601805086
0.8333333333333334 3.214330438968073
1.0 3.2143304127109067
1.1666666666666667 3.2139749537706943
1.3333333333333333 3.210345837084441
1.5 3.200826090716777
1.6666666666666667 3.1830295582670716
1.8333333333333333 3.1569925203662144
2.0 3.123519094775662
2.1666666666666665 3.0843508188162794
2.3333333333333335 3.0407507700533998
2.5 2.9943433871258165
2.6666666666666665 2.9463204784019563
2.8333333333333335 2.8981492425139317
3.0 2.850342495217995
3.1666666666666665 2.8030252406502068
3.3333333333333335 2.7564618509983028
3.5 2.71125790977852
3.6666666666666665 2.6679652013270374
3.8333333333333335 2.6270480064332
4.0 2.5885838142785147
4.166666666666667 2.5527039512026275
4.333333333333333 2.519231376056419
4.5 2.488216240075961
4.666666666666667 2.4590784638845604
4.833333333333333 2.4313027511827836
5.0 2.404390584599539
5.166666666666667 2.378348625751634
5.333333333333333 2.3531412534736655
5.5 2.328954833168734
5.666666666666667 2.3056427532269037
5.833333333333333 2.2834158222954146
6.0 2.26209935099198
6.166666666666667 2.241876350141676
6.333333333333333 2.222388797137183
6.5 2.203419476266859
6.666666666666667 2.184673583010559
6.833333333333333 2.166311894516481
7.0 2.1484026800162437
7.166666666666667 2.1311973311980354
7.333333333333333 2.114548786098402
7.5 2.098591997104833
7.666666666666667 2.083103015518886
7.833333333333333 2.0681991687185097
8.0 2.0535552196465288
8.166666666666666 2.0390228212506245
8.333333333333334 2.024373960822755
8.5 2.0097615995192344
8.666666666666666 1.9951807038693201
8.833333333333334 1.9808826118772511
9.0 1.966696986468895
9.166666666666666 1.9527441761071804
9.333333333333334 1.9387963246172157
9.5 1.9249934584184307
9.666666666666666 1.911076147712022
9.833333333333334 1.896994084118626
10.0 1.8825726795905846
10.166666666666666 1.8679219197211794
10.333333333333334 1.8530622844656386
10.5 1.8381933167371667
10.666666666666666 1.8231906496059982
10.833333333333334 1.8081990840964122
11.0 1.7930315127353704
11.166666666666666 1.7778590388147963
11.333333333333334 1.7624375659993852
11.5 1.746679971207243
11.666666666666666 1.7303286565943379
11.833333333333334 1.713515343520461
12.0 1.6962741306770015
12.166666666666666 1.6788438535713146
12.333333333333334 1.661173366998549
12.5 1.643418671482941
12.666666666666666 1.6255433010464786
12.833333333333334 1.6077529380379938
13.0 1.5898856566626662
13.166666666666666 1.571891015688409
13.333333333333334 1.5535036517509904
13.5 1.5347594201756465
13.666666666666666 1.5156842564108863
13.833333333333334 1.4965234416321123
14.0 1.4773114673346217
14.166666666666666 1.4582060990430583
14.333333333333334 1.4391326904725001
14.5 1.4202445790514557
14.666666666666666 1.4013844802207815
14.833333333333334 1.3824422158787681
15.0 1.3632514078342786
15.166666666666666 1.3438934381274161
15.333333333333334 1.3243700825286733
15.5 1.3049151266015828
15.666666666666666 1.2855762858151143
15.833333333333334 1.266470168231669
16.0 1.2475498305186816
16.166666666666668 1.2289564246379205
16.333333333333332 1.210522433907617
16.5 1.1921209209773993
16.666666666666668 1.17358511375114
16.833333333333332 1.1549281139161884
17.0 1.1361925464578704
17.166666666666668 1.117561231187627
17.333333333333332 1.0990137785259904
17.5 1.0806876606274094
17.666666666666668 1.0625959593283767
17.833333333333332 1.0448057766515118
18.0 1.0271944349479378
18.166666666666668 1.009633015251188
18.333333333333332 0.9920182973021892
18.5 0.9744154777353615
18.666666666666668 0.9568566952108734
18.833333333333332 0.9394077116146
19.0 0.9221119215300677
19.166666666666668 0.9050807606687414
19.333333333333332 0.8883195902556875
19.5 0.8718860832311128
19.666666666666668 0.8556541134162176
19.833333333333332 0.8395110273238711
20.0 0.8233589387397561
20.166666666666668 0.8072688612264433
20.333333333333332 0.7912815516599334
20.5 0.7755040079779771
20.666666666666668 0.7599615896741592
20.833333333333332 0.7447021841569987
21.0 0.7297715765704449
21.166666666666668 0.7152031623162259
21.333333333333332 0.7008539817529186
21.5 0.6865576999149451
21.666666666666668 0.6722227160098312
21.833333333333332 0.6579019893334929
22.0 0.6436533787028126
22.166666666666668 0.6295659375183447
22.333333333333332 0.6156714154667726
22.5 0.60203807005537
22.666666666666668 0.5887090489865523
22.833333333333332 0.5757306019298409
23.0 0.5629448379114844
23.166666666666668 0.5501983430282847
23.333333333333332 0.53738204179436
23.5 0.5245383375375485
23.666666666666668 0.5117652556357949
23.833333333333332 0.4991403322226444
24.0 0.48671411734874126
24.166666666666668 0.4745797796864283
24.333333333333332 0.4627924743045884
24.5 0.4514028789819759
24.666666666666668 0.44023111724346936
24.833333333333332 0.42909884270800397
25.0 0.41792510444110453
25.166666666666668 0.4067775214594218
25.333333333333332 0.3957038371238897
25.5 0.3848003864452046
25.666666666666668 0.3740772587790224
25.833333333333332 0.363598881417986
26.0 0.3534513361100983
26.166666666666668 0.34371714683503546
26.333333333333332 0.33424793179176676
26.5 0.3248640697050452
26.666666666666668 0.31549364891842274
26.833333333333332 0.30618762149886375
27.0 0.2970080988237811
27.166666666666668 0.2880026500664714
27.333333333333332 0.27919560997173554
27.5 0.27064271519904126
27.666666666666668 0.2624314273484947
27.833333333333332 0.25466932183009827
28.0 0.24717759654074026
28.166666666666668 0.23977065045829352
28.333333333333332 0.23237423223937478
28.5 0.2250673417860284
28.666666666666668 0.21790084742930138
28.833333333333332 0.21092072313801152
29.0 0.20410785802405973
29.166666666666668 0.19747940034362563
29.333333333333332 0.19107316550526857
29.5 0.18501353991412167
29.666666666666668 0.17921246962332396
29.833333333333332 0.17355640896054514
30.0 0.16794761556115276
30.166666666666668 0.1624362573306153
30.333333333333332 0.157062124886996
30.5 0.15187090474390022
30.666666666666668 0.1468288494427765
30.833333333333332 0.14196034630216947
31.0 0.13728491728623513
31.166666666666668 0.1328575867934299
31.333333333333332 0.12862485905668997
31.5 0.12450788519411503
31.666666666666668 0.12049955946367004
31.833333333333332 0.1166076889926411
32.0 0.11281881985570938
32.166666666666664 0.10917074841511705
32.333333333333336 0.10568399938278548
32.5 0.10234959751746203
32.666666666666664 0.09917449126341896
32.833333333333336 0.09618912698974723
33.0 0.09334947074440532
33.166666666666664 0.09060977760733208
33.333333333333336 0.08791587002102133
33.5 0.08528343246446946
33.666666666666664 0.08272987219094896
33.833333333333336 0.08026277518578263
34.0 0.07789782656033836
34.166666666666664 0.07564980878197276
34.333333333333336 0.0735011001764605
34.5 0.0715177205542783
34.666666666666664 0.0696372494869821
34.833333333333336 0.06781091040452714
35.0 0.06599905082721091
35.166666666666664 0.06425052216824363
35.333333333333336 0.06257177027415212
35.5 0.060966119980941244
35.666666666666664 0.05944246986962789
35.833333333333336 0.058012834569221
36.0 0.05665617405483508
36.166666666666664 0.05540630474376084
36.333333333333336 0.054219773470060434
36.5 0.05307495753727097
36.666666666666664 0.05194254018208688
36.833333333333336 0.05081136613951352
37.0 0.0496987119803756
37.166666666666664 0.04863902774171409
37.333333333333336 0.047626210487605486
37.5 0.04667381892868509
37.666666666666664 0.04576477175655531
37.833333333333336 0.04491210380581825
38.0 0.04408397498589882
38.166666666666664 0.04324239975407954
38.333333333333336 0.04236770827619324
38.5 0.04146068871514686
38.666666666666664 0.04053634021108112
38.833333333333336 0.039632302560704075
39.0 0.038750369040407844
39.166666666666664 0.037890871374211585
39.333333333333336 0.03706640547734902
39.5 0.036289147545373976
39.666666666666664 0.03551799353164621
39.833333333333336 0.03473931355739833
40.0 0.03394346024033708
40.166666666666664 0.033134178913670605
40.333333333333336 0.032339568207574484
40.5 0.03158914618235412
40.666666666666664 0.030864828718062697
40.833333333333336 0.030179054606563015
41.0 0.029538381989554365
41.166666666666664 0.028947291805738167
41.333333333333336 0.02837659302346514
41.5 0.027801871514744263
41.666666666666664 0.027209092986615998
41.833333333333336 0.026612138564085265
42.0 0.026032790596946048
42.166666666666664 0.02549829797432978
42.333333333333336 0.024988840890847578
42.5 0.02450683060514176
42.666666666666664 0.02406015392119364
42.833333333333336 0.023644173495217757
43.0 0.02324716051690713
43.166666666666664 0.022858530210293094
43.333333333333336 0.022456568742300717
43.5 0.022052497665217656
43.666666666666664 0.0216573754263663
43.833333333333336 0.02127483172542608
44.0 0.02091205379778918
44.166666666666664 0.020566168348532185
44.333333333333336 0.020242927225651085
44.5 0.019944652270217772
44.666666666666664 0.01964957820522138
44.833333333333336 0.019359534107205315
45.0 0.019077263284243282
45.166666666666664 0.0187984176148551
45.333333333333336 0.018519328421096375
45.5 0.018255147248634192
45.666666666666664 0.01801249638274331
45.833333333333336 0.017778149364404427
46.0 0.017555737324094614
46.166666666666664 0.01736240396062439
46.333333333333336 0.01717262113598511
46.5 0.016972893904031294
46.666666666666664 0.016765122202664937
46.833333333333336 0.016567363469216768
47.0 0.016376127753143413
47.166666666666664 0.016196859418077934
47.333333333333336 0.016021052307008808
47.5 0.01585216678090275
47.666666666666664 0.015687973831353817
47.833333333333336 0.015529209327093656
48.0 0.015377461835663398
48.166666666666664 0.015231590688736371
48.333333333333336 0.015084548943874804
48.5 0.014939126369638213
48.666666666666664 0.014797009057997104
48.833333333333336 0.014665594037688197
49.0 0.014532361838983406
49.166666666666664 0.014399422326530395
49.333333333333336 0.014271984372913948
49.5 0.01415262534592354
49.666666666666664 0.014032698211699262
49.833333333333336 0.013911918604393891
50.0 0.013785842549673959
99.98333333333333 0.01125033279634485
99.98333333333333 0.01125033279634485


==> event_triggered_dmpc_necsys22 - Kopie/plotData/EventTrigger3_50.csv <==
0.0 3.2255068105661437
0.16666666666666666 3.225509788458188
0.3333333333333333 3.2255076986583617
0.5 3.225506953512304
0.6666666666666666 3.225506808916795
0.8333333333333334 3.22550684532257
1.0 3.225506917153248
1.1666666666666667 3.2252284397521325
1.3333333333333333 3.222417872674171
1.5 3.2151155601657777
1.6666666666666667 3.2015370310011404
1.8333333333333333 3.1817775515756277
2.0 3.156474300848975
2.1666666666666665 3.126930491396683
2.3333333333333335 3.0940836928642246
2.5 3.059082666796558
2.6666666666666665 3.0227779546214557
2.8333333333333335 2.986187024484896
3.0 2.949891891335346
3.1666666666666665 2.9144670194899263
3.3333333333333335 2.8799103678741824
3.5 2.845999220297952
3.6666666666666665 2.812682306750483
3.8333333333333335 2.7801509428681364
4.0 2.7487116072425315
4.166666666666667 2.718496272635718
4.333333333333333 2.689586013419506
4.5 2.6619818109941047
4.666666666666667 2.635681081604796
4.833333333333333 2.6106044111716438
5.0 2.5865758684858737
5.166666666666667 2.563487456423306
5.333333333333333 2.5410573903595797
5.5 2.5191104248246736
5.666666666666667 2.4975635991611735
5.833333333333333 2.4765522965438405
6.0 2.4561670000103835
6.166666666666667 2.436450009633423
6.333333333333333 2.4173814268140115
6.5 2.399023178146018
6.666666666666667 2.381403905255523
6.833333333333333 2.3645714229512573
7.0 2.3484269314980977
7.166666666666667 2.332928123976093
7.333333333333333 2.3178325684038468
7.5 2.3029364862886967
7.666666666666667 2.2880969119400945
7.833333333333333 2.273443722767102
8.0 2.2591278010543707
8.166666666666666 2.245289397744416
8.333333333333334 2.231951820149351
8.5 2.2191578979065665
8.666666666666666 2.206862372388815
8.833333333333334 2.195055187719701
9.0 2.1836579021478872
9.166666666666666 2.1726645062530436
9.333333333333334 2.161891312335696
9.5 2.1511845247130505
9.666666666666666 2.1404637582771353
9.833333333333334 2.129809345701061
10.0 2.1193429803451562
10.166666666666666 2.109191226462394
10.333333333333334 2.0993611550714797
10.5 2.089893959632711
10.666666666666666 2.0807255423465256
10.833333333333334 2.0718309776732533
11.0 2.063059490376085
11.166666666666666 2.0543955579341344
11.333333333333334 2.045740270714827
11.5 2.0369906907231243
11.666666666666666 2.028074837989777
11.833333333333334 2.0191213680189497
12.0 2.0102405721398937
12.166666666666666 2.0015244778867025
12.333333333333334 1.992997882818995
12.5 1.984726697816026
12.666666666666666 1.9766605897503156
12.833333333333334 1.9687716008033915
13.0 1.9609013514234124
13.166666666666666 1.9530080849690352
13.333333333333334 1.9449406756163836
13.5 1.936610694259217
13.666666666666666 1.9279731820384176
13.833333333333334 1.919147195253966
14.0 1.9102688697887629
14.166666666666666 1.9014408148848132
14.333333333333334 1.8926793277033722
14.5 1.8840268277922052
14.666666666666666 1.8754586854050177
14.833333333333334 1.8670330233385939
15.0 1.8587403853790672
15.166666666666666 1.8506124287119163
15.333333333333334 1.8424615978034105
15.5 1.834162242015342
15.666666666666666 1.825600733690468
15.833333333333334 1.8168462958439247
16.0 1.8079672439611059
16.166666666666668 1.7990678443718424
16.333333333333332 1.7901131813092805
16.5 1.7811440371329765
16.666666666666668 1.7721461076988672
16.833333333333332 1.7631765611725008
17.0 1.7542092210374212
17.166666666666668 1.7452843829214042
17.333333333333332 1.7363224382818925
17.5 1.7272518843282139
17.666666666666668 1.7180083146624703
17.833333333333332 1.7086348758932437
18.0 1.699130488747391
18.166666666666668 1.6895046437637884
18.333333333333332 1.6796750420502045
18.5 1.6696896226177007
18.666666666666668 1.659564694816349
18.833333333333332 1.6493844270016307
19.0 1.639141204613731
19.166666666666668 1.6289077212387422
19.333333333333332 1.6186408038315434
19.5 1.60825907919983
19.666666666666668 1.5977252120780523
19.833333333333332 1.5871315001782924
20.0 1.5765376733573928
20.166666666666668 1.5659927964055993
20.333333333333332 1.5554665305139879
20.5 1.5449859168229385
20.666666666666668 1.534493922225867
20.833333333333332 1.5240581764717271
21.0 1.5136867412693669
21.166666666666668 1.503427934194679
21.333333333333332 1.4931825177017433
21.5 1.4828907320214202
21.666666666666668 1.472475720355766
21.833333333333332 1.4619757279355616
22.0 1.451428844415004
22.166666666666668 1.4408794853015432
22.333333333333332 1.4303645464350212
22.5 1.4199035931583759
22.666666666666668 1.4095051629445676
22.833333333333332 1.3992550874894185
23.0 1.3891564036005382
23.166666666666668 1.3792172813683807
23.333333333333332 1.3693393871730741
23.5 1.3594689522185166
23.666666666666668 1.349530031868318
23.833333333333332 1.3395603550299648
24.0 1.3295921181346944
24.166666666666668 1.3196307212047214
24.333333333333332 1.3096576207472714
24.5 1.2996773302618547
24.666666666666668 1.2896809285710902
24.833333333333332 1.279717575826889
25.0 1.2697971171787823
25.166666666666668 1.2599582834794538
25.333333333333332 1.2501348444955867
25.5 1.2403052446173886
25.666666666666668 1.2304511546741237
25.833333333333332 1.2206155787016706
26.0 1.2108460960518013
26.166666666666668 1.2011820578301926
26.333333333333332 1.1916035505022071
26.5 1.1821222405043692
26.666666666666668 1.1727011281797568
26.833333333333332 1.1633744674811475
27.0 1.1540879574969363
27.166666666666668 1.1448799166197323
27.333333333333332 1.1357188995298146
27.5 1.1265831747951554
27.666666666666668 1.1174252266686235
27.833333333333332 1.108255508190653
28.0 1.0991001251287849
28.166666666666668 1.090021497103478
28.333333333333332 1.0810359315076836
28.5 1.07214394651441
28.666666666666668 1.0633242200151698
28.833333333333332 1.0545829782926808
29.0 1.045886486013529
29.166666666666668 1.0373006010058554
29.333333333333332 1.0288221160903428
29.5 1.020418335886647
29.666666666666668 1.012052577522789
29.833333333333332 1.0037183667860388
30.0 0.995433050143437
30.166666666666668 0.9872227003764176
30.333333333333332 0.9790744787996147
30.5 0.9710297833224244
30.666666666666668 0.9630307598774805
30.833333333333332 0.9550874539487684
31.0 0.9471582538469469
31.166666666666668 0.9392634694893266
31.333333333333332 0.9314235317206996
31.5 0.9236419343413077
31.666666666666668 0.9159180242783633
31.833333333333332 0.9082644220913109
32.0 0.9006653943542722
32.166666666666664 0.8931707130980915
32.333333333333336 0.8857860305522137
32.5 0.8785185807348377
32.666666666666664 0.8713259906417252
32.833333333333336 0.8641938567966445
33.0 0.8570217039516763
33.166666666666664 0.8498570321565463
33.333333333333336 0.8427151790271169
33.5 0.8356128175240543
33.666666666666664 0.8285461467907418
33.833333333333336 0.8215392969022242
34.0 0.8145647911472622
34.166666666666664 0.807647989699081
34.333333333333336 0.800798978161999
34.5 0.7940568532039984
34.666666666666664 0.7873846417191159
34.833333333333336 0.780769893321257
35.0 0.7741691178043035
35.166666666666664 0.7676198839228536
35.333333333333336 0.7610954038312413
35.5 0.7546155109659034
35.666666666666664 0.7481724046223759
35.833333333333336 0.7417723495384063
36.0 0.7353557513766674
36.166666666666664 0.728959803306966
36.333333333333336 0.7225957004741714
36.5 0.716301373831352
36.666666666666664 0.7100298217712696
36.833333333333336 0.7037879656776973
37.0 0.6975515989744523
37.166666666666664 0.6913917220262527
37.333333333333336 0.6853074666515312
37.5 0.6792907305987109
37.666666666666664 0.6732988652256148
37.833333333333336 0.6673428975894432
38.0 0.6613825719063754
38.166666666666664 0.6554232861456362
38.333333333333336 0.649502579803816
38.5 0.6436457538871252
38.666666666666664 0.6378300600726488
38.833333333333336 0.6320659659069239
39.0 0.6263641539962629
39.166666666666664 0.6207238192227236
39.333333333333336 0.6151219216015822
39.5 0.6095729556762702
39.666666666666664 0.6040292185873061
39.833333333333336 0.5984814892840584
40.0 0.5929401589600078
40.166666666666664 0.5874202972324419
40.333333333333336 0.5819148743201015
40.5 0.5764594776590799
40.666666666666664 0.5710609997222121
40.833333333333336 0.5657399623203483
41.0 0.5605071808125124
41.166666666666664 0.555369924241771
41.333333333333336 0.5502629277992747
41.5 0.545187308034478
41.666666666666664 0.5400749861404264
41.833333333333336 0.5349180239815803
42.0 0.5297323669498997
42.166666666666664 0.5245365800753674
42.333333333333336 0.5193765198637477
42.5 0.5142989721595274
42.666666666666664 0.5092941810869043
42.833333333333336 0.5044220703498168
43.0 0.4997024417113468
43.166666666666664 0.4950930071084322
43.333333333333336 0.4905535506643362
43.5 0.486055767504882
43.666666666666664 0.48154297569527826
43.833333333333336 0.476984928068082
44.0 0.47240648781856726
44.166666666666664 0.46782981521590383
44.333333333333336 0.463269492939209
44.5 0.4587850565356839
44.666666666666664 0.4543721151167798
44.833333333333336 0.4500779164115733
45.0 0.44588768036456106
45.166666666666664 0.44180902714289033
45.333333333333336 0.4377770927397736
45.5 0.43379424987637505
45.666666666666664 0.4298205588639609
45.833333333333336 0.42580415300031155
46.0 0.4217723423454102
46.166666666666664 0.41773839750492336
46.333333333333336 0.41372653467887177
46.5 0.409782607526051
46.666666666666664 0.4059083078481599
46.833333333333336 0.4021258230982913
47.0 0.3985091568522505
47.166666666666664 0.39503462833500297
47.333333333333336 0.3916643747815724
47.5 0.3883445932775576
47.666666666666664 0.3850356699527698
47.833333333333336 0.3817422832235751
48.0 0.3784350701554713
48.166666666666664 0.3751215958481721
48.333333333333336 0.37180194297040425
48.5 0.3684883045459258
48.666666666666664 0.36522728679205546
48.833333333333336 0.3620642535933474
49.0 0.3590159290254072
49.166666666666664 0.3560992324672512
49.333333333333336 0.35324153113199336
49.5 0.3504455966733138
49.666666666666664 0.3476650242579021
49.833333333333336 0.3449079289186641
50.0 0.34216590928482615
99.98333333333333 0.14782967176782882
99.98333333333333 0.14782967176782882


==> event_triggered_dmpc_necsys22 - Kopie/plotData/EventTrigger_10.csv <==
0.0 3.053290434762907
0.16666666666666666 3.053288606887668
0.3333333333333333 3.0532887115464655
0.5 3.0532895953212313
0.6666666666666666 3.053290497145306
0.8333333333333334 3.053291194741754
1.0 3.0532916818802587
1.1666666666666667 3.0514996672445314
1.3333333333333333 3.033797903871019
1.5 2.989177602880022
1.6666666666666667 2.912833710063199
1.8333333333333333 2.8090301870540535
2.0 2.685827387131354
2.1666666666666665 2.5493428204186053
2.3333333333333335 2.4029094345623516
2.5 2.248141276639275
2.6666666666666665 2.0870634372394816
2.8333333333333335 1.922068618026972
3.0 1.7559523567108413
3.1666666666666665 1.5905385851830465
3.3333333333333335 1.4277486353087572
3.5 1.2688219508763163
3.6666666666666665 1.1156267211814783
3.8333333333333335 0.9693962119212046
4.0 0.8318456340546986
4.166666666666667 0.7038060871488063
4.333333333333333 0.5863099002049169
4.5 0.4796509709896478
4.666666666666667 0.3843834428876311
4.833333333333333 0.301027883066173
5.0 0.2332852276688585
5.166666666666667 0.18515191197897599
5.333333333333333 0.1540209206209842
5.5 0.13502130937409804
5.666666666666667 0.12470663341241942
5.833333333333333 0.12023519605853907
6.0 0.11955129867221023
6.166666666666667 0.12079485133179647
6.333333333333333 0.12265290675803467
6.5 0.12381823414124773
6.666666666666667 0.12370562487285099
6.833333333333333 0.12196469922404321
7.0 0.11867225807027271
7.166666666666667 0.11388768606752228
7.333333333333333 0.10789921666678848
7.5 0.10081769598543555
7.666666666666667 0.09303614878400675
7.833333333333333 0.08477321278660065
8.0 0.07635400560320241
8.166666666666666 0.06786008460473758
8.333333333333334 0.05952200764640947
8.5 0.05146312244502992
8.666666666666666 0.043859209698101746
8.833333333333334 0.03710795898279061
9.0 0.030885207208249773
9.166666666666666 0.028056720151608427
9.333333333333334 0.02551139902655192
9.5 0.0249436674637182
9.666666666666666 0.02447974565672452
9.833333333333334 0.02444248186318088
10.0 0.024415756658501635
10.166666666666666 0.02439249503196443
10.333333333333334 0.024370424912390172
10.333333333333334 0.024370424912390172
99.98333333333333 0.024370424912390172


==> event_triggered_dmpc_necsys22 - Kopie/plotData/EventTrigger_20.csv <==
0.0 3.158411776826051
0.16666666666666666 3.158426369021802
0.3333333333333333 3.158418835946785
0.5 3.1584142047267663
0.6666666666666666 3.158411627712936
0.8333333333333334 3.1584101516474337
1.0 3.158409282842993
1.1666666666666667 3.1575597434614737
1.3333333333333333 3.1490829820820982
1.5 3.127230973593449
1.6666666666666667 3.087233792086381
1.8333333333333333 3.02993057443634
2.0 2.958127867171653
2.1666666666666665 2.875783689046732
2.3333333333333335 2.786347794544671
2.5 2.6926619530014486
2.6666666666666665 2.5971034724402533
2.8333333333333335 2.5016960417373513
3.0 2.4079337031441734
3.1666666666666665 2.3169052718121517
3.3333333333333335 2.2291503172072242
3.5 2.144896479932454
3.6666666666666665 2.063895935830433
3.8333333333333335 1.9859918354317627
4.0 1.910469840395157
4.166666666666667 1.836840741916792
4.333333333333333 1.7642113266950272
4.5 1.6923273088810278
4.666666666666667 1.6205611276305858
4.833333333333333 1.5488740090674182
5.0 1.4767501375686143
5.166666666666667 1.4042906496343226
5.333333333333333 1.3313293572348843
5.5 1.2581585878960886
5.666666666666667 1.1847399753228998
5.833333333333333 1.111366446418493
6.0 1.0380592021899662
6.166666666666667 0.9651419642480109
6.333333333333333 0.8929136623725742
6.5 0.8218566340816124
6.666666666666667 0.7524363608479687
6.833333333333333 0.685153319841948
7.0 0.6204357527827453
7.166666666666667 0.5585646986895872
7.333333333333333 0.4999435257047755
7.5 0.4447944478592554
7.666666666666667 0.39351173770084047
7.833333333333333 0.3461697028722085
8.0 0.30295087887956584
8.166666666666666 0.26374779952374855
8.333333333333334 0.22864702545434995
8.5 0.197467269844127
8.666666666666666 0.17026756108283836
8.833333333333334 0.14685858057401868
9.0 0.12704579373582678
9.166666666666666 0.11039661429170979
9.333333333333334 0.09670045957604413
9.5 0.08556265572069753
9.666666666666666 0.07660260211012902
9.833333333333334 0.06938609483161037
10.0 0.06376356891411783
10.166666666666666 0.05925242110988859
10.333333333333334 0.055584105844508146
10.5 0.05240363633990256
10.666666666666666 0.049573863679228544
10.833333333333334 0.046813267307479776
11.0 0.04404579576962944
11.166666666666666 0.04120647214828879
11.333333333333334 0.03837835224126206
11.5 0.035611557045918986
11.666666666666666 0.03289308845187267
11.833333333333334 0.030343274400416988
12.0 0.027840423123018907
12.166666666666666 0.025706230112575328
12.333333333333334 0.023622039847951876
12.5 0.022071282726766006
12.666666666666666 0.020611063423881183
12.833333333333334 0.0197795851012388
13.0 0.019000106174192823
13.166666666666666 0.018460144765032212
13.333333333333334 0.01795861625379091
13.5 0.017847834200789996
13.666666666666666 0.01774618706218893
13.833333333333334 0.017695687210610715
14.0 0.017651800859597288
14.166666666666666 0.017634697694214403
14.333333333333334 0.01761733050885497
14.333333333333334 0.01761733050885497
99.98333333333333 0.01761733050885497


==> event_triggered_dmpc_necsys22 - Kopie/plotData/EventTrigger_30.csv <==
0.0 3.2210324438118527
0.16666666666666666 3.22104784089741
0.3333333333333333 3.2210399477422635
0.5 3.221035041002878
0.6666666666666666 3.221032283586258
0.8333333333333334 3.221030692228866
1.0 3.2210297505082672
1.1666666666666667 3.220497423629602
1.3333333333333333 3.2151377370814345
1.5 3.201216214494347
1.6666666666666667 3.1753669823446447
1.8333333333333333 3.137806871547502
2.0 3.0898963426558397
2.1666666666666665 3.034241977491696
2.3333333333333335 2.972877389861414
2.5 2.907914933859162
2.6666666666666665 2.8410478250956537
2.8333333333333335 2.773819082378405
3.0 2.70751247696494
3.1666666666666665 2.6432285644927584
3.3333333333333335 2.58163418005112
3.5 2.5232994280647203
3.6666666666666665 2.468457772493301
3.8333333333333335 2.4173195182787426
4.0 2.369588308320049
4.166666666666667 2.324976469864088
4.333333333333333 2.2828485645866947
4.5 2.2429636368302237
4.666666666666667 2.2047907477717277
4.833333333333333 2.1683343861655193
5.0 2.133203970892759
5.166666666666667 2.099331246486003
5.333333333333333 2.0661557663270145
5.5 2.033602179344686
5.666666666666667 2.001126985177319
5.833333333333333 1.9688390793731316
6.0 1.9363883873711463
6.166666666666667 1.9039690071826505
6.333333333333333 1.8713172617162042
6.5 1.8386675448503622
6.666666666666667 1.8056965758810426
6.833333333333333 1.7725579834353151
7.0 1.7388978858723279
7.166666666666667 1.704942492942156
7.333333333333333 1.6704290453118695
7.5 1.6355725175293185
7.666666666666667 1.6001038446498272
7.833333333333333 1.5642916343139908
8.0 1.5279148822422615
8.166666666666666 1.4911306640084283
8.333333333333334 1.4536061497425605
8.5 1.4155720980487616
8.666666666666666 1.3768646814155128
8.833333333333334 1.3378523378180842
9.0 1.2983627014386039
9.166666666666666 1.258542844370381
9.333333333333334 1.2181454617028113
9.5 1.1774106387978656
9.666666666666666 1.136164446326773
9.833333333333334 1.0946968875760508
10.0 1.0529309355697043
10.166666666666666 1.0110965473095779
10.333333333333334 0.969067349020228
10.5 0.9269973278325682
10.666666666666666 0.884798207445128
10.833333333333334 0.8427157752616002
11.0 0.8007816218627292
11.166666666666666 0.759221668937785
11.333333333333334 0.7180172649581446
11.5 0.677366908064683
11.666666666666666 0.637311924519215
11.833333333333334 0.5979348853835867
12.0 0.5592308303591836
12.166666666666666 0.5213844956491083
12.333333333333334 0.48448001324907114
12.5 0.44865077012563603
12.666666666666666 0.41404664354852
12.833333333333334 0.38082047715186806
13.0 0.3490423041286076
13.166666666666666 0.3188186665821405
13.333333333333334 0.29023131513517064
13.5 0.263270772467729
13.666666666666666 0.23797984600836386
13.833333333333334 0.21434569564329484
14.0 0.19243860934765622
14.166666666666666 0.1721691924890932
14.333333333333334 0.15357503635907555
14.5 0.13661776568727274
14.666666666666666 0.12132856946515651
14.833333333333334 0.10757317329103425
15.0 0.09532019064651433
15.166666666666666 0.08445080728676942
15.333333333333334 0.07492951360702647
15.5 0.06658126624618708
15.666666666666666 0.05936051181589896
15.833333333333334 0.0530940123070738
16.0 0.047698706150575046
16.166666666666668 0.042973796827505954
16.333333333333332 0.03886436042018587
16.5 0.03527667817829626
16.666666666666668 0.03215291628561429
16.833333333333332 0.029434934375124622
17.0 0.027063849882358132
17.166666666666668 0.025013154241591104
17.333333333333332 0.023174148967921183
17.5 0.021576010935213646
17.666666666666668 0.020132334646339213
17.833333333333332 0.018888920365116132
18.0 0.017702348471116913
18.166666666666668 0.016711946493614842
18.333333333333332 0.01579541004647643
18.5 0.015041202035512114
18.666666666666668 0.01432672034144494
18.833333333333332 0.013766760372121004
19.0 0.01325729653515478
19.166666666666668 0.012966112493641458
19.333333333333332 0.012696107518602347
19.5 0.012540930416920238
19.666666666666668 0.012397761512510338
19.833333333333332 0.012273964385384778
20.0 0.012154384184617836
20.166666666666668 0.012111452193349673
20.333333333333332 0.01207029954897655
20.5 0.012043143198573959
20.666666666666668 0.012017618132741728
20.833333333333332 0.011992050627986108
21.0 0.01196602684169328
21.166666666666668 0.011950071181354464
21.333333333333332 0.01193705055927802
21.5 0.011930157594556637
21.666666666666668 0.0119236339557422
21.833333333333332 0.011916120681172954
22.0 0.011909475407169433
22.0 0.011909475407169433
99.98333333333333 0.011909475407169433


==> event_triggered_dmpc_necsys22 - Kopie/plotData/EventTrigger_40.csv <==
0.0 3.2143305771908475
0.16666666666666666 3.2143347613208695
0.3333333333333333 3.2143321070716446
0.5 3.2143309580077255
0.6666666666666666 3.2143305601805086
0.8333333333333334 3.214330438968073
1.0 3.2143304127109067
1.1666666666666667 3.2139743327125907
1.3333333333333333 3.210329096990322
1.5 3.2007534724042443
1.6666666666666667 3.182873406917807
1.8333333333333333 3.1567049738636226
2.0 3.123058713438877
2.1666666666666665 3.0836949574011467
2.3333333333333335 3.0398848239250933
2.5 2.993291487319391
2.6666666666666665 2.9451051033804214
2.8333333333333335 2.8967724509307167
3.0 2.8488720494160216
3.1666666666666665 2.8016133079583025
3.3333333333333335 2.755284459776996
3.5 2.7103713104348492
3.6666666666666665 2.667316106767873
3.8333333333333335 2.626542612897804
4.0 2.588092937094357
4.166666666666667 2.5521569441082783
4.333333333333333 2.5185651546726824
4.5 2.4873815552165817
4.666666666666667 2.4580953934146805
4.833333333333333 2.4302763097453535
5.0 2.403430040955299
5.166666666666667 2.3774785618686676
5.333333333333333 2.3523295661495878
5.5 2.3281782833651596
5.666666666666667 2.3048692047157395
5.833333333333333 2.282603183828555
6.0 2.2612562292247658
6.166666666666667 2.2410001853407358
6.333333333333333 2.2214872310064795
6.5 2.202530994779043
6.666666666666667 2.1838137431046585
6.833333333333333 2.165456299180334
7.0 2.1474159965733306
7.166666666666667 2.1299160046187007
7.333333333333333 2.1128249485363075
7.5 2.096283039212616
7.666666666666667 2.080110074857589
7.833333333333333 2.0644190905481525
8.0 2.048907312534042
8.166666666666666 2.0334784447538636
8.333333333333334 2.0178615339910224
8.5 2.002240644525411
8.666666666666666 1.986614000166676
8.833333333333334 1.9712127267175132
9.0 1.9558951541395764
9.166666666666666 1.940757500599915
9.333333333333334 1.9255932499083541
9.5 1.910518175722948
9.666666666666666 1.895306774065955
9.833333333333334 1.8799585429579166
10.0 1.8642983993392517
10.166666666666666 1.8485059374463984
10.333333333333334 1.8325143150368373
10.5 1.8164932081997622
10.666666666666666 1.8003405670567927
10.833333333333334 1.784197883750217
11.0 1.7679141429099314
11.166666666666666 1.7515946617066678
11.333333333333334 1.7350361174929945
11.5 1.7182796295001699
11.666666666666666 1.701197066609875
11.833333333333334 1.683920407553506
12.0 1.666396125127761
12.166666666666666 1.6488134446516733
12.333333333333334 1.631073847116546
12.5 1.6133327999152853
12.666666666666666 1.5954632035595882
12.833333333333334 1.5775641600923827
13.0 1.5594088772785075
13.166666666666666 1.5410278832715432
13.333333333333334 1.5223214621946979
13.5 1.503485485342098
13.666666666666666 1.4844822195279157
13.833333333333334 1.4654160003562071
14.0 1.4461870192844157
14.166666666666666 1.4269721940771545
14.333333333333334 1.4076866296367558
14.5 1.3884161799892745
14.666666666666666 1.369052546780716
14.833333333333334 1.3496663347917488
15.0 1.3301738708420496
15.166666666666666 1.3106295379110953
15.333333333333334 1.2909878142217062
15.5 1.2714108667652968
15.666666666666666 1.2518146707920346
15.833333333333334 1.232278808811433
16.0 1.2126736190432934
16.166666666666668 1.1930110138800663
16.333333333333332 1.1731819444394604
16.5 1.1532182529906094
16.666666666666668 1.1330828656472305
16.833333333333332 1.112911937345836
17.0 1.0926545626028692
17.166666666666668 1.0723834063416913
17.333333333333332 1.0520482159635163
17.5 1.0317088774568686
17.666666666666668 1.0112530424025559
17.833333333333332 0.9907342039647933
18.0 0.9700766595623915
18.166666666666668 0.9493573752271905
18.333333333333332 0.9285760714098042
18.5 0.907826236132639
18.666666666666668 0.8871055562571994
18.833333333333332 0.866473989954032
19.0 0.8458387609597574
19.166666666666668 0.825233557321011
19.333333333333332 0.8045881131811158
19.5 0.7839892630321417
19.666666666666668 0.7634353192246477
19.833333333333332 0.7430214608842659
20.0 0.7227325943006278
20.166666666666668 0.7025843209198794
20.333333333333332 0.6825265255675019
20.5 0.6626438039271051
20.666666666666668 0.6428986362316247
20.833333333333332 0.6233318427077073
21.0 0.603902831424728
21.166666666666668 0.5846560012366583
21.333333333333332 0.5656002633033091
21.5 0.5467800120143205
21.666666666666668 0.5281276844184237
21.833333333333332 0.5096772978163832
22.0 0.4914231821405047
22.166666666666668 0.4734800978874064
22.333333333333332 0.4558519505307742
22.5 0.43861194249388114
22.666666666666668 0.4216989443017313
22.833333333333332 0.40511002092369075
23.0 0.38877854228535774
23.166666666666668 0.37273673545721414
23.333333333333332 0.35701879508078044
23.5 0.341688185057588
23.666666666666668 0.3267162530815815
23.833333333333332 0.3121237827685044
24.0 0.2978889685197463
24.166666666666668 0.28403778516103445
24.333333333333332 0.2705893069139881
24.5 0.2576569458735357
24.666666666666668 0.24518962270189396
24.833333333333332 0.2331140312391374
25.0 0.22140433763933468
25.166666666666668 0.21010303141555106
25.333333333333332 0.19921029582140967
25.5 0.18877705001761358
25.666666666666668 0.17879182741217153
25.833333333333332 0.1692310375861333
26.0 0.16005819533206897
26.166666666666668 0.15128446499680787
26.333333333333332 0.14291454084030655
26.5 0.13499635752475436
26.666666666666668 0.12749065962878356
26.833333333333332 0.12038306360781635
27.0 0.11365777171007371
27.166666666666668 0.10730233387625059
27.333333333333332 0.10125141950859998
27.5 0.09553146712543155
27.666666666666668 0.09010437433279989
27.833333333333332 0.08499887260920388
28.0 0.08019629416119968
28.166666666666668 0.07568251394337294
28.333333333333332 0.0713996107428569
28.5 0.06736835048262625
28.666666666666668 0.06358170217830476
28.833333333333332 0.06003938970504774
29.0 0.0567177408899981
29.166666666666668 0.053651696068984706
29.333333333333332 0.050790880400138565
29.5 0.04815952741493257
29.666666666666668 0.045697220632290925
29.833333333333332 0.04343486038701436
30.0 0.04131853418073277
30.166666666666668 0.03937719405064615
30.333333333333332 0.0375395010875044
30.5 0.035857422524281195
30.666666666666668 0.034285477204809005
30.833333333333332 0.032812755630419
31.0 0.03142502875218797
31.166666666666668 0.03013510999887858
31.333333333333332 0.02889161530438438
31.5 0.027711352979254776
31.666666666666668 0.026604133326375397
31.833333333333332 0.025568903182972415
32.0 0.024574103265231188
32.166666666666664 0.023624246552029687
32.333333333333336 0.022716147046965104
32.5 0.02185452211964893
32.666666666666664 0.021039471700235776
32.833333333333336 0.020276798073396253
33.0 0.01955535657851022
33.166666666666664 0.01885684363942824
33.333333333333336 0.01820576740056891
33.5 0.017605681760091776
33.666666666666664 0.01706302872266923
33.833333333333336 0.01657652263318016
34.0 0.016128392935153522
34.166666666666664 0.015727163524007257
34.333333333333336 0.015349649306792664
34.5 0.014993538153980537
34.666666666666664 0.014659396924581762
34.833333333333336 0.014357231668529452
35.0 0.014064768970640129
35.166666666666664 0.013772371352581964
35.333333333333336 0.013479230698500164
35.5 0.013190300702972769
35.666666666666664 0.012902765661342607
35.833333333333336 0.012622188313422817
36.0 0.012348208931458956
36.166666666666664 0.012078405562850988
36.333333333333336 0.011804075226260853
36.5 0.011540220198005586
36.666666666666664 0.011286420983977646
36.833333333333336 0.01105051084575893
37.0 0.01081947734650991
37.166666666666664 0.010594091945005395
37.333333333333336 0.010377540687291516
37.5 0.010173229123976987
37.666666666666664 0.009984014007852008
37.833333333333336 0.00982385746341033
38.0 0.009675119981050605
38.166666666666664 0.009542477392961206
38.333333333333336 0.009424150903454689
38.5 0.009314734229735213
38.666666666666664 0.009221602503888452
38.833333333333336 0.00914424010608337
39.0 0.009080756961700352
39.166666666666664 0.009038602483391594
39.333333333333336 0.009019206679212402
39.5 0.009012614631310669
39.666666666666664 0.009012730154548912
39.833333333333336 0.009010560632808034
40.0 0.009006325493020344
40.166666666666664 0.009000739979531975
40.333333333333336 0.008996054227284169
40.5 0.008992395736177076
40.666666666666664 0.00898988460553233
40.833333333333336 0.008986619816087216
41.0 0.008979132975327661
41.166666666666664 0.008973627706627891
41.333333333333336 0.00896778086429204
41.5 0.008959439282428136
41.666666666666664 0.008947492321149886
41.833333333333336 0.008934506585565436
42.0 0.00892469099782859
42.0 0.00892469099782859
99.98333333333333 0.00892469099782859


==> event_triggered_dmpc_necsys22 - Kopie/plotData/EventTrigger_50.csv <==
0.0 3.2255068105661437
0.16666666666666666 3.225509788458188
0.3333333333333333 3.2255076986583617
0.5 3.225506953512304
0.6666666666666666 3.225506808916795
0.8333333333333334 3.22550684532257
1.0 3.225506917153248
1.1666666666666667 3.225234612615704
1.3333333333333333 3.2224528473108376
1.5 3.2151551241609
1.6666666666666667 3.2015352970628985
1.8333333333333333 3.1816846379437163
2.0 3.1562529980330742
2.1666666666666665 3.126550211305757
2.3333333333333335 3.0935002138785226
2.5 3.0582858502254533
2.6666666666666665 3.0217616779769605
2.8333333333333335 2.984975388540593
3.0 2.9485329033727736
3.1666666666666665 2.913020822411878
3.3333333333333335 2.8784285613183207
3.5 2.844542425996257
3.6666666666666665 2.8113202780211184
3.8333333333333335 2.778886601554104
4.0 2.747507383971116
4.166666666666667 2.7173249560135764
4.333333333333333 2.688392497272025
4.5 2.660699034345355
4.666666666666667 2.634204838446937
4.833333333333333 2.608880521132966
5.0 2.5845868865110755
5.166666666666667 2.5612260276447216
5.333333333333333 2.538581405608053
5.5 2.516523961999941
5.666666666666667 2.494976792063785
5.833333333333333 2.473980031035096
6.0 2.453570598157714
6.166666666666667 2.4338060831973927
6.333333333333333 2.4146868411462723
6.5 2.3962427450843222
6.666666666666667 2.3784414392487916
6.833333333333333 2.361306224702236
7.0 2.344792299980395
7.166666666666667 2.3289715254186527
7.333333333333333 2.3136862563885057
7.5 2.2987434030992016
7.666666666666667 2.2840238409740743
7.833333333333333 2.2695689019485203
8.0 2.2554129634920215
8.166666666666666 2.241652227501049
8.333333333333334 2.228257049078509
8.5 2.2152543221009022
8.666666666666666 2.202637672822668
8.833333333333334 2.1904404660343815
9.0 2.178635134195886
9.166666666666666 2.167234886984281
9.333333333333334 2.156112101142788
9.5 2.1451898560858162
9.666666666666666 2.134352255291519
9.833333333333334 2.12357587400597
10.0 2.1128333665502765
10.166666666666666 2.102237203260188
10.333333333333334 2.091784458599981
10.5 2.0815491032883373
10.666666666666666 2.071459544889137
10.833333333333334 2.0615133090781432
11.0 2.0516679102797757
11.166666666666666 2.04194463518314
11.333333333333334 2.0322945527495055
11.5 2.0226750251183514
11.666666666666666 2.013003216341008
11.833333333333334 2.0032724006127434
12.0 1.9934803524487064
12.166666666666666 1.9837291019451524
12.333333333333334 1.9740086283971345
12.5 1.9643558667162861
12.666666666666666 1.9546885921911445
12.833333333333334 1.945097124613697
13.0 1.9355765807119774
13.166666666666666 1.9261335847617316
13.333333333333334 1.9166925439863516
13.5 1.9072067431753403
13.666666666666666 1.897603805389833
13.833333333333334 1.8879025004107803
14.0 1.8781112587234885
14.166666666666666 1.8683012633314457
14.333333333333334 1.858479756465242
14.5 1.848724114987101
14.666666666666666 1.8390523548884368
14.833333333333334 1.8294957446302424
15.0 1.8200224349266478
15.166666666666666 1.8106528913030262
15.333333333333334 1.8012830566668712
15.5 1.7919155408274554
15.666666666666666 1.7825341646148423
15.833333333333334 1.77317967312338
16.0 1.7638089061362057
16.166666666666668 1.754392940233722
16.333333333333332 1.7448807477705064
16.5 1.7353059144253618
16.666666666666668 1.7256469864128137
16.833333333333332 1.7159249233355658
17.0 1.706117348931665
17.166666666666668 1.6962598826663131
17.333333333333332 1.6862916349547878
17.5 1.6762142908804567
17.666666666666668 1.6659985059064184
17.833333333333332 1.6556961861393749
18.0 1.6453245375779273
18.166666666666668 1.6349513301648577
18.333333333333332 1.6245841064261883
18.5 1.614269001383401
18.666666666666668 1.6039817161880852
18.833333333333332 1.5937065660933898
19.0 1.5833567236932953
19.166666666666668 1.5729662818150552
19.333333333333332 1.5624958618107059
19.5 1.5519525574194435
19.666666666666668 1.5412859691792546
19.833333333333332 1.5305032670055472
20.0 1.519592339906545
20.166666666666668 1.5086010088814694
20.333333333333332 1.4975489726161804
20.5 1.486491446573804
20.666666666666668 1.4754305198162194
20.833333333333332 1.4643944292460505
21.0 1.453371344073973
21.166666666666668 1.4423988335640963
21.333333333333332 1.431461914957239
21.5 1.4205669985689493
21.666666666666668 1.409667271772007
21.833333333333332 1.398744122511728
22.0 1.3877794223243392
22.166666666666668 1.3767939198004917
22.333333333333332 1.3657696579943095
22.5 1.3547425562809638
22.666666666666668 1.3437150055707923
22.833333333333332 1.3327143035971654
23.0 1.321744200300814
23.166666666666668 1.3108399993825635
23.333333333333332 1.300000697775541
23.5 1.2892145991393542
23.666666666666668 1.278422796056672
23.833333333333332 1.2676419325453718
24.0 1.2568552881856885
24.166666666666668 1.24609037716358
24.333333333333332 1.2353330766259745
24.5 1.2245978043285508
24.666666666666668 1.2138824804333535
24.833333333333332 1.2032103269852221
25.0 1.1925583298252902
25.166666666666668 1.1819760986169034
25.333333333333332 1.171421248677151
25.5 1.1608878322781537
25.666666666666668 1.1503505774826102
25.833333333333332 1.1398774151677125
26.0 1.1294337056050645
26.166666666666668 1.119050200883486
26.333333333333332 1.1086738313962579
26.5 1.098292075610446
26.666666666666668 1.0878560283618015
26.833333333333332 1.0774212170043715
27.0 1.0670139293801606
27.166666666666668 1.0566791585848891
27.333333333333332 1.0463813165858704
27.5 1.0361321776762833
27.666666666666668 1.0258851329401746
27.833333333333332 1.015634601196102
28.0 1.0053624059288047
28.166666666666668 0.9951334864230488
28.333333333333332 0.9849589660217791
28.5 0.9748750013536235
28.666666666666668 0.9648852037617515
28.833333333333332 0.9550145043456161
29.0 0.9452373785490745
29.166666666666668 0.9355360235221755
29.333333333333332 0.9259012984952275
29.5 0.916370813120702
29.666666666666668 0.90684036807341
29.833333333333332 0.8972899862374154
30.0 0.8876487832421078
30.166666666666668 0.8779495456966291
30.333333333333332 0.8682560838634705
30.5 0.8586395596915116
30.666666666666668 0.8490831406027064
30.833333333333332 0.8396059553575158
31.0 0.8301945308931188
31.166666666666668 0.8208734838933791
31.333333333333332 0.8116465644560434
31.5 0.8025616590647767
31.666666666666668 0.793547743343756
31.833333333333332 0.7845593265406735
32.0 0.7755443353029682
32.166666666666664 0.7665250615478786
32.333333333333336 0.7574816223412961
32.5 0.748444866380221
32.666666666666664 0.7394182516217465
32.833333333333336 0.730475162886873
33.0 0.7216191145898163
33.166666666666664 0.7129013657770628
33.333333333333336 0.7042300581615949
33.5 0.6955895420318634
33.666666666666664 0.68694093854642
33.833333333333336 0.6783071965336521
34.0 0.6697288092669511
34.166666666666664 0.6612359423051958
34.333333333333336 0.652790245382912
34.5 0.6444150758750077
34.666666666666664 0.63610546745355
34.833333333333336 0.62790707544219
35.0 0.6198023799045111
35.166666666666664 0.6117814971951328
35.333333333333336 0.6038252939231695
35.5 0.5959060322940911
35.666666666666664 0.5879649945416199
35.833333333333336 0.5800380663285074
36.0 0.5721244183796523
36.166666666666664 0.564270384112205
36.333333333333336 0.5564449748194708
36.5 0.5486627710533122
36.666666666666664 0.5409440586501287
36.833333333333336 0.5333505418268958
37.0 0.5258416692518123
37.166666666666664 0.5184335128161046
37.333333333333336 0.5110829954997005
37.5 0.50381338881888
37.666666666666664 0.49660687766205847
37.833333333333336 0.48947837016132706
38.0 0.48241448694744715
38.166666666666664 0.4754323238340873
38.333333333333336 0.4684876586613841
38.5 0.46161688667383277
38.666666666666664 0.4548500827102743
38.833333333333336 0.448219480160515
39.0 0.4416756884870329
39.166666666666664 0.43527264750984596
39.333333333333336 0.42895917290859453
39.5 0.4227449067064612
39.666666666666664 0.416553464631966
39.833333333333336 0.4104107049332072
40.0 0.4042923553747371
40.166666666666664 0.3982154346083391
40.333333333333336 0.3921976859793784
40.5 0.38627658952161675
40.666666666666664 0.3804373567877679
40.833333333333336 0.3746978892334313
41.0 0.36904120007857694
41.166666666666664 0.36345193140545046
41.333333333333336 0.35790733673034086
41.5 0.35247801588808053
41.666666666666664 0.3471258007978499
41.833333333333336 0.3418859321095746
42.0 0.3367173595352274
42.166666666666664 0.331649465225224
42.333333333333336 0.3266594349622789
42.5 0.32179472349100363
42.666666666666664 0.31704366849120286
42.833333333333336 0.31240746515178225
43.0 0.3078373630226024
43.166666666666664 0.30329395388617747
43.333333333333336 0.29879212150354795
43.5 0.2943354279240151
43.666666666666664 0.2899299814020076
43.833333333333336 0.28558372545047667
44.0 0.2812616015822008
44.166666666666664 0.27699167973009897
44.333333333333336 0.2727740641384762
44.5 0.2686545232020567
44.666666666666664 0.2646348028899946
44.833333333333336 0.26072384372085355
45.0 0.2568797154522891
45.166666666666664 0.25309654293424744
45.333333333333336 0.2493753298880984
45.5 0.24570194116468277
45.666666666666664 0.24207819353280494
45.833333333333336 0.23851430110214733
46.0 0.23501589658618696
46.166666666666664 0.23157131055352675
46.333333333333336 0.22817571554918795
46.5 0.22486480686987034
46.666666666666664 0.2216075248593776
46.833333333333336 0.21843653584206263
47.0 0.21532889318517465
47.166666666666664 0.2122972014845139
47.333333333333336 0.20931706380209625
47.5 0.2063897457749864
47.666666666666664 0.20348741954718397
47.833333333333336 0.20064438021022232
48.0 0.19787892347214278
48.166666666666664 0.1952252002689827
48.333333333333336 0.19266148115309306
48.5 0.19020291989154925
48.666666666666664 0.18782308754487909
48.833333333333336 0.18551402056959818
49.0 0.1832835879065838
49.166666666666664 0.1811424912625696
49.333333333333336 0.17904956155542004
49.5 0.17699056756765144
49.666666666666664 0.17495536709738996
49.833333333333336 0.17295648664052224
50.0 0.1709898180295001
99.98333333333333 0.07990005832209404
99.98333333333333 0.07990005832209404


==> event_triggered_dmpc_necsys22 - Kopie/plotData/EventTriggeringFinal2M5_10.csv <==
0.0 4.037568945473492
0.16666666666666666 4.0376014128765805
0.3333333333333333 4.037583367842392
0.5 4.037571854365888
0.6666666666666666 4.0375646770202245
0.8333333333333334 4.037560177291953
1.0 4.037557345259121
1.1666666666666667 4.036255215090061
1.3333333333333333 4.024550790503398
1.5 3.9961438057907204
1.6666666666666667 3.947785153360677
1.8333333333333333 3.882543000740341
2.0 3.8032853721746913
2.1666666666666665 3.713656620247639
2.3333333333333335 3.6162061344727117
2.5 3.5128096030477702
2.6666666666666665 3.405633654864068
2.8333333333333335 3.296122918520177
3.0 3.185078380859479
3.1666666666666665 3.0730136563073427
3.3333333333333335 2.9606265154533604
3.5 2.848241846966848
3.6666666666666665 2.736576287834452
3.8333333333333335 2.6251917210515723
4.0 2.5148399814147173
4.166666666666667 2.404861502503942
4.333333333333333 2.2960601834577608
4.5 2.1874339234986646
4.666666666666667 2.079762044184468
4.833333333333333 1.97226257501199
5.0 1.8658188840040326
5.166666666666667 1.7598586909559424
5.333333333333333 1.6551137757624281
5.5 1.5512712472607193
5.666666666666667 1.4490724397268335
5.833333333333333 1.3486682829403496
6.0 1.2506206282953685
6.166666666666667 1.155298785883515
6.333333333333333 1.063063385486663
6.5 0.9744700452736547
6.666666666666667 0.8896022081502674
6.833333333333333 0.8089673771936671
7.0 0.7326533769970036
7.166666666666667 0.6612729945133649
7.333333333333333 0.594789553580759
7.5 0.5335765262142539
7.666666666666667 0.477480388873304
7.833333333333333 0.4266306296610004
8.0 0.3807486977332338
8.166666666666666 0.33963606543748465
8.333333333333334 0.3031255547580364
8.5 0.2708250458334367
8.666666666666666 0.24252890124727033
8.833333333333334 0.21776311472028456
9.0 0.19621996725669538
9.166666666666666 0.17733499732691677
9.333333333333334 0.1609198473121483
9.5 0.14653672603507634
9.666666666666666 0.13397283681944247
9.833333333333334 0.12283756476476573
10.0 0.11289580920594547
10.166666666666666 0.10395976953339475
10.333333333333334 0.09580730063234981
10.5 0.08828249289118947
10.666666666666666 0.08117661404269844
10.833333333333334 0.07451826635305465
11.0 0.06817415233951342
11.166666666666666 0.0622629162106944
11.333333333333334 0.05662603554406196
11.5 0.05157730723920332
11.666666666666666 0.04676612522454101
11.833333333333334 0.04271950012877902
12.0 0.03887235308307365
12.166666666666666 0.03595653159010838
12.333333333333334 0.033205267869235444
12.5 0.031159904557579655
12.666666666666666 0.02923260565523234
12.833333333333334 0.02796387989898017
13.0 0.0267827988647746
13.166666666666666 0.026018652529200836
13.333333333333334 0.025302280718785628
13.5 0.024832614233844787
13.666666666666666 0.024397810602245773
13.833333333333334 0.02411977007907018
14.0 0.023858842369830147
14.166666666666666 0.02370120195830515
14.333333333333334 0.023557051328805836
14.5 0.02346935183534081
14.666666666666666 0.023386734473767313
14.833333333333334 0.023329858790898186
15.0 0.02327751940371287
15.166666666666666 0.02324370101701504
15.333333333333334 0.023212078455109805
15.5 0.023187134742335726
15.666666666666666 0.023168072149629
15.833333333333334 0.023159771564145427
16.0 0.023152450631150238
16.166666666666668 0.023149871989380854
16.333333333333332 0.02314839420397782
16.5 0.023147781320720144
16.666666666666668 0.0231474116431068
16.833333333333332 0.023146281873613624
17.0 0.023143866809736215
17.166666666666668 0.02314085493832391
17.333333333333332 0.02313831923479928
17.5 0.02313589044965491
17.666666666666668 0.023133554699457676
17.833333333333332 0.023130994703565142
18.0 0.02312809038549794
18.166666666666668 0.023124669328808738
18.333333333333332 0.023122474849878824
18.333333333333332 0.023122474849878824
99.83333333333333 0.023122474849878824


==> event_triggered_dmpc_necsys22 - Kopie/plotData/EventTriggeringFinal2M5_20.csv <==
0.0 4.248759741595149
0.16666666666666666 4.248759382192029
0.3333333333333333 4.248759357273108
0.5 4.2487596335734485
0.6666666666666666 4.24875992901296
0.8333333333333334 4.248760164668267
1.0 4.248760333488537
1.1666666666666667 4.248114185501152
1.3333333333333333 4.242406624636224
1.5 4.228859576786069
1.6666666666666667 4.206053577337716
1.8333333333333333 4.175735077353847
2.0 4.138812289140244
2.1666666666666665 4.09682587471929
2.3333333333333335 4.0502647266339755
2.5 4.000235250504176
2.6666666666666665 3.9474530619490427
2.8333333333333335 3.8929898875805216
3.0 3.8370589381266225
3.1666666666666665 3.780516837491688
3.3333333333333335 3.7235625694734917
3.5 3.666977609575253
3.6666666666666665 3.6109813298681677
3.8333333333333335 3.556102271829221
4.0 3.5025659843653236
4.166666666666667 3.4505894243351167
4.333333333333333 3.400433855618753
4.5 3.3520140191937084
4.666666666666667 3.305580655220983
4.833333333333333 3.260985161818361
5.0 3.218400856858158
5.166666666666667 3.1776139357234165
5.333333333333333 3.138615740899861
5.5 3.101172349180671
5.666666666666667 3.0651713404472534
5.833333333333333 3.0304724031358274
6.0 2.9969240524612686
6.166666666666667 2.9645344110256575
6.333333333333333 2.9331233480998833
6.5 2.902723136555352
6.666666666666667 2.8730874117700367
6.833333333333333 2.8442353387697272
7.0 2.815975438850206
7.166666666666667 2.788422865806313
7.333333333333333 2.7614025829476043
7.5 2.735025096143324
7.666666666666667 2.709090498779218
7.833333333333333 2.6837119583609614
8.0 2.658717716509348
8.166666666666666 2.6341744331033325
8.333333333333334 2.6098836749534136
8.5 2.58592875289573
8.666666666666666 2.562173005992488
8.833333333333334 2.538681410567657
9.0 2.5152890571652797
9.166666666666666 2.4920538343937078
9.333333333333334 2.468907693236083
9.5 2.445945973962346
9.666666666666666 2.423081730989233
9.833333333333334 2.4003588337455413
10.0 2.377662973579598
10.166666666666666 2.3550186907481554
10.333333333333334 2.3323968603274814
10.5 2.3098840742193105
10.666666666666666 2.287422333488083
10.833333333333334 2.2649528474559264
11.0 2.242406366201414
11.166666666666666 2.2198127718138707
11.333333333333334 2.1971305266492087
11.5 2.17430902772121
11.666666666666666 2.1512917517487278
11.833333333333334 2.128063941731723
12.0 2.1046012121324638
12.166666666666666 2.080880218278266
12.333333333333334 2.05689248769437
12.5 2.032670198909986
12.666666666666666 2.008267259460459
12.833333333333334 1.983677126256092
13.0 1.9588921610664882
13.166666666666666 1.933898891693387
13.333333333333334 1.9087179364044289
13.5 1.8833231032563265
13.666666666666666 1.8577515304662808
13.833333333333334 1.8320242145962602
14.0 1.8061683023899742
14.166666666666666 1.7801299801711263
14.333333333333334 1.753928133257686
14.5 1.7275352766444867
14.666666666666666 1.7009914019417334
14.833333333333334 1.6742730389115263
15.0 1.6474130612676472
15.166666666666666 1.6203705115122582
15.333333333333334 1.5931861068291244
15.5 1.5658681443741693
15.666666666666666 1.5384639612839182
15.833333333333334 1.5109225044477148
16.0 1.4832379113808805
16.166666666666668 1.455406601095371
16.333333333333332 1.4274768397846147
16.5 1.3994158098868932
16.666666666666668 1.3712704546729761
16.833333333333332 1.3430465275791812
17.0 1.3148110127364039
17.166666666666668 1.286564924387357
17.333333333333332 1.2583479646268214
17.5 1.2301511994851002
17.666666666666668 1.2020542604034967
17.833333333333332 1.1740624944030245
18.0 1.1462199438621044
18.166666666666668 1.118536022719067
18.333333333333332 1.0911047513078922
18.5 1.0639210814426934
18.666666666666668 1.0370157089800573
18.833333333333332 1.010358195221264
19.0 0.9839773123524926
19.166666666666668 0.9578720596893707
19.333333333333332 0.932074304449635
19.5 0.9065802300194804
19.666666666666668 0.8814125929674261
19.833333333333332 0.8565666525193816
20.0 0.8320934678205966
20.166666666666668 0.8079974071723662
20.333333333333332 0.7842933107957731
20.5 0.7609790959934085
20.666666666666668 0.7380976722528527
20.833333333333332 0.7156809031276341
21.0 0.6937244624224309
21.166666666666668 0.6722302527480444
21.333333333333332 0.6512155011131517
21.5 0.6306985641921699
21.666666666666668 0.6106819498660476
21.833333333333332 0.5911875844819188
22.0 0.5721971545823918
22.166666666666668 0.5537498637905652
22.333333333333332 0.5358055384843853
22.5 0.5183747835224087
22.666666666666668 0.5014318619050858
22.833333333333332 0.48500998645558246
23.0 0.4690450547107853
23.166666666666668 0.4535580661389041
23.333333333333332 0.4384848612557193
23.5 0.42388683539906125
23.666666666666668 0.4097379724892313
23.833333333333332 0.3960596110635705
24.0 0.38278664991466055
24.166666666666668 0.3700206145888099
24.333333333333332 0.35771358057615443
24.5 0.3458947675357351
24.666666666666668 0.3344864730280666
24.833333333333332 0.32351656106453947
25.0 0.3129536186038089
25.166666666666668 0.3028130068347181
25.333333333333332 0.2930227323983827
25.5 0.2836439528501493
25.666666666666668 0.2746307843315214
25.833333333333332 0.2660287929125633
26.0 0.2577598812622903
26.166666666666668 0.2498478929500145
26.333333333333332 0.24222286677521052
26.5 0.23492142597677193
26.666666666666668 0.22792151306679592
26.833333333333332 0.22123346850105305
27.0 0.21479663029274298
27.166666666666668 0.20864302381396815
27.333333333333332 0.20274557561138937
27.5 0.19714550536200973
27.666666666666668 0.1917652787431087
27.833333333333332 0.18663523136052854
28.0 0.18172058438198693
28.166666666666668 0.17706340107379132
28.333333333333332 0.17259080311703678
28.5 0.1683167155011584
28.666666666666668 0.16419945258127336
28.833333333333332 0.16028613994997368
29.0 0.15651787498298858
29.166666666666668 0.15291099628635388
29.333333333333332 0.14942420867697703
29.5 0.1460778284378069
29.666666666666668 0.1428443918921587
29.833333333333332 0.13974314487776368
30.0 0.1367342106861568
30.166666666666668 0.133823684302105
30.333333333333332 0.13098208889520319
30.5 0.12824053430938745
30.666666666666668 0.1255611370691006
30.833333333333332 0.12295528101329205
31.0 0.12040799402900203
31.166666666666668 0.11793455434965072
31.333333333333332 0.11551367622385962
31.5 0.11317253829458675
31.666666666666668 0.11088357769934783
31.833333333333332 0.10867811379232425
32.0 0.1065318261358039
32.166666666666664 0.10445452316885169
32.333333333333336 0.10242795596674012
32.5 0.10046371056156574
32.666666666666664 0.09855629188307585
32.833333333333336 0.09671217008926711
33.0 0.09492179298163937
33.166666666666664 0.09319749830747413
33.333333333333336 0.09152901836879508
33.5 0.08991698505041033
33.666666666666664 0.08834975580481545
33.833333333333336 0.08683123347697569
34.0 0.08535585036495012
34.166666666666664 0.0839302503838641
34.333333333333336 0.08254093868803729
34.5 0.08119744670441303
34.666666666666664 0.07989256686428901
34.833333333333336 0.07863630236593858
35.0 0.0774170721717979
35.166666666666664 0.07623869065766684
35.333333333333336 0.07508882149553993
35.5 0.0739732820942084
35.666666666666664 0.07289175175526005
35.833333333333336 0.07184865842361532
36.0 0.07083338597532084
36.166666666666664 0.06984475331353872
36.333333333333336 0.0688714441466479
36.5 0.06792018554801608
36.666666666666664 0.06698627637194972
36.833333333333336 0.06607585386497164
37.0 0.065182801037944
37.166666666666664 0.06431345105325852
37.333333333333336 0.0634676392687463
37.5 0.0626416353237856
37.666666666666664 0.06182181707712907
37.833333333333336 0.06102055309170145
38.0 0.06023630402561836
38.166666666666664 0.05946995413740608
38.333333333333336 0.05871463966594507
38.5 0.057969182890558246
38.666666666666664 0.05723336271521373
38.833333333333336 0.05651774747348895
39.0 0.05581210142334355
39.166666666666664 0.055119270601832054
39.333333333333336 0.05444061268427196
39.5 0.053781012083092015
39.666666666666664 0.053128510105946714
39.833333333333336 0.05248862153476815
40.0 0.05185594261853828
40.166666666666664 0.051234893023831114
40.333333333333336 0.05063199649903107
40.5 0.050051826945520975
40.666666666666664 0.04948308862680803
40.833333333333336 0.0489346062880799
41.0 0.04840821366068866
41.166666666666664 0.04790198786176811
41.333333333333336 0.04742406425042563
41.5 0.04697330324441862
41.666666666666664 0.046546568325786894
41.833333333333336 0.046142578913639896
42.0 0.045767324915629244
42.166666666666664 0.045418370406615276
42.333333333333336 0.04509000421074021
42.5 0.044778773323914854
42.666666666666664 0.044483665349852264
42.833333333333336 0.044205532566558854
43.0 0.043937154637541144
43.166666666666664 0.04367757042409683
43.333333333333336 0.043427666060509344
43.5 0.043193732737848725
43.666666666666664 0.04296696746812801
43.833333333333336 0.04274483213026877
44.0 0.04252719893104351
44.166666666666664 0.042316741119621144
44.333333333333336 0.0421138297657874
44.5 0.04191869183990523
44.666666666666664 0.0417270679634606
44.833333333333336 0.04153990518647178
45.0 0.04135914186872219
45.166666666666664 0.041188537067469985
45.333333333333336 0.041018412891780064
45.5 0.040848248157590195
45.666666666666664 0.04068296486512944
45.833333333333336 0.040524569797349114
46.0 0.04036964331557667
46.166666666666664 0.0402181285000085
46.333333333333336 0.04006561140130285
46.5 0.03991672802262971
46.666666666666664 0.039769264087613235
46.833333333333336 0.039618307486452
47.0 0.039466475638261236
47.166666666666664 0.03931344252216554
47.333333333333336 0.03916297581184912
47.5 0.03901669291093128
47.666666666666664 0.038873093973609406
47.833333333333336 0.038731818279184024
48.0 0.038590340458233105
48.166666666666664 0.038451692803300845
48.333333333333336 0.03831467622486216
48.5 0.03818393927608624
48.666666666666664 0.038062612336563995
48.833333333333336 0.037949110357348735
49.0 0.03784429701343707
49.166666666666664 0.0377462692977423
49.333333333333336 0.037651126865062494
49.5 0.037557838420379845
49.666666666666664 0.03746818121822713
49.833333333333336 0.037381317750190005
50.0 0.03729534003052064
99.83333333333333 0.032420770521274886
99.83333333333333 0.032420770521274886


==> event_triggered_dmpc_necsys22 - Kopie/plotData/EventTriggeringFinal2M5_25.csv <==
0.0 4.266912327014497
0.16666666666666666 4.2669069369008685
0.3333333333333333 4.266909674272674
0.5 4.266911756888985
0.6666666666666666 4.266913196853981
0.8333333333333334 4.266914157622591
1.0 4.266914785891403
1.1666666666666667 4.266405446266943
1.3333333333333333 4.261935347588668
1.5 4.251413061775444
1.6666666666666667 4.23379242033935
1.8333333333333333 4.210532514493655
2.0 4.182304448896469
2.1666666666666665 4.150273337619016
2.3333333333333335 4.11461338886434
2.5 4.076263949451687
2.6666666666666665 4.035716358410296
2.8333333333333335 3.993936914832577
3.0 3.9511321547651326
3.1666666666666665 3.9080261265406864
3.3333333333333335 3.8648512300045903
3.5 3.8222461300448014
3.6666666666666665 3.780403787284
3.8333333333333335 3.7396848379390817
4.0 3.70019425373628
4.166666666666667 3.6620263925330927
4.333333333333333 3.62533889479299
4.5 3.5900963139660433
4.666666666666667 3.556401756485254
4.833333333333333 3.5240922372859664
5.0 3.4932438390255207
5.166666666666667 3.4636700625518273
5.333333333333333 3.4353866819046983
5.5 3.4082118830467043
5.666666666666667 3.382116984292667
5.833333333333333 3.3570325918543245
6.0 3.332901025049836
6.166666666666667 3.3096711343187315
6.333333333333333 3.2871764163489994
6.5 3.2653895631252685
6.666666666666667 3.244142057052677
6.833333333333333 3.2234870273377108
7.0 3.203270483483792
7.166666666666667 3.183552982462962
7.333333333333333 3.164212052440088
7.5 3.14534385424557
7.666666666666667 3.1268625223105193
7.833333333333333 3.108878980235516
8.0 3.091240417391542
8.166666666666666 3.0740567155328007
8.333333333333334 3.057221849421534
8.5 3.0408286911653577
8.666666666666666 3.0247281460529942
8.833333333333334 3.009012367126385
9.0 2.9935595388616614
9.166666666666666 2.9784452311772567
9.333333333333334 2.9635683037792937
9.5 2.949018720205853
9.666666666666666 2.934720775104324
9.833333333333334 2.920730739620733
10.0 2.9069608983771307
10.166666666666666 2.8934799207584296
10.333333333333334 2.880200947561615
10.5 2.867169254360614
10.666666666666666 2.8542800929151273
10.833333333333334 2.841602967824049
11.0 2.8290639447160593
11.166666666666666 2.816728933180156
11.333333333333334 2.8045384573629715
11.5 2.792566680448855
11.666666666666666 2.780750462763432
11.833333333333334 2.7691024643975
12.0 2.7575818306199964
12.166666666666666 2.7462452115268783
12.333333333333334 2.7350343623576903
12.5 2.7239530445455813
12.666666666666666 2.712968221175272
12.833333333333334 2.7021184070440323
13.0 2.6913385067149513
13.166666666666666 2.6806219272704057
13.333333333333334 2.6699557528019278
13.5 2.659409190482804
13.666666666666666 2.6489757770355364
13.833333333333334 2.638672753187255
14.0 2.6284502576366604
14.166666666666666 2.61833149687671
14.333333333333334 2.6082762028072253
14.5 2.5982978123485694
14.666666666666666 2.5883610759774665
14.833333333333334 2.578478249400562
15.0 2.568623359076638
15.166666666666666 2.5588086221254582
15.333333333333334 2.5490317466408206
15.5 2.5393175837113184
15.666666666666666 2.5296427642057515
15.833333333333334 2.52000761267455
16.0 2.5103946516750733
16.166666666666668 2.5008171227414095
16.333333333333332 2.4912575541602475
16.5 2.4817130605908244
16.666666666666668 2.4721749354845177
16.833333333333332 2.4626444085291403
17.0 2.453107970893036
17.166666666666668 2.4435985455804627
17.333333333333332 2.434099620434932
17.5 2.4245677734685014
17.666666666666668 2.41496680376195
17.833333333333332 2.405303766929201
18.0 2.395583898830925
18.166666666666668 2.385806780134415
18.333333333333332 2.375970237683157
18.5 2.366108550529351
18.666666666666668 2.356248292055817
18.833333333333332 2.3464067812123615
19.0 2.3365684990032296
19.166666666666668 2.32671233810723
19.333333333333332 2.3168677958210973
19.5 2.307034633448151
19.666666666666668 2.2972182948989532
19.833333333333332 2.2874363909590767
20.0 2.2776746794850453
20.166666666666668 2.2679131087541875
20.333333333333332 2.258114758343246
20.5 2.2482499537770533
20.666666666666668 2.2383199908290075
20.833333333333332 2.228350324490787
21.0 2.218342558315439
21.166666666666668 2.208260683354832
21.333333333333332 2.198096785301171
21.5 2.1878935488507496
21.666666666666668 2.1776763155396153
21.833333333333332 2.167440278516029
22.0 2.1571783058736482
22.166666666666668 2.146908247535442
22.333333333333332 2.1366106853373417
22.5 2.1262342721498184
22.666666666666668 2.11578105984965
22.833333333333332 2.1052697817371904
23.0 2.0947199837249126
23.166666666666668 2.084114329926933
23.333333333333332 2.073480696781705
23.5 2.0628210587678844
23.666666666666668 2.052135503657707
23.833333333333332 2.041416381427347
24.0 2.030632682224062
24.166666666666668 2.019761624101918
24.333333333333332 2.0088199941930243
24.5 1.9978285826489064
24.666666666666668 1.9868051688219164
24.833333333333332 1.9757534214895838
25.0 1.9646802513864048
25.166666666666668 1.9535928696724523
25.333333333333332 1.9424844232794636
25.5 1.9313396879036806
25.666666666666668 1.920147857336384
25.833333333333332 1.9088919112520417
26.0 1.8975958728135642
26.166666666666668 1.8862619653967092
26.333333333333332 1.8748729645442466
26.5 1.8634147621588555
26.666666666666668 1.8519136539442005
26.833333333333332 1.8403721644559319
27.0 1.828780540001118
27.166666666666668 1.8171084231758095
27.333333333333332 1.8053872579463062
27.5 1.793615608580238
27.666666666666668 1.7817777356019924
27.833333333333332 1.7698647732254331
28.0 1.7578924280317751
28.166666666666668 1.7458582175770059
28.333333333333332 1.7337508757375688
28.5 1.7215688197495742
28.666666666666668 1.709330451719308
28.833333333333332 1.697031121863237
29.0 1.6846900551496578
29.166666666666668 1.6722959095537002
29.333333333333332 1.6598512630154787
29.5 1.6473587615518868
29.666666666666668 1.6348369128668474
29.833333333333332 1.6223178127764653
30.0 1.6098036238444209
30.166666666666668 1.5972695014262956
30.333333333333332 1.5847099388829358
30.5 1.5721357619358522
30.666666666666668 1.5595698807993328
30.833333333333332 1.547027169890807
31.0 1.5345152764248131
31.166666666666668 1.5220221455395777
31.333333333333332 1.5095293361501516
31.5 1.4970461686203256
31.666666666666668 1.4845973610345728
31.833333333333332 1.4721537258317785
32.0 1.4597224849876522
32.166666666666664 1.4473191404167178
32.333333333333336 1.434943028928897
32.5 1.4226054797157057
32.666666666666664 1.4103055083892113
32.833333333333336 1.3980216654127353
33.0 1.3857596794106575
33.166666666666664 1.3735171584888122
33.333333333333336 1.3613066870960562
33.5 1.3491244127786535
33.666666666666664 1.3369894172237733
33.833333333333336 1.324914720777227
34.0 1.3129159380326898
34.166666666666664 1.3009767851728458
34.333333333333336 1.2891014144069637
34.5 1.2773078092677537
34.666666666666664 1.2656013904748327
34.833333333333336 1.253998778996492
35.0 1.242502118441233
35.166666666666664 1.2311124197850378
35.333333333333336 1.2198062152297655
35.5 1.2086053924450797
35.666666666666664 1.1974968759827334
35.833333333333336 1.1864710908890883
36.0 1.1755071040503926
36.166666666666664 1.1645971065938274
36.333333333333336 1.1537397796446192
36.5 1.1429325181349435
36.666666666666664 1.1321829174254052
36.833333333333336 1.1214979635684017
37.0 1.1108554193406788
37.166666666666664 1.1002689299125081
37.333333333333336 1.0897731131646582
37.5 1.079378397433923
37.666666666666664 1.0690706059983395
37.833333333333336 1.0588528998984095
38.0 1.0487211999703652
38.166666666666664 1.0386909198004919
38.333333333333336 1.0287701198353747
38.5 1.018963360794821
38.666666666666664 1.0092777735722709
38.833333333333336 0.9996982636533314
39.0 0.9901962175407626
39.166666666666664 0.9807664111192974
39.333333333333336 0.9714084055710953
39.5 0.9621211090376691
39.666666666666664 0.9528899756294067
39.833333333333336 0.9437349558992866
40.0 0.9346368283045823
40.166666666666664 0.9256267694118077
40.333333333333336 0.9166950735348713
40.5 0.9078333900308164
40.666666666666664 0.8990310064558622
40.833333333333336 0.8903116777324789
41.0 0.8816599129870647
41.166666666666664 0.8730988189362084
41.333333333333336 0.864614773758197
41.5 0.8562234383705332
41.666666666666664 0.8479024368290944
41.833333333333336 0.8396499245476188
42.0 0.8314656305498953
42.166666666666664 0.823357626258219
42.333333333333336 0.8153110361903225
42.5 0.8073356399260515
42.666666666666664 0.7994118867827525
42.833333333333336 0.7915588809784727
43.0 0.7837934138993013
43.166666666666664 0.7761211117108456
43.333333333333336 0.768520950123391
43.5 0.7609936683265127
43.666666666666664 0.753539016420681
43.833333333333336 0.7461714001650539
44.0 0.7388978274857979
44.166666666666664 0.7317106787828771
44.333333333333336 0.7246053945365463
44.5 0.7175979447809736
44.666666666666664 0.7106799027318786
44.833333333333336 0.7038625458863321
45.0 0.6971488548173985
45.166666666666664 0.690542767707838
45.333333333333336 0.6840071431691148
45.5 0.6775382567788547
45.666666666666664 0.6711360259511318
45.833333333333336 0.6648254438400939
46.0 0.6586032135927482
46.166666666666664 0.6524742590682583
46.333333333333336 0.6464170486263514
46.5 0.6404447520542847
46.666666666666664 0.6345525570374029
46.833333333333336 0.6287571998756529
47.0 0.6230391860626849
47.166666666666664 0.6173900964517467
47.333333333333336 0.6118033740751251
47.5 0.6062905610317392
47.666666666666664 0.6008578489753864
47.833333333333336 0.5954959216982697
48.0 0.5901886739529172
48.166666666666664 0.5849495476584103
48.333333333333336 0.5797599341972082
48.5 0.574647083268065
48.666666666666664 0.5696093918510579
48.833333333333336 0.5646577814114889
49.0 0.5597725614535474
49.166666666666664 0.554956071867287
49.333333333333336 0.5502015681599942
49.5 0.5455243985255747
49.666666666666664 0.5409046366296836
49.833333333333336 0.5363489359717136
50.0 0.5318507675491967
99.83333333333333 0.17018972794128026
99.83333333333333 0.17018972794128026


==> event_triggered_dmpc_necsys22 - Kopie/plotData/EventTriggeringFinal2_10.csv <==
0.0 4.037568945473492
0.16666666666666666 4.0376014128765805
0.3333333333333333 4.037583367842392
0.5 4.037571854365888
0.6666666666666666 4.0375646770202245
0.8333333333333334 4.037560177291953
1.0 4.037557345259121
1.1666666666666667 4.035037613883368
1.3333333333333333 4.0124839371417895
1.5 3.9583843864488153
1.6666666666666667 3.868950451367203
1.8333333333333333 3.752180682415611
2.0 3.6161028458986184
2.1666666666666665 3.4672152147140025
2.3333333333333335 3.311197774653205
2.5 3.1509908298259446
2.6666666666666665 2.9921099432771596
2.8333333333333335 2.8362839915042604
3.0 2.6853639606285524
3.1666666666666665 2.5387921188544613
3.3333333333333335 2.396991350050486
3.5 2.2589083990436856
3.6666666666666665 2.124673611172193
3.8333333333333335 1.9929218582206816
4.0 1.8637964829377986
4.166666666666667 1.7363808846257824
4.333333333333333 1.6113176646584932
4.5 1.4884322531077767
4.666666666666667 1.3685048086361526
4.833333333333333 1.2519101991928288
5.0 1.1397671176598856
5.166666666666667 1.0329939206834682
5.333333333333333 0.9320842314942107
5.5 0.8374822742222521
5.666666666666667 0.7494334319201389
5.833333333333333 0.6682275533507142
6.0 0.5940051974687897
6.166666666666667 0.526688305758351
6.333333333333333 0.46623359282513965
6.5 0.41228948679317473
6.666666666666667 0.3646944634195948
6.833333333333333 0.3228318432437678
7.0 0.286398152193336
7.166666666666667 0.2546967468051014
7.333333333333333 0.22745228220813923
7.5 0.2039319960326222
7.666666666666667 0.18381794619295957
7.833333333333333 0.16656953672908636
8.0 0.15185973336084416
8.166666666666666 0.13915263772806455
8.333333333333334 0.12803804187266696
8.5 0.11813509574828279
8.666666666666666 0.10915241250661406
8.833333333333334 0.10093847113230993
9.0 0.09327241816438847
9.166666666666666 0.08611001535858057
9.333333333333334 0.07929134598839123
9.5 0.07285598550411915
9.666666666666666 0.06671371489683642
9.833333333333334 0.060944263492981134
10.0 0.05544072449086767
10.166666666666666 0.05032866914265576
10.333333333333334 0.04553142687083728
10.5 0.04128020324019664
10.666666666666666 0.03734046311493307
10.833333333333334 0.03405029723277674
11.0 0.031006349204575206
11.166666666666666 0.028755876147474446
11.333333333333334 0.026698871512176463
11.5 0.025212896738098046
11.666666666666666 0.023864739537970626
11.833333333333334 0.022943648077457742
12.0 0.022085549421187012
12.166666666666666 0.021529621369352988
12.333333333333334 0.02102604069106367
12.5 0.020687987196287408
12.666666666666666 0.020390685390397213
12.833333333333334 0.02019342105150853
13.0 0.0200245096152894
13.166666666666666 0.019908147999974313
13.333333333333334 0.019811479394205963
13.5 0.01974607681317512
13.666666666666666 0.019695060430359585
13.833333333333334 0.01966296777231999
14.0 0.019636535385328755
14.166666666666666 0.019618175712316756
14.333333333333334 0.019597151277744695
14.5 0.019576769642173423
14.666666666666666 0.019555729369580974
14.833333333333334 0.019534974301299662
15.0 0.019513283313706914
15.166666666666666 0.019490917865564235
15.333333333333334 0.019462616036350584
15.5 0.019434336987007254
15.666666666666666 0.019405415539008004
15.833333333333334 0.019376459146928402
16.0 0.01934806985500004
16.166666666666668 0.019322011635458568
16.333333333333332 0.019295956332155858
16.5 0.019273123844905957
16.666666666666668 0.019253315353226736
16.833333333333332 0.01924042708901546
17.0 0.01922663011634477
17.166666666666668 0.019213547525451413
17.333333333333332 0.019203290687035704
17.5 0.01919512363803541
17.666666666666668 0.019186006633498866
17.833333333333332 0.019179483418306536
18.0 0.019174289525956647
18.166666666666668 0.019171675346409688
18.333333333333332 0.019168656353184998
18.5 0.01916559947979036
18.666666666666668 0.019164303836638055
18.833333333333332 0.019161758899402102
19.0 0.019159150726345144
19.166666666666668 0.01915717057731533
19.333333333333332 0.01915584878261432
19.5 0.019156849973276463
19.666666666666668 0.019157638153024764
19.833333333333332 0.019157601548308943
20.0 0.019157161609605348
20.166666666666668 0.01915528456940663
20.333333333333332 0.019155686430208776
20.5 0.019156983347358946
20.666666666666668 0.019157226615955557
20.833333333333332 0.019157540765221238
21.0 0.019156198076403574
21.166666666666668 0.01915578484826443
21.333333333333332 0.019155191402146353
21.5 0.019155577233372374
21.666666666666668 0.019156710963989722
21.833333333333332 0.01915722806402253
22.0 0.019156684015477442
22.166666666666668 0.019156259394863772
22.333333333333332 0.0191555833823237
22.5 0.019156033427060043
22.666666666666668 0.019155915417262016
22.833333333333332 0.019154898099127658
23.0 0.019153761281731716
23.166666666666668 0.019154220750159486
23.333333333333332 0.01915596371790554
23.5 0.019156641007210748
23.666666666666668 0.019157818702326936
23.833333333333332 0.01915602930629827
24.0 0.01915516335765457
24.166666666666668 0.019156081600479886
24.333333333333332 0.019157304193449735
24.5 0.0191562303466418
24.666666666666668 0.019155149908325578
24.833333333333332 0.01915588077785358
25.0 0.019155875539483138
25.166666666666668 0.019156801575058984
25.333333333333332 0.01915719992260233
25.5 0.01915655969359844
25.666666666666668 0.019156131141949757
25.833333333333332 0.019155133408744834
26.0 0.0191545694972329
26.166666666666668 0.019155085245924446
26.333333333333332 0.019153722197119832
26.5 0.019154360730581247
26.666666666666668 0.019154902528249966
26.833333333333332 0.01915469964808031
27.0 0.01915445175926213
27.166666666666668 0.019154885966659985
27.333333333333332 0.019154233196136242
27.5 0.019152980839098683
27.666666666666668 0.01915379566095237
27.833333333333332 0.01915387372935115
28.0 0.019154203011292188
28.166666666666668 0.019154127693355665
28.333333333333332 0.019153154997432635
28.5 0.01915360734892557
28.666666666666668 0.01915388851375707
28.833333333333332 0.019155292659677095
29.0 0.019157062704401744
29.166666666666668 0.01915570165122621
29.333333333333332 0.01915423126528332
29.5 0.019153748309820792
29.666666666666668 0.019154708487390367
29.833333333333332 0.019155214739342716
30.0 0.019153802287210725
30.166666666666668 0.019153842153849732
30.333333333333332 0.01915350808709009
30.5 0.019154840476345393
30.666666666666668 0.019155483314508934
30.833333333333332 0.019156234156254705
31.0 0.01915514138234674
31.166666666666668 0.019154692956000575
31.333333333333332 0.01915587365278359
31.5 0.019155592368921583
31.666666666666668 0.01915550781987619
31.833333333333332 0.01915624936342751
32.0 0.019156545409816345
32.166666666666664 0.019155970585960747
32.333333333333336 0.019155448042250684
32.5 0.019154799292942122
32.666666666666664 0.01915526729739901
32.833333333333336 0.019155586269358132
33.0 0.019155808721803974
33.166666666666664 0.019155344187579065
33.333333333333336 0.019154878738234522
33.5 0.019154249411031773
33.666666666666664 0.019154836370605742
33.833333333333336 0.01915534808183184
34.0 0.019155957361678376
34.166666666666664 0.019155950913790055
34.333333333333336 0.019154266950898374
34.5 0.019153309630182355
34.666666666666664 0.019152235837446498
34.833333333333336 0.019151858272563837
35.0 0.019152425380534643
35.166666666666664 0.019153073311194757
35.333333333333336 0.019154406103054463
35.5 0.01915346227357481
35.666666666666664 0.019152163460793886
35.833333333333336 0.01915265815465053
36.0 0.0191536107114012
36.166666666666664 0.019155416926128307
36.333333333333336 0.01915603310047042
36.5 0.019156204785726775
36.666666666666664 0.019155405717845266
36.833333333333336 0.019154175162853296
37.0 0.01915341147923148
37.166666666666664 0.019154038877748827
37.333333333333336 0.019154846805096232
37.5 0.01915566300790326
37.666666666666664 0.019156238743030345
37.833333333333336 0.019154827943429972
38.0 0.019154707816133792
38.166666666666664 0.019153198799604632
38.333333333333336 0.019152304678741662
38.5 0.019154466439384663
38.666666666666664 0.01915458093932798
38.833333333333336 0.019154576185694144
39.0 0.01915372365498738
39.166666666666664 0.01915374828740369
39.333333333333336 0.01915302838179629
39.5 0.01915366176845877
39.666666666666664 0.01915513159227427
39.833333333333336 0.019155280833358067
40.0 0.01915467906935858
40.166666666666664 0.019153679768082424
40.333333333333336 0.019153319210788302
40.5 0.019154138403125725
40.666666666666664 0.01915452737340548
40.833333333333336 0.019153546716732073
41.0 0.01915412344833743
41.166666666666664 0.019154669411179027
41.333333333333336 0.019155010932821265
41.5 0.01915400378234905
41.666666666666664 0.019153396588010286
41.833333333333336 0.019152361834724487
42.0 0.019154016317096827
42.166666666666664 0.019156840014908645
42.333333333333336 0.019157355128443063
42.5 0.019155934266276053
42.666666666666664 0.019153915603422264
42.833333333333336 0.01915310779288933
43.0 0.019154794760862057
43.166666666666664 0.019154654309892747
43.333333333333336 0.019152861665202577
43.5 0.01915363986214116
43.666666666666664 0.019154940836662113
43.833333333333336 0.019154830098615818
44.0 0.019154913791510395
44.166666666666664 0.019155694501970494
44.333333333333336 0.019156015908046574
44.5 0.019157194788560677
44.666666666666664 0.01915739691309474
44.833333333333336 0.019155886755910737
45.0 0.01915517629784197
45.166666666666664 0.01915507685591052
45.333333333333336 0.01915440843290538
45.5 0.01915471922793484
45.666666666666664 0.019154592202995032
45.833333333333336 0.019154467589041026
46.0 0.019153665783878237
46.166666666666664 0.01915406047195066
46.333333333333336 0.01915471934929645
46.5 0.019155145852547493
46.666666666666664 0.01915441103878026
46.833333333333336 0.019154392208825234
47.0 0.01915482963281074
47.166666666666664 0.01915464516515459
47.333333333333336 0.019155259431585036
47.5 0.019155604242378506
47.666666666666664 0.019154873822539487
47.833333333333336 0.019154437796284694
48.0 0.019154304439805193
48.166666666666664 0.019156157395314392
48.333333333333336 0.019155745779821126
48.5 0.019155087091292187
48.666666666666664 0.019155393892903896
48.833333333333336 0.019155542297929998
49.0 0.01915572269179869
49.166666666666664 0.01915625658396577
49.333333333333336 0.01915541366209996
49.5 0.019154131214717655
49.666666666666664 0.01915336895158644
49.833333333333336 0.019153340917519225
50.0 0.019152521123569573
99.83333333333333 0.019154170258557562
99.83333333333333 0.019154170258557562


==> event_triggered_dmpc_necsys22 - Kopie/plotData/EventTriggeringFinal2_15.csv <==
0.0 4.158659636828657
0.16666666666666666 4.1586680859508265
0.3333333333333333 4.158663615697756
0.5 4.15866097340692
0.6666666666666666 4.1586595561406465
0.8333333333333334 4.1586587677666875
1.0 4.158658313630206
1.1666666666666667 4.157237969478615
1.3333333333333333 4.144046471900432
1.5 4.111899959279927
1.6666666666666667 4.055896837706401
1.8333333333333333 3.9790162415973986
2.0 3.8861664154559223
2.1666666666666665 3.7831776317679817
2.3333333333333335 3.6745003655169914
2.5 3.5623829457341887
2.6666666666666665 3.449448909467173
2.8333333333333335 3.3373411919667304
3.0 3.2280030925564467
3.1666666666666665 3.12217590000458
3.3333333333333335 3.0206305847965647
3.5 2.922915717198078
3.6666666666666665 2.829056013960722
3.8333333333333335 2.7379895972572905
4.0 2.649474512311886
4.166666666666667 2.5623245767394125
4.333333333333333 2.476386097323462
4.5 2.3906846913763
4.666666666666667 2.3052433462075874
4.833333333333333 2.2194172714765097
5.0 2.1333922249572863
5.166666666666667 2.046764120099281
5.333333333333333 1.9597491904988424
5.5 1.8721432332722727
5.666666666666667 1.784164278700745
5.833333333333333 1.6957399461318468
6.0 1.6071927690715737
6.166666666666667 1.5187302473585613
6.333333333333333 1.4307237559436747
6.5 1.3435135422041504
6.666666666666667 1.2574731101252807
6.833333333333333 1.1729917586374097
7.0 1.0904683183754103
7.166666666666667 1.0102757566983929
7.333333333333333 0.9328364564644314
7.5 0.8584633752025069
7.666666666666667 0.7875335567101669
7.833333333333333 0.7202413008263935
8.0 0.6569474931431005
8.166666666666666 0.5976950193253486
8.333333333333334 0.5426915573194111
8.5 0.49181060428407847
8.666666666666666 0.44517522915978386
8.833333333333334 0.40259920716179115
9.0 0.36404313224825413
9.166666666666666 0.3291752756450287
9.333333333333334 0.29788708364123706
9.5 0.2698233316887968
9.666666666666666 0.24477703290330233
9.833333333333334 0.22245698100886038
10.0 0.20263395203919823
10.166666666666666 0.1849903127184637
10.333333333333334 0.16921138119203488
10.5 0.15505396170627742
10.666666666666666 0.1422894565233158
10.833333333333334 0.13077467967367362
11.0 0.12029093104171609
11.166666666666666 0.1107166665224432
11.333333333333334 0.10187405344314147
11.5 0.0937297391486454
11.666666666666666 0.0861407956951579
11.833333333333334 0.07913287239438341
12.0 0.07258441224128234
12.166666666666666 0.06658339767831582
12.333333333333334 0.060973568659858514
12.5 0.05596255993134314
12.666666666666666 0.051299234223228636
12.833333333333334 0.047191177198024147
13.0 0.04339119060991857
13.166666666666666 0.04016999126247621
13.333333333333334 0.03720245460698141
13.5 0.03480219265958044
13.666666666666666 0.03259977929811488
13.833333333333334 0.03081271917160969
14.0 0.02917764748846224
14.166666666666666 0.02788518365171229
14.333333333333334 0.026707940132675835
14.5 0.025809018262602512
14.666666666666666 0.02498727313036145
14.833333333333334 0.024339226254896106
15.0 0.023743302253965422
15.166666666666666 0.02327581393069697
15.333333333333334 0.022847353139639228
15.5 0.022502103943481826
15.666666666666666 0.022184735398238575
15.833333333333334 0.021920594591465743
16.0 0.021671880642691047
16.166666666666668 0.021457437875460332
16.333333333333332 0.021262992364468814
16.5 0.021096201692216997
16.666666666666668 0.02094347082295998
16.833333333333332 0.020817825346218306
17.0 0.020704960427614324
17.166666666666668 0.02061161825771433
17.333333333333332 0.020524778146039657
17.5 0.020449608666667896
17.666666666666668 0.020379883228610115
17.833333333333332 0.02032487834862432
18.0 0.02027752360693608
18.166666666666668 0.02023272674538464
18.333333333333332 0.020191256129256627
18.5 0.020157385031995545
18.666666666666668 0.020125979523762657
18.833333333333332 0.02009749903521659
19.0 0.020071869460255454
19.166666666666668 0.020052426849955077
19.333333333333332 0.020033747722392622
19.5 0.020016464832680905
19.666666666666668 0.02000255248464913
19.833333333333332 0.019991713035370465
20.0 0.019981795555812167
20.166666666666668 0.01997307365704992
20.333333333333332 0.019963045242149546
20.5 0.019954177158954953
20.666666666666668 0.01994931820434836
20.833333333333332 0.01994617668542948
21.0 0.019942384051010682
21.166666666666668 0.019937887925439025
21.333333333333332 0.01993435233698171
21.5 0.01993501759311207
21.666666666666668 0.019935432207436224
21.833333333333332 0.019935260817479608
22.0 0.019934783157990528
22.166666666666668 0.019933584019863768
22.333333333333332 0.0199319552938221
22.5 0.019932703046642564
22.666666666666668 0.019932233586166134
22.833333333333332 0.019931498884899073
23.0 0.019930981570103964
23.166666666666668 0.019930497780909724
23.333333333333332 0.01992984526679805
23.5 0.01992809410323727
23.666666666666668 0.019928124986965577
23.833333333333332 0.01992865170458612
24.0 0.019928613803915314
24.166666666666668 0.01992845372178143
24.333333333333332 0.019928083988552094
24.5 0.01992784385837397
24.666666666666668 0.01992758548610058
24.833333333333332 0.019928461769181085
25.0 0.01992842569714321
25.166666666666668 0.019929101122843604
25.333333333333332 0.01992931167384216
25.5 0.019929528486494298
25.666666666666668 0.019928839410807118
25.833333333333332 0.019927819469494436
26.0 0.019927696869480226
26.166666666666668 0.019928207240072958
26.333333333333332 0.01992888215936774
26.5 0.019928301956297405
26.666666666666668 0.01992854866542777
26.833333333333332 0.01992876776194636
27.0 0.019928084596288025
27.166666666666668 0.019927996426288095
27.333333333333332 0.019927949377108383
27.5 0.01992730927494309
27.666666666666668 0.019927603585854218
27.833333333333332 0.01992786846111584
28.0 0.019927539889994832
28.166666666666668 0.019927088806208
28.333333333333332 0.019928264947651785
28.5 0.019928795732581384
28.666666666666668 0.019928629190878868
28.833333333333332 0.019929785708370826
29.0 0.01993004713861939
29.166666666666668 0.019929459783214164
29.333333333333332 0.019929243175511955
29.5 0.01992912482651466
29.666666666666668 0.01992862311018915
29.833333333333332 0.019927163885048026
30.0 0.019926631105959706
30.166666666666668 0.019927433584241924
30.333333333333332 0.019928295987053014
30.5 0.019928907312301413
30.666666666666668 0.019928973897898498
30.833333333333332 0.019928366837563553
31.0 0.019927488443951574
31.166666666666668 0.019927839658071784
31.333333333333332 0.019927744801428345
31.5 0.0199267071476091
31.666666666666668 0.019926588100680556
31.833333333333332 0.01992777516963181
32.0 0.019928221596960206
32.166666666666664 0.019928945819464472
32.333333333333336 0.01992856443445117
32.5 0.01992696023607514
32.666666666666664 0.01992668269367411
32.833333333333336 0.019927426031177083
33.0 0.01992670848244079
33.166666666666664 0.01992635048312949
33.333333333333336 0.01992649538339278
33.5 0.019926927803310734
33.666666666666664 0.019926727399247033
33.833333333333336 0.019926858489022765
34.0 0.019927346854974794
34.166666666666664 0.019926849062706493
34.333333333333336 0.01992735010323169
34.5 0.01992824353149009
34.666666666666664 0.019928305778641735
34.833333333333336 0.019927953319295606
35.0 0.019928559461728747
35.166666666666664 0.019928719780220875
35.333333333333336 0.01992932871358431
35.5 0.019928523707502952
35.666666666666664 0.01992847292859794
35.833333333333336 0.019928806972104113
36.0 0.019929068021819988
36.166666666666664 0.019929524376864106
36.333333333333336 0.019929023839341798
36.5 0.01992857327244151
36.666666666666664 0.019928712999676673
36.833333333333336 0.019929290446071914
37.0 0.019928833425512972
37.166666666666664 0.019928900308153037
37.333333333333336 0.019928003120396845
37.5 0.01992728249163698
37.666666666666664 0.01992799531190928
37.833333333333336 0.01992765989770075
38.0 0.019926129379694787
38.166666666666664 0.01992545796962257
38.333333333333336 0.01992591957701761
38.5 0.019926797145692333
38.666666666666664 0.019926840789189288
38.833333333333336 0.019928146209916394
39.0 0.019929299800388663
39.166666666666664 0.01992887408200664
39.333333333333336 0.01992755618385453
39.5 0.019926422572887896
39.666666666666664 0.01992667619571393
39.833333333333336 0.01992753693591677
40.0 0.019927242638384246
40.166666666666664 0.019926799237945464
40.333333333333336 0.0199265581749233
40.5 0.019926996228358106
40.666666666666664 0.01992639189478491
40.833333333333336 0.01992682422380338
41.0 0.01992626067052241
41.166666666666664 0.01992634042745014
41.333333333333336 0.0199267741765215
41.5 0.01992676080361707
41.666666666666664 0.01992689785050339
41.833333333333336 0.019927277120512826
42.0 0.01992693272992937
42.166666666666664 0.019927718914183323
42.333333333333336 0.01992790557929195
42.5 0.019927329975221886
42.666666666666664 0.01992717590171558
42.833333333333336 0.01992748590591332
43.0 0.019927253441094153
43.166666666666664 0.019926980096876202
43.333333333333336 0.019927393408838923
43.5 0.019929119283035156
43.666666666666664 0.019927776513609427
43.833333333333336 0.01992627428486953
44.0 0.01992598577966193
44.166666666666664 0.01992729432885301
44.333333333333336 0.01992794608774417
44.5 0.01992727249628228
44.666666666666664 0.019927244867805838
44.833333333333336 0.01992781830950852
45.0 0.019928576757129026
45.166666666666664 0.019928401031191124
45.333333333333336 0.0199276105688542
45.5 0.019926858201204253
45.666666666666664 0.019926693185386892
45.833333333333336 0.019927284055017952
46.0 0.019927512497535743
46.166666666666664 0.019928844883428245
46.333333333333336 0.01992900550762394
46.5 0.019928465104070932
46.666666666666664 0.01992777160136353
46.833333333333336 0.0199270780124779
47.0 0.01992727337546321
47.166666666666664 0.019927426966355456
47.333333333333336 0.019928031434537655
47.5 0.01992825539088584
47.666666666666664 0.01992875126108941
47.833333333333336 0.0199290874975723
48.0 0.01992803872613144
48.166666666666664 0.019927475753191568
48.333333333333336 0.019926849591888285
48.5 0.01992639661754218
48.666666666666664 0.01992683179030873
48.833333333333336 0.01992616588919063
49.0 0.019927337264858458
49.166666666666664 0.019927612324212654
49.333333333333336 0.019926471166269593
49.5 0.019926333054623328
49.666666666666664 0.019927486301808087
49.833333333333336 0.019928548401541252
50.0 0.019929049407292204
50.166666666666664 0.019928798132310792
50.333333333333336 0.01992861172926999
50.5 0.01992743322152123
50.666666666666664 0.019927123637710237
50.833333333333336 0.01992765444096727
51.0 0.019926968087082525
51.166666666666664 0.019926663549107687
51.333333333333336 0.019927321070138247
51.5 0.019926865533490642
51.666666666666664 0.019927183709780298
51.833333333333336 0.019928188673017416
52.0 0.01992829049210923
52.166666666666664 0.019927623129418672
52.333333333333336 0.01992693018587109
52.5 0.019927736867396836
52.666666666666664 0.01992749728651697
52.833333333333336 0.019926891341760265
53.0 0.01992672460510217
53.166666666666664 0.01992647981138065
53.333333333333336 0.019925963846312407
53.5 0.019927111114631958
53.666666666666664 0.019927988716439877
53.833333333333336 0.019927713555421594
54.0 0.01992665564516134
54.166666666666664 0.01992696761921955
54.333333333333336 0.019926797586031126
54.5 0.019927022684496438
54.666666666666664 0.01992884640613
54.833333333333336 0.01992890253055745
55.0 0.019927595791763234
55.166666666666664 0.019926479677365105
55.333333333333336 0.019926572723485143
55.5 0.019927314732454977
55.666666666666664 0.01992765186669341
55.833333333333336 0.019927840251080197
56.0 0.019928239344728805
56.166666666666664 0.01992745186211756
56.333333333333336 0.019927229836752176
56.5 0.019927621724873442
56.666666666666664 0.01992806859123648
56.833333333333336 0.01992807747546797
57.0 0.019928003641896626
57.166666666666664 0.019928222106150466
57.333333333333336 0.0199279423280195
57.5 0.019927284192560926
57.666666666666664 0.019927596501218347
57.833333333333336 0.019927325644146572
58.0 0.01992709105065213
58.166666666666664 0.019927334319883055
58.333333333333336 0.01992653292380129
58.5 0.01992651554224274
58.666666666666664 0.019927042285923444
58.833333333333336 0.019926618595898907
59.0 0.01992751982921626
59.166666666666664 0.019927751634368187
59.333333333333336 0.019927588906433303
59.5 0.019927696576826307
59.666666666666664 0.019928043654651742
59.833333333333336 0.01992817098360569
60.0 0.019926959617628696
60.166666666666664 0.01992744162819036
60.333333333333336 0.019927756516728207
60.5 0.01992689665657886
60.666666666666664 0.01992719407377718
60.833333333333336 0.01992700402842028
61.0 0.019927305463455326
61.166666666666664 0.019927241175279855
61.333333333333336 0.019926970541099293
61.5 0.019927658030387447
61.666666666666664 0.019926475748849322
61.833333333333336 0.019927749201160614
62.0 0.019929214397631564
62.166666666666664 0.019929441597901623
62.333333333333336 0.019928893114616143
62.5 0.019927985329092623
62.666666666666664 0.019927755531187235
62.833333333333336 0.01992838546350781
63.0 0.019927688250235276
63.166666666666664 0.019927122574509452
63.333333333333336 0.019926701344800905
63.5 0.01992669763734178
63.666666666666664 0.019927577852650754
63.833333333333336 0.01992692292096084
64.0 0.01992687621197759
64.16666666666667 0.019927558428707144
64.33333333333333 0.019927404008801598
64.5 0.019927542910614767
64.66666666666667 0.019927633144475824
64.83333333333333 0.01992622937338177
65.0 0.019925172687386063
65.16666666666667 0.019926596738289882
65.33333333333333 0.019927246450354603
65.5 0.019928252735856147
65.66666666666667 0.01992859318614015
65.83333333333333 0.019927675378042024
66.0 0.019927147532866177
66.16666666666667 0.019927898852964178
66.33333333333333 0.019928025705703373
66.5 0.01992848426632556
66.66666666666667 0.01992799285860342
66.83333333333333 0.019927497975783297
67.0 0.019928076063730402
67.16666666666667 0.019927712143153926
67.33333333333333 0.019926524589320926
67.5 0.019926721456601466
67.66666666666667 0.019927061821526728
67.83333333333333 0.019926393672585436
68.0 0.019926826258591972
68.16666666666667 0.019927916876257765
68.33333333333333 0.01992787211835858
68.5 0.019927538668749464
68.66666666666667 0.019927515447253283
68.83333333333333 0.01992645557416527
69.0 0.01992662055895836
69.16666666666667 0.01992723871347713
69.33333333333333 0.019926727918630125
69.5 0.01992743348753798
69.66666666666667 0.019927723555183487
69.83333333333333 0.019927525953672795
70.0 0.019927695956156018
70.16666666666667 0.01992757459457398
70.33333333333333 0.01992792674029999
70.5 0.019927467303784842
70.66666666666667 0.019926493937555446
70.83333333333333 0.019926713325340625
71.0 0.019925952934907263
71.16666666666667 0.019925768394819316
71.33333333333333 0.019926409887742517
71.5 0.019926412551611924
71.66666666666667 0.01992724792708403
71.83333333333333 0.019926680007285105
72.0 0.019926405992016765
72.16666666666667 0.019927525438427195
72.33333333333333 0.019929168072454838
72.5 0.0199286431734497
72.66666666666667 0.019927997740971617
72.83333333333333 0.01992716110046177
73.0 0.0199268743492681
73.16666666666667 0.019927297975693734
73.33333333333333 0.01992770480414941
73.5 0.01992891822037597
73.66666666666667 0.019928844859980425
73.83333333333333 0.019928270998597886
74.0 0.01992870580469568
74.16666666666667 0.019927973323789937
74.33333333333333 0.019927864469876686
74.5 0.019927457728016785
74.66666666666667 0.01992735912171143
74.83333333333333 0.01992741862798855
75.0 0.0199270864055547
75.16666666666667 0.019927555704110367
75.33333333333333 0.019926574251498286
75.5 0.0199265789758811
75.66666666666667 0.019927251414269525
75.83333333333333 0.01992750414683271
76.0 0.01992775498404544
76.16666666666667 0.019927115447949825
76.33333333333333 0.019927319167022943
76.5 0.019926919018734546
76.66666666666667 0.019926944603031804
76.83333333333333 0.01992751015129856
77.0 0.019927761657117647
77.16666666666667 0.019927411707945264
77.33333333333333 0.019926439527414755
77.5 0.019926875207115412
77.66666666666667 0.01992684070106203
77.83333333333333 0.019927347709880094
78.0 0.01992750383914755
78.16666666666667 0.019927443452381757
78.33333333333333 0.019926635624337743
78.5 0.019927144174173517
78.66666666666667 0.019926946845267267
78.83333333333333 0.019926443010293445
79.0 0.01992720399236448
79.16666666666667 0.01992747821872832
79.33333333333333 0.019927331608052344
79.5 0.019927199826373497
79.66666666666667 0.019926258925221745
79.83333333333333 0.01992657961690188
80.0 0.01992685793628769
80.16666666666667 0.019926489977056403
80.33333333333333 0.019925082438287542
80.5 0.019925914824065246
80.66666666666667 0.01992711619952091
80.83333333333333 0.01992804267789942
81.0 0.019928242621753182
81.16666666666667 0.019928156264196667
81.33333333333333 0.019927479805398197
81.5 0.01992671182452822
81.66666666666667 0.019927177028361054
81.83333333333333 0.01992735280309855
82.0 0.019927213755353907
82.16666666666667 0.019928389610677374
82.33333333333333 0.019928461979963362
82.5 0.019927686752769787
82.66666666666667 0.019926806594551687
82.83333333333333 0.019926810050120005
83.0 0.019927615891145743
83.16666666666667 0.019927898307743348
83.33333333333333 0.01992692397054954
83.5 0.019926802798929066
83.66666666666667 0.01992725885641605
83.83333333333333 0.019927861544848432
84.0 0.01992802346828305
84.16666666666667 0.01992800548475089
84.33333333333333 0.019927979116257787
84.5 0.019928863838121404
84.66666666666667 0.01992938685221689
84.83333333333333 0.01992814949189691
85.0 0.019927682935323706
85.16666666666667 0.0199275647966467
85.33333333333333 0.019926776650595085
85.5 0.01992689873052271
85.66666666666667 0.019926918558213366
85.83333333333333 0.019928098767213114
86.0 0.019929497839931202
86.16666666666667 0.01992911226706723
86.33333333333333 0.01992717711125903
86.5 0.019927281715903286
86.66666666666667 0.01992708013190577
86.83333333333333 0.0199280140077105
87.0 0.019927178609537667
87.16666666666667 0.019926450368087968
87.33333333333333 0.01992674326280258
87.5 0.019927444558864818
87.66666666666667 0.01992797783688994
87.83333333333333 0.01992748352847427
88.0 0.019926682042856986
88.16666666666667 0.0199270646166034
88.33333333333333 0.019926196290765044
88.5 0.019926191062631632
88.66666666666667 0.01992689029617549
88.83333333333333 0.019926797841895626
89.0 0.019926673370824047
89.16666666666667 0.01992723523892749
89.33333333333333 0.019926934314882534
89.5 0.01992727420521324
89.66666666666667 0.019927651953611774
89.83333333333333 0.01992715533461347
90.0 0.01992730776594272
90.16666666666667 0.0199271472028154
90.33333333333333 0.01992594490722889
90.5 0.0199258502369166
90.66666666666667 0.019927038365670523
90.83333333333333 0.019927449531734722
91.0 0.01992716516979459
91.16666666666667 0.019927029640599017
91.33333333333333 0.019926868265730622
91.5 0.019926728979102085
91.66666666666667 0.01992707705064683
91.83333333333333 0.019927618381554525
92.0 0.019928133780270633
92.16666666666667 0.019927723694884297
92.33333333333333 0.01992814937264894
92.5 0.019927155158620664
92.66666666666667 0.019925946964331843
92.83333333333333 0.019927018999989058
93.0 0.019929561984119458
93.16666666666667 0.019929103388148604
93.33333333333333 0.01992836607679934
93.5 0.019928316268518532
93.66666666666667 0.019927672648673896
93.83333333333333 0.019926462905251727
94.0 0.019926992834952754
94.16666666666667 0.019926916999610064
94.33333333333333 0.019927886904217082
94.5 0.019928829087080137
94.66666666666667 0.019928192270794832
94.83333333333333 0.01992782443226512
95.0 0.019927850039597492
95.16666666666667 0.019927389397337077
95.33333333333333 0.01992677901563356
95.5 0.01992585411011546
95.66666666666667 0.019925570327498268
95.83333333333333 0.01992689209998282
96.0 0.019927298886409532
96.16666666666667 0.01992689032155985
96.33333333333333 0.01992738739356152
96.5 0.019927476787023193
96.66666666666667 0.019927742465068912
96.83333333333333 0.01992719758432161
97.0 0.019927496747801036
97.16666666666667 0.019927107401488883
97.33333333333333 0.019927206173296824
97.5 0.019928002071682233
97.66666666666667 0.019927654985269
97.83333333333333 0.019927702852622117
98.0 0.019927449439958417
98.16666666666667 0.019926542055379543
98.33333333333333 0.019926473753028633
98.5 0.019926465491291533
98.66666666666667 0.019927000178400482
98.83333333333333 0.01992748127454748
99.0 0.019926428304291678
99.16666666666667 0.019926527385214193
99.33333333333333 0.019927071644411806
99.5 0.019927013143595004
99.66666666666667 0.019926935341471972
99.83333333333333 0.019928507932063154
99.83333333333333 0.019928507932063154
99.83333333333333 0.019928507932063154


==> event_triggered_dmpc_necsys22 - Kopie/plotData/EventTriggeringFinal2_20.csv <==
0.0 4.248759741595149
0.16666666666666666 4.248759382192029
0.3333333333333333 4.248759357273108
0.5 4.2487596335734485
0.6666666666666666 4.24875992901296
0.8333333333333334 4.248760164668267
1.0 4.248760333488537
1.1666666666666667 4.247507119419204
1.3333333333333333 4.236461486764574
1.5 4.210412335338891
1.6666666666666667 4.167311515037738
1.8333333333333333 4.111043730984141
2.0 4.044402180364544
2.1666666666666665 3.9704199858226916
2.3333333333333335 3.8907917999869257
2.5 3.8075080680769693
2.6666666666666665 3.7227947511678563
2.8333333333333335 3.6382785072342965
3.0 3.5550723603110446
3.1666666666666665 3.4738291372038597
3.3333333333333335 3.395198231803564
3.5 3.319376274035054
3.6666666666666665 3.2467454663729294
3.8333333333333335 3.1768164388865636
4.0 3.1097059713080313
4.166666666666667 3.0446973721193507
4.333333333333333 2.9820292055473954
4.5 2.921082550405555
4.666666666666667 2.8620697421028645
4.833333333333333 2.804486691404547
5.0 2.748530312593407
5.166666666666667 2.6938209025627033
5.333333333333333 2.6403321339454373
5.5 2.587770897606281
5.666666666666667 2.5360241540453257
5.833333333333333 2.4849386922659518
6.0 2.4343486154845575
6.166666666666667 2.3841651167230578
6.333333333333333 2.3341770253553378
6.5 2.2843420541427895
6.666666666666667 2.2344198735398
6.833333333333333 2.1843775286582385
7.0 2.134021335481254
7.166666666666667 2.0833459070010534
7.333333333333333 2.0322607031953006
7.5 1.980803058289526
7.666666666666667 1.9289092689263954
7.833333333333333 1.8765877457782874
8.0 1.82384922501544
8.166666666666666 1.7706843818232574
8.333333333333334 1.717180840704932
8.5 1.663352987656259
8.666666666666666 1.609283113908835
8.833333333333334 1.554911668539688
9.0 1.5003351158085219
9.166666666666666 1.4455765091211321
9.333333333333334 1.3908450376360049
9.5 1.3361437800761822
9.666666666666666 1.2816495010029363
9.833333333333334 1.2274225929673757
10.0 1.1736908140128681
10.166666666666666 1.1205349741457644
10.333333333333334 1.0681761956449412
10.5 1.016691412002789
10.666666666666666 0.9663009357836124
10.833333333333334 0.9170517190830844
11.0 0.8691217154563555
11.166666666666666 0.8225476855339746
11.333333333333334 0.7775095250127966
11.5 0.7340655280564612
11.666666666666666 0.6923075989506009
11.833333333333334 0.6522035989704424
12.0 0.6138595014912949
12.166666666666666 0.5772870444760785
12.333333333333334 0.5425792400994565
12.5 0.5096788993076223
12.666666666666666 0.47859848269126226
12.833333333333334 0.44924989383635705
13.0 0.4216019585118177
13.166666666666666 0.395569817648439
13.333333333333334 0.371132944882871
13.5 0.34822711113268023
13.666666666666666 0.32676765801576135
13.833333333333334 0.3066738716691129
14.0 0.28787248702676754
14.166666666666666 0.27031260393053447
14.333333333333334 0.25385760261075097
14.5 0.23848067037624415
14.666666666666666 0.22409718927383865
14.833333333333334 0.21070682493343806
15.0 0.19817717009393754
15.166666666666666 0.18657677426339883
15.333333333333334 0.17573075144639644
15.5 0.16575587599556169
15.666666666666666 0.1564380177761613
15.833333333333334 0.14785994219282347
16.0 0.13983528884370153
16.166666666666668 0.13249818819851375
16.333333333333332 0.12560605569206829
16.5 0.11927654213251447
16.666666666666668 0.11333121940789306
16.833333333333332 0.10787709563997634
17.0 0.10273496466325807
17.166666666666668 0.09804834345775394
17.333333333333332 0.09364241986123438
17.5 0.08963325101796488
17.666666666666668 0.08584483072343041
17.833333333333332 0.0824069443422732
18.0 0.07915796104804597
18.166666666666668 0.07620302789303621
18.333333333333332 0.07342296017348805
18.5 0.07090147894088
18.666666666666668 0.0684895045001631
18.833333333333332 0.06622182488345053
19.0 0.0640468023487236
19.166666666666668 0.06203514692985514
19.333333333333332 0.06012329031395574
19.5 0.058345480514095924
19.666666666666668 0.05663563452763739
19.833333333333332 0.05502891666744932
20.0 0.053500281741877674
20.166666666666668 0.05207986726264711
20.333333333333332 0.050720745100302306
20.5 0.04945033899957683
20.666666666666668 0.048242827995443445
20.833333333333332 0.04712060782554167
21.0 0.04604859805620898
21.166666666666668 0.04504481342247851
21.333333333333332 0.04409398687130914
21.5 0.04320801569451037
21.666666666666668 0.042369361730017104
21.833333333333332 0.04159051470165302
22.0 0.04085510292114532
22.166666666666668 0.04018056476247325
22.333333333333332 0.03954790453148559
22.5 0.03895912162400854
22.666666666666668 0.03839983589166579
22.833333333333332 0.03787847846345117
23.0 0.03737196260808473
23.166666666666668 0.03688738553255242
23.333333333333332 0.036419272079432095
23.5 0.03597476004843715
23.666666666666668 0.035545685377619006
23.833333333333332 0.035130123439564044
24.0 0.03471997442442023
24.166666666666668 0.03432056582209299
24.333333333333332 0.03393088956782736
24.5 0.03354688225674182
24.666666666666668 0.03316997083856682
24.833333333333332 0.03280396927492907
25.0 0.03244845555843707
25.166666666666668 0.03210201333734109
25.333333333333332 0.031766514378932055
25.5 0.03144814989316062
25.666666666666668 0.031137600154836468
25.833333333333332 0.030840473160733444
26.0 0.030558746372234658
26.166666666666668 0.03028330045992703
26.333333333333332 0.030017278500030047
26.5 0.029769602261088074
26.666666666666668 0.029527187483002378
26.833333333333332 0.029291396056222108
27.0 0.02905937915042232
27.166666666666668 0.028828268749662066
27.333333333333332 0.02860132223085136
27.5 0.02837981463578404
27.666666666666668 0.028167030963677085
27.833333333333332 0.02795846858625402
28.0 0.027749348472992028
28.166666666666668 0.02753985358885428
28.333333333333332 0.027328870713955303
28.5 0.027122843931142233
28.666666666666668 0.026918786119713316
28.833333333333332 0.026718380422262163
29.0 0.026529173902571198
29.166666666666668 0.026345263900531813
29.333333333333332 0.026166393450912925
29.5 0.025994002542994325
29.666666666666668 0.025832867230192697
29.833333333333332 0.025684939843446625
30.0 0.02554319154600152
30.166666666666668 0.025407373480439248
30.333333333333332 0.025282269198276426
30.5 0.02517016354183595
30.666666666666668 0.02506523586327062
30.833333333333332 0.0249692881982109
31.0 0.024877998121455375
31.166666666666668 0.02479061076200743
31.333333333333332 0.02470398400021549
31.5 0.02462027145225948
31.666666666666668 0.02453796983389068
31.833333333333332 0.024455338108724363
32.0 0.024373243454371786
32.166666666666664 0.024292317075560392
32.333333333333336 0.024208834773013502
32.5 0.024127123221120185
32.666666666666664 0.024043876840919954
32.833333333333336 0.02395965356633073
33.0 0.023876080736194502
33.166666666666664 0.02379198238349
33.333333333333336 0.023707260556349752
33.5 0.02362398441145716
33.666666666666664 0.02354423535104998
33.833333333333336 0.023468724836528745
34.0 0.02339440599533725
34.166666666666664 0.023321729263516593
34.333333333333336 0.02325624615350007
34.5 0.023192192988303488
34.666666666666664 0.0231345968296501
34.833333333333336 0.023084411256395838
35.0 0.02304280085915394
35.166666666666664 0.02300198033765807
35.333333333333336 0.02296662210238094
35.5 0.022930665901426762
35.666666666666664 0.022897009253123452
35.833333333333336 0.022874411924625006
36.0 0.022851548988432814
36.166666666666664 0.022827127556020024
36.333333333333336 0.022804503490144182
36.5 0.022786506854633227
36.666666666666664 0.022771351782460435
36.833333333333336 0.02275473552193254
37.0 0.022740750833170904
37.166666666666664 0.022727686660666806
37.333333333333336 0.022716202064540215
37.5 0.022704810255954173
37.666666666666664 0.02269496016667957
37.833333333333336 0.022685879664532154
38.0 0.02267480156828968
38.166666666666664 0.022666637873621217
38.333333333333336 0.022659227908687095
38.5 0.022653278067982754
38.666666666666664 0.02264767145823475
38.833333333333336 0.022642558715112483
39.0 0.02263575811640053
39.166666666666664 0.022630896899750598
39.333333333333336 0.022624199246906864
39.5 0.02261816532047979
39.666666666666664 0.0226111613745257
39.833333333333336 0.02260370968011393
40.0 0.02260085016398694
40.166666666666664 0.022594650463915893
40.333333333333336 0.022586895081761166
40.5 0.022581448536006913
40.666666666666664 0.022574192862555405
40.833333333333336 0.02256975804159057
41.0 0.02256868120312618
41.166666666666664 0.022565649554620273
41.333333333333336 0.02256058711632145
41.5 0.02255869357075294
41.666666666666664 0.02255478529317905
41.833333333333336 0.022549384112688937
42.0 0.022548362917847523
42.166666666666664 0.022547516184972027
42.333333333333336 0.02254650488072383
42.5 0.022545115734997397
42.666666666666664 0.022545350843212686
42.833333333333336 0.02254578506212175
43.0 0.022546102919801216
43.166666666666664 0.02254558839156384
43.333333333333336 0.022546119032981336
43.5 0.022547977741857197
43.666666666666664 0.022549239665756803
43.833333333333336 0.022547066643016173
44.0 0.022545899857429684
44.166666666666664 0.022547705386180446
44.333333333333336 0.022546758775657094
44.5 0.022545008379401935
44.666666666666664 0.022545168872630583
44.833333333333336 0.02254659223380295
45.0 0.022546419254338358
45.166666666666664 0.0225447548999772
45.333333333333336 0.022545627898620378
45.5 0.02254437975284656
45.666666666666664 0.02254377028275379
45.833333333333336 0.022543093275464707
46.0 0.02253840992263944
46.166666666666664 0.022536778347836583
46.333333333333336 0.0225356152504388
46.5 0.022533862090345975
46.666666666666664 0.022531313690101893
46.833333333333336 0.022529848086444856
47.0 0.022529779997082503
47.166666666666664 0.022529827416568633
47.333333333333336 0.022529112696999344
47.5 0.022527641463795673
47.666666666666664 0.022528582622045476
47.833333333333336 0.02253037102537283
48.0 0.022529568488957766
48.166666666666664 0.022529528193465802
48.333333333333336 0.022528465717857216
48.5 0.02252575073879837
48.666666666666664 0.022525958065326222
48.833333333333336 0.022526569498871406
49.0 0.022524439430620366
49.166666666666664 0.022523587524403952
49.333333333333336 0.02252522725561653
49.5 0.022525569173596886
49.666666666666664 0.022524441006887174
49.833333333333336 0.02252254833219437
50.0 0.022522938780106905
99.83333333333333 0.02244877088768977
99.83333333333333 0.02244877088768977


==> event_triggered_dmpc_necsys22 - Kopie/plotData/EventTriggeringFinal2_25.csv <==
0.0 4.272326037087159
0.16666666666666666 4.272344199774592
0.3333333333333333 4.272335216186807
0.5 4.272329309637401
0.6666666666666666 4.272325831030678
0.8333333333333334 4.272323753802291
1.0 4.272322495330368
1.1666666666666667 4.27148009610858
1.3333333333333333 4.263798047193081
1.5 4.245470439961312
1.6666666666666667 4.21383507914734
1.8333333333333333 4.170829445075972
2.0 4.118903612757546
2.1666666666666665 4.061105551013317
2.3333333333333335 3.9991901738756144
2.5 3.934516852853234
2.6666666666666665 3.868313314761684
2.8333333333333335 3.8018535209543365
3.0 3.736279501114921
3.1666666666666665 3.6723823339866946
3.3333333333333335 3.6107587653636077
3.5 3.5515176167627285
3.6666666666666665 3.494990452891403
3.8333333333333335 3.4409494071603137
4.0 3.3896356989847396
4.166666666666667 3.340602009129632
4.333333333333333 3.2939908701632428
4.5 3.2493291724326143
4.666666666666667 3.2067737096712476
4.833333333333333 3.1659656997420815
5.0 3.126967113507987
5.166666666666667 3.089452611804085
5.333333333333333 3.053379306674541
5.5 3.0185610672172554
5.666666666666667 2.9849125320150676
5.833333333333333 2.952381598705665
6.0 2.920831409540282
6.166666666666667 2.8902836730812607
6.333333333333333 2.8605878299244254
6.5 2.8317851225478137
6.666666666666667 2.8036627888667867
6.833333333333333 2.7762930912601096
7.0 2.749521996651528
7.166666666666667 2.7234148221388716
7.333333333333333 2.6978354643247027
7.5 2.67285018062914
7.666666666666667 2.6483281049178715
7.833333333333333 2.624299500530819
8.0 2.600637024494643
8.166666666666666 2.5773536504010197
8.333333333333334 2.5543560314392804
8.5 2.5316720819170975
8.666666666666666 2.509213513204292
8.833333333333334 2.487006518880074
9.0 2.464980679813357
9.166666666666666 2.443153525828096
9.333333333333334 2.4214638657634144
9.5 2.399902246278494
9.666666666666666 2.3784307933052946
9.833333333333334 2.3570608371455037
10.0 2.335727026450157
10.166666666666666 2.3144188074941185
10.333333333333334 2.2931056999406447
10.5 2.2717788556763985
10.666666666666666 2.2504230500189135
10.833333333333334 2.2290129525044837
11.0 2.20751504250651
11.166666666666666 2.185907227813924
11.333333333333334 2.1641744940079284
11.5 2.1423003414816377
11.666666666666666 2.12026503073681
11.833333333333334 2.098055636447896
12.0 2.0756635732179634
12.166666666666666 2.0530954133796913
12.333333333333334 2.0303466181031267
12.5 2.007401987494656
12.666666666666666 1.984248762615609
12.833333333333334 1.9608438689672003
13.0 1.9371991236975967
13.166666666666666 1.9132968662254688
13.333333333333334 1.8891370906727456
13.5 1.8646920308743093
13.666666666666666 1.8399978824983845
13.833333333333334 1.8150593878143304
14.0 1.7899145277860469
14.166666666666666 1.7645208113088147
14.333333333333334 1.73888726016823
14.5 1.712978549607949
14.666666666666666 1.686817231183994
14.833333333333334 1.660402387368522
15.0 1.6337905598941385
15.166666666666666 1.6069665827931767
15.333333333333334 1.5799742970087571
15.5 1.5527867624770675
15.666666666666666 1.5254695524699062
15.833333333333334 1.4980222407281545
16.0 1.470519443979707
16.166666666666668 1.442960694215075
16.333333333333332 1.4154038613921387
16.5 1.3878548495403218
16.666666666666668 1.3604001705064357
16.833333333333332 1.3330529845123733
17.0 1.3059007722991336
17.166666666666668 1.2789478006728088
17.333333333333332 1.2522597117164498
17.5 1.2258428747284182
17.666666666666668 1.1997377285985047
17.833333333333332 1.1739223476573803
18.0 1.1484189628854302
18.166666666666668 1.1232221396904514
18.333333333333332 1.0983692750221417
18.5 1.0738578109182346
18.666666666666668 1.0497261590757931
18.833333333333332 1.025952666706401
19.0 1.0025509588345998
19.166666666666668 0.9795362341332529
19.333333333333332 0.9569436130651641
19.5 0.9347657085224674
19.666666666666668 0.9130288786700257
19.833333333333332 0.8917346783333531
20.0 0.8708776646924897
20.166666666666668 0.850470958682251
20.333333333333332 0.8305185177326828
20.5 0.8110197573896516
20.666666666666668 0.7919588163005767
20.833333333333332 0.7733588483944026
21.0 0.7552029593918841
21.166666666666668 0.7375113378670282
21.333333333333332 0.7202457560166462
21.5 0.703421807212951
21.666666666666668 0.6870156323523768
21.833333333333332 0.6710480169472027
22.0 0.6554687315139534
22.166666666666668 0.6402889602664836
22.333333333333332 0.6254949293597236
22.5 0.6111313873763867
22.666666666666668 0.5971260271420831
22.833333333333332 0.5835165643445167
23.0 0.5702511889929809
23.166666666666668 0.5573597468588092
23.333333333333332 0.5447944017104656
23.5 0.5325995629206819
23.666666666666668 0.52073036905579
23.833333333333332 0.5092049108615834
24.0 0.49797294372429896
24.166666666666668 0.487087046328026
24.333333333333332 0.4764709795623912
24.5 0.4661302030822266
24.666666666666668 0.4560369862708696
24.833333333333332 0.44620714395574246
25.0 0.4366111531988283
25.166666666666668 0.42728184598221075
25.333333333333332 0.4181848210169005
25.5 0.4093424643369164
25.666666666666668 0.4006921066395853
25.833333333333332 0.3922946054834647
26.0 0.38409583724014906
26.166666666666668 0.3761041934692744
26.333333333333332 0.36829342545584254
26.5 0.3606792711458185
26.666666666666668 0.35324289195280545
26.833333333333332 0.3460159172494374
27.0 0.33898455392314586
27.166666666666668 0.3321842941700508
27.333333333333332 0.3255768414032512
27.5 0.31919700802685946
27.666666666666668 0.31302121900731983
27.833333333333332 0.307069452223178
28.0 0.30131547905051265
28.166666666666668 0.29577653249747077
28.333333333333332 0.29040934392637713
28.5 0.28522069350828466
28.666666666666668 0.2801828102289527
28.833333333333332 0.27532516558701664
29.0 0.2706416161954906
29.166666666666668 0.2661551568293894
29.333333333333332 0.26184972977978643
29.5 0.25772846001343047
29.666666666666668 0.25375506048200364
29.833333333333332 0.2499410537042169
30.0 0.2462712214889335
30.166666666666668 0.24274466788029866
30.333333333333332 0.2393403887468454
30.5 0.23607577902697705
30.666666666666668 0.23290588836904932
30.833333333333332 0.22984084789233342
31.0 0.22686286009614642
31.166666666666668 0.2239800067472745
31.333333333333332 0.22118314935260394
31.5 0.21848499680908176
31.666666666666668 0.2158560533276144
31.833333333333332 0.2132980922240348
32.0 0.21079588571263258
32.166666666666664 0.2083632328059304
32.333333333333336 0.2059861079458042
32.5 0.20367800962553173
32.666666666666664 0.2014117920821073
32.833333333333336 0.19920313270564768
33.0 0.19704584135007608
33.166666666666664 0.19494619064484628
33.333333333333336 0.19289534218290855
33.5 0.19089158591608404
33.666666666666664 0.1889211377387593
33.833333333333336 0.18699867597246178
34.0 0.18510509661069652
34.166666666666664 0.1832428786851915
34.333333333333336 0.18141498032010392
34.5 0.17962495903627096
34.666666666666664 0.17784759801109212
34.833333333333336 0.17609255085812525
35.0 0.17435976920219723
35.166666666666664 0.17265502926979232
35.333333333333336 0.1709678427098632
35.5 0.16930048081679477
35.666666666666664 0.1676470903000835
35.833333333333336 0.1660073106154594
36.0 0.16437490909102992
36.166666666666664 0.16275462505104699
36.333333333333336 0.161151727752293
36.5 0.159575662965138
36.666666666666664 0.15802549040769787
36.833333333333336 0.15650359317450654
37.0 0.15501377941284156
37.166666666666664 0.1535686818128948
37.333333333333336 0.15215326539459212
37.5 0.15077121902098806
37.666666666666664 0.14941509336689135
37.833333333333336 0.14809375037655353
38.0 0.1468010592848376
38.166666666666664 0.14554147634364056
38.333333333333336 0.1443093574307927
38.5 0.14310026434784362
38.666666666666664 0.1419158216055638
38.833333333333336 0.14075525716277118
39.0 0.13961801784363165
39.166666666666664 0.13850499999616467
39.333333333333336 0.13740281009355318
39.5 0.13631288720886633
39.666666666666664 0.13523689697352664
39.833333333333336 0.13417119335148914
40.0 0.1331148571004004
40.166666666666664 0.1320678141276019
40.333333333333336 0.13102855697361662
40.5 0.13000042747026844
40.666666666666664 0.12898150734575536
40.833333333333336 0.12797369580430368
41.0 0.1269824762398944
41.166666666666664 0.12601382816990894
41.333333333333336 0.12506642277267752
41.5 0.12413894415299531
41.666666666666664 0.12322582231105354
41.833333333333336 0.12233102889647454
42.0 0.12145881413232888
42.166666666666664 0.12061126230789031
42.333333333333336 0.11979237900168958
42.5 0.11900186177796862
42.666666666666664 0.11823481523338221
42.833333333333336 0.11748850622822377
43.0 0.11675786107021204
43.166666666666664 0.11604139612863595
43.333333333333336 0.11533799670644677
43.5 0.11465895513602865
43.666666666666664 0.11399880433688167
43.833333333333336 0.1133559810328049
44.0 0.11273019274658828
44.166666666666664 0.11212502900091682
44.333333333333336 0.1115367048629555
44.5 0.11096345842921224
44.666666666666664 0.1104066590442461
44.833333333333336 0.10986164011829036
45.0 0.1093270885091325
45.166666666666664 0.10879909435778048
45.333333333333336 0.1082683745520782
45.5 0.10773907530564905
45.666666666666664 0.10720583419459653
45.833333333333336 0.10667781310615315
46.0 0.10615185528846262
46.166666666666664 0.10562913996213681
46.333333333333336 0.105119544968818
46.5 0.10462122583244847
46.666666666666664 0.10412383386487181
46.833333333333336 0.10362989103625729
47.0 0.10313397794361735
47.166666666666664 0.1026358026724708
47.333333333333336 0.10214061724111093
47.5 0.10164920843053472
47.666666666666664 0.10116115995655495
47.833333333333336 0.10067501770224735
48.0 0.10019668780204671
48.166666666666664 0.09972691916553861
48.333333333333336 0.09926524167519639
48.5 0.09881430723006633
48.666666666666664 0.09836820210476252
48.833333333333336 0.09792869113007185
49.0 0.0974931100847488
49.166666666666664 0.0970604643293426
49.333333333333336 0.09664085938057775
49.5 0.09624030838124908
49.666666666666664 0.09585290952383523
49.833333333333336 0.09547973082272425
50.0 0.09511645840121266
50.166666666666664 0.09476573959068793
50.333333333333336 0.09443149437470426
50.5 0.09411597008286104
50.666666666666664 0.09381263922862171
50.833333333333336 0.09351789135661366
51.0 0.0932265572255224
51.166666666666664 0.09294006514321869
51.333333333333336 0.09265791827062925
51.5 0.09238481057540243
51.666666666666664 0.09212502209117414
51.833333333333336 0.09186755159594905
52.0 0.09161310669967995
52.166666666666664 0.0913654291731757
52.333333333333336 0.09112872032061346
52.5 0.09090455739143354
52.666666666666664 0.09069316739686983
52.833333333333336 0.09049202253724732
53.0 0.09029655533375029
53.166666666666664 0.09010789421573023
53.333333333333336 0.08992387807204677
53.5 0.08974359416469876
53.666666666666664 0.08956691366042754
53.833333333333336 0.08939518548673926
54.0 0.08922658025801258
54.166666666666664 0.08906152187486746
54.333333333333336 0.08889956364217307
54.5 0.08873884810109511
54.666666666666664 0.08857883562888244
54.833333333333336 0.08841709924027656
55.0 0.0882526462682182
55.166666666666664 0.08809323717356744
55.333333333333336 0.08793669189972074
55.5 0.08778144889971005
55.666666666666664 0.08762472723231589
55.833333333333336 0.08746900773386114
56.0 0.08731146571887712
56.166666666666664 0.08715548201371402
56.333333333333336 0.087005034030956
56.5 0.08685797599512089
56.666666666666664 0.08670917292534751
56.833333333333336 0.08655982446329465
57.0 0.08640506810549854
57.166666666666664 0.08624357392126225
57.333333333333336 0.08607468827932524
57.5 0.08589934037411115
57.666666666666664 0.08572185676415126
57.833333333333336 0.08553884500650719
58.0 0.08535063707576117
58.166666666666664 0.08516313390906416
58.333333333333336 0.08497542499239118
58.5 0.08479121266960596
58.666666666666664 0.08460926847108322
58.833333333333336 0.08442877077752493
59.0 0.08425009070824294
59.166666666666664 0.08407727524514537
59.333333333333336 0.08390710336445713
59.5 0.08373951816358882
59.666666666666664 0.08357975467895168
59.833333333333336 0.08341989171429887
60.0 0.08326708559747495
60.166666666666664 0.08312523105661519
60.333333333333336 0.08299394016331071
60.5 0.08286645511937617
60.666666666666664 0.08273944361877383
60.833333333333336 0.08261735865442886
61.0 0.08249338700028865
61.166666666666664 0.08236808676949871
61.333333333333336 0.0822449595630186
61.5 0.08212084306779768
61.666666666666664 0.08199373764777496
61.833333333333336 0.0818640016950898
62.0 0.08173823161454641
62.166666666666664 0.08161164880734792
62.333333333333336 0.08148853217801805
62.5 0.08136779874217527
62.666666666666664 0.08124105785858161
62.833333333333336 0.08110999858933839
63.0 0.08097855780593242
63.166666666666664 0.08084692929992314
63.333333333333336 0.08071426260797071
63.5 0.08057879617162123
63.666666666666664 0.08043957704592922
63.833333333333336 0.08029468804799363
64.0 0.08014570013923197
64.16666666666667 0.07999366397947137
64.33333333333333 0.07983885940305288
64.5 0.07967975747311443
64.66666666666667 0.07951986405913955
64.83333333333333 0.07935757374060949
65.0 0.07919349972666932
65.16666666666667 0.07903194431303585
65.33333333333333 0.078874162244806
65.5 0.07871998575505877
65.66666666666667 0.07856897445974008
65.83333333333333 0.07842006440470752
66.0 0.07827263627947065
66.16666666666667 0.0781275690986356
66.33333333333333 0.077987348988666
66.5 0.07785104898857673
66.66666666666667 0.07771276993174674
66.83333333333333 0.07757218361937576
67.0 0.07743424229224305
67.16666666666667 0.07729859612998993
67.33333333333333 0.07716671266840153
67.5 0.07703886701864102
67.66666666666667 0.07691632778018567
67.83333333333333 0.07679817857025217
68.0 0.07668669686703908
68.16666666666667 0.0765777643973464
68.33333333333333 0.07647168043732437
68.5 0.07636998773289444
68.66666666666667 0.0762737501511691
68.83333333333333 0.07618569781922788
69.0 0.07610051826335802
69.16666666666667 0.0760207307708904
69.33333333333333 0.07594875407187412
69.5 0.07588301549515729
69.66666666666667 0.07581845277418622
69.83333333333333 0.07576136529476045
70.0 0.07570981321285403
70.16666666666667 0.0756600491909065
70.33333333333333 0.07561100950875602
70.5 0.07556590707208581
70.66666666666667 0.07552380225038074
70.83333333333333 0.0754823242258465
71.0 0.07544229324327174
71.16666666666667 0.07540804394447517
71.33333333333333 0.0753805712775431
71.5 0.0753530693889426
71.66666666666667 0.07532743614214076
71.83333333333333 0.07530398616538533
72.0 0.07528097614670196
72.16666666666667 0.07526202224770084
72.33333333333333 0.07524398619202474
72.5 0.07522559170230364
72.66666666666667 0.07521000874328815
72.83333333333333 0.07519486491362785
73.0 0.07518068859439833
73.16666666666667 0.0751707394721827
73.33333333333333 0.07516067296593991
73.5 0.07514797365038209
73.66666666666667 0.07513368931913339
73.83333333333333 0.07512078551370273
74.0 0.07510924621603617
74.16666666666667 0.07509739433105135
74.33333333333333 0.07508322025584266
74.5 0.07506754969652578
74.66666666666667 0.07504892712041497
74.83333333333333 0.07503074852686782
75.0 0.07501294963643071
75.16666666666667 0.07499454528558577
75.33333333333333 0.0749724810102064
75.5 0.07494933989516496
75.66666666666667 0.07492893212928246
75.83333333333333 0.07490917913586352
76.0 0.07488894546225852
76.16666666666667 0.07486725424267231
76.33333333333333 0.07484609333087011
76.5 0.07482521567484739
76.66666666666667 0.07480727101072482
76.83333333333333 0.07478966243990536
77.0 0.07476691341733475
77.16666666666667 0.07474072237450899
77.33333333333333 0.07471533361316085
77.5 0.07468988079677356
77.66666666666667 0.0746642234547063
77.83333333333333 0.07463579204970576
78.0 0.07460444958659002
78.16666666666667 0.07456873331449085
78.33333333333333 0.07453069583883766
78.5 0.07449300524032189
78.66666666666667 0.0744551006005596
78.83333333333333 0.0744173930382847
79.0 0.07437859742867639
79.16666666666667 0.07433553073606287
79.33333333333333 0.07429114250652434
79.5 0.07424520931899083
79.66666666666667 0.07420215408620505
79.83333333333333 0.07415851076042554
80.0 0.07411652323225522
80.16666666666667 0.07407282863346301
80.33333333333333 0.07403043381467482
80.5 0.07398726130143975
80.66666666666667 0.07394224320907361
80.83333333333333 0.0738989959080913
81.0 0.07385486714156171
81.16666666666667 0.0738085423633994
81.33333333333333 0.07376273022956756
81.5 0.07371723448874713
81.66666666666667 0.07366827237518231
81.83333333333333 0.07361990782488735
82.0 0.07357599297981664
82.16666666666667 0.07353148887672255
82.33333333333333 0.07348619770318549
82.5 0.0734398185118997
82.66666666666667 0.07339244134884862
82.83333333333333 0.07334813163737074
83.0 0.0733037422649183
83.16666666666667 0.07326138802152218
83.33333333333333 0.07321987638085335
83.5 0.07317901286783315
83.66666666666667 0.07313653494671257
83.83333333333333 0.0730937184332159
84.0 0.07305374539861377
84.16666666666667 0.07301405391671904
84.33333333333333 0.07297020843133652
84.5 0.07292580134913285
84.66666666666667 0.07288298804798073
84.83333333333333 0.07284197394883747
85.0 0.07279953490045786
85.16666666666667 0.07275638064677911
85.33333333333333 0.07271018954518775
85.5 0.07266369890390657
85.66666666666667 0.07261450237207953
85.83333333333333 0.07256626798772566
86.0 0.07251814073274183
86.16666666666667 0.07247075921674662
86.33333333333333 0.07242028577495307
86.5 0.07236961897420686
86.66666666666667 0.0723207879225723
86.83333333333333 0.07227011801153756
87.0 0.07221811451212931
87.16666666666667 0.07216886780803178
87.33333333333333 0.07212272551726383
87.5 0.07207937478304081
87.66666666666667 0.07203741004581875
87.83333333333333 0.07199649575212201
88.0 0.07195646048010569
88.16666666666667 0.07192005570771019
88.33333333333333 0.07188605830302254
88.5 0.07185629279965344
88.66666666666667 0.07182694641269129
88.83333333333333 0.07180253268749469
89.0 0.07177988620898813
89.16666666666667 0.07176017905184752
89.33333333333333 0.0717445033944905
89.5 0.07173461272750122
89.66666666666667 0.0717270851139705
89.83333333333333 0.07171668008617026
90.0 0.07170606722318691
90.16666666666667 0.07169892705526833
90.33333333333333 0.07169200458299399
90.5 0.07168757704095763
90.66666666666667 0.07168215850837364
90.83333333333333 0.07167493375868321
91.0 0.07166822394311914
91.16666666666667 0.07166069048541175
91.33333333333333 0.07165368989166847
91.5 0.07164735879459351
91.66666666666667 0.07164070667092759
91.83333333333333 0.07163642571461216
92.0 0.07163186167166401
92.16666666666667 0.0716261112493667
92.33333333333333 0.07162303547745758
92.5 0.07162117426572913
92.66666666666667 0.07161679425772426
92.83333333333333 0.07161062165866625
93.0 0.07160375462893394
93.16666666666667 0.07159902619141614
93.33333333333333 0.07159441554430898
93.5 0.07159059845166625
93.66666666666667 0.07158587490281142
93.83333333333333 0.0715801224351305
94.0 0.07157554329955092
94.16666666666667 0.07157159764121301
94.33333333333333 0.07156933344934634
94.5 0.07156765997430033
94.66666666666667 0.07156442800373491
94.83333333333333 0.07156316022864395
95.0 0.07155782319476023
95.16666666666667 0.07155113980690912
95.33333333333333 0.07154750669292367
95.5 0.07154376355857894
95.66666666666667 0.07153952671272634
95.83333333333333 0.0715353616404778
96.0 0.07152997556093248
96.16666666666667 0.07152484408573342
96.33333333333333 0.07151976261276112
96.5 0.07151472817339985
96.66666666666667 0.07150913471678728
96.83333333333333 0.07150844878092616
97.0 0.0715072130909559
97.16666666666667 0.07150503102783294
97.33333333333333 0.07150044413570883
97.5 0.07149562274479643
97.66666666666667 0.07149246955318982
97.83333333333333 0.07149181854482634
98.0 0.07149035175642525
98.16666666666667 0.07148738882332221
98.33333333333333 0.07148362267675303
98.5 0.07147908410118758
98.66666666666667 0.07147674295849192
98.83333333333333 0.07147499032428468
99.0 0.07147000362386553
99.16666666666667 0.07146536454049096
99.33333333333333 0.07146376303536464
99.5 0.07146047084148616
99.66666666666667 0.07145693330733417
99.83333333333333 0.07145295682602977
99.83333333333333 0.07145295682602977
99.83333333333333 0.07145295682602977


==> event_triggered_dmpc_necsys22 - Kopie/plotData/EventTriggeringFinal_10.csv <==
0.0 3.463088655237988
0.16666666666666666 3.463357202634344
0.3333333333333333 3.4632312288744433
0.5 3.4631414157078524
0.6666666666666666 3.4630852514849457
0.8333333333333334 3.463050349419505
1.0 3.4630286512131216
1.1666666666666667 3.460333990321659
1.3333333333333333 3.43574522949679
1.5 3.377596001628668
1.6666666666666667 3.2812078585023197
1.8333333333333333 3.1536422886906084
2.0 3.0057337851852326
2.1666666666666665 2.844408335621113
2.3333333333333335 2.6747652601223946
2.5 2.4975902678243567
2.6666666666666665 2.316579112398792
2.8333333333333335 2.133081547658684
3.0 1.9510712750708534
3.1666666666666665 1.7711835876109223
3.3333333333333335 1.5957466703891232
3.5 1.425388997617882
3.6666666666666665 1.2620212457551774
3.8333333333333335 1.106772687265194
4.0 0.9607834856151769
4.166666666666667 0.8248747652044978
4.333333333333333 0.6995241446375737
4.5 0.585612952364969
4.666666666666667 0.483490227054182
4.833333333333333 0.39473945669327565
5.0 0.32610836239570345
5.166666666666667 0.27573121838032333
5.333333333333333 0.2391728347640634
5.5 0.21314609312840718
5.666666666666667 0.19449322240078068
5.833333333333333 0.18091411482330977
6.0 0.17122195836407714
6.166666666666667 0.16342389137432006
6.333333333333333 0.15709522801731418
6.5 0.15123794215249164
6.666666666666667 0.14541073494795742
6.833333333333333 0.13907162586325164
7.0 0.13220495296693843
7.166666666666667 0.12474131218321861
7.333333333333333 0.1168958183289883
7.5 0.10862794515159553
7.666666666666667 0.10000333968953887
7.833333333333333 0.09117356505001882
8.0 0.08228430916390375
8.166666666666666 0.07349012618795547
8.333333333333334 0.06491766122715872
8.5 0.05677259546771348
8.666666666666666 0.049029701491550524
8.833333333333334 0.04188393981257502
9.0 0.03534122698487002
9.166666666666666 0.03047945139152379
9.333333333333334 0.02620423858771432
9.5 0.023339885332081877
9.666666666666666 0.021096886366176848
9.833333333333334 0.020336303592977275
10.0 0.01968113973622946
10.166666666666666 0.019287968974839892
10.333333333333334 0.018937036163501633
10.5 0.018810858893816923
10.666666666666666 0.018702779427184523
10.833333333333334 0.01863928767730852
11.0 0.018577629069687025
11.0 0.018577629069687025
49.833333333333336 0.018577629069687025


==> event_triggered_dmpc_necsys22 - Kopie/plotData/EventTriggeringFinal_15.csv <==
0.0 3.4501949296352783
0.16666666666666666 3.4502072014847727
0.3333333333333333 3.4502008109061935
0.5 3.4501969361427025
0.6666666666666666 3.450194807117297
0.8333333333333334 3.450193599601976
1.0 3.45019289391731
1.1666666666666667 3.4484157624680387
1.3333333333333333 3.4322093146715753
1.5 3.393908391302888
1.6666666666666667 3.3296732566077445
1.8333333333333333 3.2439314377916846
2.0 3.142397151557862
2.1666666666666665 3.0296143038790904
2.3333333333333335 2.9078517852675394
2.5 2.778475724780059
2.6666666666666665 2.64384533776441
2.8333333333333335 2.505871758193686
3.0 2.3677501538387835
3.1666666666666665 2.230068683594899
3.3333333333333335 2.094886715130258
3.5 1.961662921781029
3.6666666666666665 1.8320770017154873
3.8333333333333335 1.705429299698737
4.0 1.5827471543183886
4.166666666666667 1.4630063049455306
4.333333333333333 1.3467540795234232
4.5 1.2334073677979984
4.666666666666667 1.123629789731134
4.833333333333333 1.017906825579973
5.0 0.9171374027309958
5.166666666666667 0.8222032647132765
5.333333333333333 0.7329786259080415
5.5 0.6501325783325911
5.666666666666667 0.5734711297169389
5.833333333333333 0.5036070609830546
6.0 0.44052750680116304
6.166666666666667 0.3846312252828625
6.333333333333333 0.3353489007973988
6.5 0.2925385130385192
6.666666666666667 0.25563357097500555
6.833333333333333 0.22417948144449307
7.0 0.19790434838708515
7.166666666666667 0.1761169003157899
7.333333333333333 0.15855136417160792
7.5 0.14410961865556915
7.666666666666667 0.13234380165863147
7.833333333333333 0.12255870395519414
8.0 0.11441098095688126
8.166666666666666 0.10715793920200505
8.333333333333334 0.10058821532432129
8.5 0.09435266043299763
8.666666666666666 0.0882560709070356
8.833333333333334 0.08225765516701636
9.0 0.0762344500864317
9.166666666666666 0.07021160242855037
9.333333333333334 0.06416996784789968
9.5 0.058316763456606795
9.666666666666666 0.05260535570984323
9.833333333333334 0.047171431494939034
10.0 0.041921646067117235
10.166666666666666 0.037295747869577095
10.333333333333334 0.03293639870850284
10.5 0.02954112853995067
10.666666666666666 0.026464342579444404
10.833333333333334 0.024795457548384033
11.0 0.02330267524350406
11.166666666666666 0.022787136015683104
11.333333333333334 0.022327138974600667
11.5 0.02212430949357701
11.666666666666666 0.021943641829387038
11.833333333333334 0.021835571594695975
12.0 0.021728291635823734
12.0 0.021728291635823734
49.833333333333336 0.021728291635823734


==> event_triggered_dmpc_necsys22 - Kopie/plotData/EventTriggeringFinal_20.csv <==
0.0 3.5559462023445394
0.16666666666666666 3.556012395154834
0.3333333333333333 3.555980858542176
0.5 3.555958896881888
0.6666666666666666 3.555945388689426
0.8333333333333334 3.5559370828731653
1.0 3.555931953752833
1.1666666666666667 3.554615759772233
1.3333333333333333 3.542660908585703
1.5 3.514461287562804
1.6666666666666667 3.466775273142071
1.8333333333333333 3.4028301248277195
2.0 3.3263350549059445
2.1666666666666665 3.240611283716399
2.3333333333333335 3.146572894889395
2.5 3.045329764472243
2.6666666666666665 2.9382792597034633
2.8333333333333335 2.827237410525202
3.0 2.7143144508767554
3.1666666666666665 2.60084674660771
3.3333333333333335 2.4886884218180834
3.5 2.3785036357261533
3.6666666666666665 2.2719103881837324
3.8333333333333335 2.168772486550245
4.0 2.070103778798949
4.166666666666667 1.9752652653650922
4.333333333333333 1.8846143558518391
4.5 1.7972763025217402
4.666666666666667 1.7131472845961544
4.833333333333333 1.6313216984830103
5.0 1.5515909139235105
5.166666666666667 1.473191122347528
5.333333333333333 1.395759397227449
5.5 1.318775958712772
5.666666666666667 1.2419559248792351
5.833333333333333 1.1652775689428467
6.0 1.0887099324662421
6.166666666666667 1.0126679148764417
6.333333333333333 0.9371325253535581
6.5 0.8626199677215837
6.666666666666667 0.7893146379825898
6.833333333333333 0.7181008106932354
7.0 0.6492592111121323
7.166666666666667 0.5836759083523084
7.333333333333333 0.5215876697902523
7.5 0.4637408870981198
7.666666666666667 0.40993949309944205
7.833333333333333 0.36043088897787484
8.0 0.3152720522037519
8.166666666666666 0.27466271055027086
8.333333333333334 0.23860926346548716
8.5 0.20700807157428175
8.666666666666666 0.1797695462000453
8.833333333333334 0.15661723917578171
9.0 0.13727715896421525
9.166666666666666 0.12129547613265529
9.333333333333334 0.10841029541044978
9.5 0.09816224434576673
9.666666666666666 0.0901891561562552
9.833333333333334 0.08382614708063126
10.0 0.07859214700789306
10.166666666666666 0.07427723990879455
10.333333333333334 0.07042245178386822
10.5 0.06677335702637457
10.666666666666666 0.06315595956035772
10.833333333333334 0.05952321757932252
11.0 0.05577425567679697
11.166666666666666 0.051993105548155484
11.333333333333334 0.0480707883668929
11.5 0.04428142351790775
11.666666666666666 0.0404029209599726
11.833333333333334 0.03723317063072618
12.0 0.03408177837615703
12.166666666666666 0.03175412734389834
12.333333333333334 0.029476372750853866
12.5 0.028109512229460648
12.666666666666666 0.02681418438307037
12.833333333333334 0.026216055303982536
13.0 0.02566826094686868
13.166666666666666 0.025397656677123272
13.333333333333334 0.02514945069950217
13.5 0.025082619029743715
13.666666666666666 0.025019295675458998
13.833333333333334 0.024962866458826345
14.0 0.024915291469168373
14.166666666666666 0.02487429455491759
14.333333333333334 0.024841296660380315
14.5 0.02481305827294198
14.666666666666666 0.024788603864212454
14.666666666666666 0.024788603864212454
49.833333333333336 0.024788603864212454


==> event_triggered_dmpc_necsys22 - Kopie/plotData/EventTriggeringFinal_25.csv <==
0.0 3.577176028610248
0.16666666666666666 3.57725715608904
0.3333333333333333 3.577218668110554
0.5 3.5771916920060116
0.6666666666666666 3.577175022829832
0.8333333333333334 3.5771647427766284
1.0 3.5771583824345625
1.1666666666666667 3.576124618015362
1.3333333333333333 3.56675216151919
1.5 3.544656057261197
1.6666666666666667 3.507243976990756
1.8333333333333333 3.457013719169397
2.0 3.396434390440933
2.1666666666666665 3.328259088591239
2.3333333333333335 3.253135190082939
2.5 3.1721588640922374
2.6666666666666665 3.0860202625575104
2.8333333333333335 2.996577891828696
3.0 2.905175662109191
3.1666666666666665 2.8132772445589596
3.3333333333333335 2.722045637833245
3.5 2.632232793561464
3.6666666666666665 2.5447627853992
3.8333333333333335 2.4601066655263097
4.0 2.37903093542712
4.166666666666667 2.3012773163992146
4.333333333333333 2.227113681380701
4.5 2.15577491290277
4.666666666666667 2.087461378920482
4.833333333333333 2.021443603733621
5.0 1.9578666362409378
5.166666666666667 1.8963230662255486
5.333333333333333 1.8367365086472216
5.5 1.7784845906166185
5.666666666666667 1.7212413917571343
5.833333333333333 1.6644356347297562
6.0 1.6078255978359817
6.166666666666667 1.5511915779456267
6.333333333333333 1.494332455827997
6.5 1.4369292929927415
6.666666666666667 1.3786330762051968
6.833333333333333 1.3193458250002896
7.0 1.2592297418073328
7.166666666666667 1.1986643327547855
7.333333333333333 1.137940274417778
7.5 1.0773786085997563
7.666666666666667 1.0170878859837713
7.833333333333333 0.9573552200212896
8.0 0.8983258635524213
8.166666666666666 0.8402572874536439
8.333333333333334 0.7833148219871872
8.5 0.7275843201094333
8.666666666666666 0.6730985894327979
8.833333333333334 0.6200220101563213
9.0 0.5686018498820573
9.166666666666666 0.519101589707047
9.333333333333334 0.4716616944842299
9.5 0.4264746897630099
9.666666666666666 0.38359097294478234
9.833333333333334 0.3431846751363569
10.0 0.3054074142870493
10.166666666666666 0.2705078299693485
10.333333333333334 0.23859107453712794
10.5 0.20962033235099556
10.666666666666666 0.18358956427826476
10.833333333333334 0.16045570712920915
11.0 0.1401580942257905
11.166666666666666 0.12258852184921598
11.333333333333334 0.1075744864670909
11.5 0.09492368893453168
11.666666666666666 0.08451761519109562
11.833333333333334 0.07591809658883916
12.0 0.06887527437420982
12.166666666666666 0.06313963345184855
12.333333333333334 0.05839977382780423
12.5 0.05435023587342171
12.666666666666666 0.050732835108878056
12.833333333333334 0.047495765888066054
13.0 0.0444544458410998
13.166666666666666 0.041680859654773326
13.333333333333334 0.03894005331176237
13.5 0.03665715682155583
13.666666666666666 0.03443195660252764
13.833333333333334 0.03278834975451287
14.0 0.031118768929975577
14.166666666666666 0.029900176801944234
14.333333333333334 0.02867205829174188
14.5 0.027847697900905497
14.666666666666666 0.02702115614240695
14.833333333333334 0.02653641112964684
15.0 0.026055932258817107
15.166666666666666 0.02579136520317311
15.333333333333334 0.02552388062851452
15.333333333333334 0.02552388062851452
49.833333333333336 0.02552388062851452


==> event_triggered_dmpc_necsys22 - Kopie/plotData/EventTriggeringFinal_30.csv <==
0.0 3.62611688066779
0.16666666666666666 3.626051507830433
0.3333333333333333 3.62608139435993
0.5 3.62610353979501
0.6666666666666666 3.626117749850155
0.8333333333333334 3.6261267224191056
1.0 3.626132355902909
1.1666666666666667 3.625279502910987
1.3333333333333333 3.6175516662900047
1.5 3.5994616811480107
1.6666666666666667 3.5688964898671327
1.8333333333333333 3.527867163692103
2.0 3.4782600347221826
2.1666666666666665 3.422147493647671
2.3333333333333335 3.359664924009192
2.5 3.291934320167238
2.6666666666666665 3.21932554236898
2.8333333333333335 3.1435662075178805
3.0 3.06540600836331
3.1666666666666665 2.986266307305462
3.3333333333333335 2.9068180176735683
3.5 2.828040746092854
3.6666666666666665 2.750666382671142
3.8333333333333335 2.6752364134443556
4.0 2.602390085897042
4.166666666666667 2.5321464021494777
4.333333333333333 2.4649665907176006
4.5 2.4005376605468496
4.666666666666667 2.3391726692297308
4.833333333333333 2.2805676859586277
5.0 2.2248332906672452
5.166666666666667 2.1715432588313126
5.333333333333333 2.12053792691945
5.5 2.0712759516291066
5.666666666666667 2.023542723480019
5.833333333333333 1.9770967498357865
6.0 1.9318830178526225
6.166666666666667 1.887670731394194
6.333333333333333 1.844340804697704
6.5 1.8016840341911915
6.666666666666667 1.759614469180884
6.833333333333333 1.718096897447985
7.0 1.677039003730083
7.166666666666667 1.6364245524608438
7.333333333333333 1.5960136983269506
7.5 1.5555551384735748
7.666666666666667 1.5149440953990918
7.833333333333333 1.474217210805756
8.0 1.4334115930998572
8.166666666666666 1.3924228406765216
8.333333333333334 1.3511620310155674
8.5 1.3093521067480758
8.666666666666666 1.2669681652100453
8.833333333333334 1.2239032398903886
9.0 1.1802973707844107
9.166666666666666 1.1361469143581138
9.333333333333334 1.0916622976865806
9.5 1.046869276084606
9.666666666666666 1.0018990986123766
9.833333333333334 0.9567435821419582
10.0 0.9115327432376161
10.166666666666666 0.8662936143732884
10.333333333333334 0.8211917395304451
10.5 0.7763289302617288
10.666666666666666 0.7320245553834285
10.833333333333334 0.6883430564831334
11.0 0.6454010785207958
11.166666666666666 0.6030647518658032
11.333333333333334 0.561448645472331
11.5 0.5206846039662318
11.666666666666666 0.4811054068798018
11.833333333333334 0.4428213740528994
12.0 0.4060270292374992
12.166666666666666 0.37080576844339785
12.333333333333334 0.33726411431055864
12.5 0.3055907327210881
12.666666666666666 0.2759074996765352
12.833333333333334 0.24823510667419532
13.0 0.22269984615195634
13.166666666666666 0.19932090924744278
13.333333333333334 0.17793778064191595
13.5 0.15849270256574555
13.666666666666666 0.14086110755989664
13.833333333333334 0.1249494104312591
14.0 0.11075141779813907
14.166666666666666 0.09825054616896893
14.333333333333334 0.08728589341479395
14.5 0.07778305314921921
14.666666666666666 0.06951227957258689
14.833333333333334 0.06243806633555198
15.0 0.05636151682220704
15.166666666666666 0.051233128373049074
15.333333333333334 0.04679593533759218
15.5 0.04295629277114184
15.666666666666666 0.03954996787597271
15.833333333333334 0.036714402895825976
16.0 0.034172985653691416
16.166666666666668 0.03213227602649389
16.333333333333332 0.030252359844992544
16.5 0.028831431080164407
16.666666666666668 0.02749907137177263
16.833333333333332 0.026642300332159485
17.0 0.025883576925886595
17.166666666666668 0.025405919337628386
17.333333333333332 0.024972047014633424
17.5 0.02464561823641993
17.666666666666668 0.024316951221881888
17.833333333333332 0.0241541725399572
18.0 0.023992317650803268
18.166666666666668 0.023912770897086336
18.333333333333332 0.02384242738521877
18.5 0.023779385106790344
18.666666666666668 0.02370894634784889
18.833333333333332 0.023637697408135584
19.0 0.02357366532654258
19.166666666666668 0.023514451334470412
19.333333333333332 0.023455089565008837
19.5 0.023426857579568177
19.666666666666668 0.023399927679241317
19.666666666666668 0.023399927679241317
49.833333333333336 0.023399927679241317


==> event_triggered_dmpc_necsys22 - Kopie/plotData/EventTriggeringFinal_35.csv <==
0.0 3.619461549358801
0.16666666666666666 3.6195857524751545
0.3333333333333333 3.6195271724540787
0.5 3.619485748682537
0.6666666666666666 3.6194599916465804
0.8333333333333334 3.619444043281142
1.0 3.61943415088971
1.1666666666666667 3.618692941623045
1.3333333333333333 3.612137430162994
1.5 3.5969789400599153
1.6666666666666667 3.571429952578814
1.8333333333333333 3.537159143498395
2.0 3.4955913039722644
2.1666666666666665 3.448504105373065
2.3333333333333335 3.3959178620192807
2.5 3.338673024964026
2.6666666666666665 3.276939671892315
2.8333333333333335 3.2122283530297806
3.0 3.145164394991691
3.1666666666666665 3.077146598504781
3.3333333333333335 3.0086668588116683
3.5 2.94079042469795
3.6666666666666665 2.8738727819758925
3.8333333333333335 2.808510863909965
4.0 2.7451555382543993
4.166666666666667 2.683965233568768
4.333333333333333 2.6252827409607336
4.5 2.569000567485912
4.666666666666667 2.5153719184517893
4.833333333333333 2.464208794702711
5.0 2.415703778716142
5.166666666666667 2.3693760407608475
5.333333333333333 2.3251324749671367
5.5 2.2826876650792176
5.666666666666667 2.2420510526567945
5.833333333333333 2.2030415059240185
6.0 2.1654524736945135
6.166666666666667 2.1289878976907426
6.333333333333333 2.093356532049095
6.5 2.058260195612919
6.666666666666667 2.0235563145695483
6.833333333333333 1.9892527846922317
7.0 1.9554257416042669
7.166666666666667 1.9221501942054953
7.333333333333333 1.8894781932209794
7.5 1.8573695718690755
7.666666666666667 1.8257509474250277
7.833333333333333 1.7945325774536312
8.0 1.7636605882325955
8.166666666666666 1.7329453637663852
8.333333333333334 1.7023480235928699
8.5 1.6717946771126715
8.666666666666666 1.6412035845147384
8.833333333333334 1.6104251371340141
9.0 1.5794938409630315
9.166666666666666 1.5483160087743553
9.333333333333334 1.5170293161817994
9.5 1.4855796057291926
9.666666666666666 1.4540128249763065
9.833333333333334 1.422240413123232
10.0 1.3903104106059112
10.166666666666666 1.3582017817948056
10.333333333333334 1.3259071582309028
10.5 1.293070143704429
10.666666666666666 1.259643796809594
10.833333333333334 1.2254280640986066
11.0 1.1906898424702572
11.166666666666666 1.1554221758983423
11.333333333333334 1.119746912855103
11.5 1.0835508034286052
11.666666666666666 1.047044283385393
11.833333333333334 1.010297506189689
12.0 0.9735288937404333
12.166666666666666 0.9366787115722413
12.333333333333334 0.8998212478593692
12.5 0.8628220792243901
12.666666666666666 0.8259168589849059
12.833333333333334 0.7890843527288728
13.0 0.7525037995672165
13.166666666666666 0.7162194304028957
13.333333333333334 0.6803485783735722
13.5 0.6448162164044569
13.666666666666666 0.6098243901564792
13.833333333333334 0.5753787862025017
14.0 0.5415296967977111
14.166666666666666 0.5082649565475886
14.333333333333334 0.4757377394478994
14.5 0.4440463016493624
14.666666666666666 0.4134382682966642
14.833333333333334 0.38387884237085695
15.0 0.35539064110060503
15.166666666666666 0.3279779084238422
15.333333333333334 0.30178324640486076
15.5 0.27685603992239494
15.666666666666666 0.25333817155083443
15.833333333333334 0.23125801648588537
16.0 0.21062084617180754
16.166666666666668 0.1913089427891627
16.333333333333332 0.17338673081175285
16.5 0.15691413582544897
16.666666666666668 0.14186633192269593
16.833333333333332 0.12808364231592737
17.0 0.11556545134985319
17.166666666666668 0.1042573666662566
17.333333333333332 0.09403375362130367
17.5 0.08484929181819831
17.666666666666668 0.07661794174138202
17.833333333333332 0.06933931907470973
18.0 0.06282674316203667
18.166666666666668 0.05709012418742379
18.333333333333332 0.05199666370259656
18.5 0.04763920624171855
18.666666666666668 0.04377467673723935
18.833333333333332 0.04047727618257323
19.0 0.03755960038297425
19.166666666666668 0.03514261309516829
19.333333333333332 0.03294073522969219
19.5 0.03121219203162571
19.666666666666668 0.029679752961818136
19.833333333333332 0.028324161373539894
20.0 0.027106171473286193
20.166666666666668 0.026119128794760298
20.333333333333332 0.02520553115773236
20.5 0.02442145525072448
20.666666666666668 0.023692120281412755
20.833333333333332 0.023051705710630376
21.0 0.022458763286472738
21.166666666666668 0.021964741166049136
21.333333333333332 0.021508565847196955
21.5 0.02114681279749027
21.666666666666668 0.020804222595065352
21.833333333333332 0.020557188215659657
22.0 0.020344361528220417
22.166666666666668 0.020164463796490607
22.333333333333332 0.02001116132160847
22.5 0.019923776391889334
22.666666666666668 0.01984270085871535
22.833333333333332 0.01977804802813403
23.0 0.019733276228366695
23.166666666666668 0.01972461460248239
23.333333333333332 0.019710094779499476
23.5 0.01969837479077317
23.666666666666668 0.019690696781369133
23.833333333333332 0.01969131796544249
24.0 0.01969185217089631
24.166666666666668 0.01969296679392386
24.333333333333332 0.01968994307472235
24.333333333333332 0.01968994307472235
49.833333333333336 0.01968994307472235


==> event_triggered_dmpc_necsys22 - Kopie/plotData/EventTriggeringFinal_40.csv <==
0.0 3.6580118240875854
0.16666666666666666 3.658012560965343
0.3333333333333333 3.6580116015354864
0.5 3.6580115772380863
0.6666666666666666 3.6580118467204414
0.8333333333333334 3.658012126026675
1.0 3.6580123432471163
1.1666666666666667 3.65736733274383
1.3333333333333333 3.651625917223357
1.5 3.638379503370546
1.6666666666666667 3.6160208062296526
1.8333333333333333 3.5860391722137255
2.0 3.5496583175645444
2.1666666666666665 3.5084337624715225
2.3333333333333335 3.4624042216685083
2.5 3.412515189695866
2.6666666666666665 3.3590023949638317
2.8333333333333335 3.3032804910453892
3.0 3.2457865611373253
3.1666666666666665 3.1876637768875895
3.3333333333333335 3.129088701547762
3.5 3.070966500149959
3.6666666666666665 3.013464451500482
3.8333333333333335 2.9571876956416716
4.0 2.902344662352977
4.166666666666667 2.8492082972942967
4.333333333333333 2.7979232218859935
4.5 2.748546577598052
4.666666666666667 2.701150958333481
4.833333333333333 2.655574082708405
5.0 2.6118633123369563
5.166666666666667 2.56987393063079
5.333333333333333 2.5295828232507884
5.5 2.4908095218639232
5.666666666666667 2.4534896620054294
5.833333333333333 2.4173766125884484
6.0 2.3824488724136597
6.166666666666667 2.348566201497123
6.333333333333333 2.3156641518768466
6.5 2.2836613757917066
6.666666666666667 2.2524564405492016
6.833333333333333 2.2220793460240174
7.0 2.1924673751025114
7.166666666666667 2.1636278892180187
7.333333333333333 2.1355539157322116
7.5 2.1081408461326787
7.666666666666667 2.0813698011493242
7.833333333333333 2.055191690310464
8.0 2.029644906737607
8.166666666666666 2.0046381667788506
8.333333333333334 1.980163904360929
8.5 1.95615149612028
8.666666666666666 1.9326188236397897
8.833333333333334 1.9093911711473919
9.0 1.886442924433164
9.166666666666666 1.8635699070113325
9.333333333333334 1.84087402854134
9.5 1.81826713728607
9.666666666666666 1.7958429375180094
9.833333333333334 1.77351721228228
10.0 1.7514005972568114
10.166666666666666 1.7293437899897621
10.333333333333334 1.7074428211970971
10.5 1.6855496879685765
10.666666666666666 1.6637046769739543
10.833333333333334 1.6417221918817895
11.0 1.619573021791631
11.166666666666666 1.597050038823675
11.333333333333334 1.574166985745363
11.5 1.550806513480597
11.666666666666666 1.5270587760586913
11.833333333333334 1.502847424054083
12.0 1.47832044511509
12.166666666666666 1.4534119513412165
12.333333333333334 1.4283270453602528
12.5 1.4030194569388919
12.666666666666666 1.3775059504083271
12.833333333333334 1.3516288416923312
13.0 1.325536010695953
13.166666666666666 1.2990800799236955
13.333333333333334 1.2724211674056638
13.5 1.2453770021518535
13.666666666666666 1.2180700186901643
13.833333333333334 1.1904032646952103
14.0 1.162674091723706
14.166666666666666 1.1348321119250664
14.333333333333334 1.1069381624007715
14.5 1.07867288171426
14.666666666666666 1.0501009255145686
14.833333333333334 1.0210925707027123
15.0 0.9918510630671905
15.166666666666666 0.962319334401334
15.333333333333334 0.9326577930707378
15.5 0.902687395576901
15.666666666666666 0.8725379960461492
15.833333333333334 0.8421039681961567
16.0 0.8116326196584356
16.166666666666668 0.781065408006962
16.333333333333332 0.750479363031198
16.5 0.7197877890115767
16.666666666666668 0.689167324770049
16.833333333333332 0.6586063324213632
17.0 0.6282881641352451
17.166666666666668 0.5981685853594887
17.333333333333332 0.5683767152703392
17.5 0.5389159107685643
17.666666666666668 0.5099750015015077
17.833333333333332 0.48149636220172903
18.0 0.45362882458475123
18.166666666666668 0.4263987749515071
18.333333333333332 0.3999527545016242
18.5 0.37414917520341645
18.666666666666668 0.3491554580216421
18.833333333333332 0.3250628743983317
19.0 0.3019813022574164
19.166666666666668 0.279910790593219
19.333333333333332 0.2588979745850076
19.5 0.23896258797590586
19.666666666666668 0.22018782188078537
19.833333333333332 0.20252034074996625
20.0 0.18602228172005555
20.166666666666668 0.1705954603924799
20.333333333333332 0.15620954111205118
20.5 0.14280012082284355
20.666666666666668 0.13043983272836188
20.833333333333332 0.1191348367842199
21.0 0.10881891459687665
21.166666666666668 0.09943719158281707
21.333333333333332 0.09089194852476701
21.5 0.08314295597952708
21.666666666666668 0.07608552244971875
21.833333333333332 0.06972090263948919
22.0 0.06394330193837372
22.166666666666668 0.058846970367355395
22.333333333333332 0.054160310449837636
22.5 0.049916986762840586
22.666666666666668 0.0460271849902274
22.833333333333332 0.0425386086597652
23.0 0.03935680978294271
23.166666666666668 0.0366754097711928
23.333333333333332 0.03422320264315355
23.5 0.032051213139068634
23.666666666666668 0.030052244193191534
23.833333333333332 0.02840147500555741
24.0 0.026915609559025007
24.166666666666668 0.025637173465469145
24.333333333333332 0.02450101129587645
24.5 0.02354824799942333
24.666666666666668 0.022677182913484622
24.833333333333332 0.021907338317222694
25.0 0.02120104248657201
25.166666666666668 0.020589619108921604
25.333333333333332 0.02002908207415844
25.5 0.0195397299068424
25.666666666666668 0.01907703267712762
25.833333333333332 0.018672536487803888
26.0 0.018295884477479672
26.166666666666668 0.01799939749019958
26.333333333333332 0.01774432812699391
26.5 0.017520889069142207
26.666666666666668 0.017326493744406066
26.833333333333332 0.017177719394510276
27.0 0.017047744231316962
27.166666666666668 0.016945376525054477
27.333333333333332 0.016860207344045055
27.5 0.016790689384001665
27.666666666666668 0.0167365665569002
27.833333333333332 0.016694834542195666
28.0 0.016663179726450664
28.166666666666668 0.016635829088416088
28.333333333333332 0.016612931516672147
28.5 0.01659522516109183
28.666666666666668 0.016579450127328265
28.833333333333332 0.016578161903392556
29.0 0.016573512112661393
29.166666666666668 0.016570223505597625
29.333333333333332 0.016562611735966407
29.5 0.016565570035515252
29.666666666666668 0.016566528322479245
29.833333333333332 0.016566483519075
30.0 0.016563869257488997
30.166666666666668 0.016560102353364473
30.333333333333332 0.01656089037104306
30.5 0.01656064034238801
30.666666666666668 0.01656309745975903
30.833333333333332 0.016566790821949853
31.0 0.016563296062673098
31.166666666666668 0.01656469650908074
31.333333333333332 0.01655985580017206
31.5 0.016550728214387328
31.666666666666668 0.016528002132750012
31.833333333333332 0.016504035828114334
32.0 0.016474567120843473
32.166666666666664 0.016440744547565066
32.333333333333336 0.016410365996251435
32.5 0.016376523072778065
32.666666666666664 0.01633938042134785
32.833333333333336 0.0163089171706633
33.0 0.016274716772444818
33.166666666666664 0.01624017465355721
33.333333333333336 0.01621039178101947
33.5 0.01618149830166724
33.666666666666664 0.016160706647173805
33.833333333333336 0.016139263850363357
34.0 0.016115262976742997
34.166666666666664 0.01609550419236448
34.333333333333336 0.016077617990141065
34.5 0.016061352326653414
34.666666666666664 0.016049510636317266
34.833333333333336 0.016043591890977524
35.0 0.01604817525454827
35.166666666666664 0.016049510970341345
35.333333333333336 0.01605109120789006
35.5 0.016051257888820728
35.666666666666664 0.01604872658286294
35.833333333333336 0.016050803573935308
36.0 0.016049418304707137
36.166666666666664 0.016049673200390135
36.333333333333336 0.016048250720518794
36.5 0.01604839092348643
36.666666666666664 0.016044791644388882
36.833333333333336 0.016044445515536857
37.0 0.016048368623580316
37.166666666666664 0.0160528533537733
37.333333333333336 0.01604791176982256
37.5 0.016043613721642785
37.666666666666664 0.016044205709861956
37.833333333333336 0.016045782442346564
38.0 0.016047144085718598
38.166666666666664 0.016045401730031245
38.333333333333336 0.01604466193222678
38.5 0.01604702315835177
38.666666666666664 0.016051157699561898
38.833333333333336 0.016052384858593078
39.0 0.016049356727758594
39.166666666666664 0.01604782040148443
39.333333333333336 0.01604914562177221
39.5 0.016047433747183575
39.666666666666664 0.016044893661127105
39.833333333333336 0.016047985968458526
40.0 0.016051887865927646
40.166666666666664 0.016048774535829174
40.333333333333336 0.016045773207827647
40.5 0.016043621527139933
40.666666666666664 0.016045916607212683
40.833333333333336 0.01604536511949314
41.0 0.016045612646007797
41.166666666666664 0.016047982946930942
41.333333333333336 0.016050205407849766
41.5 0.016051788248185653
41.666666666666664 0.016046437195995352
41.833333333333336 0.01604345356489375
42.0 0.016043359874847625
42.166666666666664 0.016047816444413228
42.333333333333336 0.01604910331160588
42.5 0.016049699651553128
42.666666666666664 0.016048371226957202
42.833333333333336 0.016047261602178602
43.0 0.016048238208677727
43.166666666666664 0.01604880584314138
43.333333333333336 0.01604472363953655
43.5 0.0160418791745135
43.666666666666664 0.016043636784642226
43.833333333333336 0.016041904029653102
44.0 0.01604202763447585
44.166666666666664 0.01604466703243759
44.333333333333336 0.016047217522287348
44.5 0.016043613458609045
44.666666666666664 0.01604035926697886
44.833333333333336 0.01604127586847055
45.0 0.016046118052587394
45.166666666666664 0.016045231217891198
45.333333333333336 0.016044965443556714
45.5 0.01604479628048397
45.666666666666664 0.016044889702733725
45.833333333333336 0.016047265508327847
46.0 0.016049876102891165
46.166666666666664 0.016050262707010148
46.333333333333336 0.016047621727477732
46.5 0.016043515953942097
46.666666666666664 0.016045118115910938
46.833333333333336 0.01604681424178382
47.0 0.016043636675376165
47.166666666666664 0.016043559688869544
47.333333333333336 0.01604363655075118
47.5 0.016042584630747897
47.666666666666664 0.016042712975392996
47.833333333333336 0.016042634677498405
48.0 0.016041949296518036
48.166666666666664 0.016045401759011525
48.333333333333336 0.016044568557082958
48.5 0.016048029118873063
48.666666666666664 0.016050859668891186
48.833333333333336 0.016046402047281354
49.0 0.016044263039932782
49.166666666666664 0.016043609329538255
49.333333333333336 0.016044740509712947
49.5 0.01604608880840578
49.666666666666664 0.016045643162008957
49.833333333333336 0.01604848541793184
49.833333333333336 0.01604848541793184
49.833333333333336 0.01604848541793184


==> event_triggered_dmpc_necsys22 - Kopie/plotData/EventTriggeringFinal_45.csv <==
0.0 3.689876241536351
0.16666666666666666 3.6898634918208844
0.3333333333333333 3.6898688319415345
0.5 3.689873327851803
0.6666666666666666 3.6898764365098
0.8333333333333334 3.689878485067112
1.0 3.689879804121767
1.1666666666666667 3.689314761266263
1.3333333333333333 3.6842639354990188
1.5 3.672588369931337
1.6666666666666667 3.6528613183882035
1.8333333333333333 3.6263303274619205
2.0 3.594005354484748
2.1666666666666665 3.557410712224642
2.3333333333333335 3.5165030292403667
2.5 3.4720237556656324
2.6666666666666665 3.423893573218578
2.8333333333333335 3.373496893276067
3.0 3.321246228671142
3.1666666666666665 3.26842838928701
3.3333333333333335 3.2150856845557176
3.5 3.1621753138364186
3.6666666666666665 3.1097667643979023
3.8333333333333335 3.058506623027729
4.0 3.0086250256088687
4.166666666666667 2.9604003706752935
4.333333333333333 2.9139460033238027
4.5 2.8693551004921516
4.666666666666667 2.8268405023344836
4.833333333333333 2.786238868559656
5.0 2.7474172588673116
5.166666666666667 2.7100070322567835
5.333333333333333 2.673811828711142
5.5 2.6387355281414946
5.666666666666667 2.6046964324955875
5.833333333333333 2.5715744774465725
6.0 2.5392436352486323
6.166666666666667 2.507655866496276
6.333333333333333 2.4767530151802455
6.5 2.4466315561794114
6.666666666666667 2.4173071079485484
6.833333333333333 2.3887310709897553
7.0 2.360926803181371
7.166666666666667 2.333932436991609
7.333333333333333 2.3078051036892493
7.5 2.2824903060687145
7.666666666666667 2.25793680475405
7.833333333333333 2.234048048979831
8.0 2.2107104504487554
8.166666666666666 2.187977760237366
8.333333333333334 2.165878660646369
8.5 2.1443548907062127
8.666666666666666 2.1233948426384184
8.833333333333334 2.1029450506060594
9.0 2.083023807051783
9.166666666666666 2.0634592616739043
9.333333333333334 2.0443085137356602
9.5 2.025500969060654
9.666666666666666 2.007157820115543
9.833333333333334 1.9891060576373878
10.0 1.9713561651446454
10.166666666666666 1.9537849333085733
10.333333333333334 1.9364240154183774
10.5 1.919146346625036
10.666666666666666 1.9020191365423986
10.833333333333334 1.8849873292507566
11.0 1.8681280216242986
11.166666666666666 1.8513655699968463
11.333333333333334 1.834826417291602
11.5 1.8184675468196014
11.666666666666666 1.8022635809454874
11.833333333333334 1.7859732107444162
12.0 1.7695784135014259
12.166666666666666 1.7529933218206677
12.333333333333334 1.736332707394014
12.5 1.719583206749463
12.666666666666666 1.702864753618346
12.833333333333334 1.6859374938843292
13.0 1.6687998195148528
13.166666666666666 1.6513476171154455
13.333333333333334 1.633782172603408
13.5 1.6160731907808275
13.666666666666666 1.5982609748297723
13.833333333333334 1.5802196964476414
14.0 1.5621037667288895
14.166666666666666 1.5438579116016848
14.333333333333334 1.5256419846814573
14.5 1.507375513496395
14.666666666666666 1.4891688068075932
14.833333333333334 1.4708625030954479
15.0 1.4524318370244278
15.166666666666666 1.4336443310832312
15.333333333333334 1.4145791706167297
15.5 1.3952317180712965
15.666666666666666 1.3757478978444029
15.833333333333334 1.3560299261533777
16.0 1.336084093978648
16.166666666666668 1.3157892685406167
16.333333333333332 1.2952591538541283
16.5 1.2744681901294757
16.666666666666668 1.2536248138569475
16.833333333333332 1.2326054074735247
17.0 1.2114148839567078
17.166666666666668 1.1899039340858175
17.333333333333332 1.1682251384201845
17.5 1.1463870571796542
17.666666666666668 1.124441248860037
17.833333333333332 1.1022546417005028
18.0 1.0800119474467804
18.166666666666668 1.0577014056273786
18.333333333333332 1.035453666753869
18.5 1.0131600791816477
18.666666666666668 0.9908470389052025
18.833333333333332 0.9684060219654114
19.0 0.9459290869477122
19.166666666666668 0.9233545645385438
19.333333333333332 0.9007766909394145
19.5 0.8781517459723664
19.666666666666668 0.8556089301858723
19.833333333333332 0.8330308339136354
20.0 0.8104377128975233
20.166666666666668 0.7876589366760749
20.333333333333332 0.7647463502581779
20.5 0.7416310369934305
20.666666666666668 0.7184322140255053
20.833333333333332 0.6950591784297332
21.0 0.6716113144652388
21.166666666666668 0.6480667024184925
21.333333333333332 0.6245988866237967
21.5 0.6011772112373257
21.666666666666668 0.5778356714490566
21.833333333333332 0.554512224667233
22.0 0.5313684211496671
22.166666666666668 0.5083705423321878
22.333333333333332 0.48559611810112113
22.5 0.4629960159120545
22.666666666666668 0.4407356049051639
22.833333333333332 0.41876165673782717
23.0 0.39715380540590295
23.166666666666668 0.3759079560963368
23.333333333333332 0.35510900123126965
23.5 0.3347294151054193
23.666666666666668 0.3148589362691242
23.833333333333332 0.29548371030310155
24.0 0.27671884517993706
24.166666666666668 0.25857709223136055
24.333333333333332 0.24109552600653245
24.5 0.22429877455961456
24.666666666666668 0.2082231148453287
24.833333333333332 0.19283038337360367
25.0 0.17820982884176814
25.166666666666668 0.1643707560929926
25.333333333333332 0.15134718666884564
25.5 0.139060593741489
25.666666666666668 0.12760027308150865
25.833333333333332 0.11695182307419724
26.0 0.10707171374165965
26.166666666666668 0.09797308826332299
26.333333333333332 0.08962450399776728
26.5 0.08205165532173826
26.666666666666668 0.07516356637833198
26.833333333333332 0.0689784504942242
27.0 0.0633467860274599
27.166666666666668 0.05824369695968744
27.333333333333332 0.053570111656809055
27.5 0.04937700571866604
27.666666666666668 0.04555876743246636
27.833333333333332 0.042205016754072566
28.0 0.039119215911279495
28.166666666666668 0.03634142356660389
28.333333333333332 0.03383365069116222
28.5 0.03164530000635866
28.666666666666668 0.02964852965255393
28.833333333333332 0.02790353619867448
29.0 0.026309741707020124
29.166666666666668 0.02488162970385214
29.333333333333332 0.023579712325318494
29.5 0.022431183186064862
29.666666666666668 0.02138366677584747
29.833333333333332 0.020549523617351698
30.0 0.01977710627021732
30.166666666666668 0.01909252459025709
30.333333333333332 0.018465291796782825
30.5 0.017912678784520002
30.666666666666668 0.017399177644424755
30.833333333333332 0.016929103757283206
31.0 0.016514473101814118
31.166666666666668 0.016197218668092893
31.333333333333332 0.01592197198880018
31.5 0.015692422211722828
31.666666666666668 0.015477662742738481
31.833333333333332 0.01529264532197379
32.0 0.015119111180590023
32.166666666666664 0.014958983143246075
32.333333333333336 0.014818835232806795
32.5 0.014698110026533559
32.666666666666664 0.014588694504932428
32.833333333333336 0.014494695079851495
33.0 0.014426380960376422
33.166666666666664 0.014368516285031115
33.333333333333336 0.01431195827117463
33.5 0.014311814754211592
33.666666666666664 0.014318150050390705
33.833333333333336 0.014315994151106117
34.0 0.014309712026000546
34.166666666666664 0.0143102081743571
34.333333333333336 0.014313951854312322
34.5 0.01430843455975932
34.666666666666664 0.014298445498362358
34.833333333333336 0.014296381279458044
35.0 0.014296850146350418
35.166666666666664 0.014300242451149478
35.333333333333336 0.014301045799805283
35.5 0.014297632760956
35.666666666666664 0.014299173604571547
35.833333333333336 0.014299595804649377
36.0 0.014293740509936691
36.166666666666664 0.014292594354904374
36.333333333333336 0.014294918883603376
36.5 0.014298225366405183
36.666666666666664 0.014298259765683646
36.833333333333336 0.014297079089937773
37.0 0.014297098825912681
37.166666666666664 0.014294896622050215
37.333333333333336 0.014293979168896034
37.5 0.014297784150838627
37.666666666666664 0.014300334286109748
37.833333333333336 0.014298913417992882
38.0 0.014296427909714488
38.166666666666664 0.014295535250591683
38.333333333333336 0.01429659814791054
38.5 0.014295360357263708
38.666666666666664 0.014292914745393069
38.833333333333336 0.014293269883713065
39.0 0.014295471240013319
39.166666666666664 0.01429634205421287
39.333333333333336 0.014294416039430723
39.5 0.014292743104825163
39.666666666666664 0.014292553017960754
39.833333333333336 0.014295169278357722
40.0 0.01429608033961768
40.166666666666664 0.014294431657398635
40.333333333333336 0.01429633081053562
40.5 0.014298522603651666
40.666666666666664 0.014300537623797373
40.833333333333336 0.01430280426035186
41.0 0.014301258848088546
41.166666666666664 0.014296057526863984
41.333333333333336 0.014294787588351435
41.5 0.01429570105522574
41.666666666666664 0.014295346122142746
41.833333333333336 0.01429395560963303
42.0 0.014292702731953206
42.166666666666664 0.014294026848113914
42.333333333333336 0.014294609267286183
42.5 0.014294626051961143
42.666666666666664 0.014293845734463686
42.833333333333336 0.014292231971378662
43.0 0.014292637575277474
43.166666666666664 0.014291727939805687
43.333333333333336 0.014289373870935549
43.5 0.014291129267942697
43.666666666666664 0.01429677644956705
43.833333333333336 0.014299179810036328
44.0 0.014297419128649956
44.166666666666664 0.014292609647076085
44.333333333333336 0.014290967643496275
44.5 0.014292729446475378
44.666666666666664 0.014295537725444347
44.833333333333336 0.014293659444458831
45.0 0.014294506616605415
45.166666666666664 0.014293251457921015
45.333333333333336 0.01429439492527721
45.5 0.014294138885562089
45.666666666666664 0.014294176777524658
45.833333333333336 0.014293289327681893
46.0 0.014294734315415876
46.166666666666664 0.014295518217728155
46.333333333333336 0.014295656386916416
46.5 0.01429634263895477
46.666666666666664 0.014295406114149705
46.833333333333336 0.014292356266049628
47.0 0.014291579667178906
47.166666666666664 0.01429340770736707
47.333333333333336 0.01429520568739243
47.5 0.014295851002599563
47.666666666666664 0.014294643563610454
47.833333333333336 0.01429638010209469
48.0 0.014297298633670926
48.166666666666664 0.014294662317617774
48.333333333333336 0.014293762327569778
48.5 0.014295080649316708
48.666666666666664 0.014296402615407652
48.833333333333336 0.014293408685712949
49.0 0.014290844363196012
49.166666666666664 0.014291670672915065
49.333333333333336 0.014295555230486371
49.5 0.014296817462710604
49.666666666666664 0.01429651291656647
49.833333333333336 0.014296029777430294
49.833333333333336 0.014296029777430294
49.833333333333336 0.014296029777430294


==> event_triggered_dmpc_necsys22 - Kopie/plotData/EventTriggeringFinal_5.csv <==
0.0 3.2669871225346134
0.16666666666666666 3.2670564939249207
0.3333333333333333 3.267023395934234
0.5 3.267000396681323
0.6666666666666666 3.2669862722556107
0.8333333333333334 3.2669775963101566
1.0 3.2669722420785674
1.1666666666666667 3.2643822413530907
1.3333333333333333 3.2399437917909535
1.5 3.180435760179305
1.6666666666666667 3.0805821019236004
1.8333333333333333 2.946332526688758
2.0 2.7889543093219835
2.1666666666666665 2.615223341139542
2.3333333333333335 2.4304037182773652
2.5 2.235592482717421
2.6666666666666665 2.0352313440379786
2.8333333333333335 1.8326536270403433
3.0 1.633023661116462
3.1666666666666665 1.4389113198483456
3.3333333333333335 1.2530996751534853
3.5 1.0768711625746823
3.6666666666666665 0.9118984610452676
3.8333333333333335 0.7593215380285502
4.0 0.6200573553845875
4.166666666666667 0.49471181074042403
4.333333333333333 0.383209484033534
4.5 0.285723991488455
4.666666666666667 0.2022688046927816
4.833333333333333 0.13749259081367762
5.0 0.11107210904270294
5.166666666666667 0.11014199483521167
5.333333333333333 0.11903510816521137
5.5 0.13010308270693355
5.666666666666667 0.14030831007007324
5.833333333333333 0.14792206720588708
6.0 0.15262423893800628
6.166666666666667 0.15423451193981264
6.333333333333333 0.15318141907940008
6.5 0.14965277762695345
6.666666666666667 0.14402343815695234
6.833333333333333 0.1365718814546128
7.0 0.12780124188912703
7.166666666666667 0.11804422255302612
7.333333333333333 0.10762432248750109
7.5 0.09677657104019946
7.666666666666667 0.08585477884328048
7.833333333333333 0.07514344880364797
8.0 0.06490460951075488
8.166666666666666 0.055270744630294834
8.333333333333334 0.046266402816932055
8.5 0.03871656825628245
8.666666666666666 0.03179619323670421
8.833333333333334 0.028464442608123357
9.0 0.02553726596332058
9.166666666666666 0.024783855974074377
9.333333333333334 0.024158801237069406
9.5 0.024024334135514917
9.666666666666666 0.02395907364283909
9.666666666666666 0.02395907364283909
49.833333333333336 0.02395907364283909


==> event_triggered_dmpc_necsys22 - Kopie/plotData/EventTriggeringFinal_50.csv <==
0.0 3.6664384736582636
0.16666666666666666 3.6664786837110173
0.3333333333333333 3.6664593051460854
0.5 3.666446044138782
0.6666666666666666 3.666437990904041
0.8333333333333334 3.6664330804740697
1.0 3.6664300643759287
1.1666666666666667 3.6659364380426
1.3333333333333333 3.6615866425166503
1.5 3.6516469194881735
1.6666666666666667 3.634885879333371
1.8333333333333333 3.6123855362890858
2.0 3.5848096482363347
2.1666666666666665 3.55335135321867
2.3333333333333335 3.5178056152005093
2.5 3.4790485804604723
2.6666666666666665 3.4372092275808703
2.8333333333333335 3.3934214975818104
3.0 3.347879809906807
3.1666666666666665 3.301739900700352
3.3333333333333335 3.2551970115958504
3.5 3.2091140815398678
3.6666666666666665 3.163540928950315
3.8333333333333335 3.1190257495931544
4.0 3.0756630540206267
4.166666666666667 3.0336589830297935
4.333333333333333 2.993133745010847
4.5 2.954067536615448
4.666666666666667 2.9165289204842533
4.833333333333333 2.8804620419820712
5.0 2.8458515972041676
5.166666666666667 2.8125610825109093
5.333333333333333 2.780512159945187
5.5 2.749460128363403
5.666666666666667 2.7193249798804513
5.833333333333333 2.6899184102300677
6.0 2.6611420332669384
6.166666666666667 2.632916230509858
6.333333333333333 2.6051639573696592
6.5 2.5779107640779606
6.666666666666667 2.5511341463682293
6.833333333333333 2.5248682481014484
7.0 2.4990495110441637
7.166666666666667 2.473706006653746
7.333333333333333 2.44879642359725
7.5 2.424344693694154
7.666666666666667 2.400355262772216
7.833333333333333 2.376818163836465
8.0 2.353788527243198
8.166666666666666 2.3312800243464604
8.333333333333334 2.3093306511060945
8.5 2.2878883805541887
8.666666666666666 2.2669743034606125
8.833333333333334 2.246524744768408
9.0 2.226548962556274
9.166666666666666 2.207063704665671
9.333333333333334 2.1881454860171843
9.5 2.1697040490588444
9.666666666666666 2.1517077439115915
9.833333333333334 2.134075291205367
10.0 2.1168650004269045
10.166666666666666 2.10000086710112
10.333333333333334 2.0834386192478838
10.5 2.0670612660381757
10.666666666666666 2.050850700276287
10.833333333333334 2.034732627323624
11.0 2.0187470682101574
11.166666666666666 2.0028201624045474
11.333333333333334 1.9870608076513419
11.5 1.971410414403273
11.666666666666666 1.9560134995009129
11.833333333333334 1.9408359128503383
12.0 1.9258811044295763
12.166666666666666 1.9110078706179614
12.333333333333334 1.8962545276081124
12.5 1.8815760840748714
12.666666666666666 1.8670340865343962
12.833333333333334 1.8524530198899207
13.0 1.8378780890572253
13.166666666666666 1.8232804447158604
13.333333333333334 1.8087637258222133
13.5 1.7941977107515361
13.666666666666666 1.7795854404699523
13.833333333333334 1.7648188947704122
14.0 1.7499736009199929
14.166666666666666 1.7350168116666733
14.333333333333334 1.7200227016838165
14.5 1.7048778783532719
14.666666666666666 1.6896363835000794
14.833333333333334 1.6742474205639133
15.0 1.6588498323845597
15.166666666666666 1.6434271844026513
15.333333333333334 1.628014337712327
15.5 1.6124908777571991
15.666666666666666 1.5969187586022235
15.833333333333334 1.581254905373581
16.0 1.565596824210912
16.166666666666668 1.5498080952950672
16.333333333333332 1.5339610559457815
16.5 1.5179904962832442
16.666666666666668 1.5019572412037305
16.833333333333332 1.4857494341145407
17.0 1.4694620034013886
17.166666666666668 1.4530532470311228
17.333333333333332 1.436618849240902
17.5 1.4200831148942508
17.666666666666668 1.4035108304947985
17.833333333333332 1.3867092459768002
18.0 1.3697635490623765
18.166666666666668 1.3526604578123247
18.333333333333332 1.3355574409237314
18.5 1.3183321185650705
18.666666666666668 1.300989150551695
18.833333333333332 1.283468513429063
19.0 1.2659210381579606
19.166666666666668 1.2483855990194075
19.333333333333332 1.2309650519197832
19.5 1.2134901305323411
19.666666666666668 1.195890774247807
19.833333333333332 1.1779927105701626
20.0 1.1598703777283597
20.166666666666668 1.1414751592585428
20.333333333333332 1.1229183009141315
20.5 1.104163664418284
20.666666666666668 1.0853342775375776
20.833333333333332 1.0663298434948918
21.0 1.0471940579109937
21.166666666666668 1.0279243495133255
21.333333333333332 1.0087138427834863
21.5 0.9894686429664038
21.666666666666668 0.9701936874080548
21.833333333333332 0.9508120419383514
22.0 0.9314021266801061
22.166666666666668 0.9118846723183078
22.333333333333332 0.8923416791996965
22.5 0.8727078868810558
22.666666666666668 0.8531156544705822
22.833333333333332 0.8335247181157273
23.0 0.8140082835141738
23.166666666666668 0.794435762649109
23.333333333333332 0.7748964426497625
23.5 0.7553529350159639
23.666666666666668 0.735836339008003
23.833333333333332 0.7162036881020055
24.0 0.696543225208315
24.166666666666668 0.6767677248734615
24.333333333333332 0.6570539371834851
24.5 0.6373424971948592
24.666666666666668 0.6176990303845123
24.833333333333332 0.5980279866296593
25.0 0.5783490593297601
25.166666666666668 0.5586440915397441
25.333333333333332 0.5390293294756672
25.5 0.5194701507653435
25.666666666666668 0.5001154286400062
25.833333333333332 0.48090312925873097
26.0 0.4619532166257733
26.166666666666668 0.4432084896348855
26.333333333333332 0.42474859003371856
26.5 0.40658657411763244
26.666666666666668 0.3889274492802863
26.833333333333332 0.3716664389867716
27.0 0.3548655775551333
27.166666666666668 0.3385269974439979
27.333333333333332 0.32271918412112544
27.5 0.3073924693351402
27.666666666666668 0.29256917182428377
27.833333333333332 0.2781705443013016
28.0 0.26428160689115476
28.166666666666668 0.250842785794257
28.333333333333332 0.23790393846938718
28.5 0.2254344392478497
28.666666666666668 0.21349782289853592
28.833333333333332 0.20200503119517635
29.0 0.19094541978104707
29.166666666666668 0.1803641589792634
29.333333333333332 0.17022929016729013
29.5 0.16055017501279006
29.666666666666668 0.15133081719147987
29.833333333333332 0.14258579356968412
30.0 0.13431551205906267
30.166666666666668 0.12656403862238125
30.333333333333332 0.11925637316005541
30.5 0.11239649606817936
30.666666666666668 0.10592836445033452
30.833333333333332 0.09986424370707818
31.0 0.09419435211235051
31.166666666666668 0.08893475190910771
31.333333333333332 0.08402658371036904
31.5 0.0795449561994655
31.666666666666668 0.07537957414362398
31.833333333333332 0.07158810215735582
32.0 0.06808212522546073
32.166666666666664 0.0648159739618005
32.333333333333336 0.06174493716387858
32.5 0.05891261914043166
32.666666666666664 0.056264270114065484
32.833333333333336 0.05383452640022866
33.0 0.05155630626968525
33.166666666666664 0.04947164269778604
33.333333333333336 0.04753592564686747
33.5 0.04573720102539082
33.666666666666664 0.044037175681116016
33.833333333333336 0.04247540070384522
34.0 0.04103333377909019
34.166666666666664 0.039747797822156726
34.333333333333336 0.03855495926228517
34.5 0.03750142764353111
34.666666666666664 0.0365273970339474
34.833333333333336 0.03563806740268021
35.0 0.034820180737860515
35.166666666666664 0.034146477044215286
35.333333333333336 0.033534789211154624
35.5 0.032972534589588244
35.666666666666664 0.03245414317566294
35.833333333333336 0.031986085812225576
36.0 0.031538091245064244
36.166666666666664 0.031101207961833223
36.333333333333336 0.0306781576840905
36.5 0.03031715114616652
36.666666666666664 0.02994350420708275
36.833333333333336 0.029580736282032432
37.0 0.02922905410406769
37.166666666666664 0.028879327323193534
37.333333333333336 0.028558783569867286
37.5 0.028252228785831657
37.666666666666664 0.027949510147408735
37.833333333333336 0.027673754297757716
38.0 0.027408907483721812
38.166666666666664 0.0271570380924863
38.333333333333336 0.026914163982496905
38.5 0.02666630005125507
38.666666666666664 0.026418090858550722
38.833333333333336 0.026181389870537634
39.0 0.02595687990491145
39.166666666666664 0.025738306652010896
39.333333333333336 0.025520603869003816
39.5 0.02530823608801389
39.666666666666664 0.02510171484362562
39.833333333333336 0.02490363357029573
40.0 0.024718370758944123
40.166666666666664 0.024539104609345226
40.333333333333336 0.02436396507171017
40.5 0.024192751916062637
40.666666666666664 0.02402406039941775
40.833333333333336 0.023845520704906715
41.0 0.023675107271778382
41.166666666666664 0.023510984408263734
41.333333333333336 0.0233430487423945
41.5 0.023171004134005174
41.666666666666664 0.023004182459946697
41.833333333333336 0.02282827260706925
42.0 0.022653298230551157
42.166666666666664 0.02247240778727503
42.333333333333336 0.02229263516792599
42.5 0.02212363977057316
42.666666666666664 0.02195201163437925
42.833333333333336 0.021775862538479226
43.0 0.021612647364848903
43.166666666666664 0.021457547756988264
43.333333333333336 0.021320409892268837
43.5 0.021190805114656423
43.666666666666664 0.02106884946256574
43.833333333333336 0.02094384497594739
44.0 0.02082056402143829
44.166666666666664 0.02070293128272314
44.333333333333336 0.02059235372254509
44.5 0.020490220139429718
44.666666666666664 0.02038992968313483
44.833333333333336 0.02028566882951025
45.0 0.02017854659653323
45.166666666666664 0.02007376143386623
45.333333333333336 0.019966157559693175
45.5 0.019851440842175255
45.666666666666664 0.019739701197700334
45.833333333333336 0.01962623355817858
46.0 0.019510725283769285
46.166666666666664 0.019389907023990117
46.333333333333336 0.019278011636858487
46.5 0.01917835457383829
46.666666666666664 0.01906353724219515
46.833333333333336 0.01894518842204187
47.0 0.018834465840878646
47.166666666666664 0.018721281725802476
47.333333333333336 0.018616638837527448
47.5 0.018515258700303315
47.666666666666664 0.018406042500718485
47.833333333333336 0.018303823027244898
48.0 0.018199016672550142
48.166666666666664 0.01808169840266554
48.333333333333336 0.01795639182685897
48.5 0.017823737018431766
48.666666666666664 0.017689478267368476
48.833333333333336 0.017551956833572267
49.0 0.01741305183698684
49.166666666666664 0.017280180708551703
49.333333333333336 0.017138184319988686
49.5 0.016996364481207966
49.666666666666664 0.016864301846316435
49.833333333333336 0.01673371115332086
49.833333333333336 0.01673371115332086
49.833333333333336 0.01673371115332086


==> event_triggered_dmpc_necsys22 - Kopie/plotData/EventTriggeringSoftCFinal2_25.csv <==
0.0 4.272331579274406
0.16666666666666666 4.27233831959543
0.3333333333333333 4.272334402412024
0.5 4.2723321254648985
0.6666666666666666 4.272330799805801
0.8333333333333334 4.27233000708639
1.0 4.272329523770067
1.1666666666666667 4.271207862838553
1.3333333333333333 4.2608893125626714
1.5 4.235099975505841
1.6666666666666667 4.190323308128851
1.8333333333333333 4.128817485032175
2.0 4.053307691838498
2.1666666666666665 3.96732657002845
2.3333333333333335 3.8727775311892865
2.5 3.7712355631897094
2.6666666666666665 3.6638427084838074
2.8333333333333335 3.5534515683078975
3.0 3.439471844457861
3.1666666666666665 3.327150107622239
3.3333333333333335 3.213673031549802
3.5 3.104682308971215
3.6666666666666665 2.996760513304785
3.8333333333333335 2.893990654403421
4.0 2.7933502007369952
4.166666666666667 2.6978963057499907
4.333333333333333 2.6048887785280983
4.5 2.516458596966638
4.666666666666667 2.4302066481844617
4.833333333333333 2.347718946243446
5.0 2.2671247509678327
5.166666666666667 2.189763912174202
5.333333333333333 2.1140000952926976
5.5 2.0411465313238386
5.666666666666667 1.9695545177909295
5.833333333333333 1.900196887639739
6.0 1.8318737577750581
6.166666666666667 1.7660585025205355
6.333333333333333 1.7010907263037982
6.5 1.6377998872548842
6.666666666666667 1.5753754542723977
6.833333333333333 1.51452237428431
7.0 1.454863969390749
7.166666666666667 1.3972286256856328
7.333333333333333 1.341463802079253
7.5 1.2882492537879882
7.666666666666667 1.2375337400332294
7.833333333333333 1.1898409652917783
8.0 1.1450831066358906
8.166666666666666 1.1038212223575912
8.333333333333334 1.065784896433169
8.5 1.0312471863826023
8.666666666666666 1.0000506982460435
8.833333333333334 0.9722888505409149
9.0 0.9477281954939453
9.166666666666666 0.9262224012944504
9.333333333333334 0.9075793572702583
9.5 0.8915479156302595
9.666666666666666 0.8779390274913627
9.833333333333334 0.8664519406712627
10.0 0.8568392401934124
10.166666666666666 0.8487719075152754
10.333333333333334 0.8420042616026819
10.5 0.8362521514588187
10.666666666666666 0.8312961939439005
10.833333333333334 0.8269160928840508
11.0 0.8229440000997411
11.166666666666666 0.8192711873775871
11.333333333333334 0.8157806959321168
11.5 0.812423269392457
11.666666666666666 0.8091195810487155
11.833333333333334 0.8059016190007472
12.0 0.8027001905716168
12.166666666666666 0.7995913005466155
12.333333333333334 0.7965210530276362
12.5 0.7936668476913514
12.666666666666666 0.7909217868049891
12.833333333333334 0.7885817140950843
13.0 0.7863585016004007
13.166666666666666 0.7846220152687008
13.333333333333334 0.7830116941015166
13.5 0.7819863349007451
13.666666666666666 0.7810480605858986
13.833333333333334 0.7804757821677337
14.0 0.7799535819794972
14.166666666666666 0.779632664328049
14.333333333333334 0.7793482561811408
14.5 0.7791989990608842
14.666666666666666 0.7790688028581353
14.833333333333334 0.7789953390415109
15.0 0.7789303095608413
15.166666666666666 0.7788898825255448
15.333333333333334 0.7788589374063183
15.5 0.778839106380602
15.666666666666666 0.7788162675954883
15.833333333333334 0.778801751006865
16.0 0.7787945398456395
16.166666666666668 0.778788382203027
16.333333333333332 0.7787825527718903
16.5 0.7787752919273371
16.666666666666668 0.7787680992079266
16.833333333333332 0.7787610496406823
17.0 0.7787544467560208
17.166666666666668 0.7787471686676836
17.333333333333332 0.7787418247723142
17.5 0.7787351445405214
17.666666666666668 0.7787321640124855
17.833333333333332 0.778731927969523
18.0 0.7787286501943878
18.166666666666668 0.7787238737368845
18.333333333333332 0.7787212005083034
18.5 0.7787212333821119
18.666666666666668 0.7787175979188755
18.833333333333332 0.7787102375395886
19.0 0.7787077607672187
19.166666666666668 0.778711717973809
19.333333333333332 0.7787116022614519
19.5 0.7787072121478172
19.666666666666668 0.7787046941922381
19.833333333333332 0.7787034578079907
20.0 0.7787033703894245
20.166666666666668 0.778703187671071
20.333333333333332 0.7787054672221632
20.5 0.7787086104575291
20.666666666666668 0.7787084052946226
20.833333333333332 0.7787068932297797
21.0 0.7787051500760929
21.166666666666668 0.7787030574702595
21.333333333333332 0.7787061258033274
21.5 0.7787064440867715
21.666666666666668 0.7787048291411199
21.833333333333332 0.7787036294639175
22.0 0.7787031308283124
22.166666666666668 0.7787019318266667
22.333333333333332 0.7787017997628606
22.5 0.7787017319405021
22.666666666666668 0.7787012592353889
22.833333333333332 0.7787041848383438
23.0 0.7787018623480252
23.166666666666668 0.7787025793173342
23.333333333333332 0.7787061043817042
23.5 0.7787042861209895
23.666666666666668 0.778700598018831
23.833333333333332 0.7787001790801968
24.0 0.7786999435900489
24.166666666666668 0.7787004454886777
24.333333333333332 0.7787033307336654
24.5 0.7787024135070337
24.666666666666668 0.7787009853226741
24.833333333333332 0.778703499300869
25.0 0.7787014020893819
25.166666666666668 0.7786998603622688
25.333333333333332 0.7787019238130714
25.5 0.7786995098914851
25.666666666666668 0.7786992954148243
25.833333333333332 0.778698177291862
26.0 0.7787000331136837
26.166666666666668 0.7787001548549111
26.333333333333332 0.7787017960527431
26.5 0.7787031938957528
26.666666666666668 0.7787014718957954
26.833333333333332 0.7786997166610726
27.0 0.7787008156382652
27.166666666666668 0.7787027240621691
27.333333333333332 0.7787024263766342
27.5 0.7786997846276136
27.666666666666668 0.7786984444183676
27.833333333333332 0.778699450382815
28.0 0.7786996106979707
28.166666666666668 0.7786989165302804
28.333333333333332 0.7787004151713233
28.5 0.7787016323118504
28.666666666666668 0.7787021031111577
28.833333333333332 0.7786996916061959
29.0 0.778698776716265
29.166666666666668 0.7786992655226489
29.333333333333332 0.7787019921135332
29.5 0.7787021722796111
29.666666666666668 0.7787018366066469
29.833333333333332 0.7787010837533953
30.0 0.7787010906738007
30.166666666666668 0.7787011781379622
30.333333333333332 0.7786987728116769
30.5 0.7786995792812366
30.666666666666668 0.7787001460734513
30.833333333333332 0.7787003591812871
31.0 0.7787008751899107
31.166666666666668 0.7787016191135212
31.333333333333332 0.7786988604414949
31.5 0.7786986959315608
31.666666666666668 0.7786978604311587
31.833333333333332 0.7786991256073804
32.0 0.7787012362384307
32.166666666666664 0.7786982670778269
32.333333333333336 0.7786978596266327
32.5 0.7786987577900676
32.666666666666664 0.7786991498917719
32.833333333333336 0.7786993117142201
33.0 0.7786993876092644
33.166666666666664 0.7786981623670877
33.333333333333336 0.7786975035561761
33.5 0.7786980633455013
33.666666666666664 0.7786966409559085
33.833333333333336 0.7786952801895517
34.0 0.778697198851917
34.166666666666664 0.7787001150014361
34.333333333333336 0.7787007492409164
34.5 0.7787001608364441
34.666666666666664 0.778699100975052
34.833333333333336 0.7786979082884157
35.0 0.7786982932868624
35.166666666666664 0.778699199108525
35.333333333333336 0.7786982504129021
35.5 0.778696985778044
35.666666666666664 0.7786971149683376
35.833333333333336 0.7786966121678951
36.0 0.7786964869422726
36.166666666666664 0.7786960672448833
36.333333333333336 0.7786979301429212
36.5 0.7786999372380078
36.666666666666664 0.778700292423098
36.833333333333336 0.778697502644793
37.0 0.7786973232399205
37.166666666666664 0.7786998901397368
37.333333333333336 0.7787023992836289
37.5 0.7787016146808333
37.666666666666664 0.7786987202723739
37.833333333333336 0.7786983415086141
38.0 0.7786995577971356
38.166666666666664 0.7786991511966546
38.333333333333336 0.7786976965323047
38.5 0.7786996490279191
38.666666666666664 0.7786970221715599
38.833333333333336 0.778695882468385
39.0 0.7786985846062041
39.166666666666664 0.7786987520207866
39.333333333333336 0.7787017075351584
39.5 0.7787025829273866
39.666666666666664 0.778698551808608
39.833333333333336 0.7786965874448127
40.0 0.7786970411270708
40.166666666666664 0.7786963353960644
40.333333333333336 0.7786969486118445
40.5 0.778700211520025
40.666666666666664 0.7787001197720386
40.833333333333336 0.7786986153905364
41.0 0.7786981277406845
41.166666666666664 0.7786997070620207
41.333333333333336 0.7787015014088776
41.5 0.7787023231823564
41.666666666666664 0.7787020644396139
41.833333333333336 0.7787001546621007
42.0 0.7786987506392572
42.166666666666664 0.7786975791619637
42.333333333333336 0.7786985803439284
42.5 0.778702602720542
42.666666666666664 0.7787009798950071
42.833333333333336 0.7786974809911044
43.0 0.7786991466312662
43.166666666666664 0.7787008570435089
43.333333333333336 0.7786995383190064
43.5 0.7786981304210311
43.666666666666664 0.7786973771520886
43.833333333333336 0.7786985978897495
44.0 0.7786990822894355
44.166666666666664 0.7786958966310945
44.333333333333336 0.778696087159918
44.5 0.7786963895860521
44.666666666666664 0.7786988090733117
44.833333333333336 0.7787007422557176
45.0 0.7787000468806934
45.166666666666664 0.7786978512045771
45.333333333333336 0.7786996632976559
45.5 0.7786988145856704
45.666666666666664 0.7786987489851093
45.833333333333336 0.778698848669248
46.0 0.7786994691056446
46.166666666666664 0.7786984755829738
46.333333333333336 0.778697466764712
46.5 0.7786994963008576
46.666666666666664 0.7786992248591843
46.833333333333336 0.7786975755231171
47.0 0.778698572791348
47.166666666666664 0.7786990129627352
47.333333333333336 0.7786979106580074
47.5 0.7786962349083528
47.666666666666664 0.7786981369547699
47.833333333333336 0.7786985235109827
48.0 0.7786981030317919
48.166666666666664 0.7786982969633084
48.333333333333336 0.7786991443420921
48.5 0.778697527904321
48.666666666666664 0.778695546805381
48.833333333333336 0.7786979725885176
49.0 0.7786984521348423
49.166666666666664 0.7786980774147577
49.333333333333336 0.7786988856870007
49.5 0.7786979969816697
49.666666666666664 0.7787006650729367
49.833333333333336 0.7787006887436336
50.0 0.7786992525271286
99.83333333333333 0.7786983002609501
99.83333333333333 0.7786983002609501


==> event_triggered_dmpc_necsys22 - Kopie/plotData/Example0.csv <==
-1.0 1.0 0.9982989178034157
-1.0 1.0 0.9932076087066338
-1.0 1.0 0.9955835243932153
-1.0 1.0 0.9972907467788191
-1.0 1.0 0.9983640936042942
-1.0 1.0 0.9990333588686329
-1.0 1.0 0.9994503125815932
-0.9993850748926874 0.9995869983811803 0.999734321999552
-0.9877847669277158 0.9918118114750394 1.0003869191559496
-0.9476291643262102 0.9650703499990949 1.0006746168886318
-0.8774902777954459 0.919255187924684 1.0005700841939424
-0.7857244927082059 0.8621625079292308 1.0003361797647405
-0.6877614894439106 0.8047351228630286 1.0003870084744726
-0.5937565596706262 0.752961457895541 1.0004738821968224
-0.5058446045518781 0.7093518794578992 1.000502371622938
-0.4227115223002744 0.6746333015243056 1.0005449250761502
-0.34618168500558766 0.6468129609746254 1.0005808936747809
-0.2796190071999638 0.627435104720472 1.0005857023161508
-0.2235766744419192 0.6166244377099264 1.000653686847673
-0.17888489674490793 0.612033009172456 1.0006417875811433
-0.14123421604829844 0.605707051256759 1.0007330269773085
-0.10093957237166595 0.5866265032744002 1.0008293994073219
-0.056706550087320506 0.5536353389601958 1.000749921555005
-0.013354774999920771 0.5140608972583274 1.000689479335341
0.0228805698605421 0.4764324070707264 1.0006688859224535
0.05015611163942868 0.4448228437968371 1.0006318196578694
0.0692323530710306 0.4200375727466854 1.0006283877368398
0.082177344848962 0.40011088784282434 1.0006159396026415
0.0904084667524554 0.38519741667415763 1.0006565006995651
0.09287902688457628 0.3751989142784167 1.0006986242253968
0.08883342698659558 0.36954085368526446 1.0006740167236075
0.0801668551595931 0.36828499699842876 1.0006591972902903
0.07335124726610287 0.3666728526043821 1.0007352725983318
0.0762995574996519 0.35659504233368633 1.0007649917732715
0.08804392985143217 0.33821164267738446 1.0007221235025194
0.10319791425025704 0.317068128211913 1.000677667375706
0.11835418824166632 0.2977027681673574 1.0006672068405538
0.12996347569861078 0.2843742984966111 1.0006470131387069
0.1366382986512833 0.2767342456880151 1.0006450885212523
0.14099921905669666 0.27340041865125153 1.0006403564061095
0.1432771223601228 0.2731528760389419 1.0006589359809612
0.14434922606698208 0.2752300194517412 1.0006460369222427
0.1453692295189306 0.2797423006529134 1.0006431865432728
0.1462722079373422 0.284829669747547 1.0006641404898327
0.1467710263034152 0.28686732847487884 1.0006946647248738
0.14843794499359086 0.27908262230543857 1.0006759760633992
0.15413791763088014 0.261183317835743 1.0006550629245528
0.1627505668235365 0.23876604429175208 1.0006344063990926
0.1695996582372734 0.21732822172186728 1.000631051863875
0.17364101825272638 0.19941073565693568 1.0006264786173074
0.17473612402751204 0.18668964392460996 1.0006404554514585
0.1741483223139233 0.1781272163618013 1.0006376819200868
0.17303456844061627 0.1741770173749062 1.0006199955892416
0.17156313738670415 0.17437828887983242 1.0005886808448412
0.1708360802568718 0.17610748891115335 1.0005735783188996
0.17147189570034405 0.17753283979122614 1.0006003607571043
0.17286820558175142 0.17414096855813543 1.0006823229668562
0.1731301266812708 0.15650955508189623 1.000636560897741
0.16973662412447332 0.12388599538290279 1.0005792419961608
0.1623159497755995 0.08217933606035022 1.0004961860529888
0.15252564158620396 0.03838387857730474 1.0004576151052895
0.1418173529640412 -0.0037184661167506405 1.0004513507893056
0.12855300235184197 -0.04357868598812131 1.0004514701998641
0.11189508733121789 -0.08256668764726305 1.00045714786517
0.09414746032868981 -0.12092118512733285 1.000468913669435
0.07543085002030248 -0.15546304690938784 1.0004469982458202
0.05730362452370619 -0.18646398713701196 1.0004380864479092
0.04246738207832834 -0.2146360174119919 1.0004408589315918
0.0346311626653959 -0.24589731285146432 1.0006325239864913
0.041955718757446636 -0.28974402093295715 1.0006692274834543
0.06406517353230079 -0.3471178859544768 1.000564236892847
0.09575660331449232 -0.4144381581162333 1.0004164966988405
0.1319858070508393 -0.4845533029802265 1.0003950447192478
0.16993660063059757 -0.5538076900310585 1.000392301563291
0.20619521575667843 -0.6229265292416393 1.0003831236065108
0.24116223362193168 -0.6923281820190632 1.0003842545869732
0.27548426233255574 -0.7603393401242478 1.0004117008636821
0.30960379098359736 -0.8245716713857871 1.0004381826269773
0.34256588702141233 -0.8844592020561324 1.0004505241997146
0.37250256200864573 -0.9401379192898234 1.0004204811712276
0.4030247607558808 -0.9893366568377711 1.0004746765733632
0.440735167798989 -1.0288767148449809 1.0004938769362655
0.4858014202334515 -1.0600145961248548 1.000493141733374
0.5348697892296332 -1.0843230921701343 1.0004767926701494
0.5842787713415158 -1.1009295648410147 1.0004582282209664
0.6308005828407928 -1.1108853907611205 1.0004567868357137
0.6749349439674974 -1.118042177166466 1.000474780844179
0.7172001092554248 -1.123201832522275 1.0004923571649313
0.7575066383625488 -1.1244219668057274 1.0005232995704636
0.7966110812891314 -1.1226155545820475 1.0005266582561063
0.833457966838187 -1.118480912538951 1.000522505755211
0.8656606475158797 -1.1114566053258976 1.0004854466527933
0.8938080505601582 -1.103337101084879 1.000475079555808
0.9199100046309416 -1.095096764567102 1.0004779099762042
0.9429710199137311 -1.0860570287879936 1.0004864776450455
0.9620037934203416 -1.0774987006786931 1.0004966092056595
0.9786789260445437 -1.0700946276155507 1.000498828171604
0.9925649823258915 -1.0626887671187375 1.0005059211011844
1.0039957170841678 -1.0551855123624705 1.0004954057484146
1.0136216830635632 -1.0479982474711156 1.0004945630213862
1.021182154594512 -1.0405756621056073 1.0004937347150942


==> event_triggered_dmpc_necsys22 - Kopie/plotData/Example1.csv <==
1.0 1.0 0.9982989178034157
1.0 1.0 0.9932076087066338
1.0 1.0 0.9955835243932153
1.0 1.0 0.9972907467788191
1.0 1.0 0.9983640936042942
1.0 1.0 0.9990333588686329
1.0 1.0 0.9994503125815932
1.0 1.0 0.9997099329670305
1.0 1.0 0.9998714550085128
0.9995774705325791 0.999586968216823 0.999987332409928
0.991613274452956 0.9918074372100745 1.000360785665189
0.9641977939867314 0.9650441630570192 1.0005044601567366
0.9174051794475075 0.919304607693773 1.000402851866769
0.8592084893599443 0.8619562077103136 1.000367028575928
0.8008436809124322 0.8046844291498627 1.0005129579881078
0.749338379421248 0.7543479319479802 1.0006014103270353
0.7063485139293433 0.7106290203656229 1.0006052288193559
0.6711156302733334 0.6743651595630582 1.000603736910483
0.6418176630949115 0.6463754890519731 1.0006796182514601
0.6205478709849466 0.6267177791514147 1.000727002459334
0.6096402002044732 0.6146154215981436 1.0007083693863785
0.6083318567563771 0.610391435577887 1.0006716569118188
0.6070050071077566 0.6057637838051297 1.0008133281848934
0.5963867376576051 0.5879371014705637 1.0008579502688484
0.578114001137374 0.556966745635942 1.0007156348667665
0.5568245714950244 0.5190341684336977 1.0006305426721278
0.5394731902251526 0.48297629843617473 1.0006474490171107
0.5295971831263997 0.45395628301086033 1.0006235313805107
0.5248194525953473 0.4324487180647565 1.0005851619710715
0.5234644517790619 0.41648036919417253 1.0006061454550268
0.5233050080169184 0.40368740891941224 1.000615097505512
0.5244498786645626 0.39533610370469985 1.0006456602266347
0.525871471264086 0.39168664035167877 1.000668425513663
0.5261839857729647 0.3918028708655643 1.0006736549330322
0.5222637875368581 0.3909667155945926 1.0007249342670985
0.5128590580511148 0.38006538795198574 1.000752806742452
0.5003584935526897 0.358695247708146 1.0006919896366724
0.4896653031743812 0.3322618666141688 1.0006157028796476
0.4823105995069725 0.3068991232865472 1.0005794836735067
0.4790122419064722 0.28534001831655686 1.000528136403867
0.4791373672434509 0.2683976473285221 1.0004796042383273
0.4810738798422616 0.2572562505289544 1.0004696833737783
0.4830923177126958 0.24965309345471853 1.000494040542573
0.4839926148379443 0.24390530309673109 1.0005144570502766
0.4853373921511168 0.24174806318455389 1.000512898392119
0.4858294009842634 0.2419998120265876 1.0005415881113635
0.4846160908271542 0.2390741649258934 1.0006424968915963
0.4811486792857389 0.22518808710169225 1.0006596287297105
0.47570092002143927 0.2002470456224108 1.0005424440091173
0.4717156400443816 0.1685053844540625 1.00045965164776
0.4710404687591172 0.13757621658805919 1.000443149753104
0.47524351707985524 0.11059547646091117 1.0004197873570433
0.4824482144422264 0.08752095922672432 1.0004163575917673
0.489789187089015 0.06674624358088055 1.000439402443394
0.4963379225454534 0.04697761246151089 1.0004542069816287
0.5004681142199932 0.02986459457686541 1.0004570259653407
0.5029248854804713 0.01873919880961994 1.000435798721905
0.5053291377452802 0.013369536667748427 1.00044377356194
0.50477564415 0.008744144576946944 1.000495519644296
0.49633384327244023 -0.0037160069782649074 1.0004566553668288
0.4822987695715484 -0.024775588686583472 1.0003635921003784
0.4673979504649797 -0.049560375239692256 1.0003256022608806
0.45533855792421507 -0.07364167169539071 1.0003399369162724
0.4474542364644356 -0.09292964179671426 1.0003382851721907
0.44264166399076377 -0.10788166113316633 1.0003374038193453
0.43981325897708023 -0.1201977853022771 1.0003381165656648
0.4374492140462607 -0.13141059364199226 1.0003698133598324
0.4331643508980436 -0.14184255779074983 1.0003931057317612
0.42822203977610496 -0.14933146379768836 1.0003881108517592
0.42286855503092236 -0.15381147114744653 1.0003925045405626
0.4112550033964779 -0.15774398524488475 1.0005012817831789
0.38312318538307943 -0.16327496660064855 1.0005764513479238
0.33675629447265987 -0.1716972578702618 1.0005280425345815
0.2782683190964854 -0.18441335404784165 1.0004928667132964
0.2150807180853831 -0.20224900301962534 1.000530192585712
0.15017293183893798 -0.2288124015689028 1.0005244029816682
0.08629721900081 -0.26389394544069567 1.0005661811389694
0.0241186687710786 -0.30505476971889744 1.0005397155119338
-0.03643247727674148 -0.35000523022422514 1.00050259482073
-0.09166252100448102 -0.39611724856691577 1.0004938805932293
-0.14015636195447034 -0.43926162262362545 1.0004800820517035
-0.18212552919180225 -0.47985434934937365 1.0004452614818107
-0.22252685461705957 -0.5198813022317459 1.0005085121649107
-0.2709976949420527 -0.5613876644548499 1.0005872401106493
-0.32963860149718305 -0.6043555485489656 1.0005857776317828
-0.3935226052709677 -0.6492708839964263 1.0005847591394257
-0.4584252468622796 -0.6929749352625612 1.0005599164179524
-0.5203961566034534 -0.7346466914958951 1.0005409201222397
-0.5779184858218112 -0.7739282941380186 1.000523923616581
-0.6336024739031032 -0.8090988497516169 1.0005358487985376
-0.6886524906484757 -0.8406261305505776 1.0005247429345265
-0.740220003952688 -0.8706156929698576 1.0005175569156675
-0.7872587708024037 -0.899266317238334 1.0005072684321183
-0.8300755051646029 -0.9245655728792077 1.000513836222159
-0.8676107168845342 -0.9457866273127835 1.0005114888114437
-0.8993068350273354 -0.9639788455001468 1.0004806815131435
-0.9274034428976734 -0.9789112904599235 1.0004843931344114
-0.9517283650983739 -0.9922748154985492 1.000488972878614
-0.9730690044711314 -1.0033980116012535 1.0004812043216742
-0.9914525118979467 -1.01132318254297 1.0004967195093961
-1.0054898426117294 -1.0180288213073796 1.0004940206279773


==> event_triggered_dmpc_necsys22 - Kopie/plotData/Example2.csv <==
-1.0 0.0 0.9982989178034157
-1.0 0.0 0.9932076087066338
-1.0 0.0 0.9955835243932153
-1.0 0.0 0.9972907467788191
-1.0 0.0 0.9983640936042942
-1.0 0.0 0.9990333588686329
-1.0 0.0 0.9994503125815932
-1.0 0.0 0.9997099329670305
-1.0 0.0 0.9998714550085128
-1.0 0.0 0.9999718134059564
-1.0 0.0 1.000034037617801
-0.9995510638245795 0.00015459292190156404 1.0000825087688516
-0.9910890280647744 0.0030632843413740396 1.0003073098006454
-0.9619180355143682 0.013001096200734086 1.0003909200471497
-0.9117566187620065 0.02948584217682937 1.0003255695310453
-0.8486379425886255 0.04897835402866857 1.0002725461209094
-0.7835520705496708 0.0662709449683141 1.0003166236138172
-0.7233305079029251 0.07833312763517242 1.000345020761059
-0.6701871278445779 0.08529565316749244 1.000363407108304
-0.6245661471626807 0.08766875834011945 1.0003729893963833
-0.5861004123544764 0.08728318187520401 1.0004128038210136
-0.5555361532831784 0.08183001610409102 1.0004212242843662
-0.5325896343513832 0.07108486760203236 1.000429974942388
-0.5171258546196849 0.057260567252658934 1.0004050381122211
-0.5015060274194667 0.044183056434214496 1.0004760353711337
-0.4740473848453306 0.038981080218674524 1.000512791345853
-0.434573284085914 0.04261378015262274 1.00044150002828
-0.39150737772718647 0.050223994047282616 1.0004344239581864
-0.3520575458448887 0.055559450925427356 1.000447152387788
-0.3192437948499163 0.055660227934370976 1.0004224558612496
-0.29224872598862905 0.05265553728541805 1.0004319418722374
-0.2698072265516889 0.04752456610196232 1.0004463546072015
-0.2528074161511775 0.039729978318417736 1.0004665448219403
-0.24062866307969388 0.02905129966200848 1.0004723738101826
-0.23366274513660557 0.01592333510778099 1.00047102054593
-0.22983413861461277 0.0036744445743592813 1.0004574848523735
-0.225427636844598 -0.005166500187848033 1.0004969953854757
-0.21332887330035377 -0.006438083819280571 1.000485907104057
-0.19321984553531046 -0.0012410983303898782 1.0004662919635638
-0.17124358758216962 0.006719738217895177 1.0004736884076761
-0.1513361013189145 0.015388238721465441 1.000488601157646
-0.13468317439508581 0.02342835959050582 1.0005070261761968
-0.12357269123588366 0.027963380030857632 1.0005000166490425
-0.11800501642935823 0.029275370024804293 1.0004810937033926
-0.11599184646495764 0.028276776990805885 1.000473922180843
-0.11705530395398589 0.026385934432699987 1.0004705565967544
-0.11840593132465593 0.025937480873358343 1.0004768646083142
-0.11994303537263407 0.025738448366080302 1.0004748561446581
-0.1206181441096077 0.027609415419095562 1.0004964007395087
-0.1187312421717881 0.03753410397100421 1.0004951787131195
-0.11724180117965344 0.0574046477003054 1.000460522463601
-0.11778121313164847 0.08226638513969053 1.0004619856314807
-0.12012110651632124 0.10717149419600913 1.000473703912938
-0.12635040526285213 0.1314536108495603 1.0004769336301154
-0.13583299854803732 0.15372259006030076 1.0004817774790973
-0.14856591424250132 0.17496763599133214 1.0004683179587763
-0.16159688248312443 0.19535410750104587 1.0004754832178082
-0.17289628243275867 0.2141178594036237 1.0004814275005927
-0.18309478794341794 0.233249560655151 1.000488957761508
-0.19075177602973814 0.2525719701454521 1.0004772302268277
-0.1911275339578009 0.275093068599654 1.0007003441927453
-0.17142561204991402 0.3092576802435816 1.0007382719515292
-0.12974913608046812 0.35497626908160695 1.0006132992152201
-0.07139213085867735 0.4090263585040592 1.0004209745908912
-0.006131570853004309 0.4669985518558861 1.0003751007486537
0.05932331373916577 0.5261379310939449 1.0003986907663642
0.12210905106252667 0.5844172624326163 1.0004167644254502
0.1836057845544654 0.6420498898013012 1.000441132393057
0.2434698370913666 0.6993200346190553 1.0004319584749468
0.2989795296569153 0.7539335438603212 1.0004091807347621
0.3470557451516525 0.8051981194281796 1.0003758046924554
0.3880424189464935 0.8544434075846148 1.0003583485093976
0.42708797985042946 0.9018515860497076 1.0003913348752584
0.47112982855425045 0.9427875248214588 1.0004295009389124
0.5224293946276415 0.975321605813777 1.00037891936072
0.57694016109693 1.0007597826900954 1.0003343567399903
0.6280168985210866 1.0218036771803596 1.0003443460094639
0.674676932950232 1.0397834734621991 1.000352335298852
0.7186827970994556 1.053840054863345 1.0003689484603657
0.7607335613962993 1.0637668933160955 1.000366177568274
0.800351171303225 1.0698033440080095 1.0003693686832082
0.8362109194932632 1.0715043386576801 1.0003667792949054
0.8676940328903129 1.0710666741897228 1.0003729857620003
0.8967682004713082 1.070562972661226 1.0003899669388876
0.9228862496363157 1.0689620927148908 1.000394893830525
0.9462818689414174 1.0671067403443955 1.000406980896688
0.9671012654405509 1.0646325500590166 1.0004228521486158
0.9839518756948973 1.0611905206728287 1.0004252883860136
0.998163119169019 1.056825353716739 1.0004342714866492
1.0090095802536467 1.0518758001289576 1.0004414038255922
1.0166588614319756 1.0472052850760285 1.0004423661376394
1.0235763323803018 1.0417671491762657 1.0004126345623099
1.0292110671987902 1.0363150822414737 1.0004181016522344
1.0330856062163245 1.031398356079515 1.0004226748966982
1.0351681656087157 1.028273392049842 1.0004214342178195
1.0359009613841397 1.0261745550858867 1.0004218081219562
1.0358045448273239 1.0229145563429767 1.0004446909940075
1.0345075853899313 1.0183294868547006 1.0004453906284467
1.033000542978101 1.0129397536555214 1.0004460323830935
1.0320989759685695 1.0090077620092126 1.0004523615618124
1.0298235428171267 1.0065377111257972 1.000439241465413


==> event_triggered_dmpc_necsys22 - Kopie/plotData/Example3.csv <==
1.0 0.0 0.9982989178034157
1.0 0.0 0.9932076087066338
1.0 0.0 0.9955835243932153
1.0 0.0 0.9972907467788191
1.0 0.0 0.9983640936042942
1.0 0.0 0.9990333588686329
1.0 0.0 0.9994503125815932
1.0 0.0 0.9997099329670305
1.0 0.0 0.9998714550085128
1.0 0.0 0.9999718134059564
1.0 0.0 1.000034037617801
1.0 0.0 1.0000724868966044
1.0 0.0 1.0000961144642684
0.9994683658978913 -3.963041799104339e-05 1.0001231346692314
0.9894452821901853 -0.0007875897384588271 1.0003861132947165
0.9548252830471275 -0.003401281789341848 1.000484741176585
0.8947853757201756 -0.008170570834519442 1.0003886530161168
0.8175209111782613 -0.014847380047243286 1.0002659540854217
0.737118224102383 -0.022826276196288298 1.0002985025687365
0.6618001329398773 -0.03158247754562926 1.0003479574882996
0.5934657735573894 -0.04077651467097687 1.0003868983526878
0.5314959822698189 -0.049756993242854985 1.0004141958389197
0.47720630391053387 -0.057931057153791654 1.0004429301175901
0.43448394699795756 -0.06485363307746073 1.0003978277073655
0.4030173782817972 -0.07109748371178837 1.000407230424659
0.3818541355632643 -0.07842869903794458 1.0003661042311782
0.3638188102316411 -0.08513089410641839 1.0003988047395624
0.3383947429127465 -0.08882056600867072 1.0004345815346751
0.3054710538487626 -0.09019258864671276 1.00043724249675
0.27029005172662135 -0.0913470568450181 1.0004407931841517
0.24078241648018706 -0.09389693402913268 1.000440973338174
0.2194502626521011 -0.09616132723241133 1.000430655795442
0.20391717260323583 -0.09620077476907385 1.0004332889384764
0.19489911542029104 -0.09511290456716548 1.000434942693188
0.19076565278798974 -0.09387220009476938 1.00045035714647
0.1909692334332802 -0.09213665342438349 1.0004600530054835
0.19514765670022172 -0.09116355879573423 1.000466163401598
0.2009978809953865 -0.08957453906755819 1.0004625313409625
0.20537654993615062 -0.08740598236448438 1.0004733588664625
0.20189276489292807 -0.08735177960555407 1.000474167098109
0.19051441227723664 -0.09209491720681262 1.0004448174069445
0.1747165435752125 -0.10067890310756433 1.000435287106888
0.16034169126282816 -0.10971177600776172 1.00047144655093
0.15153239531855656 -0.11868824859655347 1.00048239738509
0.14659433122482124 -0.1290752180330874 1.0004929495398678
0.1440478935064493 -0.14064469074792307 1.0004962360013294
0.14131749689140527 -0.15312401322307578 1.0005009557676081
0.13863124109705538 -0.1645853549995393 1.0005105347440566
0.1379537454066111 -0.17514017826218686 1.0005074532039528
0.13740781898683796 -0.18625755336673833 1.0005186037117233
0.13115936457737787 -0.19678383556683499 1.0006353832422592
0.10805862236721397 -0.2071238006048146 1.0006978211893562
0.0665393852911369 -0.21950213036879784 1.0006673136546034
0.011653992306032812 -0.23378282579235776 1.000579685172689
-0.04918374772327816 -0.24882803539785336 1.0005632872766899
-0.11230545431268513 -0.2652725504493474 1.0005518081536384
-0.17359330670397033 -0.28465631523261403 1.000543467768676
-0.232905799905321 -0.3053118507522863 1.0005510130776027
-0.2895409166058225 -0.3247471122780956 1.0005498458549793
-0.3431790073292824 -0.3439742538323458 1.0005511019314224
-0.3953882570906635 -0.3624916778436327 1.0005574371007466
-0.4447396104192489 -0.3807104262878682 1.0005476232253616
-0.4924378508156182 -0.3959240683943368 1.0005829976288372
-0.5419315729397669 -0.4002615946976975 1.0006345527522655
-0.5932121492036704 -0.39256922422773366 1.0006351098341082
-0.642348175674665 -0.3749234441727778 1.000540825974093
-0.6877385253314783 -0.3521459786124186 1.0005464733871738
-0.7313969591718872 -0.3279952249547571 1.0005731172287973
-0.7733294320552617 -0.30252861229599803 1.000597775665927
-0.8119547736964545 -0.2750880199084844 1.0006081439935628
-0.8475818767162291 -0.24782889018553078 1.0006093720357252
-0.8788913466331842 -0.2207556655885703 1.0006077494668077
-0.9056273169002005 -0.19456633209806795 1.0006117285686473
-0.9303182498106632 -0.1684273477126672 1.000625397114919
-0.9519890187747386 -0.14359025609625897 1.0006241812759973
-0.9709659540495172 -0.12102917124697465 1.0006203590344902
-0.987736256605281 -0.09987287777940512 1.0006355631776507
-1.000729947530976 -0.08131887029572704 1.0005919738585116
-1.0107419562990936 -0.06490869397851085 1.000591355602787
-1.0194893975873134 -0.04957223502831676 1.0006060045609249
-1.0262745107217106 -0.035948942399707695 1.0006141172247986
-1.0301741615157884 -0.02359419952945241 1.0006103577251642
-1.0333748821004645 -0.012628711843496454 1.0006128295181467
-1.035761743661249 -0.004908744351278749 1.000612375195994
-1.0364647876454267 0.00040509428370638645 1.0005982879153497
-1.0367774914535342 0.005556291806635194 1.0005592691311853
-1.0359116583513277 0.010262847949987108 1.000550561151415
-1.0336669879748448 0.014091636436738053 1.0005521742395018
-1.0308636590895157 0.01739840176199081 1.0005566555721737
-1.0280642146816736 0.019149731285414084 1.0005343867033782
-1.0258949670621438 0.019330221122089153 1.0005419467664431
-1.0236877870330405 0.019110815387972213 1.0005627456985355
-1.0208466192066679 0.02030889590101914 1.0005595209631037
-1.0193790287786102 0.02094414952001422 1.0005538582131381
-1.0179897869068113 0.019935381564228916 1.0005277432509208
-1.0153705250797609 0.018342784259825606 1.0004916764451064
-1.0125084374086937 0.01702596788950972 1.0004887609715947
-1.0102897314136192 0.01671404039601132 1.0004909816757435
-1.0083587192622434 0.016752159863382854 1.0005052823829268
-1.0054644677949658 0.014628669900891289 1.0005080001174282
-1.0017711653107133 0.011712628991269902 1.0005080597386757


==> event_triggered_dmpc_necsys22 - Kopie/plotData/Example4.csv <==
-1.0 -1.0 0.9982989178034157
-1.0 -1.0 0.9932076087066338
-1.0 -1.0 0.9955835243932153
-1.0 -1.0 0.9972907467788191
-1.0 -1.0 0.9983640936042942
-1.0 -1.0 0.9990333588686329
-1.0 -1.0 0.9994503125815932
-1.0 -1.0 0.9997099329670305
-1.0 -1.0 0.9998714550085128
-1.0 -1.0 0.9999718134059564
-1.0 -1.0 1.000034037617801
-1.0 -1.0 1.0000724868966044
-1.0 -1.0 1.0000961144642684
-1.0 -1.0 1.000110502788597
-1.0 -1.0 1.0001191326150365
-1.0001331978374606 -0.9994647346974614 1.000137696418598
-1.0026519353732886 -0.9893723265756729 1.0004133579546797
-1.011509603151599 -0.9544800293717961 1.0005237729976524
-1.0279991948513225 -0.8936612183203987 1.0004461742076394
-1.0515720552025043 -0.8149193412883071 1.0003276632006648
-1.0801156736489212 -0.7315001811077257 1.0004204192787587
-1.1125352368484493 -0.6526885251719767 1.0004989985825883
-1.1487477570178632 -0.5798047740562884 1.0005444301063724
-1.1886074756330176 -0.5120938027585846 1.0005754977355819
-1.2321613505444815 -0.4495031560179914 1.000613996205128
-1.2778339647205943 -0.39462761397170487 1.0006073196500487
-1.3225752281946175 -0.3491957770218068 1.0006096708817491
-1.3669959657671735 -0.3116433405726615 1.0005702855417615
-1.4072047393661995 -0.27130352427434223 1.0007912957240312
-1.4327751383942178 -0.2123780797641308 1.0009133137743882
-1.4407368965932412 -0.13390645996742023 1.0007805279961626
-1.4348610327359905 -0.04125522634553791 1.0005273039134381
-1.4227563327288024 0.055446142837457746 1.0004642776406496
-1.406341740608398 0.15116620428738292 1.0004513615792694
-1.3879409979981148 0.24478572376589103 1.0004498622616287
-1.367552146316525 0.3351817765313778 1.0004459091724853
-1.3462660074114052 0.42095808852006966 1.0004348057730545
-1.3244354132703495 0.5009960486786236 1.0004168646631866
-1.3014452145089868 0.574637828059295 1.0003915708410278
-1.2784017037113191 0.6422557372653359 1.0003781819734179
-1.256967094423295 0.7054151835608429 1.0003780253764727
-1.2364823126350994 0.7652072607960916 1.0003871339117434
-1.2142395238500177 0.8198356458184226 1.0003902663929878
-1.1900070453235165 0.865620679889417 1.0003602114837915
-1.1667238661037893 0.9038627062524531 1.000351045906807
-1.1460987224981878 0.9374787408977259 1.0003598317970996
-1.1262793452728066 0.9673912732442802 1.000376275280073
-1.106339306399973 0.992943668748647 1.0003849052688132
-1.0882351640694166 1.0121321491990565 1.0003711947739484
-1.0727385719783455 1.0256624797155727 1.000359171323471
-1.0578979141006577 1.0364737162445068 1.000366611584637
-1.0444880233283287 1.0467273638049996 1.000373632604092
-1.0338114599257393 1.0550649094682898 1.0003733575137246
-1.0255925252054487 1.0589690170449506 1.000364323434237
-1.01776306709969 1.060444278629578 1.000369988825667
-1.0087769567415403 1.0619077695559782 1.000375706380582
-0.9996848072972138 1.06238428667031 1.0003843959381649
-0.992350462440635 1.0607078659604117 1.000389978649575
-0.9880568867619577 1.0566066312468219 1.0003761861727596
-0.9870574237263958 1.0528219718724738 1.00035790845971
-0.9863329956594284 1.0496499274064814 1.0003640094462736
-0.9851111972834681 1.0464173789941724 1.0003732266269667
-0.9837903851487657 1.0432335707628542 1.0003773314969422
-0.98297175572626 1.0403295220989075 1.0003766234423714
-0.9830317273302471 1.036799701852341 1.0003786528175425
-0.9827486251722815 1.0324325101155805 1.0003792791475115
-0.9837115958631435 1.026421951255684 1.0003743334375552
-0.9846824148981055 1.0198718282871693 1.0003695988472179
-0.9860388088137655 1.0146177036201713 1.0003686515258818
-0.9882300689685835 1.011630237524383 1.0003634074611296
-0.9904698882794727 1.00946552497006 1.000365809380428
-0.991842532953821 1.0071224225019515 1.0003697775001785
-0.9922811493325441 1.0059799876104574 1.0003715681040832
-0.9915510595904804 1.0055170910968174 1.0003734803794038
-0.9916119473726595 1.0041808879444813 1.0003760867961016
-0.9939705310196851 1.0017160158804184 1.0003642694416355
-0.9967580796840814 0.9985568278335188 1.0003595036593604
-0.9975376128514695 0.9969960174184203 1.0003626926632119
-0.9982747493821369 0.9970975789181069 1.0003609813442722
-0.9985519687384492 0.9977288486125322 1.0003604337019567
-0.9987768596827646 0.9970521529138479 1.000361603034587
-0.9997031673425969 0.9960838420863034 1.0003684850017314
-0.9995447511802926 0.9946068543796245 1.0003714568972608
-0.9997493730565106 0.9933159086091821 1.0003793115979696
-1.0015729181553312 0.9935943741977233 1.0003850534511507
-1.002893992139405 0.9945712574739969 1.0003979278926747
-1.0018167915682255 0.994191330881832 1.0003993556606636
-0.9996873822628582 0.994206545861525 1.0003940708523824
-0.9998667803630072 0.994086607044899 1.0003834559563582
-1.0007751657921329 0.993589003511063 1.000392101921422
-1.0010967105741064 0.9937224634108657 1.0004015648532196
-1.0017206993914711 0.9937429209707953 1.0003992052480533
-1.0013569930158392 0.9941148694519573 1.0003808509210106
-1.000716304684408 0.9952296454714706 1.000381135808334
-1.0013164920728257 0.995898102710941 1.0003867382359364
-1.0014037294390854 0.9972027971246087 1.0003958685893248
-1.0012282337897842 0.9977523792230025 1.0003978577853043
-1.001447789340415 0.9974723545974218 1.0004063021536287
-1.0014857063984959 0.9975326732280219 1.0004098930379535
-1.002319987055623 0.9979427979251629 1.0004079816586036
-1.0022208220965516 0.9991204665845563 1.000414216346571


==> event_triggered_dmpc_necsys22 - Kopie/plotData/Example5.csv <==
1.0 -1.0 0.9982989178034157
1.0 -1.0 0.9932076087066338
1.0 -1.0 0.9955835243932153
1.0 -1.0 0.9972907467788191
1.0 -1.0 0.9983640936042942
1.0 -1.0 0.9990333588686329
1.0 -1.0 0.9994503125815932
1.0 -1.0 0.9997099329670305
1.0 -1.0 0.9998714550085128
1.0 -1.0 0.9999718134059564
1.0 -1.0 1.000034037617801
1.0 -1.0 1.0000724868966044
1.0 -1.0 1.0000961144642684
1.0 -1.0 1.000110502788597
1.0 -1.0 1.0001191326150365
1.0 -1.0 1.0001241742300655
1.0 -1.0 1.0001269808273712
1.00002808963478 -0.999655795609045 1.000133698627634
1.0005595351474952 -0.993162590724995 1.0002415446071764
1.0024379261351357 -0.9706468742299437 1.000290108234143
1.006010420468833 -0.9309505919901109 1.000291268142931
1.0112989201001028 -0.8784991578809032 1.000268880473815
1.0179127145791433 -0.8220205262864229 1.0003120756244614
1.0258468842154902 -0.7654172188093815 1.0003631534618773
1.0349553560630467 -0.7090830266971471 1.0004091776115835
1.0447786140349478 -0.655519639410659 1.0004470516804367
1.055922598762268 -0.6049294225263075 1.0004803258580437
1.069343722675356 -0.5571808840073182 1.0004970970872238
1.0829020058812855 -0.5135693173644376 1.0005178827790993
1.0970379380259656 -0.4761481163461079 1.000505154533491
1.1111085120146154 -0.44277897290905455 1.0004862714791367
1.1200032368388624 -0.4065601198890314 1.000508752908454
1.121991979619387 -0.3657115995310867 1.0004994558939497
1.119255283079299 -0.32398735103231724 1.0004877490052808
1.115956719432741 -0.2841103560588565 1.000499784176765
1.1118899018138024 -0.245537432981505 1.000506340559046
1.107146940521258 -0.20959483709435145 1.000501985373045
1.1018166297971703 -0.1769647497749922 1.0005002083663108
1.0944104305513078 -0.1480099745574699 1.0004941084562267
1.0857807488554774 -0.1218770322274716 1.0004950480751629
1.0771862177851128 -0.09678352234238319 1.0004979265996425
1.0707080370314856 -0.07473026573882113 1.0004911557841294
1.06485575655217 -0.057222448909123536 1.0004701584372768
1.0574885597892552 -0.04300245088663779 1.0004619808684572
1.0498525645655192 -0.028906221081324235 1.0004767502826712
1.0426290032054384 -0.014625287596408798 1.0004898480578364
1.0361342365079032 -0.0029492564255717557 1.0004969308120417
1.0318414654507824 0.004522713616548213 1.0004738193309928
1.028858791151491 0.009401653931676357 1.000468796611534
1.0247026406901343 0.014412756624898826 1.0004748900350477
1.0189971729000513 0.01835547744774635 1.0004773839082213
1.014583050030342 0.021780154822234277 1.0004908485305206
1.010728681539515 0.023985513325917474 1.0004982868973278
1.0080828892559341 0.024597404750451357 1.0005106962136041
1.0054540179937002 0.024929753530609222 1.000519398290196
1.001971465176371 0.02428297236690069 1.0005361640078898
0.9998586056462155 0.022457457838022332 1.0005376696284431
0.9985564187953386 0.021295895419063182 1.0005451501673077
0.9982093240905838 0.01977786737208298 1.000558590668737
0.9971491372544032 0.019035353756224005 1.0005592313300857
0.995378778416883 0.019056878418173717 1.000559911795229
0.9947376806992967 0.017919779628249533 1.0005797221027357
0.9958173959379462 0.014967615350438113 1.0006056655221771
0.9966892140520112 0.012472380737995614 1.0006319874178238
0.9974720802899446 0.00986197877511863 1.0006195853926445
0.9972636207586496 0.008815050147855885 1.0006147697528056
0.9966515283145445 0.00844101060812985 1.0006304834168007
0.9972105957589226 0.00746049490243017 1.0006224278743265
0.9976664976218799 0.005172519566234879 1.000608818852787
0.9975495962863068 0.003233063584499707 1.0006229866895602
0.9973857049860295 0.0018333939439418856 1.0006294171744763
0.9973286150979037 0.0016094012719345407 1.0006236344718724
0.9984913112426641 0.001112589959887167 1.0006332331726435
1.0001604491397522 0.0005544558481127559 1.0006363786941703
1.0001300522448333 -0.00021564502587678724 1.000641456877537
0.9989668579941271 -0.0006707434617618802 1.0006404606161832
0.9985415873759078 -0.0004612608908447502 1.0006290964209503
0.9976088846897966 -0.0006719322406936179 1.0006222426523028
0.9967476266890283 -0.001114952651716683 1.0006232724785151
0.9970264330794425 -0.00208664583322804 1.0006251767382353
0.9978191341275306 -0.003337140865371957 1.000612947507401
0.9978314348251454 -0.003572160629694121 1.0006133769487577
0.9979052592905138 -0.004043898054344464 1.00060267595428
0.9992432258027644 -0.003464038669773295 1.000593021353877
1.000033800358056 -0.0020796937176679187 1.0006023092756686
1.0008489685039086 -0.002101799443788188 1.0006059385651729
1.000416403885216 -0.002801872423244367 1.0005786328948094
0.9998574730740954 -0.002776546202506669 1.0005725928155276
1.0004257399560488 -0.003366130555551905 1.0005742304172045
1.0005726859756074 -0.004152462354906072 1.0005812592174144
1.001138165818897 -0.003150023310466432 1.000570311649592
1.0020431778276588 -0.001652062830779899 1.0005701296521514
1.0025612857741715 -0.00024356810435466336 1.0005747902268318
1.001585070272609 0.00027038237398935294 1.0005539850284326
1.000456045501974 -0.001052700401515505 1.0005423692221285
0.9993942675096861 -0.002205226480966438 1.000533824382952
0.9992046647532327 -0.001978740882176089 1.000530737146327
0.9988552571345153 -0.0011536354156900241 1.0005212098300027
0.9979784127284401 -0.00045739398164790224 1.000526326871401
0.9977096016077063 -0.0006949907356030849 1.0005449721515653
0.999280338953449 -0.0005808877648272315 1.0005518831724949


==> event_triggered_dmpc_necsys22 - Kopie/plotData/ExperimentPosition.csv <==
-0.9984248280525208 0.9899215698242188 0.9872322678565979 1.0054577589035034 1.0113763809204102 0.9867194294929504 -1.004880428314209 0.010674144141376019 1.000417947769165 1.0124547481536865 -0.0069290692918002605 1.001429796218872 -1.018183946609497 -0.9941982626914978 1.0256602764129639 1.0135188102722168 -1.0058845281600952 1.0019711256027222
-0.998514711856842 0.9900217056274414 0.9875711798667908 1.0055627822875977 1.0117818117141724 0.9869495630264282 -1.005068302154541 0.010812411084771156 0.9999995827674866 1.0119388103485107 -0.0068623460829257965 1.0015794038772583 -1.0184707641601562 -0.9945046305656433 1.025830626487732 1.0135338306427002 -1.0059067010879517 1.002050757408142
-0.9984461069107056 0.9898942112922668 0.9876788854598999 1.0056283473968506 1.012096881866455 0.9872303605079651 -1.0051724910736084 0.010916962288320065 0.9995324015617371 1.0117164850234985 -0.006844167597591877 1.001628041267395 -1.0183781385421753 -0.9940593242645264 1.025469183921814 1.0135488510131836 -1.006005048751831 1.002131462097168
-0.9983038306236267 0.9897913932800293 0.9876394271850586 1.0056939125061035 1.0123711824417114 0.9875854253768921 -1.0052242279052734 0.010936785489320755 0.9989376068115234 1.0114421844482422 -0.006814247462898493 1.0016592741012573 -1.0174742937088013 -0.9936493635177612 1.024871587753296 1.0134694576263428 -1.0060287714004517 1.0021804571151733
-0.9981583952903748 0.9897610545158386 0.9874972105026245 1.0056675672531128 1.01272714138031 0.9880748987197876 -1.005433201789856 0.0109569625928998 0.9981042146682739 1.0112099647521973 -0.006858201697468758 1.0016756057739258 -1.0171259641647339 -0.9938286542892456 1.0246691703796387 1.013363242149353 -1.0060456991195679 1.0022152662277222
-0.9982276558876038 0.9896199107170105 0.9874427318572998 1.0057166814804077 1.0128945112228394 0.9884293079376221 -1.0054516792297363 0.010898200795054436 0.9975272417068481 1.011143445968628 -0.006939822342246771 1.0016674995422363 -1.0171452760696411 -0.9933941960334778 1.0249531269073486 1.0133687257766724 -1.006122350692749 1.002204179763794
-0.9981185793876648 0.9895280003547668 0.9874147176742554 1.0057742595672607 1.0129897594451904 0.988715410232544 -1.0054941177368164 0.010830994695425034 0.9970077276229858 1.0109847784042358 -0.007034197449684143 1.0016533136367798 -1.0168994665145874 -0.9936594367027283 1.0253113508224487 1.0131915807724 -1.0060443878173828 1.0021586418151855
-0.998211681842804 0.9896308779716492 0.9874091744422913 1.0057440996170044 1.0131776332855225 0.9889726638793945 -1.0054209232330322 0.0108521468937397 0.9967696070671082 1.0109587907791138 -0.007189870811998844 1.0016218423843384 -1.0163618326187134 -0.9941419363021851 1.0254884958267212 1.0130641460418701 -1.0059611797332764 1.0021133422851562
-0.998241662979126 0.9897139072418213 0.9873335957527161 1.005730390548706 1.0132392644882202 0.9890382289886475 -1.0053776502609253 0.010875142179429531 0.9965694546699524 1.0109349489212036 -0.007290607318282127 1.0015826225280762 -1.0149621963500977 -0.9944759011268616 1.025757074356079 1.012997031211853 -1.0059057474136353 1.0020831823349
-0.9983510971069336 0.9899753332138062 0.9871787428855896 1.005691647529602 1.0133416652679443 0.9889807105064392 -1.0052340030670166 0.010888495482504368 0.9964159727096558 1.0109138488769531 -0.007388158701360226 1.0015411376953125 -1.0150957107543945 -0.9952120184898376 1.0257633924484253 1.012873888015747 -1.0056136846542358 1.0020627975463867
-0.9982680678367615 0.9904224872589111 0.987033486366272 1.0056103467941284 1.0133955478668213 0.9888249635696411 -1.0051096677780151 0.01079380139708519 0.9964737892150879 1.010952115058899 -0.007491320371627808 1.0015077590942383 -1.0145807266235352 -0.9957647323608398 1.025876522064209 1.0126153230667114 -1.0052895545959473 1.0021111965179443
-0.9982345700263977 0.9906933903694153 0.9870398640632629 1.0055432319641113 1.013484001159668 0.9886489510536194 -1.0050326585769653 0.010882035829126835 0.9966073036193848 1.0109961032867432 -0.00748762721195817 1.0014742612838745 -1.0140798091888428 -0.9961009621620178 1.0254329442977905 1.0125374794006348 -1.0050783157348633 1.0021462440490723
-0.9980736374855042 0.9909701347351074 0.9871055483818054 1.0054759979248047 1.0134690999984741 0.9884744882583618 -1.0048861503601074 0.010914440266788006 0.996734082698822 1.0110973119735718 -0.007519152946770191 1.0014445781707764 -1.014312982559204 -0.996580183506012 1.025427222251892 1.0123939514160156 -1.0047699213027954 1.002213478088379
-0.997998058795929 0.991299033164978 0.9871411919593811 1.0053999423980713 1.013486385345459 0.9883143901824951 -1.0046465396881104 0.011074435897171497 0.9968092441558838 1.0111793279647827 -0.0074826693162322044 1.0014128684997559 -1.0129578113555908 -0.9971045255661011 1.0247694253921509 1.012173056602478 -1.0042556524276733 1.002294659614563
-0.9979588985443115 0.9916562438011169 0.9870966076850891 1.0053715705871582 1.013466477394104 0.9882867932319641 -1.0043363571166992 0.011215370148420334 0.9966224431991577 1.0112825632095337 -0.007472625467926264 1.0013763904571533 -1.012789011001587 -0.9963337779045105 1.0247036218643188 1.012005090713501 -1.0039030313491821 1.0023695230484009
-0.9978050589561462 0.9919106960296631 0.9870668649673462 1.0052955150604248 1.013484001159668 0.9882622361183167 -1.0041122436523438 0.01138633769005537 0.9961691498756409 1.0113831758499146 -0.007438119035214186 1.0013272762298584 -1.0121455192565918 -0.9961039423942566 1.02420973777771 1.0119242668151855 -1.0035061836242676 1.002407431602478
-0.9978040456771851 0.9921698570251465 0.9870864152908325 1.00520658493042 1.0135260820388794 0.9882325530052185 -1.0038690567016602 0.011515708640217781 0.9952212572097778 1.0115309953689575 -0.007387293968349695 1.0012524127960205 -1.011646032333374 -0.9963204860687256 1.0243653059005737 1.0117614269256592 -1.00301194190979 1.0024499893188477
-0.9978941679000854 0.9924036860466003 0.9871705770492554 1.0050783157348633 1.0135178565979004 0.9882021546363831 -1.0036630630493164 0.011626738123595715 0.9942224621772766 1.0116206407546997 -0.007378849666565657 1.0011861324310303 -1.011513113975525 -0.9960775971412659 1.0242801904678345 1.0115100145339966 -1.0026452541351318 1.002416729927063
-0.9979377388954163 0.9926624894142151 0.987205445766449 1.004976749420166 1.01356840133667 0.9881467223167419 -1.0035812854766846 0.011716254986822605 0.9930763840675354 1.0116981267929077 -0.0073213702999055386 1.0011022090911865 -1.0112881660461426 -0.9960053563117981 1.0243606567382812 1.0112687349319458 -1.0022941827774048 1.0022728443145752
-0.9981799125671387 0.9927998781204224 0.9871240854263306 1.004767656326294 1.013717532157898 0.9880322813987732 -1.0032799243927002 0.011754998937249184 0.9915156364440918 1.0117347240447998 -0.007310126442462206 1.0010547637939453 -1.010493278503418 -0.9955136775970459 1.0241780281066895 1.0109968185424805 -1.0019869804382324 1.0020642280578613
-0.9985519647598267 0.9930195808410645 0.986646831035614 1.0045433044433594 1.0139756202697754 0.9879013895988464 -1.003224492073059 0.011734784580767155 0.9905017018318176 1.0118478536605835 -0.0072549693286418915 1.0009747743606567 -1.0100960731506348 -0.995062530040741 1.02448308467865 1.0107415914535522 -1.001775860786438 1.0016918182373047
-0.998890221118927 0.9930914640426636 0.9860795736312866 1.004279375076294 1.0141278505325317 0.9877726435661316 -1.0031025409698486 0.01169681828469038 0.9901857376098633 1.0119379758834839 -0.0071970270946621895 1.0009288787841797 -1.0091042518615723 -0.9953279495239258 1.0240074396133423 1.0104254484176636 -1.0015418529510498 1.0014132261276245
-0.9992510676383972 0.9931815266609192 0.9855514764785767 1.0040879249572754 1.0143370628356934 0.9876314997673035 -1.0029397010803223 0.011700167320668697 0.9904351234436035 1.0119867324829102 -0.007080097682774067 1.0009000301361084 -1.0091557502746582 -0.9950100183486938 1.0238851308822632 1.0101643800735474 -1.0012462139129639 1.0011577606201172
-0.999725341796875 0.9932311177253723 0.985060453414917 1.0037789344787598 1.0146422386169434 0.9874410033226013 -1.0028164386749268 0.011892097070813179 0.9915250539779663 1.012009620666504 -0.007035848218947649 1.0009387731552124 -1.0082428455352783 -0.9946797490119934 1.023478627204895 1.0099427700042725 -1.0009503364562988 1.000909447669983
-1.0002427101135254 0.9931769967079163 0.9850666522979736 1.0035558938980103 1.0149222612380981 0.9873185753822327 -1.0025687217712402 0.011764644645154476 0.992771565914154 1.0121010541915894 -0.006967506837099791 1.0010184049606323 -1.007629156112671 -0.995152473449707 1.0231237411499023 1.0098501443862915 -1.0007758140563965 1.0008103847503662
-1.0007044076919556 0.9932121634483337 0.9854746460914612 1.0033550262451172 1.0151945352554321 0.9872711300849915 -1.0022919178009033 0.011660286225378513 0.9942376017570496 1.0121815204620361 -0.006967014633119106 1.001176357269287 -1.0070505142211914 -0.9943632483482361 1.0230923891067505 1.009692668914795 -1.0005465745925903 1.0008647441864014
-1.0013327598571777 0.9930802583694458 0.9862372875213623 1.0032047033309937 1.0156303644180298 0.9872874617576599 -1.00205659866333 0.011763473972678185 0.9962098598480225 1.012343406677246 -0.006895002909004688 1.0014076232910156 -1.006018877029419 -0.9945061802864075 1.0229299068450928 1.0095816850662231 -1.0003271102905273 1.0010427236557007
-1.0018970966339111 0.9926736354827881 0.9868531227111816 1.0032219886779785 1.015965461730957 0.9873179793357849 -1.0016694068908691 0.011672665365040302 0.9973475337028503 1.0124510526657104 -0.006885054521262646 1.0015711784362793 -1.0058950185775757 -0.9941191077232361 1.0230084657669067 1.0095348358154297 -1.0000914335250854 1.0013130903244019
-1.0023529529571533 0.9924128651618958 0.9870550036430359 1.0032365322113037 1.0162994861602783 0.9874081611633301 -1.0014381408691406 0.011506489478051662 0.998167097568512 1.012515902519226 -0.006830450147390366 1.0016520023345947 -1.0058560371398926 -0.9948146343231201 1.0229079723358154 1.009588360786438 -0.9998186826705933 1.0017509460449219
-1.003096342086792 0.9920734763145447 0.9869858622550964 1.0031784772872925 1.0167852640151978 0.9875789880752563 -1.0010251998901367 0.01136623602360487 0.9985952377319336 1.0125954151153564 -0.006880082190036774 1.0016357898712158 -1.005347728729248 -0.9946674108505249 1.0229344367980957 1.009645938873291 -0.9996335506439209 1.0020794868469238
-1.003767728805542 0.9919703006744385 0.986467182636261 1.003136396408081 1.0172251462936401 0.9877820014953613 -1.0003681182861328 0.011245652101933956 0.9983886480331421 1.0125941038131714 -0.0069275833666324615 1.001516342163086 -1.0051679611206055 -0.9947938323020935 1.0231685638427734 1.0096755027770996 -0.9992989897727966 1.0024157762527466
-1.0039925575256348 0.9919969439506531 0.9858017563819885 1.0031346082687378 1.0174249410629272 0.9879488945007324 -0.9999988079071045 0.010906711220741272 0.9980272054672241 1.012608528137207 -0.00698828836902976 1.0013796091079712 -1.0047824382781982 -0.9950545430183411 1.0230885744094849 1.0097904205322266 -0.9990195631980896 1.002587914466858
-1.0046746730804443 0.9917461276054382 0.9854105114936829 1.0031520128250122 1.017659306526184 0.988085925579071 -0.9995295405387878 0.010601237416267395 0.9975658655166626 1.0126243829727173 -0.007037538569420576 1.0012624263763428 -1.0046923160552979 -0.9955814480781555 1.0233378410339355 1.0098776817321777 -0.9988762140274048 1.0027143955230713
-1.0056812763214111 0.9917924404144287 0.9849311709403992 1.0031466484069824 1.0179617404937744 0.9883005619049072 -0.9988003373146057 0.010154448449611664 0.9967777132987976 1.0126508474349976 -0.0071939993649721146 1.0011098384857178 -1.004586100578308 -0.9961543679237366 1.0233211517333984 1.0098410844802856 -0.9985889792442322 1.0027962923049927
-1.0062389373779297 0.991581916809082 0.9847323298454285 1.0031145811080933 1.0182079076766968 0.9884733557701111 -0.9985081553459167 0.00988058652728796 0.9963260889053345 1.0126819610595703 -0.0072555700317025185 1.0010277032852173 -1.0040497779846191 -0.9968729615211487 1.0231189727783203 1.0098121166229248 -0.9984529614448547 1.0028499364852905
-1.0065346956253052 0.9912633895874023 0.9847190976142883 1.0031261444091797 1.0183674097061157 0.9886085987091064 -0.9981120824813843 0.009416463784873486 0.995928168296814 1.0126780271530151 -0.0073943790048360825 1.000931739807129 -1.0030505657196045 -0.997887134552002 1.0228607654571533 1.0098625421524048 -0.9981805086135864 1.0029196739196777
-1.006144404411316 0.9911333918571472 0.9848493337631226 1.003166675567627 1.0185106992721558 0.9887587428092957 -0.9974420666694641 0.008831491693854332 0.9955114126205444 1.0127503871917725 -0.007423020899295807 1.0008763074874878 -1.0027738809585571 -0.9977262020111084 1.0227587223052979 1.0098748207092285 -0.9980221390724182 1.0030213594436646
-1.0051339864730835 0.9903491735458374 0.9852012991905212 1.00310480594635 1.0186114311218262 0.9888356328010559 -0.9971370100975037 0.00823993980884552 0.9951004981994629 1.0127568244934082 -0.00746126240119338 1.0008565187454224 -1.002554178237915 -0.9979618787765503 1.0224030017852783 1.0098319053649902 -0.997860848903656 1.003148078918457
-1.001680612564087 0.9880374073982239 0.9857887625694275 1.003106951713562 1.0186700820922852 0.9888795614242554 -0.9967182278633118 0.007836736738681793 0.9945353269577026 1.0128639936447144 -0.007453880738466978 1.0008844137191772 -1.001678466796875 -0.9981000423431396 1.0220332145690918 1.0097811222076416 -0.9976291060447693 1.0032919645309448
-0.9976072907447815 0.9853827357292175 0.9863799214363098 1.0030815601348877 1.018661618232727 0.9889310002326965 -0.9964990019798279 0.007141462527215481 0.9937034249305725 1.0128517150878906 -0.007483329623937607 1.0009247064590454 -1.00186288356781 -0.9985082745552063 1.0219509601593018 1.0098283290863037 -0.9975711107254028 1.0033676624298096
-0.9898353219032288 0.9806249141693115 0.9876726269721985 1.0030755996704102 1.0187008380889893 0.9889482259750366 -0.9961717128753662 0.00655025290325284 0.9928334951400757 1.0129213333129883 -0.007457793690264225 1.0010288953781128 -1.0018019676208496 -0.9990376234054565 1.0218781232833862 1.0097187757492065 -0.997377336025238 1.003382921218872
-0.9818154573440552 0.9752093553543091 0.9886691570281982 1.0030525922775269 1.0187422037124634 0.9889972805976868 -0.9960223436355591 0.006099577993154526 0.9922444224357605 1.012985110282898 -0.007472203113138676 1.0010920763015747 -1.0017542839050293 -0.999295711517334 1.0218150615692139 1.0096137523651123 -0.9972870349884033 1.0032849311828613
-0.9711747765541077 0.9683420062065125 0.9895501732826233 1.0030419826507568 1.0188270807266235 0.9890326261520386 -0.9958764314651489 0.005598812364041805 0.9916901588439941 1.0130928754806519 -0.007419959641993046 1.0011183023452759 -1.0019229650497437 -0.999506413936615 1.0218205451965332 1.0095561742782593 -0.997215211391449 1.0030614137649536
-0.9529743790626526 0.956483781337738 0.9907581210136414 1.0032058954238892 1.0190690755844116 0.9890366792678833 -0.9958159327507019 0.004861779045313597 0.9912588000297546 1.0132089853286743 -0.007382879499346018 1.0010517835617065 -1.002110242843628 -0.9995284080505371 1.0218749046325684 1.009550929069519 -0.9970630407333374 1.0027811527252197
-0.9364001750946045 0.9456813931465149 0.9917849898338318 1.0033206939697266 1.0191850662231445 0.988970935344696 -0.995501697063446 0.0043447595089674 0.9911629557609558 1.013339638710022 -0.00736273592337966 1.0009154081344604 -1.0021073818206787 -0.9994513988494873 1.0218589305877686 1.0094091892242432 -0.9969750642776489 1.0024948120117188
-0.9170367121696472 0.93315589427948 0.9926621913909912 1.0031858682632446 1.0190834999084473 0.9888571500778198 -0.9951747059822083 0.0035177364479750395 0.9915418028831482 1.0134456157684326 -0.007330080959945917 1.0006002187728882 -1.0022252798080444 -0.9992738962173462 1.021863579750061 1.00935697555542 -0.9968872666358948 1.0020548105239868
-0.8872308135032654 0.9145146012306213 0.9936486482620239 1.0023914575576782 1.0184720754623413 0.9886605143547058 -0.9951712489128113 0.0028589798603206873 0.9920941591262817 1.0135059356689453 -0.007317267823964357 1.0003538131713867 -1.0024569034576416 -0.9991462230682373 1.0218000411987305 1.0093259811401367 -0.9968010187149048 1.001725196838379
-0.8623977303504944 0.8989490270614624 0.9942445158958435 1.001550316810608 1.017885684967041 0.9885810017585754 -0.9950096011161804 0.0021425546146929264 0.9927291870117188 1.0135064125061035 -0.007365751080214977 1.0001288652420044 -1.0025545358657837 -0.9989599585533142 1.021694302558899 1.0093060731887817 -0.9967813491821289 1.0013706684112549
-0.8263263702392578 0.8766553401947021 0.9946010112762451 1.0002644062042236 1.0164246559143066 0.9884964823722839 -0.9946951866149902 0.0011685490608215332 0.993370532989502 1.0135517120361328 -0.007404127158224583 0.9999367594718933 -1.0028679370880127 -0.9982949495315552 1.0213195085525513 1.0090254545211792 -0.9966927170753479 1.0009325742721558
-0.7970706820487976 0.858894944190979 0.994625449180603 0.9968997836112976 1.013363003730774 0.9887235164642334 -0.994550883769989 0.00044701664592139423 0.9938192963600159 1.0136266946792603 -0.007581245619803667 0.9998478889465332 -1.003653645515442 -0.99863600730896 1.021425485610962 1.008815050125122 -0.9966631531715393 1.000652551651001
-0.7664300203323364 0.8407956957817078 0.9944310784339905 0.9933211803436279 1.0099257230758667 0.9890814423561096 -0.9944190979003906 -0.0003017107956111431 0.9942395687103271 1.0136827230453491 -0.007731907069683075 0.9998036623001099 -1.004023790359497 -0.9983089566230774 1.0211559534072876 1.0085909366607666 -0.9966523051261902 1.0004637241363525
-0.7245480418205261 0.8162766695022583 0.9941125512123108 0.9868769645690918 1.0034830570220947 0.989881157875061 -0.9940969347953796 -0.0011987319448962808 0.9947635531425476 1.0138019323349 -0.008031496778130531 0.999809741973877 -1.0034239292144775 -0.9977771639823914 1.0205987691879272 1.0083208084106445 -0.996711254119873 1.0003581047058105
-0.7245480418205261 0.8162766695022583 0.9941125512123108 0.9868769645690918 1.0034830570220947 0.989881157875061 -0.9940969347953796 -0.0011987319448962808 0.9947635531425476 1.0138019323349 -0.008031496778130531 0.999809741973877 -1.0034239292144775 -0.9977771639823914 1.0205987691879272 1.0083208084106445 -0.996711254119873 1.0003581047058105
-0.6702489852905273 0.7856486439704895 0.9933300614356995 0.975486695766449 0.9920291900634766 0.9912123084068298 -0.9939920902252197 -0.002055808436125517 0.9955605268478394 1.0140581130981445 -0.008519371971487999 1.0000193119049072 -1.0019526481628418 -0.9984194040298462 1.0196908712387085 1.0079360008239746 -0.996744692325592 1.0004526376724243
-0.6154974102973938 0.7561522126197815 0.9927852153778076 0.9594235420227051 0.9757745265960693 0.9926027655601501 -0.9938993453979492 -0.0025646749418228865 0.996368944644928 1.0143482685089111 -0.009302955120801926 1.0003564357757568 -1.001025915145874 -0.9983585476875305 1.0190373659133911 1.0075628757476807 -0.9966954588890076 1.0006818771362305
-0.5722292065620422 0.7339577674865723 0.9927899837493896 0.9476022720336914 0.9637192487716675 0.9932965040206909 -0.9937517642974854 -0.0030767563730478287 0.9970688819885254 1.0145111083984375 -0.010117157362401485 1.0005663633346558 -1.0004992485046387 -0.9979349970817566 1.019025444984436 1.0073275566101074 -0.9966278076171875 1.0008823871612549
-0.5405524373054504 0.7183603644371033 0.9930710792541504 0.9298757910728455 0.9453935027122498 0.9941598773002625 -0.9936703443527222 -0.0033027988392859697 0.9974827766418457 1.0147215127944946 -0.01070998702198267 1.000586748123169 -1.0003715753555298 -0.998068630695343 1.0194916725158691 1.0071176290512085 -0.9965578317642212 1.000992774963379
-0.5094760060310364 0.703754723072052 0.9934144616127014 0.9149479269981384 0.9295861721038818 0.994623601436615 -0.9936339855194092 -0.0036623459309339523 0.9978658556938171 1.0149362087249756 -0.011509262025356293 1.0004847049713135 -0.9997227787971497 -0.9982337355613708 1.0197734832763672 1.006941556930542 -0.9965599775314331 1.0010194778442383
-0.4698059558868408 0.6860408782958984 0.9940005540847778 0.8925811648368835 0.905731737613678 0.9949471950531006 -0.9935431480407715 -0.003937003202736378 0.9980723261833191 1.0151177644729614 -0.012059596367180347 1.0003279447555542 -0.9984721541404724 -0.9985727071762085 1.0202387571334839 1.006969928741455 -0.9965993165969849 1.000952959060669
-0.441397100687027 0.6737666130065918 0.9945070147514343 0.8742588758468628 0.8858787417411804 0.9951084852218628 -0.9935685396194458 -0.004234041087329388 0.9981058239936829 1.0152978897094727 -0.0126414243131876 1.000160574913025 -0.9984018206596375 -0.9988627433776855 1.0207512378692627 1.0069772005081177 -0.9965507984161377 1.0008591413497925
-0.4058804512023926 0.6595284342765808 0.9947449564933777 0.8481723070144653 0.8570209741592407 0.9953848719596863 -0.9936638474464417 -0.004544609226286411 0.9981390833854675 1.0156248807907104 -0.013428163714706898 0.9999880790710449 -0.9984633922576904 -0.9991979002952576 1.0214771032333374 1.0070420503616333 -0.9963911771774292 1.0006133317947388
-0.38092923164367676 0.6500940322875977 0.9945687651634216 0.8272530436515808 0.8333458304405212 0.995488166809082 -0.9937011003494263 -0.004724882077425718 0.9983418583869934 1.0157470703125 -0.01404647808521986 0.9999508857727051 -0.9986580610275269 -0.99860680103302 1.021978735923767 1.0070788860321045 -0.9962629675865173 1.0004782676696777
-0.3501989543437958 0.6394441723823547 0.9938702583312988 0.7979375123977661 0.7992637753486633 0.9956862926483154 -0.9938644766807556 -0.005023057106882334 0.9990354776382446 1.0159157514572144 -0.01504723820835352 0.9999827146530151 -0.9990832805633545 -1.00007963180542 1.022183895111084 1.0070841312408447 -0.9960790872573853 1.0003308057785034
-0.3292640745639801 0.6330053806304932 0.9930286407470703 0.7755622863769531 0.7724719047546387 0.9960638284683228 -0.9939101338386536 -0.0052120499312877655 0.9997920989990234 1.0160425901412964 -0.01578378677368164 1.0000553131103516 -0.9988529682159424 -0.9998030662536621 1.0219018459320068 1.0070629119873047 -0.9958407878875732 1.0002590417861938
-0.30988797545433044 0.6277525424957275 0.9920706152915955 0.7531774640083313 0.7448428273200989 0.9965565204620361 -0.9941197037696838 -0.005438639782369137 1.0007399320602417 1.0162097215652466 -0.0163821280002594 1.0001426935195923 -0.9991768002510071 -0.999618411064148 1.0216621160507202 1.0070695877075195 -0.9956451654434204 1.000199794769287
-0.2867870330810547 0.6221923232078552 0.9906900525093079 0.7229499220848083 0.7062981724739075 0.9972661137580872 -0.994267463684082 -0.005779030732810497 1.0019636154174805 1.0164834260940552 -0.017246201634407043 1.0002834796905518 -0.9990413784980774 -1.0003507137298584 1.0211920738220215 1.006951093673706 -0.9953808784484863 1.00017249584198
-0.27100449800491333 0.619140088558197 0.9897416234016418 0.7003511190414429 0.6762494444847107 0.9976023435592651 -0.9943789839744568 -0.005985325202345848 1.0028108358383179 1.0166420936584473 -0.01787068322300911 1.000339388847351 -0.9998506903648376 -0.9991996884346008 1.021093487739563 1.0067684650421143 -0.9951785802841187 1.0001729726791382
-0.2565804123878479 0.6167868971824646 0.9889333844184875 0.6698994636535645 0.6347931623458862 0.9977035522460938 -0.9942586421966553 -0.006154194008558989 1.0035548210144043 1.0168732404708862 -0.018728481605648994 1.0003278255462646 -1.0003855228424072 -0.9988293051719666 1.0204789638519287 1.0064090490341187 -0.9948549270629883 1.0001214742660522
-0.23940213024616241 0.6149977445602417 0.9879177212715149 0.646758496761322 0.6030341982841492 0.9976192116737366 -0.9943625330924988 -0.006399812176823616 1.0038286447525024 1.017059564590454 -0.01925469934940338 1.0002307891845703 -1.0008423328399658 -0.9986048936843872 1.0202652215957642 1.0060460567474365 -0.9945763349533081 0.9999609589576721
-0.22773462533950806 0.6139879822731018 0.9872629046440125 0.6236057281494141 0.5705500841140747 0.9974747896194458 -0.9945432543754578 -0.00661300728097558 1.003693699836731 1.0172746181488037 -0.01952102966606617 1.0000853538513184 -1.0011756420135498 -0.9993065595626831 1.0199087858200073 1.0056803226470947 -0.9941352009773254 0.9996463060379028
-0.2106531262397766 0.6134117245674133 0.9861325621604919 0.5839055776596069 0.5153935551643372 0.9973904490470886 -0.9946633577346802 -0.006895424798130989 1.00246000289917 1.017507791519165 -0.019776849076151848 0.9999247193336487 -1.002471685409546 -0.9996176362037659 1.020484209060669 1.004943609237671 -0.9937095642089844 0.9989435076713562
-0.20157252252101898 0.6134648323059082 0.9853883981704712 0.5599677562713623 0.4819420576095581 0.9974932670593262 -0.9949116706848145 -0.0068201711401343346 1.0013340711593628 1.0175807476043701 -0.01973419077694416 0.9998987317085266 -1.0030970573425293 -1.000213623046875 1.0209369659423828 1.0043352842330933 -0.9936078190803528 0.9983574748039246
-0.19326366484165192 0.6138765811920166 0.9846983551979065 0.5353487133979797 0.44813814759254456 0.99788498878479 -0.9953046441078186 -0.00723828561604023 1.0001649856567383 1.0176814794540405 -0.01961049810051918 0.9999647736549377 -1.0034379959106445 -1.0005035400390625 1.0213029384613037 1.0037505626678467 -0.9936903119087219 0.997605562210083
-0.18344292044639587 0.614715039730072 0.9838296175003052 0.5020175576210022 0.4028724431991577 0.9985674023628235 -0.9955812692642212 -0.00754185626283288 0.998355507850647 1.0178022384643555 -0.019296186044812202 1.0001720190048218 -1.0039619207382202 -1.0001949071884155 1.0214167833328247 1.00315523147583 -0.9937227368354797 0.9964345097541809
-0.17687928676605225 0.6152114272117615 0.9832910895347595 0.47623562812805176 0.36883893609046936 0.9990966320037842 -0.9959609508514404 -0.007583955302834511 0.9971138834953308 1.017824649810791 -0.018945565447211266 1.0004016160964966 -1.004267930984497 -1.000443935394287 1.0214895009994507 1.0024843215942383 -0.9938382506370544 0.9954720139503479
-0.17097486555576324 0.6159759163856506 0.9829362034797668 0.44965285062789917 0.33498862385749817 0.9994676113128662 -0.9961316585540771 -0.0077901603654026985 0.9961704015731812 1.0178195238113403 -0.018446067348122597 1.0006734132766724 -1.0046350955963135 -1.0006133317947388 1.021352767944336 1.0017707347869873 -0.9941248893737793 0.9941246509552002
-0.163812518119812 0.6168472170829773 0.9828821420669556 0.41378483176231384 0.2895394563674927 0.9998052716255188 -0.995851457118988 -0.007714755367487669 0.995450496673584 1.0179694890975952 -0.01773933321237564 1.0010350942611694 -1.0038933753967285 -1.001189947128296 1.0209498405456543 1.0013618469238281 -0.9943888187408447 0.993230402469635
-0.15901049971580505 0.6171571612358093 0.9830753803253174 0.3866134583950043 0.25521647930145264 0.9999056458473206 -0.9949520230293274 -0.007581903133541346 0.9952843189239502 1.0181844234466553 -0.017043152824044228 1.0012680292129517 -1.0032289028167725 -1.0017807483673096 1.0202118158340454 1.0010098218917847 -0.9947187900543213 0.9927334785461426
-0.15490539371967316 0.6175271272659302 0.9835554957389832 0.3588531017303467 0.22078707814216614 0.9997725486755371 -0.9936659336090088 -0.007207151502370834 0.9956269860267639 1.0182929039001465 -0.016148576512932777 1.0014814138412476 -1.0034950971603394 -1.001439094543457 1.0197635889053345 1.0006645917892456 -0.9951294660568237 0.9926769137382507
-0.14965814352035522 0.6176741719245911 0.9842616319656372 0.32144272327423096 0.17513832449913025 0.9994406700134277 -0.9902506470680237 -0.006055263802409172 0.9962998628616333 1.0183801651000977 -0.014912751503288746 1.0016655921936035 -1.0034716129302979 -1.0013432502746582 1.0196702480316162 1.0003584623336792 -0.995660126209259 0.993289589881897
-0.14521050453186035 0.6173839569091797 0.9848148822784424 0.2844347059726715 0.13014131784439087 0.9992223381996155 -0.9846447110176086 -0.004078505095094442 0.9972536563873291 1.0183485746383667 -0.013764436356723309 1.0018965005874634 -1.004528522491455 -1.000838041305542 1.0202387571334839 1.0002291202545166 -0.996010959148407 0.9947957396507263
-0.1421874612569809 0.6168922185897827 0.9850809574127197 0.2569902539253235 0.09679755568504333 0.9989684224128723 -0.979047954082489 -0.0020391764119267464 0.9981648921966553 1.01839017868042 -0.01275559701025486 1.00201416015625 -1.0043541193008423 -1.0016429424285889 1.020223617553711 1.0001801252365112 -0.996149480342865 0.9954915046691895
-0.13920851051807404 0.6161102652549744 0.985050618648529 0.2203829139471054 0.05284272879362106 0.9985302090644836 -0.9688536524772644 0.0017075171926990151 0.9993274807929993 1.0184248685836792 -0.011414327658712864 1.0022226572036743 -1.0050030946731567 -1.0032678842544556 1.0212770700454712 1.0002068281173706 -0.9963876008987427 0.9968884587287903
-0.13574717938899994 0.6145431399345398 0.9846735596656799 0.19370220601558685 0.020678965374827385 0.9980381727218628 -0.9589259028434753 0.005226567387580872 0.9999537467956543 1.018314003944397 -0.010515116155147552 1.0024709701538086 -1.0033643245697021 -1.0043672323226929 1.0216131210327148 1.000418782234192 -0.9965117573738098 0.9976969361305237
-0.13334967195987701 0.6129016876220703 0.9841832518577576 0.16784098744392395 -0.01069912314414978 0.9975083470344543 -0.9469773173332214 0.009277989156544209 1.000451683998108 1.0182429552078247 -0.009677490219473839 1.0027360916137695 -1.0036954879760742 -1.0049413442611694 1.0220465660095215 1.0004446506500244 -0.9965648055076599 0.9982430338859558
-0.13114604353904724 0.6112726330757141 0.9834123253822327 0.14279818534851074 -0.04088849201798439 0.9967485070228577 -0.9285937547683716 0.015792781487107277 1.0007737874984741 1.017938256263733 -0.008781898766756058 1.0031123161315918 -1.0055391788482666 -1.0050368309020996 1.0230084657669067 1.0003747940063477 -0.9965255260467529 0.9985440373420715
-0.12844979763031006 0.6083734631538391 0.9824198484420776 0.11007247120141983 -0.07900406420230865 0.9953638315200806 -0.9125831127166748 0.021431250497698784 1.0006245374679565 1.0175997018814087 -0.008177561685442924 1.0033937692642212 -1.0063285827636719 -1.0054705142974854 1.0230886936187744 1.000432014465332 -0.996522068977356 0.9985173344612122
-0.12650376558303833 0.6060776114463806 0.9818446636199951 0.08612323552370071 -0.10634016990661621 0.994021475315094 -0.8949723839759827 0.027559708803892136 1.0004605054855347 1.0172652006149292 -0.007638611365109682 1.0036019086837769 -1.0060791969299316 -1.0057622194290161 1.0230439901351929 1.0004057884216309 -0.9964240789413452 0.9982748031616211
-0.12480301409959793 0.6035160422325134 0.9816210865974426 0.05625581368803978 -0.14190590381622314 0.9918825626373291 -0.8688901662826538 0.036312542855739594 1.0000211000442505 1.016723394393921 -0.007042692508548498 1.0037754774093628 -1.0065803527832031 -1.006868600845337 1.0228458642959595 1.000312089920044 -0.9963414072990417 0.9980595111846924
-0.12262394279241562 0.6000677943229675 0.9819090366363525 0.03570778667926788 -0.1675809770822525 0.9903464317321777 -0.8478768467903137 0.04305032640695572 0.9996611475944519 1.0162938833236694 -0.006726112216711044 1.0038056373596191 -1.0070672035217285 -1.0065165758132935 1.0225862264633179 1.0001782178878784 -0.9962549209594727 0.9978562593460083
-0.12053456157445908 0.5966698527336121 0.9828737378120422 0.010307738557457924 -0.1993684470653534 0.9881550073623657 -0.8175573348999023 0.052632179111242294 0.9990373253822327 1.0156861543655396 -0.0065833753906190395 1.0037426948547363 -1.0069189071655273 -1.0063573122024536 1.0219848155975342 1.0000091791152954 -0.9961472153663635 0.9977129101753235
-0.11909699440002441 0.5941793322563171 0.9837763905525208 -0.0075942156836390495 -0.22178472578525543 0.9866949915885925 -0.7774311304092407 0.06508319079875946 0.9984467625617981 1.0149518251419067 -0.0063824960961937904 1.0036967992782593 -1.0068755149841309 -1.0058215856552124 1.0214835405349731 0.9998100399971008 -0.9958747625350952 0.9978366494178772
-0.11711251735687256 0.591271698474884 0.9848502278327942 -0.02915324829518795 -0.2495432198047638 0.985349714756012 -0.7605538368225098 0.07010313123464584 0.9983288049697876 1.014556646347046 -0.0063524311408400536 1.0037071704864502 -1.0071085691452026 -1.0059813261032104 1.0215497016906738 0.9996497631072998 -0.995758056640625 0.9979965686798096
-0.11548890918493271 0.5892729759216309 0.9856263399124146 -0.0437651090323925 -0.26872488856315613 0.9848082065582275 -0.7345368266105652 0.07765927165746689 0.9983149766921997 1.0140841007232666 -0.006450319197028875 1.0037574768066406 -1.0070178508758545 -1.006443738937378 1.021420955657959 0.9994639754295349 -0.9955814480781555 0.998313844203949
-0.11370354890823364 0.5873629450798035 0.9863411784172058 -0.05712863430380821 -0.28617483377456665 0.9845914840698242 -0.6992884278297424 0.0872989073395729 0.9985834956169128 1.0135092735290527 -0.006458628457039595 1.0038418769836426 -1.0078341960906982 -1.0051301717758179 1.0223366022109985 0.9990864992141724 -0.9952602982521057 0.9987991452217102
-0.11128167808055878 0.5854136943817139 0.9872417449951172 -0.07307450473308563 -0.3074421286582947 0.9849852323532104 -0.6727350950241089 0.09433156996965408 0.99899822473526 1.0131133794784546 -0.006484545301645994 1.003883719444275 -1.0078110694885254 -1.0048884153366089 1.0228245258331299 0.9988154768943787 -0.9949709177017212 0.999131441116333
-0.109307661652565 0.5842355489730835 0.9877991080284119 -0.08358387649059296 -0.3219781517982483 0.9855950474739075 -0.6459428668022156 0.10108762979507446 0.9995153546333313 1.012752890586853 -0.00649643037468195 1.0039042234420776 -1.007494568824768 -1.0028915405273438 1.022523045539856 0.9985882639884949 -0.9948404431343079 0.9994094371795654
-0.10739443451166153 0.5833958983421326 0.9883472919464111 -0.09317788481712341 -0.3352743685245514 0.9864165782928467 -0.6102664470672607 0.10932223498821259 1.0005685091018677 1.0123934745788574 -0.006475531496107578 1.0038119554519653 -1.0084383487701416 -1.000008225440979 1.023209810256958 0.9982551336288452 -0.9947255253791809 0.9995718598365784
-0.10468965768814087 0.58249831199646 0.9890264272689819 -0.10447032749652863 -0.3514777719974518 0.9874873757362366 -0.584126889705658 0.11492811143398285 1.0017026662826538 1.0121161937713623 -0.006343891844153404 1.0036799907684326 -1.010345220565796 -0.9969261288642883 1.0241608619689941 0.9979621171951294 -0.9945668578147888 0.9995289444923401
-0.10266189277172089 0.5822486877441406 0.9894558191299438 -0.11192895472049713 -0.36269256472587585 0.9883307218551636 -0.5586585402488708 0.11995890736579895 1.003175139427185 1.011987328529358 -0.006278533022850752 1.0034894943237305 -1.0114613771438599 -0.9888594150543213 1.0244383811950684 0.9975718259811401 -0.9943385720252991 0.9993008971214294
-0.10021345317363739 0.5823935866355896 0.9902253150939941 -0.1226152777671814 -0.37955865263938904 0.9891026616096497 -0.5175633430480957 0.12671320140361786 1.005924940109253 1.0119789838790894 -0.006179368123412132 1.0030174255371094 -1.0143455266952515 -0.9785308241844177 1.0251680612564087 0.9972198605537415 -0.9942899346351624 0.9990742802619934
-0.09773936122655869 0.5829946398735046 0.991011917591095 -0.12844911217689514 -0.38863101601600647 0.9891639947891235 -0.48607417941093445 0.13072796165943146 1.0079479217529297 1.0121015310287476 -0.00599824171513319 1.0025060176849365 -1.0163651704788208 -0.9644802212715149 1.0251288414001465 0.9969144463539124 -0.994055986404419 0.998816192150116
-0.09617935866117477 0.5837225914001465 0.9915159344673157 -0.13399696350097656 -0.3973294794559479 0.9889858365058899 -0.4638904631137848 0.13266129791736603 1.0089913606643677 1.0122402906417847 -0.005886802915483713 1.00211501121521 -1.0195139646530151 -0.9495943188667297 1.0252138376235962 0.9967957735061646 -0.9939037561416626 0.9987019300460815
-0.0943167507648468 0.5849372744560242 0.9920327067375183 -0.14032667875289917 -0.4077114760875702 0.9883812069892883 -0.44278863072395325 0.13383817672729492 1.0095726251602173 1.0125272274017334 -0.005773242097347975 1.0017178058624268 -1.0228012800216675 -0.9321374893188477 1.0250303745269775 0.9966521859169006 -0.9937535524368286 0.9986845254898071
-0.09317483007907867 0.5862486958503723 0.9924113154411316 -0.14471100270748138 -0.41502752900123596 0.9878347516059875 -0.4227372109889984 0.13421279191970825 1.0099047422409058 1.0127851963043213 -0.00559212826192379 1.0013483762741089 -1.027449131011963 -0.9123871922492981 1.0251457691192627 0.9964708685874939 -0.9935391545295715 0.9987543225288391
-0.09216902405023575 0.5877785086631775 0.9927436113357544 -0.1488216072320938 -0.42183539271354675 0.9873974323272705 -0.40344393253326416 0.13367947936058044 1.0097650289535522 1.0128848552703857 -0.005386359989643097 1.001031517982483 -1.0343680381774902 -0.8805786967277527 1.0244060754776 0.9962805509567261 -0.9932416677474976 0.9989327192306519
-0.09142449498176575 0.5897851586341858 0.9931279420852661 -0.15353047847747803 -0.4299776256084442 0.9869625568389893 -0.3793463110923767 0.1316099613904953 1.0090289115905762 1.0126233100891113 -0.0053125969134271145 1.000956654548645 -1.0394150018692017 -0.8545101284980774 1.0239005088806152 0.9961909651756287 -0.9930630922317505 0.9991416335105896
-0.09115379303693771 0.5914812088012695 0.9934356808662415 -0.15683741867542267 -0.4356190860271454 0.986981213092804 -0.362491250038147 0.1294548660516739 1.0080595016479492 1.0119627714157104 -0.0052393232472240925 1.0009634494781494 -1.0454908609390259 -0.8264305591583252 1.0236423015594482 0.9960878491401672 -0.9928603172302246 0.9994142651557922
-0.09130668640136719 0.5936107039451599 0.9937936067581177 -0.16074056923389435 -0.4424586892127991 0.9873068332672119 -0.34122687578201294 0.12581144273281097 1.006187081336975 1.009848952293396 -0.005193689372390509 1.0011181831359863 -1.0547949075698853 -0.7858027815818787 1.0227378606796265 0.9960020780563354 -0.9927673935890198 0.9995748996734619
-0.09154685586690903 0.5952866673469543 0.9940544366836548 -0.16346216201782227 -0.44699153304100037 0.9878568053245544 -0.32654809951782227 0.12200856953859329 1.0047276020050049 1.0072262287139893 -0.005254034884274006 1.0014052391052246 -1.0617974996566772 -0.7530753016471863 1.022140383720398 0.9958885312080383 -0.9926257729530334 0.9996623992919922
-0.09214192628860474 0.5973581075668335 0.9942958950996399 -0.16674020886421204 -0.4525650441646576 0.9888045191764832 -0.3085482716560364 0.11637892574071884 1.0030517578125 1.0017648935317993 -0.0057304599322378635 1.0018975734710693 -1.0759696960449219 -0.6975400447845459 1.021942377090454 0.9956604242324829 -0.9924306273460388 0.9996485114097595
-0.09283078461885452 0.5986770391464233 0.9944205284118652 -0.169779971241951 -0.45747238397598267 0.9897620677947998 -0.29198315739631653 0.10991503298282623 1.002084493637085 0.9935827851295471 -0.00664483429864049 1.0024935007095337 -1.088741421699524 -0.6524414420127869 1.0222634077072144 0.9955376982688904 -0.9923758506774902 0.9995430111885071
-0.09410706907510757 0.6007396578788757 0.9945115447044373 -0.17224419116973877 -0.460846483707428 0.9903668165206909 -0.2808767557144165 0.1047346293926239 1.0019570589065552 0.9853183627128601 -0.007724281400442123 1.0028642416000366 -1.095278263092041 -0.6295987963676453 1.0224746465682983 0.9954895377159119 -0.9923729300498962 0.9994971752166748
-0.09508413076400757 0.6018764972686768 0.9943221211433411 -0.17479896545410156 -0.46419161558151245 0.9908295273780823 -0.27082517743110657 0.09909361600875854 1.0023783445358276 0.9747506976127625 -0.008689584210515022 1.0031296014785767 -1.104994535446167 -0.5943021774291992 1.022430419921875 0.9954453706741333 -0.9922856688499451 0.99942946434021
-0.09607003629207611 0.6030773520469666 0.9940195679664612 -0.17839865386486053 -0.4683523178100586 0.9911252856254578 -0.2586839199066162 0.09167388081550598 1.003575325012207 0.9577318429946899 -0.01067639421671629 1.0033516883850098 -1.1185368299484253 -0.5486758947372437 1.0231609344482422 0.9953307509422302 -0.9921762347221375 0.9993887543678284
-0.0973697379231453 0.6045238971710205 0.9933985471725464 -0.18095852434635162 -0.47136056423187256 0.9911143779754639 -0.2504730820655823 0.08630288392305374 1.0046985149383545 0.9429541826248169 -0.0124557726085186 1.0034987926483154 -1.1292383670806885 -0.5148787498474121 1.0235595703125 0.9952719211578369 -0.9920921325683594 0.9993855953216553
-0.09801571071147919 0.6052048206329346 0.9927970767021179 -0.18359097838401794 -0.4741348624229431 0.9910411834716797 -0.24313852190971375 0.0809272974729538 1.0057542324066162 0.9262703657150269 -0.014325723983347416 1.0036901235580444 -1.1401010751724243 -0.4813768267631531 1.0239449739456177 0.9952375292778015 -0.9920358061790466 0.9994221329689026
-0.09820952266454697 0.605578601360321 0.9920777082443237 -0.18624846637248993 -0.47676023840904236 0.9908570051193237 -0.23643113672733307 0.07621940970420837 1.0066328048706055 0.9079636931419373 -0.016468651592731476 1.0038957595825195 -1.1514263153076172 -0.44983452558517456 1.0242241621017456 0.9951953291893005 -0.9919071197509766 0.999488353729248
-0.09756224602460861 0.6054840683937073 0.9913313388824463 -0.18988382816314697 -0.47999247908592224 0.9906271696090698 -0.22842474281787872 0.07043203711509705 1.0071563720703125 0.88166344165802 -0.019591068848967552 1.0042839050292969 -1.1663577556610107 -0.40746623277664185 1.023955225944519 0.9951344132423401 -0.9917445778846741 0.9995371699333191
-0.09609627723693848 0.6048528552055359 0.9908100366592407 -0.19271109998226166 -0.48224660754203796 0.9904714226722717 -0.2231753170490265 0.06667706370353699 1.0071476697921753 0.8607790470123291 -0.022055620327591896 1.0047426223754883 -1.1778143644332886 -0.37742358446121216 1.0237061977386475 0.99508136510849 -0.9915705919265747 0.9995534420013428
-0.0926404669880867 0.602825939655304 0.9905275106430054 -0.19631841778755188 -0.48438411951065063 0.9904077053070068 -0.21679413318634033 0.06249614432454109 1.0066642761230469 0.8245759010314941 -0.02604391798377037 1.0055347681045532 -1.1961270570755005 -0.32785531878471375 1.0229511260986328 0.9950960278511047 -0.9912925362586975 0.9995299577713013
-0.08699211478233337 0.5994827151298523 0.990646243095398 -0.19980217516422272 -0.4862087368965149 0.9903594255447388 -0.21082180738449097 0.05929122865200043 1.005880355834961 0.8023481369018555 -0.028615111485123634 1.0058670043945312 -1.2082297801971436 -0.30086174607276917 1.023002028465271 0.9951525926589966 -0.9912240505218506 0.9994746446609497
-0.08104395866394043 0.595927357673645 0.9911509156227112 -0.2021687626838684 -0.48721468448638916 0.9903630018234253 -0.20674647390842438 0.057569172233343124 1.005269169807434 0.7799075841903687 -0.031177178025245667 1.0060248374938965 -1.2194011211395264 -0.2736712694168091 1.0224965810775757 0.9951884746551514 -0.9911337494850159 0.9993340969085693
-0.07117903232574463 0.5895392894744873 0.992218554019928 -0.20539788901805878 -0.4882684051990509 0.9906778931617737 -0.20169463753700256 0.05633282661437988 1.0046488046646118 0.750541627407074 -0.034525688737630844 1.0059658288955688 -1.2348912954330444 -0.24027909338474274 1.0220595598220825 0.9952058792114258 -0.9909958243370056 0.9991617202758789
-0.062264010310173035 0.5835670232772827 0.9931568503379822 -0.20782560110092163 -0.4885985851287842 0.9910004734992981 -0.1981453150510788 0.05611627548933029 1.004320502281189 0.7292611598968506 -0.03686612844467163 1.0058066844940186 -1.246090054512024 -0.21636728942394257 1.0218459367752075 0.9952924847602844 -0.9908854961395264 0.998940646648407
-0.052076131105422974 0.5767275094985962 0.9940593838691711 -0.21024177968502045 -0.48875999450683594 0.9914246201515198 -0.19474121928215027 0.056390829384326935 1.0042060613632202 0.7024174332618713 -0.03992149606347084 1.005490779876709 -1.2609138488769531 -0.18544639647006989 1.0214931964874268 0.9955167770385742 -0.9908777475357056 0.9986738562583923
-0.03663855791091919 0.5660011172294617 0.9948352575302124 -0.2132481038570404 -0.48822304606437683 0.9920468926429749 -0.19032442569732666 0.0570903941988945 1.0041447877883911 0.6832718253135681 -0.04219963401556015 1.0051900148391724 -1.2726411819458008 -0.16395747661590576 1.0219860076904297 0.9956148862838745 -0.9909267425537109 0.9984983205795288
-0.02413458563387394 0.5569583773612976 0.9952113032341003 -0.2152811884880066 -0.4877271354198456 0.9923324584960938 -0.18721620738506317 0.0579422190785408 1.0041821002960205 0.6653327941894531 -0.044386956840753555 1.0050150156021118 -1.2840924263000488 -0.14359192550182343 1.022183895111084 0.9957053661346436 -0.9910268187522888 0.9984082579612732
-0.010718568228185177 0.5469655990600586 0.9951984882354736 -0.2170698493719101 -0.48718634247779846 0.9925230741500854 -0.1829792559146881 0.05913151428103447 1.004284381866455 0.6430497765541077 -0.047278694808483124 1.0046731233596802 -1.2994085550308228 -0.11716114729642868 1.0224437713623047 0.9958081841468811 -0.9911223649978638 0.9984748363494873
0.008096055127680302 0.5323729515075684 0.9951168298721313 -0.21948647499084473 -0.4861014783382416 0.9924086928367615 -0.17984913289546967 0.060077328234910965 1.0041828155517578 0.6279696226119995 -0.04921756684780121 1.0043567419052124 -1.3104968070983887 -0.09798510372638702 1.0223910808563232 0.9959287643432617 -0.9912397265434265 0.998691737651825
0.02763407491147518 0.5162438154220581 0.9950906038284302 -0.2219231277704239 -0.4848930239677429 0.9915871620178223 -0.17466528713703156 0.06206421181559563 1.0035475492477417 0.6057961583137512 -0.05253097787499428 1.0037322044372559 -1.3281437158584595 -0.06767214089632034 1.021733283996582 0.9962866902351379 -0.9914928078651428 0.9992275238037109
0.042697470635175705 0.5033872723579407 0.9952203035354614 -0.2225627303123474 -0.48443347215652466 0.9910546541213989 -0.17278611660003662 0.06293469667434692 1.0032566785812378 0.5940747857093811 -0.05447463318705559 1.0033750534057617 -1.3393253087997437 -0.05042559653520584 1.0215727090835571 0.9965126514434814 -0.9916549324989319 0.9995236396789551
0.05797434598207474 0.48973751068115234 0.9955530166625977 -0.2230609804391861 -0.48332545161247253 0.989683985710144 -0.16873589158058167 0.06468905508518219 1.0024529695510864 0.5838649272918701 -0.056429874151945114 1.0030455589294434 -1.3501670360565186 -0.03411310538649559 1.0212467908859253 0.9966795444488525 -0.9917666912078857 0.9997453093528748
0.07853980362415314 0.470953106880188 0.996165931224823 -0.2227708101272583 -0.4822695255279541 0.9885628819465637 -0.16595320403575897 0.06579870730638504 1.0020266771316528 0.5749971866607666 -0.05835886299610138 1.0028067827224731 -1.3606191873550415 -0.018758147954940796 1.0206177234649658 0.9967971444129944 -0.9919381737709045 0.999885082244873
0.0937981829047203 0.4563613533973694 0.9966588020324707 -0.22218915820121765 -0.48139888048171997 0.9874873161315918 -0.16352608799934387 0.06687269359827042 1.0016872882843018 0.5675669312477112 -0.060184042900800705 1.0025898218154907 -1.3740763664245605 0.00036378379445523024 1.0194908380508423 0.9971469640731812 -0.9922743439674377 0.9998698234558105
0.11369305849075317 0.4367290735244751 0.9970467686653137 -0.2208855152130127 -0.48063161969184875 0.9864065647125244 -0.16073395311832428 0.06821276247501373 1.0016858577728271 0.5596702098846436 -0.06269212067127228 1.0022087097167969 -1.3851876258850098 0.013830913230776787 1.0186946392059326 0.9974096417427063 -0.9925909042358398 0.9998331069946289
0.12814286351203918 0.42165106534957886 0.9970993995666504 -0.21946510672569275 -0.48020970821380615 0.98604816198349 -0.1587235927581787 0.0690576359629631 1.0018267631530762 0.554888129234314 -0.0646442249417305 1.001991629600525 -1.395490288734436 0.025724712759256363 1.018206000328064 0.9975722432136536 -0.9928272366523743 0.9997771978378296
0.1423187404870987 0.4067341983318329 0.9969252347946167 -0.21786300837993622 -0.48043036460876465 0.9861012697219849 -0.15651674568653107 0.06983741372823715 1.002155065536499 0.5499781966209412 -0.06705517321825027 1.0015497207641602 -1.4076837301254272 0.04077346250414848 1.017432689666748 0.9977391958236694 -0.9931755065917969 0.999752402305603
0.16037161648273468 0.38710054755210876 0.9964264631271362 -0.2158309817314148 -0.48092877864837646 0.9871253371238708 -0.15498651564121246 0.07028742879629135 1.0025166273117065 0.5473127365112305 -0.06887654960155487 1.0011272430419922 -1.4163652658462524 0.05119754746556282 1.017049789428711 0.9978184103965759 -0.9933770895004272 0.9997543096542358
0.17344608902931213 0.3725806474685669 0.9957285523414612 -0.21405227482318878 -0.48182860016822815 0.9883869886398315 -0.15347421169281006 0.07059239596128464 1.0027046203613281 0.5453698635101318 -0.07063720375299454 1.0005658864974976 -1.425567388534546 0.060654133558273315 1.0169204473495483 0.9978951811790466 -0.9936860203742981 0.9998089075088501
0.19051028788089752 0.3536805510520935 0.9945879578590393 -0.2112407237291336 -0.48330169916152954 0.9909161925315857 -0.15130217373371124 0.07078182697296143 1.0026053190231323 0.5432928204536438 -0.07347367703914642 0.9998112320899963 -1.4405814409255981 0.0740942731499672 1.0176372528076172 0.9979907870292664 -0.9941837191581726 0.9998854994773865
0.20716959238052368 0.33521732687950134 0.9932677745819092 -0.2100946456193924 -0.48399877548217773 0.9919393062591553 -0.15015001595020294 0.0706309899687767 1.002204418182373 0.5429691672325134 -0.07500132918357849 0.9993796348571777 -1.4486565589904785 0.08112335950136185 1.0181447267532349 0.9979498386383057 -0.9943886399269104 0.9998765587806702
0.21936066448688507 0.32150211930274963 0.9924367666244507 -0.20792421698570251 -0.48535099625587463 0.9937371015548706 -0.1490456610918045 0.0703088641166687 1.0015782117843628 0.5426431894302368 -0.0767383798956871 0.9992141127586365 -1.455801248550415 0.0882163718342781 1.0186357498168945 0.997858464717865 -0.994600236415863 0.9998072981834412
0.23166806995868683 0.3079376220703125 0.9915876388549805 -0.2065514773130417 -0.4865359663963318 0.9948156476020813 -0.14783617854118347 0.06987413763999939 1.0008724927902222 0.542832612991333 -0.0782870277762413 0.9990969896316528 -1.4624991416931152 0.0943186804652214 1.0191186666488647 0.9978629946708679 -0.9948185086250305 0.9997155666351318
0.24715165793895721 0.29078051447868347 0.9906701445579529 -0.20476599037647247 -0.48813948035240173 0.995533287525177 -0.1460534930229187 0.0686490461230278 1.0000554323196411 0.543424129486084 -0.08021121472120285 0.9992111921310425 -1.4704502820968628 0.10111113637685776 1.0195417404174805 0.9977948665618896 -0.995064377784729 0.9995504021644592
0.2583182156085968 0.2781236469745636 0.9902001619338989 -0.2034759670495987 -0.48913368582725525 0.995622992515564 -0.14492008090019226 0.06771602481603622 0.9996420741081238 0.543929934501648 -0.08141019195318222 0.9993631839752197 -1.475001335144043 0.1047942265868187 1.0193222761154175 0.9977096319198608 -0.9951386451721191 0.9993817806243896
0.2692832946777344 0.26608556509017944 0.9900526404380798 -0.20256009697914124 -0.48988038301467896 0.9954100251197815 -0.1435055434703827 0.06687632203102112 0.9993336200714111 0.5445154309272766 -0.08305860310792923 0.9996768236160278 -1.4812992811203003 0.11169164627790451 1.0196706056594849 0.9976379871368408 -0.995275616645813 0.9991804361343384
0.2834230661392212 0.2508193254470825 0.9903067946434021 -0.20149259269237518 -0.4908381998538971 0.994849443435669 -0.14249952137470245 0.06590680778026581 0.9992813467979431 0.5445278882980347 -0.08412174880504608 0.9998551607131958 -1.4844199419021606 0.11517798155546188 1.0188695192337036 0.9976601004600525 -0.9954346418380737 0.9990324974060059
0.29329022765159607 0.24016177654266357 0.990684986114502 -0.2006988227367401 -0.49140438437461853 0.9943082928657532 -0.14159812033176422 0.06502602994441986 0.9993274807929993 0.5441227555274963 -0.08522943407297134 1.0000630617141724 -1.4876372814178467 0.11826874315738678 1.0185446739196777 0.9977445602416992 -0.995628297328949 0.998923122882843
0.3026769161224365 0.23011669516563416 0.9911270141601562 -0.20008353888988495 -0.4917406141757965 0.9937409162521362 -0.14025045931339264 0.0641099140048027 0.9995331168174744 0.542872428894043 -0.08686387538909912 1.0003795623779297 -1.489773154258728 0.12139182537794113 1.0175451040267944 0.9978553652763367 -0.9959510564804077 0.998879611492157
0.3173362910747528 0.21456827223300934 0.9917096495628357 -0.19916307926177979 -0.49165958166122437 0.9930551052093506 -0.1382070779800415 0.06310782581567764 0.9996020197868347 0.5390021800994873 -0.08882997930049896 1.0006215572357178 -1.4922659397125244 0.12741780281066895 1.0174322128295898 0.9978715181350708 -0.9962502121925354 0.999016284942627
0.32537633180618286 0.2065008282661438 0.9917528629302979 -0.19875860214233398 -0.4914700984954834 0.9928256273269653 -0.13745592534542084 0.06277769804000854 0.9996126890182495 0.534968376159668 -0.09027453511953354 1.0007895231246948 -1.4932600259780884 0.1314384937286377 1.017453908920288 0.9978229999542236 -0.9964269399642944 0.9991949200630188
0.33286353945732117 0.19917310774326324 0.991589367389679 -0.19813033938407898 -0.49084511399269104 0.9926323294639587 -0.13620848953723907 0.06224078685045242 0.9994065165519714 0.5299100279808044 -0.09178252518177032 1.0010560750961304 -1.4934272766113281 0.13353945314884186 1.0177055597305298 0.9978792667388916 -0.9965687394142151 0.9994254112243652
0.3423156142234802 0.19025470316410065 0.991146445274353 -0.19745586812496185 -0.48969781398773193 0.992536187171936 -0.1346452534198761 0.0614316463470459 0.9992210865020752 0.5233151316642761 -0.09337364137172699 1.0012882947921753 -1.493710994720459 0.1364486813545227 1.0178813934326172 0.99794602394104 -0.9966935515403748 0.9996790885925293
0.3487885296344757 0.18463179469108582 0.9906648993492126 -0.1968144327402115 -0.48865196108818054 0.9924749135971069 -0.13325567543506622 0.06083308160305023 0.9990121722221375 0.5154069662094116 -0.09521058201789856 1.0015759468078613 -1.4934059381484985 0.1403529793024063 1.0182209014892578 0.9979139566421509 -0.9968690872192383 0.9999220371246338
0.3546903729438782 0.17993244528770447 0.9901745915412903 -0.19629277288913727 -0.4872554540634155 0.9923142790794373 -0.13118615746498108 0.06044205650687218 0.9984901547431946 0.5024635791778564 -0.09776108711957932 1.0020338296890259 -1.492456316947937 0.142715185880661 1.0183463096618652 0.9979130029678345 -0.9970386624336243 1.0000498294830322
0.3620821535587311 0.1745888888835907 0.9896537661552429 -0.19503463804721832 -0.4850982129573822 0.9918168187141418 -0.12953808903694153 0.06047889590263367 0.9980320930480957 0.4913316071033478 -0.09974625706672668 1.0024200677871704 -1.4920819997787476 0.14584751427173615 1.0188217163085938 0.9980446696281433 -0.9972216486930847 1.0000125169754028
0.3672494888305664 0.17127206921577454 0.9893765449523926 -0.19421744346618652 -0.4833887815475464 0.9915355443954468 -0.1276322305202484 0.06121635064482689 0.9975063800811768 0.4792064428329468 -0.10207098722457886 1.0028090476989746 -1.4906885623931885 0.14952050149440765 1.0187430381774902 0.998083770275116 -0.9974532127380371 0.9999040961265564
0.37205004692077637 0.168528214097023 0.9892395734786987 -0.19307275116443634 -0.4815807044506073 0.9910889863967896 -0.12469518929719925 0.06313456594944 0.9968420267105103 0.461271733045578 -0.10543616861104965 1.0032329559326172 -1.4892991781234741 0.15244129300117493 1.018514633178711 0.9980673789978027 -0.9977339506149292 0.9996310472488403
0.377943217754364 0.16577036678791046 0.9890395402908325 -0.1915818750858307 -0.478770911693573 0.9904536604881287 -0.12256531417369843 0.0652182325720787 0.9965111017227173 0.4470307528972626 -0.10822790861129761 1.0033994913101196 -1.488452434539795 0.1569710522890091 1.0180095434188843 0.9981158971786499 -0.9979091286659241 0.9993558526039124
0.3832120895385742 0.16377684473991394 0.9887850880622864 -0.18954525887966156 -0.47619137167930603 0.9899193048477173 -0.11929600685834885 0.0695609524846077 0.9965465664863586 0.4273439645767212 -0.11228727549314499 1.0033984184265137 -1.486902117729187 0.15917281806468964 1.017530918121338 0.9981085062026978 -0.9981732368469238 0.9989829063415527
0.38666999340057373 0.16271094977855682 0.988507866859436 -0.18802820146083832 -0.4745722711086273 0.9897041916847229 -0.11633392423391342 0.07427338510751724 0.9966921806335449 0.4121931791305542 -0.1155315488576889 1.0031299591064453 -1.4851056337356567 0.16377772390842438 1.0168870687484741 0.9980587959289551 -0.9983344078063965 0.9986402988433838
0.39030152559280396 0.1618141084909439 0.9879159927368164 -0.18597912788391113 -0.4722631275653839 0.9899260997772217 -0.11195594817399979 0.08250109851360321 0.9970734119415283 0.3919760286808014 -0.11984089761972427 1.002556562423706 -1.4844534397125244 0.16541920602321625 1.0166287422180176 0.9979729652404785 -0.9984978437423706 0.9984352588653564
0.39253538846969604 0.16117098927497864 0.9873422384262085 -0.18451352417469025 -0.4703929126262665 0.990394115447998 -0.10849467664957047 0.09035325795412064 0.9975776076316833 0.37710362672805786 -0.12325830012559891 1.0019593238830566 -1.483970046043396 0.16920782625675201 1.016422986984253 0.9979868531227112 -0.9986462593078613 0.9983195066452026
0.3943600058555603 0.1608193963766098 0.9866569638252258 -0.18277929723262787 -0.46890971064567566 0.9911922812461853 -0.10314872860908508 0.10313821583986282 0.9983663558959961 0.35805606842041016 -0.12806645035743713 1.0009773969650269 -1.4834277629852295 0.17139902710914612 1.0165584087371826 0.9980452656745911 -0.9987898468971252 0.9982428550720215
0.3962005078792572 0.16023612022399902 0.985799252986908 -0.18063433468341827 -0.4668932557106018 0.9924063682556152 -0.09891577064990997 0.11443263292312622 0.9993118643760681 0.3444803059101105 -0.13151872158050537 1.0001634359359741 -1.483162522315979 0.17252537608146667 1.0166146755218506 0.9981322884559631 -0.9988648295402527 0.9982512593269348
0.3970051109790802 0.1600109189748764 0.985171914100647 -0.17908059060573578 -0.4655832052230835 0.9933686852455139 -0.09400063753128052 0.12738122045993805 1.000273585319519 0.3316696286201477 -0.13489776849746704 0.9994059205055237 -1.4840120077133179 0.17466937005519867 1.0169928073883057 0.9982680082321167 -0.9989163875579834 0.9982800483703613
0.3972383141517639 0.15928281843662262 0.9845793843269348 -0.1775015890598297 -0.46437227725982666 0.9942508339881897 -0.08644983172416687 0.14679773151874542 1.001828908920288 0.31657305359840393 -0.13963155448436737 0.9987154006958008 -1.4841235876083374 0.17516840994358063 1.0172029733657837 0.9985408186912537 -0.9990023374557495 0.9983378648757935
0.39711934328079224 0.15844716131687164 0.9843405485153198 -0.17564766108989716 -0.46321845054626465 0.9952394962310791 -0.0799761489033699 0.1630617380142212 1.0029804706573486 0.30635708570480347 -0.14330364763736725 0.9985218048095703 -1.4843034744262695 0.17730562388896942 1.0173823833465576 0.9986639618873596 -0.9990473985671997 0.9983387589454651
0.39674004912376404 0.15761473774909973 0.9843747615814209 -0.17461541295051575 -0.46245795488357544 0.9957733750343323 -0.07227090001106262 0.1804722249507904 1.00409996509552 0.29717206954956055 -0.1467238813638687 0.998737096786499 -1.4842232465744019 0.17854109406471252 1.0174508094787598 0.9988241195678711 -0.9991390109062195 0.9982874393463135
0.39553308486938477 0.15590591728687286 0.985002338886261 -0.17296957969665527 -0.46128979325294495 0.9961462616920471 -0.05687699466943741 0.21196800470352173 1.0054327249526978 0.28194257616996765 -0.1533040851354599 0.999478816986084 -1.4860124588012695 0.17990048229694366 1.0180202722549438 0.999206006526947 -0.9991804957389832 0.9979931116104126
0.39449381828308105 0.15472769737243652 0.9856583476066589 -0.17254090309143066 -0.4610546827316284 0.9961576461791992 -0.04595661163330078 0.2325047105550766 1.0058867931365967 0.2777114808559418 -0.15561065077781677 0.9998612403869629 -1.486096739768982 0.18093638122081757 1.01813542842865 0.999273955821991 -0.9991900324821472 0.9978958368301392
0.3933789134025574 0.15333537757396698 0.9861863851547241 -0.17203831672668457 -0.46086084842681885 0.996087372303009 -0.03333045914769173 0.2542005181312561 1.0060611963272095 0.2724273204803467 -0.15880277752876282 1.0003719329833984 -1.4864754676818848 0.18179857730865479 1.0179413557052612 0.9996318817138672 -0.9992055296897888 0.9974502921104431
0.39143362641334534 0.15094731748104095 0.9869160652160645 -0.17150962352752686 -0.4605022370815277 0.9956779479980469 -0.013864276930689812 0.28468355536460876 1.0059682130813599 0.26666969060897827 -0.16270633041858673 1.0009057521820068 -1.486756682395935 0.1832294762134552 1.016892671585083 0.9999819993972778 -0.9991722702980042 0.997126042842865
0.3901520073413849 0.14907796680927277 0.9871906042098999 -0.17114326357841492 -0.46028217673301697 0.9952328205108643 0.0023928475566208363 0.30811697244644165 1.005844235420227 0.2632735073566437 -0.16594815254211426 1.001052975654602 -1.487750768661499 0.18321210145950317 1.0171864032745361 1.000314474105835 -0.9991478323936462 0.9969039559364319
0.3887097239494324 0.1468895524740219 0.9874579906463623 -0.17117942869663239 -0.4600285589694977 0.9946500658988953 0.020201614126563072 0.33202892541885376 1.0055396556854248 0.25986284017562866 -0.1701493263244629 1.000932216644287 -1.4893344640731812 0.1841191053390503 1.0168014764785767 1.0008193254470825 -0.9990895390510559 0.9967638850212097
0.3868464529514313 0.1435115784406662 0.9878236651420593 -0.1716519296169281 -0.45967623591423035 0.9937179684638977 0.04624474048614502 0.3647441267967224 1.0049526691436768 0.2585281729698181 -0.1730644404888153 1.0004332065582275 -1.4902788400650024 0.1848883330821991 1.016523838043213 1.0012563467025757 -0.9990573525428772 0.9968164563179016
0.3858337998390198 0.14058014750480652 0.988073468208313 -0.17185111343860626 -0.45951977372169495 0.99299556016922 0.06751847267150879 0.38978803157806396 1.0045188665390015 0.2574080526828766 -0.1763581931591034 0.999809205532074 -1.4912065267562866 0.1856037676334381 1.0165154933929443 1.0017911195755005 -0.9989975690841675 0.9970101118087769
0.38491290807724 0.13743337988853455 0.9883836507797241 -0.17215894162654877 -0.45938679575920105 0.9923160076141357 0.09032290428876877 0.414898544549942 1.0039604902267456 0.25649261474609375 -0.17952045798301697 0.998959481716156 -1.4914640188217163 0.18569013476371765 1.016434907913208 1.0021532773971558 -0.9990601539611816 0.9972434043884277
0.3842831552028656 0.13294650614261627 0.988594651222229 -0.1725933700799942 -0.4590660035610199 0.9914581179618835 0.12203299254179001 0.4482688903808594 1.0032846927642822 0.25588077306747437 -0.18374839425086975 0.9976040124893188 -1.493160367012024 0.1865706443786621 1.016481637954712 1.0025845766067505 -0.998967170715332 0.9974467754364014
0.3843061029911041 0.12766073644161224 0.9885069131851196 -0.17304907739162445 -0.4588907063007355 0.9909498691558838 0.15533411502838135 0.4814123511314392 1.002702236175537 0.2554384171962738 -0.18809334933757782 0.9963914752006531 -1.493578314781189 0.1882154643535614 1.0166683197021484 1.0033233165740967 -0.998797595500946 0.9977043271064758
0.38501229882240295 0.1230120062828064 0.9883204102516174 -0.17311154305934906 -0.4591172933578491 0.9909350275993347 0.18133686482906342 0.5060891509056091 1.0023573637008667 0.2553878724575043 -0.19155512750148773 0.995593786239624 -1.4939978122711182 0.18861955404281616 1.0168894529342651 1.0036134719848633 -0.9987733960151672 0.9977807998657227
0.3866254389286041 0.11786699295043945 0.9879336357116699 -0.17310120165348053 -0.45927515625953674 0.9911541938781738 0.20820817351341248 0.530621349811554 1.0020278692245483 0.25541335344314575 -0.19525937736034393 0.9950591921806335 -1.493540644645691 0.18996143341064453 1.0167614221572876 1.0041923522949219 -0.9987635612487793 0.997775137424469
0.39001572132110596 0.11031116545200348 0.9871817231178284 -0.17309221625328064 -0.45942267775535583 0.991883397102356 0.2446405291557312 0.5627820491790771 1.0017213821411133 0.2558395266532898 -0.20032130181789398 0.9951894283294678 -1.4941378831863403 0.19039152562618256 1.0169930458068848 1.004547119140625 -0.9987806081771851 0.9975890517234802
0.39332708716392517 0.10414335876703262 0.9865909814834595 -0.17277872562408447 -0.4596352279186249 0.9926412105560303 0.2720910906791687 0.5861481428146362 1.0016708374023438 0.2567010521888733 -0.2040729969739914 0.9957935214042664 -1.494445562362671 0.19166073203086853 1.0172661542892456 1.0049562454223633 -0.9986950159072876 0.9971773028373718
0.3989243507385254 0.09507004916667938 0.9859479069709778 -0.17222240567207336 -0.46002864837646484 0.9936229586601257 0.30861523747444153 0.6166627407073975 1.0017645359039307 0.2584357261657715 -0.2090233862400055 0.9972454905509949 -1.4944628477096558 0.19221056997776031 1.0173274278640747 1.005340576171875 -0.9988653659820557 0.9968248605728149
0.40400540828704834 0.0877847746014595 0.985547661781311 -0.17188242077827454 -0.4601932764053345 0.9942893385887146 0.3363090455532074 0.6388660669326782 1.0019510984420776 0.2601725161075592 -0.2125958353281021 0.9986233115196228 -1.4940375089645386 0.19376316666603088 1.0171293020248413 1.0056846141815186 -0.9990185499191284 0.99654221534729
0.4096720218658447 0.08042574673891068 0.9853934645652771 -0.17155343294143677 -0.4603232443332672 0.9947687983512878 0.3722996413707733 0.6674119830131531 1.0025830268859863 0.26272621750831604 -0.21711330115795135 1.0004669427871704 -1.4935191869735718 0.19554680585861206 1.0164783000946045 1.0059891939163208 -0.9992937445640564 0.9963220357894897
0.4182968735694885 0.07043783366680145 0.9856826066970825 -0.17065775394439697 -0.46099820733070374 0.9949634075164795 0.399196594953537 0.6887059807777405 1.0030200481414795 0.26428964734077454 -0.22042611241340637 1.0014718770980835 -1.4939080476760864 0.19594113528728485 1.0160884857177734 1.0061970949172974 -0.9994682669639587 0.9963033199310303
0.4254641830921173 0.06290940940380096 0.9861985445022583 -0.16985370218753815 -0.4616273045539856 0.994728684425354 0.42556247115135193 0.7094778418540955 1.0036206245422363 0.2654455900192261 -0.22349265217781067 1.0021215677261353 -1.4941389560699463 0.19672901928424835 1.015637755393982 1.0063238143920898 -0.9996430277824402 0.9963630437850952
0.4355755150318146 0.05301254987716675 0.9872506260871887 -0.16887034475803375 -0.4622558355331421 0.9939097762107849 0.46891215443611145 0.7434453964233398 1.0041459798812866 0.2653694748878479 -0.22813475131988525 1.0022172927856445 -1.4945366382598877 0.19726330041885376 1.0149927139282227 1.0065429210662842 -0.9999415874481201 0.9965032339096069
0.44611459970474243 0.043544091284275055 0.9885230660438538 -0.16770844161510468 -0.46313410997390747 0.9926854372024536 0.5028300881385803 0.7698245644569397 1.0040168762207031 0.2625025808811188 -0.2307499349117279 1.0013375282287598 -1.4947911500930786 0.1975942701101303 1.0148860216140747 1.0065979957580566 -1.0000207424163818 0.9965558052062988
0.45433735847473145 0.03687528893351555 0.9893430471420288 -0.16718576848506927 -0.4632752537727356 0.9922404289245605 0.5274636745452881 0.7891131043434143 1.0036247968673706 0.26053690910339355 -0.23109884560108185 1.000886082649231 -1.4948406219482422 0.19751949608325958 1.0149755477905273 1.006615161895752 -1.0000817775726318 0.9965798854827881
0.4625013768672943 0.03077509254217148 0.9899776577949524 -0.1664775311946869 -0.46348848938941956 0.9917828440666199 0.5435659885406494 0.8017827868461609 1.0032473802566528 0.2578461766242981 -0.23107397556304932 1.0004215240478516 -1.4952512979507446 0.19766657054424286 1.015460729598999 1.006629467010498 -1.0001907348632812 0.9966080188751221
0.47356608510017395 0.023414650931954384 0.9901458024978638 -0.16584144532680511 -0.4636785387992859 0.991426408290863 0.5746996998786926 0.8264205455780029 1.0021778345108032 0.2510991096496582 -0.23017121851444244 0.9998646974563599 -1.4950547218322754 0.19767627120018005 1.0158287286758423 1.0066943168640137 -1.0003280639648438 0.9966607093811035
0.48163291811943054 0.018627477809786797 0.9898591041564941 -0.16544264554977417 -0.4637397527694702 0.9914848804473877 0.5974473357200623 0.8444143533706665 1.0013136863708496 0.24487830698490143 -0.2284264713525772 0.9998188614845276 -1.4948718547821045 0.19696414470672607 1.0157889127731323 1.0067330598831177 -1.000351905822754 0.9967267513275146
0.4896017014980316 0.014299602247774601 0.9891945123672485 -0.16489607095718384 -0.4635956883430481 0.991711437702179 0.6195510029792786 0.86170893907547 1.000518560409546 0.23762556910514832 -0.22560524940490723 1.0001472234725952 -1.4956692457199097 0.1960945576429367 1.0161601305007935 1.0069752931594849 -1.0000650882720947 0.9967939853668213
0.49759504199028015 0.010927915573120117 0.9883968234062195 -0.16431769728660583 -0.46325209736824036 0.9919571280479431 0.6482497453689575 0.883815586566925 0.9998414516448975 0.22692610323429108 -0.2203298956155777 1.0009621381759644 -1.4974325895309448 0.19482415914535522 1.0169005393981934 1.0069842338562012 -0.9995712637901306 0.9969170689582825
0.5081660747528076 0.007233752869069576 0.9873404502868652 -0.16391615569591522 -0.46249791979789734 0.9920138120651245 0.6693176627159119 0.8996285200119019 0.9996533989906311 0.21813394129276276 -0.2152070552110672 1.0015860795974731 -1.4979110956192017 0.19357697665691376 1.0169122219085693 1.0071969032287598 -0.9987386465072632 0.9970648884773254
0.5155827403068542 0.005426749121397734 0.9866935014724731 -0.16377177834510803 -0.46197766065597534 0.9918283820152283 0.6901713013648987 0.9150524139404297 0.9999096989631653 0.20850752294063568 -0.20942510664463043 1.0019782781600952 -1.4984691143035889 0.19295910000801086 1.0173088312149048 1.0074479579925537 -0.996282696723938 0.9972918033599854
0.5255818367004395 0.0037178946658968925 0.9862012267112732 -0.16331890225410461 -0.4609017074108124 0.9911823868751526 0.724185049533844 0.939075767993927 1.0010954141616821 0.1916332244873047 -0.1984516680240631 1.002313256263733 -1.4985729455947876 0.1903180629014969 1.0169683694839478 1.0079364776611328 -0.9910324811935425 0.9976494312286377
0.5354287028312683 0.0030152942053973675 0.9865264296531677 -0.1629609316587448 -0.46002963185310364 0.9906514883041382 0.7441697120666504 0.952322781085968 1.00189208984375 0.18130451440811157 -0.19103345274925232 1.0022578239440918 -1.5002185106277466 0.1881815791130066 1.0170063972473145 1.0082627534866333 -0.9862457513809204 0.997872531414032
0.5424551963806152 0.0032512685284018517 0.9872788190841675 -0.16303712129592896 -0.45917457342147827 0.9901995658874512 0.7640125751495361 0.9648095965385437 1.0025821924209595 0.1711333692073822 -0.1828017383813858 1.0019593238830566 -1.5008245706558228 0.18700145184993744 1.0171838998794556 1.008683443069458 -0.980172872543335 0.998018205165863
0.5514988303184509 0.00450068200007081 0.9884479641914368 -0.16286377608776093 -0.45770829916000366 0.9896315336227417 0.7899894714355469 0.9799554347991943 1.0031253099441528 0.15764263272285461 -0.17120449244976044 1.00161874294281 -1.5005406141281128 0.18586772680282593 1.016831636428833 1.009217381477356 -0.9728122353553772 0.9982365965843201
0.5580906867980957 0.006135216448456049 0.9894276857376099 -0.16244015097618103 -0.45663774013519287 0.9892796277999878 0.809229850769043 0.9905670881271362 1.003226399421692 0.14809471368789673 -0.16211165487766266 1.0013034343719482 -1.5006916522979736 0.18486395478248596 1.0167156457901 1.0097596645355225 -0.9638485312461853 0.9983968734741211
0.564910888671875 0.00798554252833128 0.990252673625946 -0.16232822835445404 -0.45555081963539124 0.9890384078025818 0.8281848430633545 1.0002714395523071 1.0032068490982056 0.13894982635974884 -0.15243373811244965 1.0011545419692993 -1.5008468627929688 0.18423092365264893 1.0164631605148315 1.0106080770492554 -0.9498425722122192 0.9985265731811523
0.5737248659133911 0.010975307784974575 0.9910845160484314 -0.16263894736766815 -0.45430001616477966 0.9887365102767944 0.8531655669212341 1.0126324892044067 1.0029911994934082 0.12747158110141754 -0.13890765607357025 1.0011218786239624 -1.501126766204834 0.18343810737133026 1.0158023834228516 1.011380910873413 -0.937757670879364 0.9984859824180603
0.5800729990005493 0.013838154263794422 0.9913320541381836 -0.16338218748569489 -0.4537583887577057 0.9886165857315063 0.871386706829071 1.0211576223373413 1.0028325319290161 0.11993955075740814 -0.12856705486774445 1.0010459423065186 -1.5012242794036865 0.18120788037776947 1.015640377998352 1.0122965574264526 -0.9243939518928528 0.9983445405960083
0.5866689085960388 0.01684321090579033 0.9910950660705566 -0.16450056433677673 -0.45368149876594543 0.9885510206222534 0.894952118396759 1.031670093536377 1.0026212930679321 0.11073869466781616 -0.11488749086856842 1.0008412599563599 -1.5009928941726685 0.17875789105892181 1.01505708694458 1.0137313604354858 -0.905036985874176 0.9981282949447632
0.5954979658126831 0.02079978957772255 0.9902320504188538 -0.16675065457820892 -0.454428493976593 0.9886465072631836 0.9116743803024292 1.038861870765686 1.0025063753128052 0.10447251796722412 -0.10455720871686935 1.0006345510482788 -1.5023144483566284 0.17784635722637177 1.0151444673538208 1.0150140523910522 -0.8892871141433716 0.997829794883728
0.6040558815002441 0.025198744609951973 0.989021360874176 -0.1703723520040512 -0.4563309848308563 0.9889187812805176 0.9334118366241455 1.0479226112365723 1.0020997524261475 0.09534723311662674 -0.08695962280035019 0.99974524974823 -1.5014179944992065 0.17415902018547058 1.0150865316390991 1.017392635345459 -0.8616799712181091 0.9975783228874207
0.6107368469238281 0.028381098061800003 0.9881734251976013 -0.17574647068977356 -0.4596950113773346 0.9895704388618469 0.9584519863128662 1.058320164680481 1.0014100074768066 0.0890829861164093 -0.07311441749334335 0.9987384676933289 -1.5013009309768677 0.17428967356681824 1.0157296657562256 1.020216703414917 -0.8326877951622009 0.9975025057792664
0.6195876002311707 0.032529719173908234 0.987582266330719 -0.1815977841615677 -0.46345460414886475 0.9902644753456116 0.9677078723907471 1.0620588064193726 1.0010945796966553 0.0850955992937088 -0.06287969648838043 0.9978762269020081 -1.5009539127349854 0.1733158528804779 1.0156913995742798 1.0220741033554077 -0.8147504329681396 0.9974979758262634
0.6260308623313904 0.035622309893369675 0.9877157211303711 -0.18892040848731995 -0.4683155417442322 0.9910719394683838 0.9811559915542603 1.0672982931137085 1.0006208419799805 0.08285090327262878 -0.05623047053813934 0.9972720146179199 -1.5009398460388184 0.17359663546085358 1.0158835649490356 1.0227947235107422 -0.808879554271698 0.9975630044937134
0.6324180364608765 0.0386880598962307 0.98842853307724 -0.19781352579593658 -0.4739762544631958 0.9920365214347839 0.9934442639350891 1.0721737146377563 1.0001052618026733 0.07968781888484955 -0.046542905271053314 0.9965318441390991 -1.5015360116958618 0.17318156361579895 1.0162174701690674 1.0248090028762817 -0.7908784747123718 0.9976003170013428
0.6408658623695374 0.04259922355413437 0.9900331497192383 -0.20808708667755127 -0.4806157052516937 0.992918848991394 1.0086334943771362 1.078208088874817 0.999282956123352 0.07663972675800323 -0.03402110934257507 0.9957659840583801 -1.501856803894043 0.17195647954940796 1.0162254571914673 1.0276111364364624 -0.7674346566200256 0.9976814985275269
0.6470631957054138 0.045351624488830566 0.991421103477478 -0.2243018001317978 -0.4911574721336365 0.9938381910324097 1.0190305709838867 1.0822139978408813 0.9986143112182617 0.07490608841180801 -0.02504652738571167 0.9953776597976685 -1.5008511543273926 0.17162534594535828 1.0153340101242065 1.029552698135376 -0.7502390742301941 0.9978357553482056
0.6530233025550842 0.047874465584754944 0.9927403330802917 -0.23805466294288635 -0.5005353093147278 0.9943464398384094 1.0284711122512817 1.0858397483825684 0.9979208707809448 0.07354916632175446 -0.013663792982697487 0.9951798915863037 -1.501747727394104 0.17059944570064545 1.0154407024383545 1.0325815677642822 -0.7280011177062988 0.998029351234436
0.6607064008712769 0.05111873149871826 0.9940073490142822 -0.25855278968811035 -0.5147150158882141 0.994799792766571 1.0395153760910034 1.0899559259414673 0.9971243739128113 0.07285302877426147 -0.005484138149768114 0.9953243732452393 -1.5011022090911865 0.17189651727676392 1.0158358812332153 1.0347397327423096 -0.7118737697601318 0.9982456564903259
0.6661957502365112 0.05329768732190132 0.9944370985031128 -0.27555447816848755 -0.5266438722610474 0.9949777722358704 1.0470499992370605 1.0926151275634766 0.9968329668045044 0.07271414995193481 0.002618682337924838 0.995479166507721 -1.50022554397583 0.1731553077697754 1.0153919458389282 1.0370503664016724 -0.6963322162628174 0.9984135031700134
0.6731879711151123 0.05574405565857887 0.994425892829895 -0.3061767816543579 -0.5490179657936096 0.9949766993522644 1.057634711265564 1.096238374710083 0.9969884753227234 0.07309045642614365 0.01772901974618435 0.9959367513656616 -1.4953885078430176 0.180122509598732 1.0152559280395508 1.0419769287109375 -0.667259693145752 0.9984682202339172
0.6797622442245483 0.05827832594513893 0.9938445091247559 -0.3256889879703522 -0.5635293126106262 0.994764506816864 1.0633429288864136 1.0977481603622437 0.9973818063735962 0.07346922904253006 0.022390568628907204 0.99611896276474 -1.4941738843917847 0.18407613039016724 1.0158523321151733 1.0435519218444824 -0.6583150029182434 0.9984732270240784
0.6844303607940674 0.05979172885417938 0.9932921528816223 -0.34588655829429626 -0.5787056684494019 0.9944883584976196 1.0680638551712036 1.0990874767303467 0.9980664253234863 0.07420580089092255 0.029600806534290314 0.9962382316589355 -1.489683985710144 0.19050350785255432 1.0158343315124512 1.0461636781692505 -0.6452690958976746 0.9982780814170837
0.6890262961387634 0.06113626807928085 0.9925649166107178 -0.3663763701915741 -0.594630241394043 0.994325578212738 1.0723869800567627 1.099841833114624 0.9988417625427246 0.07500914484262466 0.03651954606175423 0.9963197112083435 -1.4824763536453247 0.2015233337879181 1.0166069269180298 1.0496433973312378 -0.629429280757904 0.9981252551078796
0.6947867274284363 0.06286057829856873 0.9915971159934998 -0.39457786083221436 -0.6163045167922974 0.9942414164543152 1.0775418281555176 1.1003202199935913 0.9996101260185242 0.07635289430618286 0.04563433304429054 0.9963827133178711 -1.4762150049209595 0.21168963611125946 1.0171504020690918 1.052366018295288 -0.6185920834541321 0.9980630874633789
0.6987499594688416 0.06384898722171783 0.991020143032074 -0.4155799150466919 -0.6328651905059814 0.9941055774688721 1.0807907581329346 1.1002302169799805 1.0000557899475098 0.0774218887090683 0.05231393128633499 0.9964220523834229 -1.469181776046753 0.22378230094909668 1.017630696296692 1.0549248456954956 -0.6083583831787109 0.9980659484863281
0.7025005221366882 0.06437177211046219 0.9907683730125427 -0.43696674704551697 -0.6496158242225647 0.9941611289978027 1.0837178230285645 1.0999271869659424 1.0003418922424316 0.07837361097335815 0.05885802209377289 0.9964127540588379 -1.4602965116500854 0.23683583736419678 1.0176925659179688 1.058922529220581 -0.595950722694397 0.9980728030204773
0.707408607006073 0.06447364389896393 0.9907864332199097 -0.46551722288131714 -0.6717700958251953 0.9942435622215271 1.0869702100753784 1.0991125106811523 1.000518798828125 0.07959090173244476 0.06709754467010498 0.9964160919189453 -1.4464099407196045 0.2568778097629547 1.0171140432357788 1.0616087913513184 -0.5874127745628357 0.9981141090393066
0.7105875611305237 0.06375101208686829 0.9912107586860657 -0.48682689666748047 -0.6881608366966248 0.9941253066062927 1.0890905857086182 1.098031997680664 1.000306487083435 0.08011744916439056 0.07325173914432526 0.9964916706085205 -1.4320043325424194 0.27910828590393066 1.0158370733261108 1.0644326210021973 -0.5795760154724121 0.9981252551078796
0.7147795557975769 0.061611607670784 0.9920387864112854 -0.5149693489074707 -0.7094298005104065 0.9939298033714294 1.0915523767471313 1.0960310697555542 0.9998668432235718 0.08067569881677628 0.08133324980735779 0.996597409248352 -1.4209179878234863 0.29702210426330566 1.0154376029968262 1.0683568716049194 -0.569719135761261 0.9980798959732056
0.7197657227516174 0.05719944089651108 0.9927952289581299 -0.5494015216827393 -0.7350050210952759 0.9935927391052246 1.0939091444015503 1.0930595397949219 0.9989238381385803 0.0807715430855751 0.0912812203168869 0.9968709945678711 -1.40072762966156 0.32856816053390503 1.0140011310577393 1.0731383562088013 -0.5589481592178345 0.9979353547096252
0.7215229868888855 0.05456319451332092 0.9929062724113464 -0.5700089335441589 -0.749850869178772 0.9933648109436035 1.094929814338684 1.0909783840179443 0.9982324242591858 0.08024486899375916 0.09685049206018448 0.9970102310180664 -1.387568712234497 0.34959572553634644 1.0129626989364624 1.0761618614196777 -0.5529868006706238 0.9977770447731018
0.7242633700370789 0.049378156661987305 0.9928619265556335 -0.5901495814323425 -0.7640544176101685 0.9931238293647766 1.0955872535705566 1.0886825323104858 0.9975795149803162 0.0793875902891159 0.10221955925226212 0.9972206354141235 -1.374824047088623 0.3707578480243683 1.0123744010925293 1.0791057348251343 -0.5476558804512024 0.9976820945739746
0.7276577353477478 0.04082154110074043 0.992542564868927 -0.6101930737495422 -0.7779414653778076 0.9931131601333618 1.0960383415222168 1.0866055488586426 0.9970192313194275 0.07826210558414459 0.10737241059541702 0.9974510669708252 -1.3617726564407349 0.39231741428375244 1.011964201927185 1.082132339477539 -0.5426439046859741 0.997658371925354
0.7297928929328918 0.03314845263957977 0.9923136234283447 -0.6294734477996826 -0.7910889983177185 0.992945671081543 1.0964783430099487 1.0842732191085815 0.9967613816261292 0.07680556923151016 0.1124190241098404 0.9977063536643982 -1.3486244678497314 0.41348737478256226 1.0122931003570557 1.086001992225647 -0.5366258025169373 0.997694730758667
0.7325137853622437 0.020870883017778397 0.9921401739120483 -0.6485792398452759 -0.8037825226783752 0.9927520155906677 1.0964994430541992 1.0810465812683105 0.9968612790107727 0.07419593632221222 0.11879579722881317 0.9981369972229004 -1.3317618370056152 0.4421098828315735 1.013911247253418 1.0887824296951294 -0.5325660109519958 0.9977536201477051
0.7343800663948059 0.010491903871297836 0.9922498464584351 -0.6736335754394531 -0.8199834823608398 0.9923585057258606 1.0960806608200073 1.0786619186401367 0.9973391890525818 0.07160619646310806 0.12349031120538712 0.9984093904495239 -1.3191516399383545 0.4643954634666443 1.0154799222946167 1.0916357040405273 -0.5288271903991699 0.9978877305984497
0.7357766032218933 -0.000650847505312413 0.9926334023475647 -0.69179368019104 -0.8318878412246704 0.9919527173042297 1.0955307483673096 1.076339840888977 0.9982507824897766 0.06715625524520874 0.12912410497665405 0.9988250732421875 -1.303517460823059 0.49290186166763306 1.016750454902649 1.0954116582870483 -0.5244053602218628 0.9980338215827942
0.7372004389762878 -0.01683288998901844 0.9935047626495361 -0.7160266637802124 -0.8471952676773071 0.9914507865905762 1.0945117473602295 1.0731862783432007 0.9997502565383911 0.06274141371250153 0.13315819203853607 0.9990991353988647 -1.2924573421478271 0.5139774680137634 1.0177301168441772 1.0980910062789917 -0.5213533639907837 0.9981802701950073
0.7378606796264648 -0.029482560232281685 0.9944181442260742 -0.733919620513916 -0.8582025766372681 0.9911286234855652 1.093279480934143 1.070741891860962 1.0010106563568115 0.05751439556479454 0.13671451807022095 0.9994730353355408 -1.2805277109146118 0.5343717336654663 1.0182756185531616 1.1008626222610474 -0.5186194777488708 0.9982500672340393
0.7381847500801086 -0.04686898738145828 0.9956430792808533 -0.7570822238922119 -0.8727043271064758 0.9906284809112549 1.0909415483474731 1.0669299364089966 1.0030900239944458 0.046435922384262085 0.14198614656925201 1.0001373291015625 -1.2618863582611084 0.5667144060134888 1.0180456638336182 1.1052172183990479 -0.5147780776023865 0.9982742071151733
0.73760586977005 -0.06520027667284012 0.9969359040260315 -0.7793919444084167 -0.8865687251091003 0.9898415207862854 1.0893021821975708 1.0645695924758911 1.0042238235473633 0.038145460188388824 0.14444249868392944 1.0006537437438965 -1.2517799139022827 0.5857848525047302 1.017852544784546 1.107818603515625 -0.5128602981567383 0.9982534646987915
0.7371980547904968 -0.074284628033638 0.9975116848945618 -0.79063880443573 -0.8935136198997498 0.9895683526992798 1.0874645709991455 1.062402606010437 1.00510835647583 0.02806713804602623 0.14660672843456268 1.0012246370315552 -1.236588478088379 0.6098302006721497 1.0168051719665527 1.111108660697937 -0.5105686783790588 0.9981337785720825
0.73534095287323 -0.09227616339921951 0.9985423684120178 -0.812909722328186 -0.9069966077804565 0.9890127182006836 1.0848637819290161 1.059485673904419 1.005858063697815 0.012098834849894047 0.14866124093532562 1.00199294090271 -1.2260832786560059 0.627021312713623 1.0157769918441772 1.113343596458435 -0.5092994570732117 0.9980794191360474
0.7326234579086304 -0.10982688516378403 0.999176025390625 -0.834568202495575 -0.919904887676239 0.9884805083274841 1.0826168060302734 1.0572983026504517 1.0060011148452759 -0.0018825822044163942 0.14987243711948395 1.002611517906189 -1.2165125608444214 0.6445251107215881 1.0157759189605713 1.1157065629959106 -0.5081563591957092 0.9979355931282043
0.730388879776001 -0.12291713058948517 0.9991682767868042 -0.8505460619926453 -0.9294937252998352 0.988020122051239 1.0804266929626465 1.0553227663040161 1.0059276819229126 -0.01743139512836933 0.15061499178409576 1.0031780004501343 -1.206100344657898 0.6604120135307312 1.0155197381973267 1.1185059547424316 -0.5068868398666382 0.9978046417236328
0.7277674674987793 -0.13570497930049896 0.998948335647583 -0.8660939931869507 -0.938703179359436 0.9876415729522705 1.0770189762115479 1.0525022745132446 1.0055593252182007 -0.04050019383430481 0.15086691081523895 1.0039067268371582 -1.19302237033844 0.681908130645752 1.0158843994140625 1.1204276084899902 -0.5062496066093445 0.9978135228157043
0.7236849069595337 -0.15200363099575043 0.998005747795105 -0.8863660097122192 -0.9508174061775208 0.9873305559158325 1.0744916200637817 1.0503044128417969 1.0051751136779785 -0.059567976742982864 0.15059493482112885 1.0044097900390625 -1.1827280521392822 0.6963863372802734 1.0155707597732544 1.122379183769226 -0.5056520700454712 0.9977839589118958
0.7202394008636475 -0.1637025773525238 0.9970441460609436 -0.900944173336029 -0.9595220685005188 0.9871191382408142 1.072055697441101 1.048372507095337 1.0046578645706177 -0.08012626320123672 0.14979882538318634 1.0047231912612915 -1.1730695962905884 0.7123419046401978 1.0163294076919556 1.124068021774292 -0.5052133202552795 0.9979473352432251
0.7166273593902588 -0.17515291273593903 0.9959981441497803 -0.9202957153320312 -0.9707919359207153 0.9870494604110718 1.0684105157852173 1.0454871654510498 1.0038472414016724 -0.10950596630573273 0.1480628103017807 1.0049725770950317 -1.1592273712158203 0.7323633432388306 1.0164040327072144 1.1263620853424072 -0.5047786235809326 0.9982241988182068
0.7087586522102356 -0.1968463957309723 0.9945228099822998 -0.942382276058197 -0.9834635853767395 0.9870932698249817 1.063014030456543 1.0409510135650635 1.002697229385376 -0.15722838044166565 0.14466595649719238 1.0047156810760498 -1.1393204927444458 0.7627915143966675 1.0163946151733398 1.1292781829833984 -0.5041711330413818 0.9988107681274414
0.70436030626297 -0.20682783424854279 0.9942684173583984 -0.9551051259040833 -0.9909540414810181 0.9873756766319275 1.0610551834106445 1.0393736362457275 1.002441644668579 -0.17399796843528748 0.1431453824043274 1.004553198814392 -1.1321245431900024 0.773030698299408 1.016217827796936 1.130134105682373 -0.5040204524993896 0.9990572333335876
0.6997671723365784 -0.21621321141719818 0.9941748380661011 -0.9679038524627686 -0.998031497001648 0.987936794757843 1.058416724205017 1.0371872186660767 1.0021449327468872 -0.20023539662361145 0.14078333973884583 1.0043144226074219 -1.1220186948776245 0.7882848381996155 1.015883207321167 1.1312357187271118 -0.5036123991012573 0.9992547035217285
0.694962739944458 -0.22489528357982635 0.9942366480827332 -0.9793549180030823 -1.0045146942138672 0.9884135723114014 1.0556645393371582 1.0347683429718018 1.00199556350708 -0.23604783415794373 0.13754494488239288 1.0040642023086548 -1.1083457469940186 0.8083019256591797 1.0151211023330688 1.1326786279678345 -0.5029299855232239 0.9994309544563293
0.6884071230888367 -0.2357935756444931 0.9944155812263489 -0.9941232204437256 -1.0126097202301025 0.9892272353172302 1.0523152351379395 1.0316734313964844 1.001820683479309 -0.2631816565990448 0.134944349527359 1.0040453672409058 -1.0988272428512573 0.8236128091812134 1.0148342847824097 1.1334240436553955 -0.5023492574691772 0.9994584321975708
0.6834480166435242 -0.24346961081027985 0.9944846630096436 -1.0045034885406494 -1.0180894136428833 0.9898454546928406 1.0498508214950562 1.0294504165649414 1.0016982555389404 -0.29067015647888184 0.13240616023540497 1.0041532516479492 -1.088923692703247 0.8382430076599121 1.0144628286361694 1.1341757774353027 -0.5017452239990234 0.999420166015625
0.6783156991004944 -0.2506677806377411 0.9942319393157959 -1.0140197277069092 -1.023187518119812 0.9903464317321777 1.046588659286499 1.0262887477874756 1.001405119895935 -0.32773444056510925 0.12855850160121918 1.0043983459472656 -1.0763219594955444 0.8574021458625793 1.0142247676849365 1.1348243951797485 -0.5008057355880737 0.9992570281028748
0.6711881756782532 -0.2600356340408325 0.9936022758483887 -1.0259089469909668 -1.029329776763916 0.9909461140632629 1.044307827949524 1.0241183042526245 1.0012110471725464 -0.35569679737091064 0.1257171332836151 1.0046343803405762 -1.0668672323226929 0.871288537979126 1.0140273571014404 1.1352707147598267 -0.4998217225074768 0.9991206526756287
0.6661236882209778 -0.2670483887195587 0.9929249286651611 -1.0342297554016113 -1.0335195064544678 0.991276741027832 1.042070984840393 1.0218822956085205 1.0010122060775757 -0.38356515765190125 0.12280619889497757 1.0048969984054565 -1.054441213607788 0.8888875246047974 1.014276146888733 1.1356767416000366 -0.49883466958999634 0.9991236925125122
0.6612377762794495 -0.27425190806388855 0.9923229217529297 -1.041615605354309 -1.0372117757797241 0.9915382266044617 1.0398871898651123 1.0199114084243774 1.000929832458496 -0.4112333357334137 0.11978399753570557 1.0050795078277588 -1.0468155145645142 0.901900589466095 1.0147680044174194 1.1360740661621094 -0.4975760281085968 0.9991874694824219
0.6538766026496887 -0.2868623435497284 0.991645872592926 -1.0530823469161987 -1.042374849319458 0.9918788075447083 1.0366177558898926 1.0170289278030396 1.0011056661605835 -0.4571318030357361 0.1145610511302948 1.005142092704773 -1.0338406562805176 0.9233963489532471 1.0158751010894775 1.136539101600647 -0.49597984552383423 0.9992985725402832
0.6498435735702515 -0.2952097952365875 0.9916635155677795 -1.0607630014419556 -1.0460479259490967 0.9919559955596924 1.0340850353240967 1.0147062540054321 1.0013076066970825 -0.4934593141078949 0.11030873656272888 1.004892110824585 -1.0270824432373047 0.9358020424842834 1.0163220167160034 1.1366124153137207 -0.4950697422027588 0.999333381652832
0.6451363563537598 -0.3069404363632202 0.9922396540641785 -1.065905213356018 -1.048518180847168 0.991972804069519 1.0325028896331787 1.013235330581665 1.0012826919555664 -0.5205698609352112 0.1071295365691185 1.0045579671859741 -1.0201287269592285 0.9471280574798584 1.016487956047058 1.1368292570114136 -0.49431297183036804 0.9993220567703247
0.6422052383422852 -0.31687667965888977 0.992913544178009 -1.0704013109207153 -1.0504307746887207 0.9919583201408386 1.0308024883270264 1.0116922855377197 1.0011225938796997 -0.547056257724762 0.1039125993847847 1.0041890144348145 -1.0144602060317993 0.9572085738182068 1.0165281295776367 1.1368392705917358 -0.4935120940208435 0.9992294311523438
0.6401578783988953 -0.3277226388454437 0.993614673614502 -1.0743931531906128 -1.0520833730697632 0.9919496178627014 1.0291152000427246 1.0104694366455078 1.0008503198623657 -0.5728678703308105 0.10057210177183151 1.0037479400634766 -1.00632643699646 0.970085084438324 1.015963077545166 1.1366716623306274 -0.49256032705307007 0.9991210699081421
0.6381894946098328 -0.3392964005470276 0.994356632232666 -1.0778850317001343 -1.0535023212432861 0.9920069575309753 1.027854323387146 1.0095685720443726 1.0002720355987549 -0.5978410840034485 0.09711804986000061 1.0032836198806763 -1.002495288848877 0.9793172478675842 1.015519142150879 1.1367053985595703 -0.49205467104911804 0.9989905953407288
0.6368669271469116 -0.3559558689594269 0.9951040744781494 -1.0816909074783325 -1.0548651218414307 0.9921453595161438 1.0260478258132935 1.0081732273101807 0.999435544013977 -0.6305662989616394 0.09249502420425415 1.002807378768921 -0.9978098273277283 0.98747718334198 1.0149821043014526 1.1366002559661865 -0.49155476689338684 0.9988797903060913
0.6366545557975769 -0.3694973886013031 0.9953931570053101 -1.0841460227966309 -1.0552961826324463 0.9922643303871155 1.0248948335647583 1.007169246673584 0.9985111355781555 -0.6543535590171814 0.08891433477401733 1.0025030374526978 -0.9918403029441833 0.9981023073196411 1.0142122507095337 1.1364009380340576 -0.49106189608573914 0.9988556504249573
0.6372899413108826 -0.3892289400100708 0.995301365852356 -1.0865436792373657 -1.0558912754058838 0.9923439621925354 1.023119568824768 1.0062534809112549 0.997587263584137 -0.6848068833351135 0.08417832851409912 1.0022104978561401 -0.987813413143158 1.0044057369232178 1.013838291168213 1.1361027956008911 -0.4907333254814148 0.9989144802093506
0.6387888193130493 -0.40469324588775635 0.994996964931488 -1.087876796722412 -1.0560358762741089 0.9922827482223511 1.0221384763717651 1.0053846836090088 0.99705970287323 -0.7067816257476807 0.08060280233621597 1.0020718574523926 -0.9841301441192627 1.0115376710891724 1.0137234926223755 1.1358392238616943 -0.49059244990348816 0.9990602135658264
0.6415760517120361 -0.4263487756252289 0.9944853186607361 -1.089365839958191 -1.0556560754776 0.9921973943710327 1.02065110206604 1.0046557188034058 0.9964133501052856 -0.7489378452301025 0.07341786473989487 1.0019104480743408 -0.9772512912750244 1.0234776735305786 1.013940453529358 1.1349848508834839 -0.4906325340270996 0.999357283115387
0.6457281112670898 -0.44918093085289 0.9943333268165588 -1.0896756649017334 -1.0551989078521729 0.9921311140060425 1.019626259803772 1.0041264295578003 0.9960380792617798 -0.7690500020980835 0.0697169154882431 1.0017744302749634 -0.9753921627998352 1.0268216133117676 1.0140331983566284 1.1347002983093262 -0.4907507300376892 0.9993644952774048
0.6496163010597229 -0.466961145401001 0.9947535991668701 -1.0897401571273804 -1.0544548034667969 0.9921357035636902 1.0188935995101929 1.0035423040390015 0.995665431022644 -0.78201824426651 0.06716980785131454 1.00165855884552 -0.9740906357765198 1.0302457809448242 1.0142947435379028 1.1343797445297241 -0.4909422695636749 0.9993443489074707
0.6542220115661621 -0.48539355397224426 0.9955219626426697 -1.0896828174591064 -1.053625464439392 0.9922553896903992 1.0182703733444214 1.0031659603118896 0.9952587485313416 -0.8009156584739685 0.0636349692940712 1.0014491081237793 -0.9707961082458496 1.0357110500335693 1.014724612236023 1.1337569952011108 -0.49158740043640137 0.9992502927780151
0.6592404246330261 -0.5037122964859009 0.9965713620185852 -1.0891836881637573 -1.0528285503387451 0.9923650622367859 1.0176907777786255 1.0028156042099 0.9947730898857117 -0.8248368501663208 0.05842467397451401 1.001081943511963 -0.969180703163147 1.039084792137146 1.0148231983184814 1.1332529783248901 -0.49222368001937866 0.9991633296012878
0.6664971113204956 -0.5284996032714844 0.998162567615509 -1.08817458152771 -1.0514118671417236 0.9924651384353638 1.0170389413833618 1.0020965337753296 0.9941765069961548 -0.8419355154037476 0.05463657155632973 1.0006906986236572 -0.9671152234077454 1.0415972471237183 1.0147217512130737 1.132714033126831 -0.4928268790245056 0.9991004467010498
0.672931432723999 -0.5473306775093079 0.99909907579422 -1.0874882936477661 -1.0504279136657715 0.9927668571472168 1.0164860486984253 1.001434326171875 0.9939682483673096 -0.8640410304069519 0.04922506958246231 1.0002676248550415 -0.9646980166435242 1.044624924659729 1.014359712600708 1.1318553686141968 -0.49355635046958923 0.9990206956863403
0.6792349219322205 -0.5659254193305969 0.9999136328697205 -1.086311936378479 -1.049193263053894 0.9929628968238831 1.0161161422729492 1.0006238222122192 0.9937838912010193 -0.8797754645347595 0.04523074999451637 0.9998444318771362 -0.9639343619346619 1.0473874807357788 1.014365315437317 1.1311546564102173 -0.49386343359947205 0.9990060925483704
0.6879952549934387 -0.5904130339622498 1.0002779960632324 -1.0845677852630615 -1.04775071144104 0.9933497309684753 1.0158380270004272 1.0000935792922974 0.9937542676925659 -0.894748330116272 0.04112612456083298 0.9994174242019653 -0.9629630446434021 1.0496346950531006 1.0141332149505615 1.1303925514221191 -0.49395284056663513 0.9990771412849426
0.6950106024742126 -0.608556866645813 1.000102162361145 -1.0829178094863892 -1.0465366840362549 0.9935759902000427 1.0155971050262451 0.9994505643844604 0.9939256906509399 -0.9093945622444153 0.037077974528074265 0.9990994930267334 -0.9616202712059021 1.052280068397522 1.0139611959457397 1.1294655799865723 -0.4934518337249756 0.9991692304611206
0.7069873213768005 -0.6386537551879883 0.9991112351417542 -1.07990562915802 -1.044381856918335 0.993950605392456 1.0152912139892578 0.9985533952713013 0.9943718910217285 -0.9367249011993408 0.0289700198918581 0.998503565788269 -0.9598457217216492 1.0549789667129517 1.0134284496307373 1.1266487836837769 -0.4902653694152832 0.9996338486671448
0.7169179916381836 -0.6619818210601807 0.9980338215827942 -1.0774134397506714 -1.0426892042160034 0.994149923324585 1.0150703191757202 0.9979107975959778 0.9947172403335571 -0.9493880867958069 0.025006970390677452 0.9983969926834106 -0.9593161940574646 1.0557831525802612 1.0133204460144043 1.1256206035614014 -0.4885924756526947 0.9998086094856262
0.7246525287628174 -0.6793478727340698 0.9973065853118896 -1.0753906965255737 -1.0412516593933105 0.9941472411155701 1.0149767398834229 0.9975577592849731 0.9949110746383667 -0.9616245031356812 0.021187404170632362 0.9983242750167847 -0.9593374729156494 1.0570762157440186 1.0135596990585327 1.1239399909973145 -0.48530280590057373 0.9999284148216248
0.7325177192687988 -0.6963015198707581 0.9969012141227722 -1.0730504989624023 -1.040000557899475 0.9940477013587952 1.0148897171020508 0.9972335696220398 0.9950680136680603 -0.9772999882698059 0.016289575025439262 0.9984217882156372 -0.9592580795288086 1.0576215982437134 1.0135129690170288 1.1212618350982666 -0.4795006513595581 0.9999959468841553
0.7430035471916199 -0.7180577516555786 0.9969260692596436 -1.0698637962341309 -1.0381442308425903 0.993885338306427 1.0147110223770142 0.9970763325691223 0.9952087998390198 -0.9882504940032959 0.012857090681791306 0.9984997510910034 -0.9595614671707153 1.057644248008728 1.0137125253677368 1.119136929512024 -0.4742218852043152 0.9999897480010986
0.751143217086792 -0.7338377833366394 0.9973477125167847 -1.0672423839569092 -1.0370396375656128 0.9935907125473022 1.0146387815475464 0.9970757961273193 0.9952908158302307 -0.9986880421638489 0.009600454941391945 0.9986093044281006 -0.9597350358963013 1.0579088926315308 1.0137207508087158 1.1165958642959595 -0.4678221046924591 0.9997140169143677
0.7592836618423462 -0.7493411302566528 0.9982704520225525 -1.0637985467910767 -1.0356112718582153 0.9932236671447754 1.0145809650421143 0.9970600008964539 0.9953990578651428 -1.0114573240280151 0.005757100414484739 0.9986279010772705 -0.960425615310669 1.0578584671020508 1.0135928392410278 1.1132307052612305 -0.4581524133682251 0.9992330074310303
0.7702155709266663 -0.7691627740859985 0.9995920062065125 -1.0612295866012573 -1.0343027114868164 0.9930197596549988 1.014633297920227 0.9971938729286194 0.9953784942626953 -1.020190715789795 0.002650494920089841 0.9985647201538086 -0.9613057374954224 1.0572431087493896 1.0137865543365479 1.11029851436615 -0.4497542381286621 0.9987890720367432
0.7783213257789612 -0.7837234735488892 1.0004570484161377 -1.0586680173873901 -1.0330427885055542 0.9928755164146423 1.0147558450698853 0.9973098039627075 0.9952409267425537 -1.0285698175430298 9.97320530586876e-05 0.9986458420753479 -0.9625089764595032 1.057011365890503 1.0140748023986816 1.106273889541626 -0.437585711479187 0.9982061982154846
0.7888820767402649 -0.8028021454811096 1.0011515617370605 -1.054767370223999 -1.0314956903457642 0.9927334785461426 1.014927864074707 0.9975766539573669 0.9948819279670715 -1.039345145225525 -0.002665724139660597 0.9986546039581299 -0.9637371897697449 1.055739402770996 1.013966679573059 1.103119134902954 -0.42744725942611694 0.9978191256523132
0.7993061542510986 -0.8213687539100647 1.001041293144226 -1.0510956048965454 -1.0301456451416016 0.9927179217338562 1.0150774717330933 0.9980147480964661 0.9944936633110046 -1.048412799835205 -0.004881373606622219 0.9985738396644592 -0.9647243022918701 1.054250955581665 1.0138208866119385 1.097737431526184 -0.40977320075035095 0.9974244236946106
0.8096874356269836 -0.8393386006355286 1.0001546144485474 -1.0475170612335205 -1.0286915302276611 0.9927940368652344 1.0151634216308594 0.9982876777648926 0.9944013953208923 -1.0567795038223267 -0.006471133325248957 0.9984733462333679 -0.9666360020637512 1.0525883436203003 1.0136840343475342 1.0932896137237549 -0.3946784734725952 0.997377872467041
0.8148365020751953 -0.8482039570808411 0.9995332956314087 -1.044840931892395 -1.0275872945785522 0.9929249882698059 1.0153533220291138 0.9986652135848999 0.9946075677871704 -1.0622875690460205 -0.007459951099008322 0.9984747767448425 -0.9671745300292969 1.050660252571106 1.0134556293487549 1.0910249948501587 -0.38681337237358093 0.9973595142364502
0.8245874047279358 -0.8655686974525452 0.9981158971786499 -1.0417439937591553 -1.0262725353240967 0.9929205775260925 1.0155656337738037 0.9991121888160706 0.9949933886528015 -1.0672738552093506 -0.007838599383831024 0.9984380006790161 -0.9689611196517944 1.0495123863220215 1.0138119459152222 1.0878053903579712 -0.3749581575393677 0.9974589943885803
0.8318604230880737 -0.8782387375831604 0.9969769716262817 -1.0391772985458374 -1.0252809524536133 0.9930978417396545 1.0158873796463013 0.9996141195297241 0.9954570531845093 -1.0728538036346436 -0.008166646584868431 0.998568594455719 -0.9703277945518494 1.0479471683502197 1.014053225517273 1.0834788084030151 -0.3589043617248535 0.9977099895477295
0.8412348628044128 -0.8946946263313293 0.9959283471107483 -1.0358535051345825 -1.0240120887756348 0.993280827999115 1.0163300037384033 1.000203013420105 0.9957948923110962 -1.0765618085861206 -0.008042752742767334 0.9987455606460571 -0.9708775281906128 1.0462428331375122 1.0140541791915894 1.0800988674163818 -0.34658870100975037 0.9979552626609802
0.8479806184768677 -0.9064922332763672 0.9955370426177979 -1.0333999395370483 -1.0228993892669678 0.993257462978363 1.0166224241256714 1.0005061626434326 0.9956997036933899 -1.0796246528625488 -0.008000499568879604 0.9991584420204163 -0.9723460674285889 1.0437147617340088 1.0140937566757202 1.0769401788711548 -0.33437588810920715 0.9982181787490845
0.8546642065048218 -0.9183040261268616 0.9955795407295227 -1.0309642553329468 -1.0219169855117798 0.9932200312614441 1.0168331861495972 1.0010974407196045 0.9951103925704956 -1.0830715894699097 -0.007594274822622538 0.9996528029441833 -0.9742773175239563 1.0410043001174927 1.0142909288406372 1.0727708339691162 -0.31817036867141724 0.9985302090644836
0.8632394075393677 -0.9334895610809326 0.9962489008903503 -1.0288506746292114 -1.0207431316375732 0.9931976795196533 1.016952633857727 1.001656413078308 0.9945455193519592 -1.085059404373169 -0.007395028602331877 1.0000431537628174 -0.9753017425537109 1.0390416383743286 1.0142430067062378 1.0695980787277222 -0.3060271441936493 0.9987305402755737
0.8693856596946716 -0.9444624781608582 0.9970042109489441 -1.0257189273834229 -1.0192584991455078 0.9930997490882874 1.017125129699707 1.001948356628418 0.9941088557243347 -1.0865881443023682 -0.006819311995059252 1.000353455543518 -0.9765567183494568 1.037213683128357 1.0141918659210205 1.0655702352523804 -0.29012173414230347 0.9988919496536255
0.8776265382766724 -0.9584630727767944 0.9977284669876099 -1.0223257541656494 -1.0178145170211792 0.9931085705757141 1.017279028892517 1.0029420852661133 0.9934681057929993 -1.088315725326538 -0.005583935417234898 1.0005342960357666 -0.9795075058937073 1.032075047492981 1.0141526460647583 1.0598385334014893 -0.2666017711162567 0.9989287853240967
0.8853400945663452 -0.9721715450286865 0.9979731440544128 -1.0206800699234009 -1.016517162322998 0.9931350350379944 1.0174463987350464 1.0034420490264893 0.9931725263595581 -1.0884819030761719 -0.00496283732354641 1.0004647970199585 -0.9800245761871338 1.0310158729553223 1.0140957832336426 1.0578651428222656 -0.2588394582271576 0.998953104019165
0.890640377998352 -0.9818480610847473 0.9975417256355286 -1.0185929536819458 -1.015338659286499 0.9930689334869385 1.017639398574829 1.0038120746612549 0.993133544921875 -1.0882929563522339 -0.004194853361696005 1.0003204345703125 -0.9814751148223877 1.0287946462631226 1.0141593217849731 1.0549182891845703 -0.24736574292182922 0.9990105032920837
0.8978561758995056 -0.9943534135818481 0.9963312149047852 -1.016601324081421 -1.0136820077896118 0.9932798743247986 1.0177903175354004 1.0040783882141113 0.9932674169540405 -1.0877225399017334 -0.0033810273744165897 1.0001190900802612 -0.982255756855011 1.026736855506897 1.0143202543258667 1.0521916151046753 -0.23602531850337982 0.9991114139556885
0.9028359651565552 -1.0030908584594727 0.9952053427696228 -1.015113115310669 -1.0126861333847046 0.9934349656105042 1.0179723501205444 1.0045605897903442 0.993398129940033 -1.086806058883667 -0.002675052732229233 0.9999012351036072 -0.9836501479148865 1.024207592010498 1.0142688751220703 1.0487226247787476 -0.22137826681137085 0.9992485642433167
0.9072281122207642 -1.0114483833312988 0.9940515756607056 -1.01308012008667 -1.0109220743179321 0.9936295747756958 1.0181670188903809 1.0049153566360474 0.9933491945266724 -1.0852488279342651 -0.0016800069715827703 0.9996418356895447 -0.9842319488525391 1.0228033065795898 1.0143406391143799 1.0462011098861694 -0.2105109691619873 0.9993809461593628
0.9129312634468079 -1.0218437910079956 0.9925894141197205 -1.0118062496185303 -1.0097172260284424 0.9938327074050903 1.0182809829711914 1.004996657371521 0.9931403398513794 -1.0836273431777954 -0.001104198396205902 0.9995942115783691 -0.9860619306564331 1.0209932327270508 1.0145059823989868 1.0437884330749512 -0.19974631071090698 0.9994440078735352
0.9169784784317017 -1.0289649963378906 0.9919144511222839 -1.0108540058135986 -1.0082625150680542 0.9940633773803711 1.0183284282684326 1.0050173997879028 0.9927248954772949 -1.0816197395324707 -0.0005465595168061554 0.9995867013931274 -0.9874826073646545 1.0187331438064575 1.0144867897033691 1.0403602123260498 -0.18551987409591675 0.9994964599609375
0.9220749139785767 -1.0377599000930786 0.9915180206298828 -1.0093988180160522 -1.0068467855453491 0.9943084716796875 1.0183043479919434 1.0051190853118896 0.9921138286590576 -1.0784882307052612 -0.000124667989439331 0.9998142719268799 -0.9874213933944702 1.017850637435913 1.0144723653793335 1.0380685329437256 -0.17510201036930084 0.999500036239624
0.9253972172737122 -1.0439610481262207 0.9917099475860596 -1.0081361532211304 -1.005624532699585 0.9944390654563904 1.018275499343872 1.0052932500839233 0.991742730140686 -1.0759425163269043 0.00013752652739640325 1.0000674724578857 -0.9886138439178467 1.0159950256347656 1.0142431259155273 1.0357199907302856 -0.16481047868728638 0.9994933009147644
0.9297515749931335 -1.0513968467712402 0.9923181533813477 -1.0066324472427368 -1.0037273168563843 0.9945178031921387 1.0180538892745972 1.005059003829956 0.9914350509643555 -1.0713326930999756 0.0002543756563682109 1.0004093647003174 -0.9905574321746826 1.0140738487243652 1.0141912698745728 1.032016396522522 -0.14759844541549683 0.999489426612854
0.9333058595657349 -1.0580418109893799 0.9929539561271667 -1.0061873197555542 -1.002882719039917 0.9945148229598999 1.0179003477096558 1.004909873008728 0.9915680289268494 -1.0683902502059937 0.00012891391816083342 1.000579833984375 -0.9911960959434509 1.0118869543075562 1.0137357711791992 1.0296305418014526 -0.1374751627445221 0.9995338916778564
0.9357763528823853 -1.0626075267791748 0.9932045340538025 -1.0049664974212646 -1.0015509128570557 0.9943863153457642 1.017573356628418 1.0047216415405273 0.9919312000274658 -1.0652610063552856 -9.813551878323779e-05 1.0006320476531982 -0.992506206035614 1.0108145475387573 1.0138664245605469 1.0266895294189453 -0.1241692528128624 0.9996638298034668
0.9380576014518738 -1.0670573711395264 0.9933905601501465 -1.00435209274292 -1.0007308721542358 0.9941548109054565 1.0172104835510254 1.0045411586761475 0.9923728108406067 -1.0609407424926758 -0.0005474429344758391 1.0004222393035889 -0.993874728679657 1.0094143152236938 1.0137686729431152 1.024722933769226 -0.11444734781980515 0.9997571110725403
0.9405811429023743 -1.072184443473816 0.9932894706726074 -1.003427267074585 -0.9997618794441223 0.9938268661499023 1.0168206691741943 1.0043439865112305 0.9930611848831177 -1.058022141456604 -0.0009143275092355907 1.0001955032348633 -0.9945216774940491 1.0081896781921387 1.0136059522628784 1.0225715637207031 -0.10476183891296387 0.9998377561569214
0.9419236183166504 -1.0757997035980225 0.9931231141090393 -1.002687692642212 -0.998986542224884 0.9934654831886292 1.0165640115737915 1.0041513442993164 0.9936362504959106 -1.054810881614685 -0.001261115656234324 0.9999373555183411 -0.9952303767204285 1.0076862573623657 1.013597011566162 1.020250678062439 -0.09232857823371887 0.9999666213989258
0.9435198307037354 -1.079006314277649 0.9927200675010681 -1.0021756887435913 -0.998223066329956 0.9932300448417664 1.0161285400390625 1.004019021987915 0.994316577911377 -1.0510077476501465 -0.0017574565717950463 0.9995810985565186 -0.9964763522148132 1.005001425743103 1.0137063264846802 1.0184422731399536 -0.08321613073348999 1.0001049041748047
0.9451692700386047 -1.0829873085021973 0.9922441840171814 -1.0016539096832275 -0.9976867437362671 0.9931552410125732 1.0158283710479736 1.0038198232650757 0.9947159886360168 -1.048214077949524 -0.002098958706483245 0.9994150400161743 -0.9973971843719482 1.0047998428344727 1.0138633251190186 1.0167295932769775 -0.07432980090379715 1.0002496242523193
0.9459233283996582 -1.0855258703231812 0.9920335412025452 -1.0010017156600952 -0.9971365332603455 0.9931470155715942 1.0154623985290527 1.0036760568618774 0.99510258436203 -1.0453349351882935 -0.0024730658624321222 0.9993607997894287 -0.9979495406150818 1.0036603212356567 1.014053463935852 1.015387773513794 -0.06584729254245758 1.0003339052200317
0.9468919634819031 -1.0884239673614502 0.9919228553771973 -1.0005918741226196 -0.9966261386871338 0.9932377338409424 1.0150517225265503 1.0034092664718628 0.9955002069473267 -1.0417611598968506 -0.002907914575189352 0.9993542432785034 -0.9993879795074463 1.0021718740463257 1.0142892599105835 1.0135583877563477 -0.054672177881002426 1.0003911256790161
0.9478318095207214 -1.0911061763763428 0.9921701550483704 -0.9996945858001709 -0.9960504770278931 0.9934996962547302 1.0144516229629517 1.0031810998916626 0.9958247542381287 -1.0373951196670532 -0.0033723050728440285 0.9997280836105347 -1.0008642673492432 1.0003459453582764 1.0144922733306885 1.0113935470581055 -0.03888782486319542 1.0002613067626953
0.9483417868614197 -1.0925710201263428 0.9924637079238892 -0.999273955821991 -0.9956238865852356 0.9935906529426575 1.0141444206237793 1.0031747817993164 0.9958924055099487 -1.0356671810150146 -0.0036244250368326902 0.9998571872711182 -1.0015686750411987 0.999849796295166 1.0145816802978516 1.01106595993042 -0.0365447923541069 1.0002548694610596
0.9483737945556641 -1.0939738750457764 0.9928972125053406 -0.9990007877349854 -0.9952107071876526 0.9936966896057129 1.0137132406234741 1.002945899963379 0.9959893226623535 -1.032957911491394 -0.003903408069163561 1.0002251863479614 -1.001542091369629 0.9990922212600708 1.0143442153930664 1.010089635848999 -0.02936246246099472 1.0001277923583984
0.9485345482826233 -1.095215082168579 0.9934996962547302 -0.9987494349479675 -0.9948218464851379 0.9938848614692688 1.0132304430007935 1.0029106140136719 0.9961401224136353 -1.0297363996505737 -0.004267378710210323 1.0006412267684937 -1.002174973487854 0.9985220432281494 1.0145608186721802 1.009037971496582 -0.020419331267476082 0.9999544620513916
0.9485839605331421 -1.0956530570983887 0.9939151406288147 -0.9983272552490234 -0.9944508075714111 0.9940126538276672 1.0128413438796997 1.0027875900268555 0.9962655305862427 -1.0271390676498413 -0.004372181370854378 1.0009297132492065 -1.002579927444458 0.9972583651542664 1.0143097639083862 1.00838041305542 -0.014120763167738914 0.9997811317443848
0.9487313032150269 -1.0960628986358643 0.9944093823432922 -0.99809730052948 -0.9941049814224243 0.9941622614860535 1.0124549865722656 1.0027849674224854 0.9963449239730835 -1.0240507125854492 -0.004781986586749554 1.0011928081512451 -1.0032055377960205 0.9965009093284607 1.0140430927276611 1.0076103210449219 -0.0064617120660841465 0.9996744394302368
0.9486398696899414 -1.0961596965789795 0.995090663433075 -0.9976975321769714 -0.9937288165092468 0.9943177700042725 1.0119227170944214 1.0026671886444092 0.9964160323143005 -1.0218547582626343 -0.005076154135167599 1.0012069940567017 -1.0023245811462402 0.9954112768173218 1.0137437582015991 1.0069408416748047 -0.0012969474773854017 0.9996599555015564
0.9484744668006897 -1.095695972442627 0.9955424666404724 -0.9974242448806763 -0.9934561252593994 0.9943944215774536 1.011669397354126 1.002845048904419 0.9964416027069092 -1.0193843841552734 -0.005194984842091799 1.0010360479354858 -1.0028409957885742 0.9955927133560181 1.013893961906433 1.0065735578536987 0.003550157183781266 0.9996927380561829
0.9484098553657532 -1.0950517654418945 0.9960634708404541 -0.9971426129341125 -0.9933145642280579 0.9944406151771545 1.011481761932373 1.0029100179672241 0.9964234828948975 -1.0172170400619507 -0.005149839445948601 1.000769019126892 -1.0025274753570557 0.9948532581329346 1.0134754180908203 1.005908489227295 0.009433610364794731 0.9998895525932312
0.9482141733169556 -1.0938085317611694 0.9965292811393738 -0.99677574634552 -0.9931042194366455 0.9944123029708862 1.010813593864441 1.0032601356506348 0.9963201284408569 -1.0142712593078613 -0.005233404226601124 1.0002944469451904 -1.0023469924926758 0.9944223761558533 1.0131498575210571 1.0055986642837524 0.013211128301918507 1.000063419342041
0.9480403661727905 -1.0923153162002563 0.9968526363372803 -0.9964120984077454 -0.9929646849632263 0.9943336248397827 1.0102730989456177 1.0037018060684204 0.9959245920181274 -1.0106302499771118 -0.005223359912633896 0.9997365474700928 -1.0024700164794922 0.9940303564071655 1.012898564338684 1.0048977136611938 0.01910921186208725 1.00043523311615
0.9477283358573914 -1.0911201238632202 0.9969545006752014 -0.9961312413215637 -0.9929612874984741 0.9942497611045837 1.009705662727356 1.0040862560272217 0.9952957630157471 -1.0084246397018433 -0.005271816626191139 0.9995089769363403 -1.0022649765014648 0.9940903186798096 1.0129961967468262 1.0043493509292603 0.023271534591913223 1.0008032321929932
0.9473798274993896 -1.089237928390503 0.9968671202659607 -0.9958057403564453 -0.9930629134178162 0.994044303894043 1.009244441986084 1.0041288137435913 0.9947358965873718 -1.0063111782073975 -0.005117299500852823 0.9993877410888672 -1.0022292137145996 0.9939702153205872 1.013009786605835 1.0042402744293213 0.025103069841861725 1.0009794235229492
0.9470927715301514 -1.087844729423523 0.9967705011367798 -0.9955878853797913 -0.9932056665420532 0.9938855767250061 1.0084865093231201 1.0044397115707397 0.9943370223045349 -1.004089593887329 -0.00517027173191309 0.9994231462478638 -1.0023717880249023 0.9937881827354431 1.0131566524505615 1.0039095878601074 0.027646955102682114 1.0012568235397339
0.9466847777366638 -1.0863248109817505 0.9968246221542358 -0.9952862858772278 -0.9933392405509949 0.9937530159950256 1.0079703330993652 1.0047540664672852 0.9942392706871033 -1.0013012886047363 -0.005127809010446072 0.999589204788208 -1.002711296081543 0.9935500621795654 1.0134379863739014 1.0034834146499634 0.030700109899044037 1.0016045570373535
0.9461892247200012 -1.0839564800262451 0.9968573451042175 -0.9949975609779358 -0.9935981035232544 0.9936118125915527 1.00752854347229 1.0052099227905273 0.9944554567337036 -0.9994955658912659 -0.005120435729622841 0.999813437461853 -1.0029265880584717 0.993381679058075 1.0136065483093262 1.00334632396698 0.03255917876958847 1.001737356185913
0.9459123611450195 -1.081956386566162 0.9969091415405273 -0.9949020743370056 -0.9938412308692932 0.993553102016449 1.0071150064468384 1.0055174827575684 0.9948644042015076 -0.9976588487625122 -0.005302485078573227 1.0000252723693848 -1.0030291080474854 0.9932101368904114 1.0136356353759766 1.0030146837234497 0.03425225242972374 1.0018157958984375
0.9457316398620605 -1.0802520513534546 0.9971168041229248 -0.9948338866233826 -0.9940870404243469 0.993579626083374 1.0065398216247559 1.0057897567749023 0.9956336617469788 -0.9952954649925232 -0.005556526128202677 1.0003225803375244 -1.0030677318572998 0.9929289817810059 1.0134704113006592 1.002781629562378 0.03620723634958267 1.0017465353012085
0.9451665282249451 -1.0776190757751465 0.997492253780365 -0.9946871995925903 -0.9943590760231018 0.9937136173248291 1.0062894821166992 1.0060114860534668 0.9961751103401184 -0.9935610890388489 -0.005819614045321941 1.0005254745483398 -1.0036108493804932 0.99281907081604 1.0134754180908203 1.002621054649353 0.037348974496126175 1.0016480684280396
0.9447676539421082 -1.075668215751648 0.997715175151825 -0.9946698546409607 -0.9946292638778687 0.9938739538192749 1.006056785583496 1.0061132907867432 0.9966777563095093 -0.9921482801437378 -0.006107376888394356 1.000722885131836 -1.0037448406219482 0.9928023815155029 1.0134716033935547 1.0023818016052246 0.038293469697237015 1.0014729499816895
0.944265604019165 -1.0731775760650635 0.997721254825592 -0.9948179125785828 -0.9951946139335632 0.9943346381187439 1.0059211254119873 1.0064455270767212 0.9971230626106262 -0.9896446466445923 -0.006786957383155823 1.0009557008743286 -1.0039589405059814 0.992876410484314 1.0134131908416748 1.002208948135376 0.039967071264982224 1.001094102859497
0.9434667229652405 -1.0707429647445679 0.9974323511123657 -0.9948822259902954 -0.9954822659492493 0.9946631789207458 1.005713701248169 1.0065275430679321 0.9971932172775269 -0.9883211851119995 -0.007242330349981785 1.0009301900863647 -1.0040318965911865 0.9931054711341858 1.0133261680603027 1.0021865367889404 0.040379345417022705 1.0009312629699707
0.9430812001228333 -1.068651556968689 0.9969488382339478 -0.9949396252632141 -0.9958574771881104 0.9949749112129211 1.0056419372558594 1.0065363645553589 0.9971337914466858 -0.9879164099693298 -0.007355688139796257 1.000897765159607 -1.004042148590088 0.9931429028511047 1.0133302211761475 1.0022319555282593 0.04048106074333191 1.0008233785629272
0.9425064921379089 -1.06622314453125 0.9962795972824097 -0.9950710535049438 -0.9962109327316284 0.9954124093055725 1.0055341720581055 1.0066351890563965 0.996706485748291 -0.9866480231285095 -0.007813951931893826 1.0007599592208862 -1.0041394233703613 0.9935855865478516 1.0133694410324097 1.0021847486495972 0.04065535590052605 1.0007069110870361
0.942059338092804 -1.064815878868103 0.9958919286727905 -0.9951491355895996 -0.996480405330658 0.9956622123718262 1.0055198669433594 1.0067472457885742 0.9962134957313538 -0.985826313495636 -0.008296363055706024 1.000593900680542 -1.0039026737213135 0.9937688112258911 1.0134371519088745 1.0022600889205933 0.040744245052337646 1.000617265701294
0.9416891932487488 -1.0633013248443604 0.9958227276802063 -0.9952594041824341 -0.9967761635780334 0.995895266532898 1.0056095123291016 1.006746530532837 0.9956418871879578 -0.9850404858589172 -0.008714127354323864 1.0003304481506348 -1.0041205883026123 0.9938938021659851 1.013506531715393 1.0024373531341553 0.04063046723604202 1.0005930662155151
0.9406583309173584 -1.0611581802368164 0.996121883392334 -0.9955065250396729 -0.9971995949745178 0.9961152076721191 1.0055630207061768 1.006688117980957 0.9948210120201111 -0.9840118288993835 -0.009279768913984299 1.0000089406967163 -1.0041571855545044 0.9945498704910278 1.013672947883606 1.0025302171707153 0.04051779955625534 1.0006111860275269
0.9401907324790955 -1.0597174167633057 0.9965535402297974 -0.9957143068313599 -0.9975122213363647 0.9961943030357361 1.0055339336395264 1.0067108869552612 0.9942445755004883 -0.9831953048706055 -0.009704159572720528 0.9997110962867737 -1.0041956901550293 0.9946663975715637 1.0138126611709595 1.0025948286056519 0.040322549641132355 1.000688076019287
0.9398184418678284 -1.0582257509231567 0.9972151517868042 -0.9959005117416382 -0.9978487491607666 0.9961289167404175 1.0056002140045166 1.0066734552383423 0.9936269521713257 -0.9822631478309631 -0.010247813537716866 0.999365508556366 -1.004187822341919 0.9949572086334229 1.0138978958129883 1.002821683883667 0.04001197963953018 1.000723123550415
0.9388961791992188 -1.056260108947754 0.998119592666626 -0.996174693107605 -0.9980762600898743 0.9960113167762756 1.0057631731033325 1.0065927505493164 0.9932396411895752 -0.9816506505012512 -0.010790477506816387 0.9991676211357117 -1.0040922164916992 0.9948123693466187 1.0137479305267334 1.0030609369277954 0.03969397023320198 1.0007425546646118
0.9382414221763611 -1.0541719198226929 0.9988691210746765 -0.9963983297348022 -0.9983531832695007 0.9957664012908936 1.0060079097747803 1.0064362287521362 0.9926034212112427 -0.9809118509292603 -0.01151623297482729 0.9989590048789978 -1.0042517185211182 0.9963629245758057 1.0141758918762207 1.0034483671188354 0.03852503374218941 1.0008258819580078
0.9377409219741821 -1.0519005060195923 0.9991332292556763 -0.9966320991516113 -0.9986595511436462 0.9954527020454407 1.006288766860962 1.0064254999160767 0.9921970963478088 -0.9804695248603821 -0.012018402107059956 0.9989542365074158 -1.0035229921340942 0.9965118765830994 1.0140563249588013 1.003610372543335 0.03816617652773857 1.000912070274353
0.9374322891235352 -1.0504229068756104 0.9990687370300293 -0.9966974854469299 -0.9988154768943787 0.995201826095581 1.0065784454345703 1.0062865018844604 0.9918827414512634 -0.9802698493003845 -0.012333597987890244 0.9989768862724304 -1.0042476654052734 0.9966080188751221 1.0140019655227661 1.0038386583328247 0.03754236176609993 1.0010600090026855
0.9374849796295166 -1.0488221645355225 0.9985104203224182 -0.9969065189361572 -0.9989826083183289 0.9950074553489685 1.0067065954208374 1.0061728954315186 0.9918530583381653 -0.9799504280090332 -0.012709288857877254 0.9990921020507812 -1.0039288997650146 0.996808648109436 1.0140398740768433 1.0041202306747437 0.03669657185673714 1.0012693405151367
0.9375386238098145 -1.0463544130325317 0.9975995421409607 -0.9971135854721069 -0.9989888668060303 0.9948334097862244 1.0071040391921997 1.0059411525726318 0.9922325611114502 -0.9796360731124878 -0.013184960931539536 0.9992868304252625 -1.0034596920013428 0.9971460700035095 1.013649821281433 1.0043675899505615 0.03569826856255531 1.0015344619750977
0.9378743171691895 -1.0448304414749146 0.9969581961631775 -0.9972119331359863 -0.9990050196647644 0.9947344660758972 1.0076613426208496 1.0056947469711304 0.9928002953529358 -0.9794411063194275 -0.013507766649127007 0.9994093179702759 -1.00326406955719 0.9972251653671265 1.0133825540542603 1.0045878887176514 0.03447795286774635 1.0018224716186523
0.9384136199951172 -1.0431963205337524 0.996432363986969 -0.997302770614624 -0.9989315867424011 0.9946874380111694 1.0082036256790161 1.0052318572998047 0.9936678409576416 -0.9792611002922058 -0.013827575370669365 0.9994832873344421 -1.0031778812408447 0.9974667429924011 1.0130549669265747 1.0049066543579102 0.03351001814007759 1.001930832862854
0.9391220808029175 -1.0409406423568726 0.9963099360466003 -0.9973866939544678 -0.9989153742790222 0.9947760105133057 1.0087801218032837 1.0050548315048218 0.9942653179168701 -0.9791808724403381 -0.014002443291246891 0.9994600415229797 -1.0032060146331787 0.9976416826248169 1.0128445625305176 1.005096673965454 0.03239091858267784 1.0020101070404053
0.9398095011711121 -1.0391957759857178 0.9966133832931519 -0.9974110722541809 -0.9988650679588318 0.9948713183403015 1.0092318058013916 1.0049619674682617 0.9947785139083862 -0.9791206121444702 -0.01410510390996933 0.9993663430213928 -1.0031919479370117 0.997886598110199 1.012833833694458 1.0052835941314697 0.03088434971868992 1.0020725727081299
0.9407755136489868 -1.037827491760254 0.9971956610679626 -0.9973897337913513 -0.9987127780914307 0.9950342774391174 1.0095229148864746 1.0048211812973022 0.995057225227356 -0.9792502522468567 -0.01411297358572483 0.9991764426231384 -1.0030393600463867 0.9986745119094849 1.0129929780960083 1.0056047439575195 0.02975858934223652 1.0020222663879395
0.9424935579299927 -1.035268783569336 0.998586893081665 -0.9972770810127258 -0.9984269738197327 0.9953104257583618 1.009873390197754 1.0045385360717773 0.9951136112213135 -0.9794849157333374 -0.014094007201492786 0.998982310295105 -1.0013542175292969 0.9993351697921753 1.013134241104126 1.0058478116989136 0.02777768485248089 1.0017319917678833
0.9435203671455383 -1.033922553062439 0.9995484352111816 -0.9971882700920105 -0.998275101184845 0.9954632520675659 1.009936809539795 1.004496693611145 0.9950305223464966 -0.9798372387886047 -0.013983499258756638 0.9989005923271179 -1.0006119012832642 0.9995208382606506 1.0132646560668945 1.0060615539550781 0.026678385213017464 1.0015175342559814
0.9446291327476501 -1.0326684713363647 1.0004181861877441 -0.9972085952758789 -0.9980939626693726 0.9955945611000061 1.0098767280578613 1.0045922994613647 0.9948690533638 -0.9800823926925659 -0.01365418266505003 0.9989022612571716 -1.0006041526794434 0.9994929432868958 1.0133005380630493 1.0061941146850586 0.025577256456017494 1.0012052059173584
0.9461781978607178 -1.0311305522918701 1.0009845495224 -0.9971637725830078 -0.9977789521217346 0.9957003593444824 1.0097501277923584 1.004704236984253 0.9948089122772217 -0.9804542660713196 -0.013223258778452873 0.9990158677101135 -1.0006365776062012 0.9997221231460571 1.0134695768356323 1.0063632726669312 0.02445356547832489 1.0009069442749023
0.9472495913505554 -1.0299766063690186 1.000953197479248 -0.9970703721046448 -0.9975517988204956 0.9957219958305359 1.0096185207366943 1.004965901374817 0.9949031472206116 -0.9808332920074463 -0.012703724205493927 0.9991816878318787 -1.000226378440857 0.9998124241828918 1.013414978981018 1.0064966678619385 0.023372910916805267 1.0005745887756348
0.9483663439750671 -1.0288912057876587 1.0004215240478516 -0.9971424341201782 -0.9973315596580505 0.9956985712051392 1.009343147277832 1.0054975748062134 0.9952554702758789 -0.9814416766166687 -0.012069586664438248 0.9994326233863831 -1.0000052452087402 0.9999307990074158 1.0134402513504028 1.006568431854248 0.022074513137340546 1.00014328956604
0.9502460360527039 -1.027655005455017 0.9992147088050842 -0.9971199035644531 -0.9970753788948059 0.9955597519874573 1.0090776681900024 1.0058852434158325 0.995638370513916 -0.9819779396057129 -0.011612113565206528 0.9996167421340942 -1.000105381011963 1.0000132322311401 1.0133838653564453 1.0066848993301392 0.021028125658631325 0.999813973903656
0.9515894055366516 -1.026918888092041 0.9980831146240234 -0.9971652626991272 -0.9969351291656494 0.9954916834831238 1.0089895725250244 1.0062346458435059 0.9959846138954163 -0.9826664924621582 -0.01110045239329338 0.9997706413269043 -0.9999651908874512 1.0001059770584106 1.013380527496338 1.0066498517990112 0.01969989202916622 0.9994384050369263
0.9528538584709167 -1.0261247158050537 0.9970347881317139 -0.997138261795044 -0.9967355132102966 0.9953911900520325 1.0086945295333862 1.0067168474197388 0.9962975978851318 -0.9835981130599976 -0.010546796955168247 0.9998705387115479 -1.000180959701538 1.0002397298812866 1.013453722000122 1.0066627264022827 0.01877504400908947 0.9993171691894531
0.9546234011650085 -1.0249519348144531 0.9960002303123474 -0.9972519874572754 -0.9966489672660828 0.9953834414482117 1.0085757970809937 1.0071245431900024 0.9963042736053467 -0.9843505620956421 -0.010123788379132748 0.9998790621757507 -1.0002914667129517 1.0002272129058838 1.0135289430618286 1.006728172302246 0.017820606008172035 0.9993281960487366
0.9564583897590637 -1.0236672163009644 0.9955319166183472 -0.9973427057266235 -0.9964015483856201 0.9953702688217163 1.00831139087677 1.0079070329666138 0.996088981628418 -0.9855619668960571 -0.009697326458990574 0.9998802542686462 -1.0006859302520752 1.0000230073928833 1.0136642456054688 1.0069891214370728 0.016093792393803596 0.9996785521507263
0.9579070210456848 -1.0228179693222046 0.9956539273262024 -0.9974168539047241 -0.9962858557701111 0.9953049421310425 1.0081202983856201 1.008621096611023 0.9956807494163513 -0.9868355989456177 -0.009315974079072475 0.9999104738235474 -1.001122236251831 0.9997719526290894 1.0136281251907349 1.0073916912078857 0.014341969043016434 1.0001978874206543
0.9600474834442139 -1.0215344429016113 0.9963834881782532 -0.9973968267440796 -0.9961273074150085 0.995162308216095 1.0079187154769897 1.0090700387954712 0.9953622817993164 -0.987342357635498 -0.009204181842505932 0.99992835521698 -1.0015718936920166 0.9994920492172241 1.0137248039245605 1.0074878931045532 0.013973562978208065 1.0002868175506592
0.9615799784660339 -1.0204310417175293 0.9971475601196289 -0.9974644780158997 -0.9960798621177673 0.9949703216552734 1.0079395771026611 1.009506106376648 0.9949699640274048 -0.9881686568260193 -0.00910157524049282 1.0000224113464355 -1.001885175704956 0.9994207620620728 1.0136693716049194 1.0078718662261963 0.012514199130237103 1.0007033348083496
0.9632811546325684 -1.0192641019821167 0.9978635907173157 -0.9975248575210571 -0.9960473775863647 0.9946503043174744 1.0077539682388306 1.0100423097610474 0.9947510957717896 -0.989046037197113 -0.008979549631476402 1.000189185142517 -1.0024185180664062 0.9993131756782532 1.013358235359192 1.00808846950531 0.011467105709016323 1.0009676218032837
0.9653617739677429 -1.017961859703064 0.9984225630760193 -0.9975871443748474 -0.995894730091095 0.9941182136535645 1.0074467658996582 1.0105406045913696 0.9947208166122437 -0.99009770154953 -0.008885100483894348 1.0004559755325317 -1.0027261972427368 0.9991295337677002 1.0132670402526855 1.0085089206695557 0.010414880700409412 1.0011239051818848
0.9667197465896606 -1.0168181657791138 0.9982238411903381 -0.9977304339408875 -0.9957855939865112 0.9937232136726379 1.0074316263198853 1.0109344720840454 0.9949322938919067 -0.9908806681632996 -0.008918499574065208 1.0006444454193115 -1.0030410289764404 0.9990881681442261 1.013114094734192 1.0087356567382812 0.009135731495916843 1.001107096672058
0.968258261680603 -1.0160346031188965 0.9977060556411743 -0.9978541135787964 -0.9955477118492126 0.9932621717453003 1.0073391199111938 1.011412501335144 0.9954488277435303 -0.991916298866272 -0.008864087052643299 1.000859260559082 -1.0034641027450562 0.9990354776382446 1.013126015663147 1.0089651346206665 0.008187450468540192 1.0009961128234863
0.9700403809547424 -1.0148632526397705 0.9965537190437317 -0.9979797601699829 -0.9952870011329651 0.993026614189148 1.0073391199111938 1.0117616653442383 0.9958835244178772 -0.9926419258117676 -0.008927436545491219 1.000847339630127 -1.0037050247192383 0.9989293813705444 1.0131069421768188 1.0091344118118286 0.007408262696117163 1.0007426738739014
0.9714798331260681 -1.0139790773391724 0.9954159259796143 -0.9979885816574097 -0.9949659705162048 0.9928998947143555 1.0073597431182861 1.012140154838562 0.9962670207023621 -0.9933303594589233 -0.009069263935089111 1.0007436275482178 -1.00400972366333 0.9989588856697083 1.0131237506866455 1.0091873407363892 0.006575391627848148 1.0003103017807007
0.9737924337387085 -1.0125739574432373 0.9937260746955872 -0.9981651902198792 -0.994459331035614 0.9929208159446716 1.0072972774505615 1.0124210119247437 0.9968181848526001 -0.994183361530304 -0.00917911808937788 1.000339150428772 -1.0045685768127441 0.9991247653961182 1.0132081508636475 1.0090031623840332 0.005742913112044334 0.9998977184295654
0.974923849105835 -1.0118601322174072 0.9930315613746643 -0.9982206225395203 -0.994098424911499 0.9930194616317749 1.0072451829910278 1.0127334594726562 0.99709153175354 -0.9946970343589783 -0.009456953033804893 1.000173807144165 -1.004960298538208 0.9988194108009338 1.0129480361938477 1.0088679790496826 0.005262394435703754 0.999776303768158
0.9761442542076111 -1.011160135269165 0.9927729964256287 -0.9982642531394958 -0.9938257932662964 0.9931456446647644 1.0071794986724854 1.0129066705703735 0.997344434261322 -0.99530428647995 -0.00967273861169815 1.000003457069397 -1.0050227642059326 0.9989086985588074 1.012591004371643 1.0085690021514893 0.00493225920945406 0.9997500777244568
0.977742612361908 -1.0104389190673828 0.9931504726409912 -0.998261034488678 -0.9935625791549683 0.9933369159698486 1.0072261095046997 1.013022541999817 0.9974674582481384 -0.9960464239120483 -0.009983419440686703 0.9998084902763367 -1.0049846172332764 0.9990851283073425 1.0123569965362549 1.0082486867904663 0.004702055361121893 0.9998364448547363
0.9789528846740723 -1.0100184679031372 0.9940574765205383 -0.9982722401618958 -0.9932601451873779 0.9936022162437439 1.0071524381637573 1.0129164457321167 0.997463047504425 -0.9964549541473389 -0.010290026664733887 0.9996975064277649 -1.0045288801193237 0.999601423740387 1.0122623443603516 1.0079302787780762 0.00441370252519846 1.0000015497207642
0.9801124930381775 -1.0096951723098755 0.9952459931373596 -0.9982392191886902 -0.9930385947227478 0.9937582015991211 1.0071698427200317 1.012982964515686 0.9973716735839844 -0.9967347979545593 -0.010539662092924118 0.9997092485427856 -1.0042054653167725 0.9997026920318604 1.012131690979004 1.0073904991149902 0.004080571699887514 1.0003244876861572
0.9815942049026489 -1.009222388267517 0.9969382286071777 -0.9981330037117004 -0.992816686630249 0.9938647747039795 1.0068761110305786 1.0130064487457275 0.9971957802772522 -0.9971106648445129 -0.01084164995700121 0.9999249577522278 -1.003824234008789 0.9994182586669922 1.0120797157287598 1.00682532787323 0.003904905403032899 1.0005673170089722
0.9826576709747314 -1.0090147256851196 0.9977555274963379 -0.99809730052948 -0.9926537871360779 0.9938817620277405 1.0067825317382812 1.0128819942474365 0.9969176054000854 -0.9972787499427795 -0.010933459736406803 1.0001695156097412 -1.0039114952087402 0.999592661857605 1.0121759176254272 1.0063259601593018 0.0038038580678403378 1.0007215738296509
0.9835271835327148 -1.008725643157959 0.9981410503387451 -0.9980117678642273 -0.9925543069839478 0.993837296962738 1.00660240650177 1.0127395391464233 0.9964087009429932 -0.9976766705513 -0.010953123681247234 1.0005900859832764 -1.0032833814620972 0.9997232556343079 1.0124176740646362 1.005625605583191 0.003666834207251668 1.000826358795166
0.9847747683525085 -1.0088359117507935 0.9977419972419739 -0.9979326128959656 -0.9923292398452759 0.9937050938606262 1.0063691139221191 1.0125874280929565 0.9960134029388428 -0.9980430603027344 -0.010980064980685711 1.0009158849716187 -1.003251314163208 0.9998041987419128 1.0126769542694092 1.004941701889038 0.0037139467895030975 1.000841498374939
0.9860818982124329 -1.0087618827819824 0.9959640502929688 -0.9978454113006592 -0.9922773241996765 0.9934840798377991 1.006083369255066 1.0121793746948242 0.9953721761703491 -0.9984646439552307 -0.010887826792895794 1.0012831687927246 -1.002307415008545 1.0003821849822998 1.0125670433044434 1.0038952827453613 0.0039031270425766706 1.000891923904419
0.9866402745246887 -1.0087072849273682 0.9949291944503784 -0.9978299736976624 -0.9922860264778137 0.9933037757873535 1.0058817863464355 1.0119396448135376 0.9951859712600708 -0.9987977743148804 -0.010645203292369843 1.0013624429702759 -1.0023105144500732 1.000152826309204 1.0130842924118042 1.0030906200408936 0.004318451974540949 1.0009211301803589
0.9877074956893921 -1.0088796615600586 0.9926976561546326 -0.9977882504463196 -0.9921579957008362 0.9930444955825806 1.0057529211044312 1.0116827487945557 0.9952611923217773 -0.9988874793052673 -0.010578245855867863 1.0013043880462646 -1.00226891040802 1.0001485347747803 1.0131086111068726 1.0028660297393799 0.004460243973881006 1.0009263753890991
0.9884606003761292 -1.0090434551239014 0.9912230968475342 -0.9977335929870605 -0.9920443296432495 0.9928086400032043 1.005588173866272 1.0113296508789062 0.9958926439285278 -0.9991272687911987 -0.010408040136098862 1.001072883605957 -1.0020357370376587 1.0000466108322144 1.0131944417953491 1.0022729635238647 0.00482294661924243 1.000907063484192
0.9891788363456726 -1.0093469619750977 0.9900346398353577 -0.9977458715438843 -0.9918948411941528 0.9924713373184204 1.0055456161499023 1.0109962224960327 0.9967743158340454 -0.9992430806159973 -0.010289589874446392 1.0008119344711304 -1.0016987323760986 1.000117540359497 1.013239860534668 1.0017647743225098 0.005145263858139515 1.0008822679519653
0.9898410439491272 -1.0093722343444824 0.9899962544441223 -0.997759997844696 -0.9917030334472656 0.992307186126709 1.005589246749878 1.0107333660125732 0.9978697299957275 -0.9991949200630188 -0.01015563402324915 1.0005611181259155 -1.00098717212677 1.0004019737243652 1.0132044553756714 1.0012837648391724 0.005536925978958607 1.000862956047058
0.9905592203140259 -1.009477972984314 0.9908800721168518 -0.9977447390556335 -0.9912804961204529 0.992229700088501 1.0055819749832153 1.0103851556777954 0.9994656443595886 -0.9989690184593201 -0.009861311875283718 1.0003433227539062 -1.0010287761688232 1.0011414289474487 1.0133659839630127 1.0006428956985474 0.006077793892472982 1.0007771253585815
0.9915481209754944 -1.0096856355667114 0.993224561214447 -0.9976388216018677 -0.9909340143203735 0.992260217666626 1.005569577217102 1.0100599527359009 1.0005693435668945 -0.9987961053848267 -0.009640042670071125 1.0002416372299194 -1.0017149448394775 1.0014013051986694 1.0132579803466797 1.0001940727233887 0.006431367248296738 1.0007132291793823
0.9918889403343201 -1.009697437286377 0.9955225586891174 -0.9975710511207581 -0.990574836730957 0.992306113243103 1.0056684017181396 1.0097835063934326 1.0014441013336182 -0.9984328746795654 -0.009317140094935894 1.0002362728118896 -1.0006885528564453 1.0015727281570435 1.0129401683807373 0.9997609257698059 0.006867272779345512 1.0005288124084473
0.9927427172660828 -1.009771466255188 0.9980525374412537 -0.9973790645599365 -0.9900621175765991 0.9923723936080933 1.0056856870651245 1.009244680404663 1.002310872077942 -0.998046875 -0.009134972468018532 1.0003132820129395 -1.0001598596572876 1.0018792152404785 1.0126869678497314 0.9990906715393066 0.007439421955496073 1.0002952814102173
0.9936581254005432 -1.0097529888153076 0.9997119307518005 -0.9972251057624817 -0.989425003528595 0.9924007058143616 1.005688190460205 1.0088627338409424 1.0027484893798828 -0.9974175691604614 -0.009080573916435242 1.0003970861434937 -0.9995636343955994 1.0011990070343018 1.011993646621704 0.998339056968689 0.008153344504535198 1.0000585317611694
0.9943709373474121 -1.0098081827163696 1.0000531673431396 -0.997169017791748 -0.9888501763343811 0.9924500584602356 1.0055711269378662 1.0086462497711182 1.002894639968872 -0.997052788734436 -0.009168973192572594 1.0004197359085083 -0.9995182156562805 1.0012390613555908 1.0119091272354126 0.9980626702308655 0.008462111465632915 0.9999732375144958
0.9949537515640259 -1.0098360776901245 0.9997162222862244 -0.9970539808273315 -0.9883530735969543 0.9924334287643433 1.0055233240127563 1.0084686279296875 1.002945899963379 -0.9965135455131531 -0.00939922221004963 1.0003670454025269 -0.9989182353019714 1.001603603363037 1.0119285583496094 0.9976856708526611 0.009063013829290867 0.9998427033424377
0.9958728551864624 -1.0098391771316528 0.9983727931976318 -0.9969283938407898 -0.9876267313957214 0.9923892021179199 1.005407691001892 1.0083470344543457 1.0029504299163818 -0.9961768984794617 -0.009764699265360832 1.00029718875885 -0.9993904232978821 1.0016940832138062 1.01213800907135 0.9972564578056335 0.009473188780248165 0.9998905658721924
0.9964053630828857 -1.0098273754119873 0.9968731999397278 -0.9967976212501526 -0.9870393872261047 0.9923309683799744 1.0054296255111694 1.0082809925079346 1.0028877258300781 -0.9958349466323853 -0.010168507695198059 1.0002037286758423 -0.9989284873008728 1.0018390417099 1.0124694108963013 0.9970438480377197 0.009866446256637573 1.0000351667404175
0.9969298243522644 -1.0099363327026367 0.9951652884483337 -0.9965506792068481 -0.9861807823181152 0.9921786189079285 1.0052924156188965 1.0081613063812256 1.0026047229766846 -0.9952746629714966 -0.010879053734242916 1.0000606775283813 -0.9996544718742371 1.0022469758987427 1.0130654573440552 0.9966439604759216 0.010393126867711544 1.0003604888916016
0.9978510737419128 -1.0099387168884277 0.9929137825965881 -0.9963757395744324 -0.9855842590332031 0.992148756980896 1.005163550376892 1.0082768201828003 1.0022798776626587 -0.9949296712875366 -0.011512121185660362 0.9998872876167297 -1.0002743005752563 1.0023945569992065 1.0132614374160767 0.9964842200279236 0.010711101815104485 1.0006537437438965
0.9983159899711609 -1.009859561920166 0.9916480779647827 -0.9961947202682495 -0.9849801063537598 0.9921562671661377 1.005038857460022 1.0084148645401 1.0019121170043945 -0.9944486618041992 -0.012237967923283577 0.9996033310890198 -0.9999473690986633 1.002454400062561 1.0133529901504517 0.9960496425628662 0.011138531379401684 1.0009841918945312
0.9989669322967529 -1.0100919008255005 0.990944504737854 -0.995941162109375 -0.9845821857452393 0.9921969771385193 1.004683256149292 1.0084255933761597 1.0015143156051636 -0.9940378665924072 -0.013391883112490177 0.9992066025733948 -0.9999993443489075 1.0025436878204346 1.013339638710022 0.9958046078681946 0.01141420565545559 1.001184344291687
0.9997535943984985 -1.0102964639663696 0.9911174178123474 -0.9956972002983093 -0.9840729832649231 0.9922457337379456 1.004540205001831 1.0085108280181885 1.0010979175567627 -0.9938997030258179 -0.014386726543307304 0.9989336729049683 -1.000068187713623 1.0025908946990967 1.0131789445877075 0.9954384565353394 0.011668477207422256 1.0013118982315063
1.0005995035171509 -1.0105900764465332 0.9925603866577148 -0.9954096078872681 -0.9836692810058594 0.9922807812690735 1.0043251514434814 1.0083765983581543 1.000354528427124 -0.9934775829315186 -0.016057349741458893 0.9983996152877808 -0.9999428987503052 1.002693772315979 1.0128934383392334 0.994982898235321 0.012010477483272552 1.0012459754943848
1.0011101961135864 -1.0105245113372803 0.9942351579666138 -0.9953466653823853 -0.983309805393219 0.9922642111778259 1.003865361213684 1.0084155797958374 0.9991163015365601 -0.9931915402412415 -0.017725752666592598 0.9980263710021973 -1.0000134706497192 1.0027674436569214 1.0125685930252075 0.9946528673171997 0.012194468639791012 1.0009349584579468
1.001983642578125 -1.010725736618042 0.9966577887535095 -0.9953364133834839 -0.9830716252326965 0.9922428727149963 1.0038057565689087 1.008453607559204 0.9989199638366699 -0.9931342005729675 -0.017995893955230713 0.9979785084724426 -0.9997332096099854 1.002790927886963 1.0124890804290771 0.9946077466011047 0.012233350425958633 1.0008217096328735
1.0023208856582642 -1.0106991529464722 0.9981942772865295 -0.9952856302261353 -0.982990562915802 0.9922243356704712 1.0035353899002075 1.0084012746810913 0.9984545111656189 -0.9931113719940186 -0.0190154816955328 0.9977890253067017 -0.9999154210090637 1.0026967525482178 1.0123732089996338 0.9942923188209534 0.012318942695856094 1.0003751516342163
1.0026514530181885 -1.0106256008148193 0.9991160035133362 -0.9953279495239258 -0.9829406142234802 0.9921988844871521 1.0030463933944702 1.0085065364837646 0.998011589050293 -0.9932087063789368 -0.020340388640761375 0.9976480603218079 -0.9987189173698425 1.0020489692687988 1.0120534896850586 0.9941726922988892 0.01232878491282463 1.000042200088501
1.0031076669692993 -1.010568380355835 0.9991621375083923 -0.9953188300132751 -0.9830138087272644 0.9921972751617432 1.0027223825454712 1.0086861848831177 0.9977031350135803 -0.9931849241256714 -0.0212869830429554 0.9975443482398987 -0.999118447303772 1.0022047758102417 1.0122534036636353 0.9940600395202637 0.01235343050211668 0.9997536540031433
1.0031102895736694 -1.010553002357483 0.9983806014060974 -0.9952904582023621 -0.9831323027610779 0.992226243019104 1.0024466514587402 1.0086824893951416 0.9973069429397583 -0.9931503534317017 -0.02212199568748474 0.9974260926246643 -0.9985595941543579 1.001879334449768 1.0122843980789185 0.9940424561500549 0.012390078976750374 0.9994757771492004
1.0032670497894287 -1.0105922222137451 0.9963230490684509 -0.9951722621917725 -0.9834415912628174 0.9922888875007629 1.0020743608474731 1.0086982250213623 0.9967845678329468 -0.9932970404624939 -0.023064354434609413 0.9973579049110413 -0.9984208941459656 1.001602292060852 1.0123796463012695 0.994011402130127 0.0123967994004488 0.999364972114563
1.0033612251281738 -1.010606288909912 0.9944673776626587 -0.9949500560760498 -0.9839178919792175 0.9924402236938477 1.0016530752182007 1.0089750289916992 0.9958851337432861 -0.9933481812477112 -0.023549245670437813 0.9973223209381104 -0.9982185959815979 1.0013238191604614 1.0124799013137817 0.9940142035484314 0.01249224878847599 0.9993011355400085
1.0034072399139404 -1.0105507373809814 0.9927518367767334 -0.9947967529296875 -0.9842439889907837 0.9926034212112427 1.0013350248336792 1.0090702772140503 0.9951116442680359 -0.9932962656021118 -0.024178005754947662 0.9972335696220398 -0.9987025856971741 1.001722812652588 1.012834072113037 0.9941518306732178 0.012600362300872803 0.9992961287498474
1.0033023357391357 -1.010519027709961 0.9910292029380798 -0.9944939017295837 -0.9848894476890564 0.9929371476173401 1.0009517669677734 1.0092798471450806 0.9938795566558838 -0.9933099746704102 -0.024583783000707626 0.9971511960029602 -0.9984883069992065 1.0015089511871338 1.0129350423812866 0.9943506717681885 0.012707763351500034 0.9993293285369873
1.0035731792449951 -1.0106101036071777 0.9905153512954712 -0.9942784309387207 -0.9853032827377319 0.9931655526161194 1.0008903741836548 1.0094636678695679 0.9933261871337891 -0.9934059381484985 -0.024756597355008125 0.9970437288284302 -0.9988116025924683 1.001326560974121 1.0129027366638184 0.9943511486053467 0.012901212088763714 0.99931401014328
1.0037559270858765 -1.0106102228164673 0.9910003542900085 -0.9940324425697327 -0.9857673645019531 0.9933818578720093 1.0007693767547607 1.0096800327301025 0.9929152727127075 -0.9935146570205688 -0.02487271837890148 0.9968463182449341 -0.9987121224403381 1.0007463693618774 1.0127637386322021 0.9945235252380371 0.013087675906717777 0.9992563724517822
1.0041096210479736 -1.0106842517852783 0.9924300909042358 -0.9939193725585938 -0.9863735437393188 0.99360191822052 1.0007673501968384 1.0097992420196533 0.9924594759941101 -0.9936245083808899 -0.0247819721698761 0.9966681003570557 -0.9987557530403137 1.0005728006362915 1.0127077102661133 0.9946467280387878 0.013338776305317879 0.9991540908813477
1.0044975280761719 -1.010793924331665 0.9937645792961121 -0.9938427209854126 -0.986860454082489 0.9936661124229431 1.0007206201553345 1.0098837614059448 0.9920342564582825 -0.9937570691108704 -0.024618186056613922 0.9965386986732483 -0.9987717866897583 1.0004520416259766 1.0126234292984009 0.9947892427444458 0.013523044995963573 0.9990357756614685
1.0046801567077637 -1.0109248161315918 0.9949288964271545 -0.9938653111457825 -0.9873161911964417 0.9935745596885681 1.0008760690689087 1.0099788904190063 0.9914371371269226 -0.9939724206924438 -0.024307912215590477 0.9964340925216675 -0.998857855796814 1.0001633167266846 1.0125993490219116 0.9948554039001465 0.013805819675326347 0.9988481998443604
1.005057692527771 -1.0113866329193115 0.9956825375556946 -0.9940340518951416 -0.9879890084266663 0.9933513402938843 1.0009584426879883 1.0100927352905273 0.9905363917350769 -0.9940198063850403 -0.023994319140911102 0.9963951706886292 -0.9989629983901978 1.000089168548584 1.012616753578186 0.9949702620506287 0.013882622122764587 0.998742401599884
1.0053156614303589 -1.0116945505142212 0.9954671263694763 -0.99422687292099 -0.9884121417999268 0.9930660724639893 1.0011390447616577 1.0100436210632324 0.9897595047950745 -0.994141161441803 -0.023587031289935112 0.9963818192481995 -0.9988569021224976 0.9999567866325378 1.0126737356185913 0.9951246380805969 0.013964643701910973 0.9987024664878845
1.005600094795227 -1.0119608640670776 0.9946538209915161 -0.9944841861724854 -0.9890804886817932 0.9927283525466919 1.001226782798767 1.0099543333053589 0.9887738823890686 -0.9943681955337524 -0.022891918197274208 0.9964381456375122 -0.9985564351081848 0.9996834397315979 1.0126856565475464 0.9952317476272583 0.014025215059518814 0.9987210631370544
1.0058913230895996 -1.0124328136444092 0.9929407238960266 -0.9945954084396362 -0.9895404577255249 0.9924965500831604 1.0013803243637085 1.0099014043807983 0.988178014755249 -0.9945948719978333 -0.022333292290568352 0.9965227246284485 -0.9986669421195984 0.9998959898948669 1.0127301216125488 0.9954841732978821 0.013987409882247448 0.9987905025482178
1.0060961246490479 -1.0127421617507935 0.9910278916358948 -0.9948529601097107 -0.9901139736175537 0.9923200011253357 1.001599669456482 1.0097262859344482 0.9873019456863403 -0.9950652122497559 -0.021270615980029106 0.9967215657234192 -0.9984643459320068 0.9987058639526367 1.012403130531311 0.9956682324409485 0.013973078690469265 0.9990271329879761
1.006269097328186 -1.013116717338562 0.9897394180297852 -0.9950652718544006 -0.9904098510742188 0.9923495650291443 1.0016614198684692 1.0096193552017212 0.9869095087051392 -0.9952188730239868 -0.020606297999620438 0.9967919588088989 -0.998867392539978 0.998481035232544 1.0123651027679443 0.9957610964775085 0.013907210901379585 0.9991093873977661
1.0065568685531616 -1.013548731803894 0.9887537360191345 -0.9951892495155334 -0.9907723069190979 0.9925380945205688 1.0017178058624268 1.0094146728515625 0.9865285158157349 -0.9954185485839844 -0.019835935905575752 0.9968562722206116 -0.9991200566291809 0.9982731938362122 1.0123260021209717 0.9959364533424377 0.013725184835493565 0.9992138743400574
1.0067521333694458 -1.0138912200927734 0.9887921214103699 -0.9952462911605835 -0.9910324215888977 0.9927570819854736 1.0017696619033813 1.0092885494232178 0.9860460758209229 -0.9955823421478271 -0.01911453902721405 0.9969191551208496 -0.9992362260818481 0.9980290532112122 1.0121971368789673 0.9960676431655884 0.013448053039610386 0.9993001222610474
1.0070059299468994 -1.0141257047653198 0.9894287586212158 -0.9953557848930359 -0.9913601875305176 0.9930893778800964 1.0017341375350952 1.0090676546096802 0.9854130744934082 -0.9959923624992371 -0.01806371659040451 0.9970706701278687 -1.0001544952392578 0.9984797239303589 1.012300968170166 0.9962935447692871 0.01310639176517725 0.9993340373039246
1.0072520971298218 -1.0147461891174316 0.9910071492195129 -0.995664656162262 -0.9917811155319214 0.9936069250106812 1.001602053642273 1.0088950395584106 0.9843327403068542 -0.9963533878326416 -0.0172103438526392 0.9972161054611206 -1.000319480895996 0.9980987906455994 1.0120620727539062 0.9963362216949463 0.012811706401407719 0.9993300437927246
1.0076146125793457 -1.015088677406311 0.9924384951591492 -0.9958982467651367 -0.9920765161514282 0.9940727949142456 1.0016154050827026 1.0087590217590332 0.9834131002426147 -0.9966784715652466 -0.016280628740787506 0.9973922967910767 -0.9993869066238403 0.9976615309715271 1.0116910934448242 0.9964122772216797 0.012552926316857338 0.9992291927337646
1.0077803134918213 -1.0155284404754639 0.994053304195404 -0.9961567521095276 -0.9926149249076843 0.9945700764656067 1.0014915466308594 1.0085810422897339 0.9823924899101257 -0.9971597194671631 -0.01516227051615715 0.9976236820220947 -0.9990832805633545 0.9975268244743347 1.011461615562439 0.9966790676116943 0.012035987339913845 0.999036967754364
1.007979154586792 -1.0158644914627075 0.9947605729103088 -0.9963248372077942 -0.9930047392845154 0.9948572516441345 1.00144362449646 1.0084378719329834 0.981931209564209 -0.9972586631774902 -0.01415837649255991 0.9977300763130188 -0.9989191293716431 0.9974156022071838 1.0112109184265137 0.9968381524085999 0.011668124236166477 0.9988071322441101
1.0081126689910889 -1.0162442922592163 0.9950074553489685 -0.9966549277305603 -0.9935464859008789 0.9950653314590454 1.0013759136199951 1.008346676826477 0.9817708134651184 -0.9977465271949768 -0.012773381546139717 0.9978333115577698 -0.9982620477676392 0.9974843859672546 1.0110152959823608 0.9972828030586243 0.011155597865581512 0.9983893036842346
1.0081623792648315 -1.0165433883666992 0.9942062497138977 -0.9972339868545532 -0.9944581389427185 0.9952881336212158 1.001279354095459 1.0083645582199097 0.982446014881134 -0.9981669187545776 -0.011459412053227425 0.9978575110435486 -0.9977720975875854 0.9975549578666687 1.0110671520233154 0.9975281357765198 0.010624242015182972 0.9979188442230225
1.0081489086151123 -1.0165883302688599 0.9932737946510315 -0.9974992871284485 -0.9950147271156311 0.9954689741134644 1.001314640045166 1.0083938837051392 0.9834001660346985 -0.9984786510467529 -0.01058726105839014 0.9979217052459717 -0.9978463649749756 0.998069167137146 1.0113729238510132 0.9978727698326111 0.010159891098737717 0.9975966811180115
1.0082263946533203 -1.0167393684387207 0.9922586679458618 -0.9976621866226196 -0.9956238269805908 0.9955880641937256 1.0012320280075073 1.0084184408187866 0.9845886826515198 -0.998542070388794 -0.009422623552381992 0.9978721141815186 -0.9977792501449585 0.9985156059265137 1.0115288496017456 0.9982941746711731 0.009441528469324112 0.9973489046096802
1.0082170963287354 -1.0167204141616821 0.9910113215446472 -0.9976035952568054 -0.996432900428772 0.9957267642021179 1.0013844966888428 1.0085265636444092 0.9863354563713074 -0.9986266493797302 -0.00818062387406826 0.9978657960891724 -0.9975521564483643 0.9987978935241699 1.0116795301437378 0.998494565486908 0.008963064290583134 0.9972764253616333
1.0081743001937866 -1.016548991203308 0.9904704689979553 -0.9977303147315979 -0.9970397353172302 0.9958801865577698 1.0014028549194336 1.0084878206253052 0.9876379370689392 -0.9987229704856873 -0.007282680366188288 0.9978006482124329 -0.9975902438163757 0.9989901781082153 1.0117690563201904 0.998856246471405 0.008421019650995731 0.9973361492156982
1.0081548690795898 -1.0163311958312988 0.9904329180717468 -0.9977965354919434 -0.9976670742034912 0.9960107803344727 1.0013140439987183 1.008516550064087 0.9889326095581055 -0.9986283779144287 -0.006164148449897766 0.9977582693099976 -0.9969642758369446 0.9991183876991272 1.0117433071136475 0.9992682337760925 0.007841099984943867 0.997571587562561
1.0080158710479736 -1.0160577297210693 0.9913692474365234 -0.9979659914970398 -0.9986798763275146 0.9961422085762024 1.0013179779052734 1.0085104703903198 0.9904780387878418 -0.998572051525116 -0.005386990495026112 0.99772047996521 -0.9970512390136719 0.9993767142295837 1.0117322206497192 0.9994086623191833 0.007465216796845198 0.9978732466697693
1.0080050230026245 -1.0157499313354492 0.9926442503929138 -0.9981139302253723 -0.9993308782577515 0.9961236119270325 1.0013790130615234 1.0083931684494019 0.9915814399719238 -0.9985628128051758 -0.0045839035883545876 0.997715950012207 -0.9970908761024475 0.9993788599967957 1.0117487907409668 0.9997275471687317 0.00697858864441514 0.9981826543807983
1.0081733465194702 -1.0155335664749146 0.9941297769546509 -0.9981649518013 -0.9999325275421143 0.9958643913269043 1.0012832880020142 1.0084233283996582 0.9925783276557922 -0.9984443187713623 -0.0038889972493052483 0.9977701902389526 -0.9975534081459045 0.9993253350257874 1.0117460489273071 1.0000081062316895 0.006603287998586893 0.998429000377655
1.00824773311615 -1.0151424407958984 0.9962895512580872 -0.9983356595039368 -1.0005505084991455 0.9952707290649414 1.0013766288757324 1.0083966255187988 0.9935702681541443 -0.9983107447624207 -0.00314743397757411 0.9979333281517029 -0.997806191444397 0.9990155100822449 1.0118393898010254 1.000482201576233 0.006015184335410595 0.9986842274665833
1.0083471536636353 -1.0147223472595215 0.9980637431144714 -0.9984999299049377 -1.0013296604156494 0.9943348169326782 1.0014516115188599 1.0082424879074097 0.9944572448730469 -0.9979873895645142 -0.002316460944712162 0.9983292818069458 -0.9983435273170471 0.9986700415611267 1.011911153793335 1.0009913444519043 0.005293441005051136 0.9987083673477173
1.008365511894226 -1.0145245790481567 0.9991002678871155 -0.9987108111381531 -1.0016099214553833 0.9938021898269653 1.0015813112258911 1.0082124471664429 0.9948081970214844 -0.9976488947868347 -0.0018486524932086468 0.9985970854759216 -0.9986823201179504 0.998519241809845 1.0119761228561401 1.0011930465698242 0.005017127376049757 0.9986433982849121
1.0084137916564941 -1.0144336223602295 0.9993343353271484 -0.9989365339279175 -1.0018261671066284 0.9933426380157471 1.0017004013061523 1.008130669593811 0.9950322508811951 -0.9972134232521057 -0.0012432810617610812 0.9988793134689331 -0.9991831183433533 0.9982542395591736 1.0120587348937988 1.0013930797576904 0.0047723473981022835 0.9985688328742981
1.0086990594863892 -1.0143790245056152 0.9991481900215149 -0.9990629553794861 -1.0019922256469727 0.993005633354187 1.0019805431365967 1.0080879926681519 0.9951236248016357 -0.9968130588531494 -0.0007351306267082691 0.9990792870521545 -0.9994122982025146 0.9980913400650024 1.012107491493225 1.0016708374023438 0.004488798789680004 0.9985173940658569
1.0090738534927368 -1.0143887996673584 0.9984560012817383 -0.9991782307624817 -1.0021342039108276 0.9928080439567566 1.002151608467102 1.0080212354660034 0.9952765703201294 -0.996695876121521 -0.0003134272701572627 0.9992610812187195 -0.9989954233169556 0.9973632097244263 1.0119074583053589 1.001814603805542 0.004316024482250214 0.998532772064209
1.0090916156768799 -1.0141820907592773 0.9977566003799438 -0.9993070960044861 -1.002199649810791 0.9928483366966248 1.0023901462554932 1.0078966617584229 0.9953720569610596 -0.9965183734893799 0.0002583813911769539 0.9992988705635071 -0.9997140169143677 0.9972447156906128 1.0119249820709229 1.0021693706512451 0.004005555994808674 0.9986187815666199
1.0085285902023315 -1.0136420726776123 0.9971321225166321 -0.9994182586669922 -1.0021841526031494 0.9930177330970764 1.0028058290481567 1.0077332258224487 0.9954574108123779 -0.9963414669036865 0.0010099319042637944 0.9992539286613464 -0.999241828918457 0.9971095323562622 1.0118502378463745 1.0024315118789673 0.003740175161510706 0.9987408518791199
1.0068656206130981 -1.0121889114379883 0.9965083599090576 -0.9995888471603394 -1.0021333694458008 0.9933400750160217 1.0030851364135742 1.0075913667678833 0.9955196380615234 -0.9963018894195557 0.00160268135368824 0.9990952014923096 -0.999160885810852 0.997074544429779 1.0117186307907104 1.0026440620422363 0.0035467634443193674 0.9988877177238464
1.0044137239456177 -1.0104894638061523 0.9963046908378601 -0.9997861385345459 -1.0020838975906372 0.9935973882675171 1.0034363269805908 1.0075201988220215 0.9956392049789429 -0.9965205192565918 0.0024518559221178293 0.998981237411499 -0.9995135068893433 0.9971302151679993 1.0114983320236206 1.0030261278152466 0.0031962930224835873 0.9991793036460876


==> event_triggered_dmpc_necsys22 - Kopie/plotData/ExperimentTargetPosition.csv <==
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.9999558071400949 0.999971623890527 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.9996464571207593 0.9997729911242155 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.9988067927825626 0.9992338450442272 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.9971716569660742 0.9981839289937235 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.9944758925118637 0.9964529863158663 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.9904543422605006 0.993870760353817 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.984841849052554 0.9902669944507373 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.9773732557285937 0.9854714319497886 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.967783405129189 0.9793138161941325 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.9558071400949095 0.9716238905269305 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.9412532244732598 0.9622867104674876 1.0 0.999973237003246 0.999971623890527 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.9242261061394846 0.9514085802396808 1.0 0.999785896025968 0.9997729911242159 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.9049041539757644 0.9391511162435303 1.0 0.9992773990876419 0.9992338450442291 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.8834657368642793 0.9256759348790566 1.0 0.9982871682077437 0.9981839289937283 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.8600892236872094 0.9111446525462799 1.0 0.9966546254057491 0.9964529863158758 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.834952983326735 0.8957188856452203 1.0 0.9942191927011343 0.9938707603538334 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.8082353846650363 0.8795602505758984 1.0 0.9908202921133752 0.9902669944507634 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.7801147965842934 0.8628303637383343 1.0 0.9862973456619477 0.9854714319498278 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.7507695879666865 0.8456908415325484 1.0 0.9804897753663278 0.9793138161941884 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.7203781276943957 0.8283033003585609 1.0 0.9732370032459913 0.9716238905270076 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.6891233367200246 0.810822984550571 1.0 0.964415348036378 0.9622632459343277 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.6572063442778706 0.7933796501794932 1.0 0.954048715336782 0.9512208639737115 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.6248328316726547 0.7760966812504208 1.0 0.9421979074624615 0.938517573845603 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.5922084802090977 0.759097461768447 1.0 0.9289237267286742 0.9241742047504454 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.5595389711919204 0.7425053757386653 1.0 0.9142869754506782 0.9082115858886823 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.5270299859258437 0.726443807166169 1.0 0.8983484559437314 0.8906505464607571 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.4948872057155885 0.7110361400560514 1.0 0.8811689705230917 0.8715119156671135 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.4633163118658755 0.6964057584134059 1.0 0.8628093215040173 0.8508165227081949 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.4325229856814257 0.6826760462433257 1.0 0.843330311201766 0.8285851967844446 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.40271290846696056 0.6699703875509044 1.0 0.8227927419315958 0.8048387670963063 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.3740660302587542 0.6583857851182164 1.0 0.8012493355298648 0.7796035802511908 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.34665937601930225 0.6479137168352631 1.0 0.778720491917332 0.7529280524843789 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.32054423944265437 0.6385192793690271 1.0 0.7552185305358566 0.7248661174381187 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.2957719142228601 0.630167569386491 1.0 0.7307557708272979 0.6954717087546582 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.272393694053969 0.6228236835546375 1.0 0.7053445322335151 0.6647987600762457 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.2504608726300308 0.6164527185404491 1.0 0.6789971341963674 0.6329012050451293 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.23002474364509498 0.6110197710109087 1.0 0.651725896157714 0.5998329773035568 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.21113660079321114 0.6064899376329986 1.0 0.6235431375594143 0.5656480104937766 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.19384773776842892 0.6028283150737017 1.0 0.5944611778433271 0.5304002382580367 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.17820944826479787 0.6000000000000006 1.0 0.5644923364513119 0.4941435942385853 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.1642491332667849 0.5979602190511709 1.0 0.5336738220629128 0.45695129729114703 1.0 -0.9999696692894298 1.0947345395587472e-05 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.151898622920526 0.5966247187556607 1.0 0.5021424003084141 0.4189737071253532 1.0 -0.9997573543154379 8.757876316469978e-05 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.1410658546625745 0.5958993756142108 1.0 0.4700597260557846 0.3803804686643117 1.0 -0.9991810708146028 0.0002955783256808618 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.13165876592948375 0.5956900661275625 1.0 0.4375874541729936 0.3413412268311304 1.0 -0.9980588345235031 0.0007006301053175982 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.12358529415780697 0.5959026667964566 1.0 0.40488723952801026 0.30202562654891724 1.0 -0.9962086611787169 0.0013684181744484337 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.11675337678409754 0.5964430541216343 1.0 0.37212073698880355 0.2626033127407801 1.0 -0.9934485665168226 0.0023646266054468935 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.11107095124490875 0.5972171046038366 1.0 0.33944960142334263 0.22324393032982678 1.0 -0.9895965662743986 0.0037549394706865016 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.10644595497679392 0.5981306947438045 1.0 0.30703548769959665 0.18411712423916524 1.0 -0.9844706761880235 0.005605040842540786 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.10278632541630635 0.5990897010422791 1.0 0.27504005068553466 0.14539253939190339 1.0 -0.9778889119942755 0.007980614793383266 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.09999999999999937 0.6000000000000014 1.0 0.2436249452491265 0.10723982071114997 1.0 -0.9696692894297332 0.01094734539558747 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.09799500145461768 0.6007845020569779 1.0 0.2129389630725486 0.06981539325971264 1.0 -0.9596692492467055 0.014549211032400628 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.09667969366767162 0.601434253410277 1.0 0.18307944309481475 0.033222802659207816 1.0 -0.9479039322604238 0.018743367330564795 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.09596252581686299 0.6019573341962328 1.0 0.15413086106914684 -0.00244762532904745 1.0 -0.9344279043018503 0.023465264227695726 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.09575194707989351 0.602361824551179 1.0 0.12617769274876667 -0.0371055649437361 1.0 -0.9192957312019472 0.028650351661409182 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.09595640663446495 0.6026558046114499 1.0 0.09930441388689609 -0.07066069042354108 1.0 -0.9025619787916764 0.03423407956932092 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.09648435365827908 0.602847354513379 1.0 0.07359550023675698 -0.1030226760071453 1.0 -0.8842812129020003 0.040151897889046696 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.09724423732903764 0.6029445543933005 1.0 0.049135427551571194 -0.13410119593323175 1.0 -0.8645079993638809 0.04633925655820228 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.09814450682444241 0.6029554843875484 1.0 0.026008671584560574 -0.16380592444048334 1.0 -0.8432969040082803 0.05273160551440342 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.09909361132219513 0.6028882246324564 1.0 0.004299708088946973 -0.19204653576758307 1.0 -0.8207024926661606 0.059264394695265885 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.09999999999999756 0.6027508552643586 1.0 -0.015906987182047753 -0.21873270415321383 1.0 -0.7967793311684839 0.06587307403840542 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.10078845297808742 0.6025521576567272 1.0 -0.03454906291168461 -0.24379447128413043 1.0 -0.7716039777874519 0.07249273013871256 1.0 1.0 0.0 1.0 -1.0000091187649252 -0.9999524921974805 1.0 1.0 -1.0 1.0
-0.1014490741468463 0.6023037181315888 1.0 -0.051652665529155574 -0.2672433486393746 1.0 -0.7453409605602257 0.07905699622017678 1.0 1.0 0.0 1.0 -1.0000729501194008 -0.999619937579844 1.0 1.0 -1.0 1.0
-0.10198829833919174 0.602017824248108 1.0 -0.06726606590013551 -0.28911121514605986 1.0 -0.7181767999652054 0.08549914216406237 1.0 1.0 0.0 1.0 -1.0002462066529774 -0.9987172893319736 1.0 1.0 -1.0 1.0
-0.10241256038804125 0.6017067635654497 1.0 -0.08143753489029926 -0.30942994973129995 1.0 -0.6902980164807917 0.09175243785163356 1.0 1.0 0.0 1.0 -1.0005836009552052 -0.9969595006387523 1.0 1.0 -1.0 1.0
-0.1027282951263124 0.6013828236427786 1.0 -0.09421534336532167 -0.32823143132220833 1.0 -0.6618911305853848 0.09775015316415461 1.0 1.0 0.0 1.0 -1.0011398456156348 -0.994061524685063 1.0 1.0 -1.0 1.0
-0.10294193738692271 0.6010582920392594 1.0 -0.1056477621908776 -0.3455475388458986 1.0 -0.6331426627573853 0.1034255579828898 1.0 1.0 0.0 1.0 -1.0019696532238167 -0.989738314655789 1.0 1.0 -1.0 1.0
-0.10305992200278971 0.6007454563140571 1.0 -0.11578306223264188 -0.3614101512294844 1.0 -0.6042391334751938 0.10871192218910335 1.0 1.0 0.0 1.0 -1.0031277363693012 -0.983704823735813 1.0 1.0 -1.0 1.0
-0.10308868380683095 0.6004566040263364 1.0 -0.12466951435628938 -0.3758511474000793 1.0 -0.5753670632172104 0.11354251566405954 1.0 1.0 0.0 1.0 -1.0046688076416386 -0.9756760051100183 1.0 1.0 -1.0 1.0
-0.10303465763196396 0.6002040227352621 1.0 -0.13235538942749495 -0.38890240628479683 1.0 -0.5467129724618358 0.11785060828902262 1.0 1.0 0.0 1.0 -1.0066475796303795 -0.9653668119632879 1.0 1.0 -1.0 1.0
-0.10290427831110627 0.599999999999999 1.0 -0.1388889583119334 -0.4005958068107507 1.0 -0.5184633816874703 0.12156946994525684 1.0 1.0 0.0 1.0 -1.0091187649250744 -0.9524921974805047 1.0 1.0 -1.0 1.0
-0.10270516395186052 0.5998534896234785 1.0 -0.14432715073362648 -0.41097261681436265 1.0 -0.4907875000754214 0.12464646994981189 1.0 0.999968648376854 -1.7887494003422472e-06 1.0 -1.0121297183140667 -0.9368427263962903 1.0 1.0 -1.0 1.0
-0.10244966576056969 0.5997601103836994 1.0 -0.1487615318499834 -0.4201116597692875 1.0 -0.463785291618624 0.12708537536287917 1.0 0.9997491870148316 -1.430999520273798e-05 1.0 -1.0156983633808734 -0.918511409644219 1.0 1.0 -1.0 1.0
-0.10215131821826184 0.5997121473024268 1.0 -0.15229232567676018 -0.42810114805848826 1.0 -0.43753940901292 0.12890405268043553 1.0 0.9991535061750565 -4.829623380924069e-05 1.0 -1.0198352659078036 -0.8976668697076039 1.0 1.0 -1.0 1.0
-0.10182365580596506 0.5997018854014264 1.0 -0.1550197562297129 -0.435029294064928 1.0 -0.41213250495415127 0.13012036839845778 1.0 0.9979934961186523 -0.00011447996162190384 1.0 -1.0245509916771676 -0.874477729069758 1.0 1.0 -1.0 1.0
-0.10148021300470741 0.5997216097024635 1.0 -0.15704404752459764 -0.44098431017156975 1.0 -0.38764723213815966 0.13075218901292274 1.0 0.9960810471067427 -0.0002235936750427809 1.0 -1.0298561064712746 -0.8491126102139942 1.0 1.0 -1.0 1.0
-0.10113452429551696 0.5997636052273032 1.0 -0.15846542357717042 -0.4460544087613766 1.0 -0.3641662432607871 0.13081738101980728 1.0 0.9932280494004513 -0.0003863698704739254 1.0 -1.0357611760724346 -0.8217401356236254 1.0 1.0 -1.0 1.0
-0.10080012415942177 0.5998201569977112 1.0 -0.1593841084031873 -0.4503278022173115 1.0 -0.3417721910178755 0.13033381091508822 1.0 0.9892463932609018 -0.0006135410443173907 1.0 -1.0422767662629573 -0.7925289277819646 1.0 1.0 -1.0 1.0
-0.10049054707744993 0.5998835500354526 1.0 -0.1599003260184044 -0.4538927029223376 1.0 -0.3205477281052666 0.12931934519474236 1.0 0.9839479689492179 -0.0009158396929752306 1.0 -1.0494134428251523 -0.7616476091723248 1.0 1.0 -1.0 1.0
-0.10021932753062951 0.5999460693622929 1.0 -0.16011430043857774 -0.45683732325941784 1.0 -0.30057550721880244 0.12779185035474655 1.0 0.977144666726523 -0.0013039983128494983 1.0 -1.0571817715413294 -0.7292648022780189 1.0 1.0 -1.0 1.0
-0.09999999999998858 0.5999999999999975 1.0 -0.1601262556794634 -0.45924987561151526 1.0 -0.2819381810543252 0.12576919289107769 1.0 0.968648376853941 -0.0017887494003422473 1.0 -1.0655923181937983 -0.6955491295823599 1.0 1.0 -1.0 1.0
-0.09982306935464175 0.6000232972193434 1.0 -0.1600232504490908 -0.4612105823588991 1.0 -0.26469642556995926 0.12327770160994296 1.0 0.958330319074374 -0.0023793634870648075 1.0 -1.0746487370090454 -0.6606763662126705 1.0 1.0 -1.0 1.0
-0.09958692201604982 0.5999365972871545 1.0 -0.15983968222458306 -0.4627677058710634 1.0 -0.2488230097729637 0.12037755455847163 1.0 0.9462990310578385 -0.0030792632454656127 1.0 -1.084327035990264 -0.624850897872312 1.0 1.0 -1.0 1.0
-0.09916691479376016 0.5996462067192664 1.0 -0.15959678317533663 -0.46396151851480827 1.0 -0.2342687259328804 0.1171373920940234 1.0 0.9327223799561297 -0.0038904093832023744 1.0 -1.0945963115848243 -0.5882842629086557 1.0 1.0 -1.0 1.0
-0.09843840449732014 0.5990584320315143 1.0 -0.159315785470748 -0.46483229265693377 1.0 -0.22098436631925125 0.11362585457395792 1.0 0.9177682329210426 -0.004814762607932803 1.0 -1.1054256602400965 -0.5511879996690727 1.0 1.0 -1.0 1.0
-0.09727674793627707 0.5980795797397339 1.0 -0.15901792128021366 -0.4654203006642401 1.0 -0.2089207232016182 0.10991158235563492 1.0 0.9016044571043724 -0.005854283627314609 1.0 -1.1167841784034507 -0.5137736465009345 1.0 1.0 -1.0 1.0
-0.09555730192017833 0.5966159563597608 1.0 -0.1587244227731301 -0.46576581490352736 1.0 -0.19802858884952315 0.10606321579641406 1.0 0.8843989196579142 -0.007010933149005506 1.0 -1.1286409625222569 -0.47625274175161203 1.0 1.0 -1.0 1.0
-0.09315542325857128 0.5945738684074304 1.0 -0.15845652211889374 -0.46590910774159566 1.0 -0.188258755532508 0.10214939525365505 1.0 0.866319487733463 -0.008286671880663201 1.0 -1.140965109043885 -0.43883682376847655 1.0 1.0 -1.0 1.0
-0.08994646876100326 0.5918596223985784 1.0 -0.1582354514869011 -0.4658904515452452 1.0 -0.17956201552011467 0.09823876108471755 1.0 0.847534028482814 -0.009683460529945403 1.0 -1.1537257144157054 -0.40173743089889924 1.0 1.0 -1.0 1.0
-0.08580579523702161 0.58837952484904 1.0 -0.15808244304654867 -0.46575011868127614 1.0 -0.17188916108188507 0.09439995364696127 1.0 0.8282104090577622 -0.011203259804509827 1.0 -1.166891875085088 -0.3651661014902513 1.0 1.0 -1.0 1.0
-0.08060875949617372 0.5840398822746509 1.0 -0.1580187289672329 -0.4655283815164885 1.0 -0.16519098448736114 0.09070161329774588 1.0 0.8085164966101028 -0.012848030412014181 1.0 -1.1804326874994033 -0.32933437388990383 1.0 1.0 -1.0 1.0
-0.07426280054197743 0.5787684290996794 1.0 -0.1580595871632806 -0.46525976521718143 1.0 -0.15941465691978546 0.0872030199980918 1.0 0.7886155493052524 -0.01461840871738761 1.0 -1.1943124166983108 -0.29443092930616166 1.0 1.0 -1.0 1.0
-0.06680368615383271 0.5725786113821256 1.0 -0.15819647852873994 -0.4649558061476492 1.0 -0.15449286521720368 0.08392601212366217 1.0 0.7686523893631126 -0.016509733714644988 1.0 -1.2084760020906293 -0.2605530203910629 1.0 1.0 -1.0 1.0
-0.05829926630511004 0.5655053030884224 1.0 -0.15841490970258937 -0.4646222934716851 1.0 -0.15035467513136214 0.0808830676537809 1.0 0.7487672300172069 -0.018516020055072618 1.0 -1.2228635516774675 -0.22777504265757942 1.0 1.0 -1.0 1.0
-0.04881739096917988 0.5575833781850025 1.0 -0.1587003873238073 -0.46426501635308254 1.0 -0.14692915241400714 0.07808666456777184 1.0 0.7291002845010586 -0.020631282389956804 1.0 -1.2374151734599337 -0.19617139161868302 1.0 1.0 -1.0 1.0
-0.038425910119412696 0.5488477106382986 1.0 -0.15903841803137225 -0.4638897639556347 1.0 -0.14414536281688506 0.0755492808449589 1.0 0.7097917660481909 -0.022849535370583856 1.0 -1.2520709754391361 -0.1658164627873455 1.0 1.0 -1.0 1.0
-0.027192673729178968 0.5393331744147438 1.0 -0.15941450846426264 -0.4635023254431349 1.0 -0.14193237209174225 0.07328339446466595 1.0 0.6909818878921272 -0.025164793648240074 1.0 -1.2667710656161837 -0.13678465167653858 1.0 1.0 -1.0 1.0
-0.015185531771849172 0.5290746434807708 1.0 -0.15981416526145695 -0.46310848997937637 1.0 -0.14021924599032504 0.07130148340621686 1.0 0.6728108632663908 -0.027571071874211765 1.0 -1.2814555519921844 -0.10915035379923405 1.0 1.0 -1.0 1.0
-0.0024723342207937757 0.5181069918028125 1.0 -0.16022289506193366 -0.4627140467281524 1.0 -0.13893505026437974 0.06961602564893553 1.0 0.655418905404505 -0.030062384699785238 1.0 -1.2960645425682469 -0.08298796466840366 1.0 1.0 -1.0 1.0
0.010879068950616747 0.5064650933473017 1.0 -0.16062620450467122 -0.46232478485325634 1.0 -0.13800885066565274 0.06823949917214582 1.0 0.638946227539993 -0.03263274677624679 1.0 -1.3105381453454799 -0.0583718797970192 1.0 1.0 -1.0 1.0
0.024800827769011925 0.4941838220806713 1.0 -0.16100960022864808 -0.4619464935184814 1.0 -0.13736971294589034 0.06718438195517162 1.0 0.623533042906378 -0.03527617275488275 1.0 -1.3248164683249912 -0.03537649469805302 1.0 1.0 -1.0 1.0
0.03922475091177108 0.4813047337520046 1.0 -0.1613611695068838 -0.4615843159476933 1.0 -0.13695442470924832 0.0664545171243959 1.0 0.6092922239357074 -0.03798581070462709 1.0 -1.3388410466748109 -0.014053738537603333 1.0 1.0 -1.0 1.0
0.05408128165927265 0.4678961112409874 1.0 -0.1616793221485625 -0.4612408116050473 1.0 -0.1367306609695199 0.06601920839443805 1.0 0.5962272798541224 -0.04075134236500464 1.0 -1.3525591242306507 0.005634324905719058 1.0 1.0 -1.0 1.0
0.0693005219426449 0.45403291920995587 1.0 -0.16196504859690936 -0.4609178940147712 1.0 -0.1366738185929078 0.06583912462697653 1.0 0.5843143790862887 -0.04356158289318789 1.0 -1.3659193719951443 0.02374809820017632 1.0 1.0 -1.0 1.0
0.08481257369301606 0.43979012232124626 1.0 -0.16221933929514953 -0.46061747670109265 1.0 -0.13675929444561463 0.06587493468368981 1.0 0.5735296900568716 -0.04640534744634935 1.0 -1.3788704609709248 0.04034798391403061 1.0 1.0 -1.0 1.0
0.1005475388415144 0.42524268523719483 1.0 -0.16244318468650826 -0.4603414731882394 1.0 -0.1369624853938431 0.06608730742625636 1.0 0.5638493811905364 -0.04927145118166153 1.0 -1.3913610621606252 0.055494384615544096 1.0 1.0 -1.0 1.0
0.11643551931926815 0.41046557262013783 1.0 -0.16263757521421068 -0.46009179700043923 1.0 -0.13725878830379584 0.06643691171635467 1.0 0.5552496209119484 -0.05214870925629692 1.0 -1.4033398465668785 0.06924770287297893 1.0 1.0 -1.0 1.0
0.13240661705740558 0.39553374913241157 1.0 -0.16280350132148202 -0.45987036166191975 1.0 -0.1376236000416755 0.0668844164156632 1.0 0.5477065776457731 -0.05502593682742803 1.0 -1.414755485192318 0.0816683412545973 1.0 1.0 -1.0 1.0
0.1483909339870549 0.38052217943635225 1.0 -0.16294195345154744 -0.45967908069690866 1.0 -0.1380323174736848 0.06739049038586041 1.0 0.5411964198166759 -0.05789194905222737 1.0 -1.4255566490395772 0.09281670232866132 1.0 1.0 -1.0 1.0
0.1643185720393444 0.3655058281942961 1.0 -0.16305392204763214 -0.45951986762963376 1.0 -0.13846033746602637 0.06791580248862479 1.0 0.5356953158493221 -0.06073556108786745 1.0 -1.4356920091112888 0.10275318866343319 1.0 1.0 -1.0 1.0
0.1801196331454023 0.35055966006857947 1.0 -0.16314039755296134 -0.45939463598432273 1.0 -0.13888305688490288 0.0684210215856348 1.0 0.5311794341683771 -0.06354558809152068 1.0 -1.4451102364100863 0.11153820282717505 1.0 1.0 -1.0 1.0
0.19572568752413347 0.33575881780822 1.0 -0.1632026898781889 -0.45930426164811833 1.0 -0.13927952940153981 0.06887372828497214 1.0 0.5275940484856202 -0.06631414898127716 1.0 -1.453771020394802 0.11923525960281607 1.0 1.0 -1.0 1.0
0.21107417854554925 0.32117915650896117 1.0 -0.16324338680368372 -0.4592454699598233 1.0 -0.1396434359072542 0.06926915018033127 1.0 0.5247608536612867 -0.0690465777188965 1.0 -1.4616781243490653 0.1259203226319533 1.0 1.0 -1.0 1.0
0.22610401786743764 0.30689670935322805 1.0 -0.16326539557724343 -0.4592139486211554 1.0 -0.13997211409838584 0.06960942661180987 1.0 0.522470649842726 -0.07175151202705582 1.0 -1.4688463300127048 0.13167246777085084 1.0 1.0 -1.0 1.0
0.24075411714758665 0.29298750952344554 1.0 -0.16327162344666557 -0.45920538533383237 1.0 -0.1402629016712746 0.06989669691950563 1.0 0.5205142371772873 -0.07443758962843224 1.0 -1.475290419125549 0.13657077087577274 1.0 1.0 -1.0 1.0
0.25496338804378427 0.2795275902020386 1.0 -0.16326497765974776 -0.459215467799572 1.0 -0.14051313632226023 0.07013310044351623 1.0 0.5186824158123199 -0.07711344824570288 1.0 -1.481025173427426 0.1406943078029831 1.0 1.0 -1.0 1.0
0.2686707422138184 0.2665929845714322 1.0 -0.16324836546428761 -0.4592398837200921 1.0 -0.14072015574768265 0.07032077652393935 1.0 0.5167659858951732 -0.07978772560154487 1.0 -1.486065374658165 0.14412215440874596 1.0 1.0 -1.0 1.0
0.2818150913154771 0.2542597258140514 1.0 -0.16322469410808269 -0.4592743207971104 1.0 -0.14088129764388163 0.07046186450087266 1.0 0.5145557475731964 -0.08246905941863533 1.0 -1.490425804557594 0.14693338654932542 1.0 1.0 -1.0 1.0
0.29433534700654834 0.24260384711232102 1.0 -0.16319687083893059 -0.4593144667323446 1.0 -0.14099389970719703 0.07055850371441384 1.0 0.5118425009937388 -0.08516608741965138 1.0 -1.494121244865542 0.14920708008098552 1.0 1.0 -1.0 1.0
0.3061704209448201 0.23170138164866616 1.0 -0.16316780290462893 -0.4593560092275125 1.0 -0.14105529963396868 0.07061283350466059 1.0 0.5084170463041499 -0.08788744732727014 1.0 -1.4971664773218376 0.15102231085999035 1.0 1.0 -1.0 1.0
0.3172592247880804 0.22162836260551172 1.0 -0.16314039755297532 -0.45939463598433194 1.0 -0.14106283512053638 0.07062699321171058 1.0 0.5040701836517787 -0.09064177686416866 1.0 -1.4995762836663091 0.15245815474260396 1.0 1.0 -1.0 1.0
0.3275523667611012 0.2124429412552046 1.0 -0.1631170278387274 -0.4594268499754052 1.0 -0.14100768238566516 0.07062872895585877 1.0 0.49864372960085224 -0.09343752214687936 1.0 -1.501373467745062 0.1535849231629816 1.0 1.0 -1.0 1.0
0.337047241356591 0.20413174122977906 1.0 -0.16309793004448314 -0.4594524152568735 1.0 -0.14085637173782037 0.07074821397818924 1.0 0.49218356638310834 -0.09628236286735502 1.0 -1.50261292182931 0.15443786986684307 1.0 1.0 -1.0 1.0
0.34575293963424214 0.19666350425119125 1.0 -0.16308280625980065 -0.45947191115576264 1.0 -0.14056927200789257 0.07114122829998339 1.0 0.48478659264716234 -0.09918378711140362 1.0 -1.503357560296544 0.15504348417779934 1.0 1.0 -1.0 1.0
0.35367855265374704 0.19000697204139735 1.0 -0.16307135857423796 -0.45948591699909824 1.0 -0.14010675202677228 0.07196355194252256 1.0 0.4765497070416297 -0.10214928296483315 1.0 -1.5036702975242544 0.1554282554194614 1.0 1.0 -1.0 1.0
0.3608331714747982 0.1841308863223535 1.0 -0.16306328907735312 -0.4594950121139062 1.0 -0.13942918062535004 0.07337096492708815 1.0 0.4675698082151257 -0.10518633851345163 1.0 -1.5036140478899318 0.15561867291544018 1.0 1.0 -1.0 1.0
0.36722588715708804 0.17900398881601584 1.0 -0.16305829985870424 -0.45949977582721224 1.0 -0.13849692663451638 0.07551924727496152 1.0 0.4579437948162659 -0.10830244184306705 1.0 -1.5032517257710671 0.15564122598934668 1.0 1.0 -1.0 1.0
0.372865790760309 0.17459502124434056 1.0 -0.16305609300784932 -0.45950078746604217 1.0 -0.13727035888516187 0.07856417900742406 1.0 0.4477685654936656 -0.1115050810394874 1.0 -1.5026462455451508 0.15552240396479186 1.0 1.0 -1.0 1.0
0.3777619733441535 0.17087272532928383 1.0 -0.16305637061434647 -0.4594986263574217 1.0 -0.135709846208177 0.0826615401457571 1.0 0.43714101889594026 -0.1148017441885207 1.0 -1.5018605215896734 0.15528869616538668 1.0 1.0 -1.0 1.0
0.381923525968314 0.16780584279280175 1.0 -0.1630588347677537 -0.45949387182837664 1.0 -0.13377575743445233 0.08796711071124204 1.0 0.4261580536717053 -0.11819991937597492 1.0 -1.5009574682821256 0.15496659191474216 1.0 1.0 -1.0 1.0
0.38535953969248293 0.16536311535685053 1.0 -0.1630631875576291 -0.4594871032059328 1.0 -0.1314284613948784 0.09463667072516026 1.0 0.4149165684695761 -0.12170709468765806 1.0 -1.4999999999999984 0.15458258053646923 1.0 1.0 -1.0 1.0
0.3880853115881654 0.16350532480243413 1.0 -0.16306912642091884 -0.45947885835930996 1.0 -0.12861294637163548 0.10279566265522369 1.0 0.4035134756636754 -0.12532874147800627 1.0 -1.4990423881477357 0.15416058963610535 1.0 1.0 -1.0 1.0
0.3901409627741167 0.16216141314674784 1.0 -0.16307633018412138 -0.45946950932650454 1.0 -0.12521267845206274 0.11244817875486655 1.0 0.39204574253015545 -0.12906226417596828 1.0 -1.498104332237597 0.15371429994689395 1.0 1.0 -1.0 1.0
0.3915728203809048 0.1612523624660348 1.0 -0.16308447302112328 -0.4594593866877071 1.0 -0.12109574317478906 0.12356797372395366 1.0 0.3806103500706758 -0.13290305047912102 1.0 -1.4971968888087954 0.15325483048400498 1.0 1.0 -1.0 1.0
0.3924272115390976 0.16069915483653807 1.0 -0.16309322910581112 -0.459448821023108 1.0 -0.11613022607844337 0.1361288022623498 1.0 0.369304279286896 -0.1368464880850414 1.0 -1.4963311144005433 0.15279330026260834 1.0 1.0 -1.0 1.0
0.39275046337926317 0.1604227723345008 1.0 -0.1631022726120715 -0.4594381429128979 1.0 -0.11018421270165452 0.15010441906991978 1.0 0.35822451118047566 -0.14088796469130635 1.0 -1.495518065552054 0.152340828297874 1.0 1.0 -1.0 1.0
0.3925889030319694 0.1603441970361661 1.0 -0.16311127771379091 -0.4594276829372672 1.0 -0.10312578858305144 0.16546857884652835 1.0 0.34746802675307426 -0.14502286799549272 1.0 -1.4947687988025402 0.1519085336049718 1.0 1.0 -1.0 1.0
0.3919888576277843 0.16038441101777706 1.0 -0.163119918584856 -0.45941777167640646 1.0 -0.09482303926126302 0.18219503629204037 1.0 0.33713180700635137 -0.1492465856951774 1.0 -1.4940943706912149 0.15150753519907176 1.0 1.0 -1.0 1.0
0.39099665429727576 0.1604643963555768 1.0 -0.16312786939915333 -0.4594087397105061 1.0 -0.08514405027491817 0.2002575461063206 1.0 0.3273128329419666 -0.15355450548793734 1.0 -1.493505837757291 0.15114895209534376 1.0 1.0 -1.0 1.0
0.3896586201710118 0.16050513512580844 1.0 -0.16313480433056946 -0.4594009176197567 1.0 -0.07395690716264579 0.21962986298923384 1.0 0.3181080855615795 -0.15794201507134942 1.0 -1.4930142565399815 0.15084390330895775 1.0 1.0 -1.0 1.0
0.3880210823795604 0.16042760940471507 1.0 -0.16314039755299095 -0.4593946359843487 1.0 -0.061129695463074764 0.2402857416406449 1.0 0.3096145458668497 -0.16240450214299043 1.0 -1.4926306835784993 0.1506035078550836 1.0 1.0 -1.0 1.0
0.38614148550998145 0.1601585371867671 1.0 -0.16314441278381986 -0.4593901307481411 1.0 -0.04656620161333193 0.26218404511410076 1.0 0.3019105159613216 -0.16693630665460946 1.0 -1.4923627775663824 0.15043620518372727 1.0 1.0 -1.0 1.0
0.38412174397530274 0.1596475801393441 1.0 -0.16314697191452007 -0.45938725930966634 1.0 -0.030313015644535795 0.2852240698778772 1.0 0.2949995823560804 -0.17152757757464307 1.0 -1.4922046058144693 0.1503397164842385 1.0 1.0 -1.0 1.0
0.3820748896450439 0.15885013584805302 1.0 -0.1631482863800709 -0.4593857844311253 1.0 -0.012452428486302824 0.3092902207539321 1.0 0.28886665266409634 -0.1761674161256999 1.0 -1.4921468377879241 0.15030908338080298 1.0 1.0 -1.0 1.0
0.38011395438872453 0.1577216018985007 1.0 -0.16314856761545168 -0.459385468874719 1.0 0.006933268931750528 0.33426690256422337 1.0 0.28349663449833945 -0.18084492353038858 1.0 -1.4921801429519106 0.15033934749760647 1.0 1.0 -1.0 1.0
0.37835197007586446 0.15621737587629403 1.0 -0.16314802705564171 -0.4593860754026483 1.0 0.027761785680007804 0.3600385201307089 1.0 0.27887443547178 -0.18554920101131778 1.0 -1.4922951907715922 0.15042555045883468 1.0 1.0 -1.0 1.0
0.3769019685759833 0.1542928553670399 1.0 -0.1631468761356204 -0.4593873667771141 1.0 0.04995083082885255 0.38648947827534674 1.0 0.27498496319738797 -0.19026934979109614 1.0 -1.492482650712133 0.15056273388867333 1.0 1.0 -1.0 1.0
0.3758769817586007 0.15190343795634517 1.0 -0.16314532629036702 -0.45938910576031733 1.0 0.07341811344866833 0.41350418182009474 1.0 0.2718131252881337 -0.19499447109233226 1.0 -1.4927331922386964 0.15074593941130812 1.0 1.0 -1.0 1.0
0.37539004149323635 0.14900452122981675 1.0 -0.16314358895486092 -0.45939105511445893 1.0 0.09808134260983868 0.44096703558691086 1.0 0.2693438293569872 -0.1997136661376348 1.0 -1.4930374848164463 0.1509702086509248 1.0 1.0 -1.0 1.0
0.3755541796494099 0.14555150277306153 1.0 -0.16314187556408147 -0.45939297760173986 1.0 0.12385822738274711 0.468762444397753 1.0 0.2675619830169187 -0.2044160361496124 1.0 -1.4933861979105465 0.1512305832317091 1.0 1.0 -1.0 1.0
0.37648242809664106 0.14149978017168638 1.0 -0.16314039755300794 -0.459394635984361 1.0 0.1506664768377772 0.49677481307457905 1.0 0.2664524938808983 -0.20909068235087372 1.0 -1.493770000986161 0.15152210477784672 1.0 1.0 -1.0 1.0
0.3782627019163511 0.13682694006132393 1.0 -0.1631393216751512 -0.4593958431587692 1.0 0.17841858696794655 0.5248927368743695 1.0 0.26597584200104346 -0.2137143266386959 1.0 -1.4941801044059142 0.15183970906944044 1.0 1.0 -1.0 1.0
0.38088244903756735 0.13159932527770982 1.0 -0.16313863595814784 -0.459396612558395 1.0 0.20700620145680876 0.5530215727941958 1.0 0.26599479718606045 -0.2182141736090303 1.0 -1.4946098821222744 0.15217790851026114 1.0 1.0 -1.0 1.0
0.38430400060121866 0.1259054677066054 1.0 -0.16313828374816608 -0.4593970077509147 1.0 0.23631575091055157 0.5810708682661516 1.0 0.2663477016838029 -0.22250504853249678 1.0 -1.4950532489851713 0.15253110965999672 1.0 1.0 -1.0 1.0
0.38848968774823395 0.11983389923377202 1.0 -0.16313820839137402 -0.45939709230400483 1.0 0.2662336659353627 0.6089501707223307 1.0 0.2668728977421243 -0.2265017766797152 1.0 -1.4955041198445342 0.1528937190783351 1.0 1.0 -1.0 1.0
0.39340184161954217 0.11347315174497107 1.0 -0.16313835323393985 -0.4593969297853418 1.0 0.2966463771374298 0.6365690275948269 1.0 0.26740872760887835 -0.2301191833213054 1.0 -1.4959564095502926 0.15326014332496418 1.0 1.0 -1.0 1.0
0.3990027933560722 0.1069117571259639 1.0 -0.16313866162203167 -0.45939658376260195 1.0 0.3274403151229406 0.6638369863157341 1.0 0.26779353353191854 -0.2332720937278873 1.0 -1.496404032952376 0.15362478895957188 1.0 1.0 -1.0 1.0
0.4052548740987529 0.10023824726251188 1.0 -0.16313907690181764 -0.45939611780346173 1.0 0.3585019104980828 0.690663594317146 1.0 0.2678656577590985 -0.23587533317008072 1.0 -1.4968409049007134 0.15398206254184613 1.0 1.0 -1.0 1.0
0.41212041498851315 0.09354115404037637 1.0 -0.1631395424194659 -0.4593955954755976 1.0 0.38971759386904403 0.7169583990311564 1.0 0.26746344253827176 -0.23784372691850555 1.0 -1.4972609402452344 0.1543263706314748 1.0 1.0 -1.0 1.0
0.41956174716628186 0.08690900934531876 1.0 -0.16314000152114458 -0.4593950803466859 1.0 0.4209737958420121 0.7426309478898593 1.0 0.26642523011729197 -0.23909210024378164 1.0 -1.4976580538358684 0.15465211978814586 1.0 1.0 -1.0 1.0
0.427541201772988 0.08043034506310039 1.0 -0.16314039755302184 -0.45939463598440317 1.0 0.45215694702317466 0.7675907883253483 1.0 0.2645893627440126 -0.23953527841652886 1.0 -1.498026160522545 0.15495371657154722 1.0 1.0 -1.0 1.0
0.43601776667322795 0.07418565774285883 1.0 -0.16314068583362917 -0.4593943125229951 1.0 0.4831603457251262 0.7917583061944409 1.0 0.261833782936873 -0.23910536679836564 1.0 -1.498360402040537 0.15522670195757973 1.0 1.0000016037253114 -0.9999766537122246 1.0
0.4449370566262686 0.0682233025872362 1.0 -0.16314086957095153 -0.4593941063629852 1.0 0.5139047610860877 0.8150972410528472 1.0 0.25819483429665446 -0.2378035911149046 1.0 -1.4986608276664937 0.15547115458699598 1.0 1.0000128298024915 -0.9998132296977964 1.0
0.4542413431150443 0.06258359946225084 1.0 -0.1631409639453373 -0.45939400047146617 1.0 0.5443178299506872 0.8375821708810011 1.0 0.2537484606947242 -0.23564845718275695 1.0 -1.4989287135624076 0.15568828751676153 1.0 1.0000433005834082 -0.9993696502300626 1.0
0.46387289762248946 0.057306868233921046 1.0 -0.16314098413713476 -0.45939397781553076 1.0 0.5743271891635525 0.8591876736593362 1.0 0.2485706060024492 -0.23265847081853394 1.0 -1.4991653358902717 0.15587931380384193 1.0 1.0001026384199303 -0.9985058375823705 1.0
0.4737739916315384 0.05243342876826515 1.0 -0.16314094532669227 -0.45939402136227186 1.0 0.6038604755693116 0.8798883273682866 1.0 0.2427372140911967 -0.22885213783884673 1.0 -1.4993719708120785 0.15604544650520272 1.0 1.0002004656639258 -0.9970817140280674 1.0
0.4838868966251255 0.048003600931301474 1.0 -0.16314086269435815 -0.4593941140787822 1.0 0.632845326012592 0.8996587099882858 1.0 0.23632422883233373 -0.22424796406030656 1.0 -1.499549894489821 0.15618789867780947 1.0 1.0003464046672637 -0.9949572018405006 1.0
0.49415388408618527 0.044057704589048334 1.0 -0.1631407514204807 -0.4593942389321547 1.0 0.6612093773380219 0.9184733994997677 1.0 0.22940759409722739 -0.21886445529952464 1.0 -1.4997003830854916 0.15630788337862775 1.0 1.0005500777818117 -0.9919922232930172 1.0
0.504517225497652 0.04063605960752405 1.0 -0.16314062668540827 -0.45939437888948204 1.0 0.6888802663902291 0.936306973883166 1.0 0.22206325375724478 -0.2127201173731122 1.0 -1.4998247127610833 0.1564066136646231 1.0 1.0008211073594389 -0.9880467006589644 1.0
0.5149191923424601 0.037778985852746944 1.0 -0.1631405036694892 -0.459394516917857 1.0 0.7157856300138415 0.9531340111189146 1.0 0.21436715168375303 -0.2058334560976804 1.0 -1.499924159678589 0.15648530259276106 1.0 1.001169115752013 -0.9829805562116896 1.0
0.525302056103544 0.03552680319073533 1.0 -0.16314039755307183 -0.4593946359843724 1.0 0.7418531050534869 0.9689290891874474 1.0 0.20639523174811925 -0.19822297728984048 1.0 -1.500000000000001 0.15654516322000717 1.0 1.0016037253114032 -0.9766537122245398 1.0
0.5356135570661842 0.033906238718938296 1.0 -0.16316550395665738 -0.45941099073108715 1.0 0.7670197362297364 0.9836746263381012 1.0 0.1982223314116411 -0.18991308045885796 1.0 -1.5000537690912452 0.15658757868107123 1.0 1.0021337972304476 -0.9689643021813261 1.0
0.5458233107250473 0.032889648460527963 1.0 -0.16334174026135875 -0.45952492249992455 1.0 0.7912601997669345 0.9973844018958269 1.0 0.1899188624953389 -0.18095173988461566 1.0 -1.5000880391339768 0.15661461242164 1.0 1.0027651480658673 -0.9599633044077148 1.0
0.555906401377146 0.032435795670107216 1.0 -0.1638202042884417 -0.45983404430777397 1.0 0.8145585797653689 1.0100800354544786 1.0 0.18155413041016352 -0.17139282353965077 1.0 -1.5001056415137848 0.15662849796514433 1.0 1.003502833215353 -0.9497399084398359 1.0
0.5658379133194928 0.032503443602278914 1.0 -0.16475199385917208 -0.4604359691715249 1.0 0.8368989603253274 1.0217831466079101 1.0 0.17319744056706582 -0.1612901993965004 1.0 -1.5001094076162573 0.15663146883501522 1.0 1.004351908076596 -0.9383833038138192 1.0
0.5755929308491006 0.033051355511645945 1.0 -0.16628820679481562 -0.4614283101080667 1.0 0.8582654255470976 1.032515354949976 1.0 0.1649180983769967 -0.1506977354277018 1.0 -1.500102168826983 0.15662575855468358 1.0 1.0053174280472872 -0.9259826800657946 1.0
0.5851465382629819 0.034038294652811184 1.0 -0.16857994091663817 -0.4629086801342887 1.0 0.8786420595309672 1.04229828007453 1.0 0.15678540925090706 -0.13966929960579205 1.0 -1.50008675653155 0.1566136006475804 1.0 1.0064044485251178 -0.9126272267318923 1.0
0.5944738198581496 0.0354230242803775 1.0 -0.17177829404590547 -0.46497469226708044 1.0 0.8980129463772241 1.0511535415754263 1.0 0.14886867859974776 -0.12825875990330834 1.0 -1.5000660021155472 0.15659722863713657 1.0 1.0076180249077786 -0.8984061333482423 1.0
0.6035498599316163 0.037164307648947785 1.0 -0.17603436400388336 -0.4677239595233313 1.0 0.9163621701861557 1.0591027590465192 1.0 0.1412372118344697 -0.11651998429278784 1.0 -1.5000427369645626 0.15657887604678306 1.0 1.0089632125929608 -0.8834085894509742 1.0
0.6123497427803947 0.039220908013124896 1.0 -0.1814992486118376 -0.4712540949199306 1.0 0.93367381505805 1.0661675520816623 1.0 0.13396031436602376 -0.10450684074676769 1.0 -1.5000197924641852 0.1565607763999508 1.0 1.0104450669783553 -0.8677237845762182 1.0
0.6208485527014975 0.041551588627511724 1.0 -0.18832404569103403 -0.4756627114737678 1.0 0.9499319650931946 1.07236954027471 1.0 0.12710729160536083 -0.09227319723778504 1.0 -1.5000000000000029 0.15654516322007078 1.0 1.0120686434616535 -0.8514409082601043 1.0
0.6290258099889858 0.04411476774081663 1.0 -0.1966252264530462 -0.48102505315067956 1.0 0.9651273047618844 1.0777331814551423 1.0 0.1207331422340012 -0.07987179196945245 1.0 -1.4999705865748627 0.1565592117616676 1.0 1.013837768428791 -0.8346523496220231 1.0
0.6368787789251135 0.04686748357816997 1.0 -0.206380755670679 -0.4873268877122914 1.0 0.9792769200144431 1.0822942863949423 1.0 0.11483563801574269 -0.06735084406968424 1.0 -1.4998563616606442 0.15672986420364077 1.0 1.0157513522186836 -0.8174632961144068 1.0
0.644409159789183 0.04976642935880759 1.0 -0.21753397150704512 -0.494531613869176 1.0 0.9924044971712017 1.086091504101719 1.0 0.10939824398495257 -0.054757442897470136 1.0 -1.4995665303464845 0.15720900445598357 1.0 1.017807076158492 -0.7999821347729489 1.0
0.6516186528604967 0.05276829830196532 1.0 -0.23002821212525718 -0.5026026303319062 1.0 1.004533722552491 1.0891634835830815 1.0 0.10440442517599809 -0.042138677811799856 1.0 -1.4990102977215216 0.1581485164286892 1.0 1.020002621575377 -0.7823172526333424 1.0
0.6585089584183569 0.055829783626879015 1.0 -0.2438068156884279 -0.5115033358110547 1.0 1.0156882824786422 1.0915488738466392 1.0 0.09983764662324646 -0.02954163817166311 1.0 -1.498096868874893 0.15970028403175093 1.0 1.0223356697964994 -0.7645770367312804 1.0
0.6650817767420659 0.058907578552784515 1.0 -0.2588131203596699 -0.5211971290171942 1.0 1.025891863269986 1.093286323900001 1.0 0.09568137336106494 -0.01701341333604961 1.0 -1.4967354488957365 0.16201619117516197 1.0 1.0248039021490194 -0.7468698741024562 1.0
0.6713388081109263 0.06195837629891767 1.0 -0.2749904643020959 -0.5316474086608974 1.0 1.0351681512468538 1.0944144827507762 1.0 0.09191907042382078 -0.004601092663949072 1.0 -1.49483524287319 0.16524812176891554 1.0 1.027404999960098 -0.7293041517825627 1.0
0.6772817528042401 0.06493887008451432 1.0 -0.29228218567881853 -0.5428175734527372 1.0 1.043540832729576 1.0949719994065739 1.0 0.08853420284588119 0.007648234485648788 1.0 -1.4923054558963906 0.1695479597230049 1.0 1.030136644556896 -0.7119882568072932 1.0
0.6829123111013099 0.0678057531288103 1.0 -0.31063162265295047 -0.5546710221032861 1.0 1.051033594038484 1.094997522875003 1.0 0.08551023566161342 0.019687478753754255 1.0 -1.4890552930544763 0.17506758894742327 1.0 1.0329965172665738 -0.6950305762123408 1.0
0.688232183281438 0.07051571865104148 1.0 -0.3299821133876044 -0.5671711533231171 1.0 1.0576701214939086 1.0945297021636728 1.0 0.08283063390538471 0.031469550781377614 1.0 -1.4849939594365844 0.18195889335216392 1.0 1.0359822994162924 -0.6785394970333984 1.0
0.6932441084194294 0.07301347269848045 1.0 -0.3502700052699263 -0.5802768495445759 1.0 1.0634764698909878 1.0936064465509219 1.0 0.0804745878655585 0.04295288035730146 1.0 -1.480051402204104 0.190338899244915 1.0 1.0390902863350315 -0.6626109235398531 1.0
0.6979549807720999 0.07519577263054701 1.0 -0.3714036825831952 -0.5939289280871015 1.0 1.0684881679240879 1.0922627063980064 1.0 0.07840418884648287 0.054117973861397654 1.0 -1.4742405368074296 0.2001852025241445 1.0 1.0423112293590495 -0.6472908289358651 1.0
0.7023727333917679 0.07694738863469772 1.0 -0.3932845388347234 -0.6080636899919057 1.0 1.072743112762382 1.0905326923369119 1.0 0.07657725340650211 0.06495085682131038 1.0 -1.4675950207692068 0.21144054148601532 1.0 1.0456344938264235 -0.6326127036592888 1.0
0.7065052993307517 0.07815309089838912 1.0 -0.41581396753182326 -0.6226174363002005 1.0 1.076279201575044 1.088450614999624 1.0 0.0749515981039605 0.07543755476468382 1.0 -1.460148511612081 0.2240476544266904 1.0 1.0490494450752308 -0.6186100381479783 1.0
0.7103606116413698 0.07869764960907777 1.0 -0.4388933621818071 -0.637526468053198 1.0 1.0791343315312467 1.0860506850181286 1.0 0.07348503949720235 0.08556409321916214 1.0 -1.4519346668586974 0.2379492796423326 1.0 1.052545448443549 -0.6053163228397878 1.0
0.7139466033759405 0.07846583495422023 1.0 -0.46242411629198715 -0.65272708629211 1.0 1.0813463998001638 1.0833671130244111 1.0 0.07213539414457192 0.09531649771238951 1.0 -1.4429871440317021 0.25308815542910484 1.0 1.0561118692694553 -0.5927650481725715 1.0
0.7172712075867823 0.07734241712127306 1.0 -0.48630762336967587 -0.6681555920581485 1.0 1.0829533035509686 1.080434109650457 1.0 0.0708604786044135 0.10468079377201012 1.0 -1.4333396006537407 0.2694070200831701 1.0 1.059738072891027 -0.5809897045841834 1.0
0.7203423573262137 0.07521216629769281 1.0 -0.5104452769221856 -0.6837482863925255 1.0 1.0839929399528343 1.0772858855282523 1.0 0.06961810943507137 0.11364300692566813 1.0 -1.4230256942474584 0.28684861190069116 1.0 1.0634134246463418 -0.5700237825124779 1.0
0.7231679856465529 0.07195985267093605 1.0 -0.5347384704568285 -0.699441470336453 1.0 1.0845032061749342 1.0739566512897825 1.0 0.06836610319488982 0.12218916270100773 1.0 -1.412079082335501 0.3053556691778311 1.0 1.0671272898734767 -0.5599007723953088 1.0
0.7257560256001186 0.06747024642845931 1.0 -0.5590885974809171 -0.7151714449311429 1.0 1.0845219993864421 1.070480617567033 1.0 0.06706227644221316 0.13030528662567306 1.0 -1.400533422440514 0.3248709302107527 1.0 1.0708690339105091 -0.5506541646705306 1.0
0.7281100806870356 0.061663227211313794 1.0 -0.5834026166277434 -0.7308781061352376 1.0 1.084086415636704 1.066889695031183 1.0 0.06564302767482066 0.1379756815700966 1.0 -1.3884265792043262 0.3453301111099826 1.0 1.0746273260480395 -0.5423048225334702 1.0
0.7302164361986555 0.0545991124749292 1.0 -0.6076097470345182 -0.7465157295771001 1.0 1.0832303464957584 1.0632065945101845 1.0 0.06395908314823168 0.14517775977586383 1.0 -1.375813245745499 0.366640839243502 1.0 1.078388051386758 -0.5348231002093478 1.0
0.7320570478741364 0.04637332912832986 1.0 -0.6316447729644322 -0.7620421858025237 1.0 1.0819868824138166 1.059451726871183 1.0 0.061839751057400534 0.15188721082734852 1.0 -1.3627523223017768 0.3887037197936558 1.0 1.082136398979878 -0.528166724680856 1.0
0.7336138714526365 0.037081304080540105 1.0 -0.6554424786806761 -0.777415345357302 1.0 1.0803891138410902 1.0556455029813236 1.0 0.05911433959728158 0.15807972430892445 1.0 -1.3493027091109042 0.41141935794278883 1.0 1.0858575578806127 -0.5222934229306879 1.0
0.7348688626733137 0.02681846424058427 1.0 -0.6789376484464403 -0.7925930787872283 1.0 1.0784701312277907 1.051808333707752 1.0 0.055612156962829166 0.16373098980496537 1.0 -1.3355233064106258 0.434688358873246 1.0 1.0895367171421753 -0.5171609219415365 1.0
0.7358039772753266 0.015680236517486693 1.0 -0.7020650665249157 -0.807533256638096 1.0 1.0762630250241294 1.0479606299176134 1.0 0.051162511348997644 0.16881669689984505 1.0 -1.3214730144386861 0.45841132776737215 1.0 1.0931590658177792 -0.5127269486960946 1.0
0.7364011709978331 0.003762047820271702 1.0 -0.724759517179293 -0.8221937494556987 1.0 1.0738008856803178 1.0441228024780536 1.0 0.04559471095074135 0.17331253517793727 1.0 -1.3072107334328296 0.4824888698075121 1.0 1.0967097929606375 -0.5089492301770552 1.0
0.7366423995799913 -0.008840674942036364 1.0 -0.7469557846727626 -0.8365324277858296 1.0 1.0711168036465675 1.0403152622562175 1.0 0.03873806396301464 0.1771941942236158 1.0 -1.2927953636308007 0.5068215901760108 1.0 1.1001740876239634 -0.5057854933671111 1.0
0.7365096187609594 -0.02203250486041317 1.0 -0.7685886532685152 -0.8505071621742821 1.0 1.0682438693730896 1.0365584201192508 1.0 0.03042187858077186 0.18043736362125437 1.0 -1.278285805270344 0.5313100940552131 1.0 1.1035371388609703 -0.5031934652489554 1.0
0.7359847842798957 -0.03571801502583438 1.0 -0.7895929072297416 -0.8640758231668497 1.0 1.0652151733100956 1.0328726869342988 1.0 0.020475462998967353 0.18301773295522675 1.0 -1.2637409585892043 0.5558549866274639 1.0 1.106784135724871 -0.501130872805281 1.0
0.7350534232482722 -0.049802026563372626 1.0 -0.809911437870078 -0.8772015183988555 1.0 1.06206160167998 1.0292761818078258 1.0 0.008768133327454731 0.18491916006442208 1.0 -1.2492164109325972 0.5803624915191631 1.0 1.1099015328718076 -0.49955395541071324 1.0
0.7337153482668171 -0.06419035273448831 1.0 -0.8295195647049436 -0.8898683038637413 1.0 1.058805223793869 1.025777856803572 1.0 -0.004670762664315323 0.1861581758057911 1.0 -1.234754498075623 0.6047613061329298 1.0 1.1128808473696346 -0.4984130020076065 1.0
0.7319739433085724 -0.0787890548347388 1.0 -0.8484007143002033 -0.9020654726444786 1.0 1.0554659047350725 1.0223843722245969 1.0 -0.019771869291992872 0.18675947929079997 1.0 -1.2203942429008534 0.6289857463154384 1.0 1.1157148618891357 -0.4976568139302478 1.0
0.7298325923465803 -0.09350419415968146 1.0 -0.8665383132217219 -0.9137823178240388 1.0 1.0520635095868998 1.0191023883739596 1.0 -0.03646583087122797 0.1867477696309148 1.0 -1.2061746682908598 0.6529701279133631 1.0 1.1183963591010944 -0.497234192512924 1.0
0.7272946793538829 -0.10824183200487364 1.0 -0.8839157880353644 -0.9250081324853937 1.0 1.0486179034326604 1.0159385655547193 1.0 -0.054683291717670675 0.1861477459376017 1.0 -1.1921347971282141 0.6766487667733782 1.0 1.1209181216762936 -0.497093939089922 1.0
0.7243635883035224 -0.12290802966587272 1.0 -0.9005165653069956 -0.9357322097115147 1.0 1.0451489513556635 1.0128995640699352 1.0 -0.07435489614697105 0.18498410732232676 1.0 -1.1783136522954878 0.699955978742158 1.0 1.1232729322855168 -0.49718485499552867 1.0
0.721042703168541 -0.13740884843823603 1.0 -0.9163240716024804 -0.9459438425853733 1.0 1.041676518439219 1.0099920442226664 1.0 -0.09541128847477916 0.18328155289655615 1.0 -1.1647502566752526 0.7228260796663769 1.0 1.1254535735995477 -0.4974557415640309 1.0
0.7173354079219807 -0.15165034961752097 1.0 -0.9313217334876838 -0.955632324189941 1.0 1.038220469766636 1.0072226663159725 1.0 -0.11778311301674503 0.18106478177175597 1.0 -1.1514836331500797 0.7451933853927092 1.0 1.1274528282891692 -0.4978554001297155 1.0
0.7132450865368837 -0.1655385944992849 1.0 -0.9454929775284705 -0.9647869476081895 1.0 1.0348006704212238 1.0045980906529124 1.0 -0.14140101408851877 0.17835849305939236 1.0 -1.138552804602541 0.766992211767829 1.0 1.1292634790251648 -0.49833263202686956 1.0
0.7087751229862922 -0.17897964437908517 1.0 -0.9588212302907055 -0.9733970059230902 1.0 1.0314369854862921 1.0021249775365453 1.0 -0.16619563600575038 0.17518738587093144 1.0 -1.1259967939152082 0.7881568746384106 1.0 1.130878308478318 -0.4988362385897799 1.0
0.7039421186149789 -0.1919136548882103 1.0 -0.9712956252781356 -0.981455478898057 1.0 1.0281470965717314 0.9998084860281894 1.0 -0.1920891626124673 0.1715778746826762 1.0 -1.1138497810329053 0.8086298614144384 1.0 1.1322927353151409 -0.49932357919418036 1.0
0.6988155442546401 -0.20441715900087343 1.0 -0.9829281237460357 -0.9889700930182731 1.0 1.024939951393755 0.9976477702221979 1.0 -0.2189699358662064 0.1675632354302773 1.0 -1.1021265741494681 0.8283863457591373 1.0 1.133512722185062 -0.49978624538159333 1.0
0.6934780881087027 -0.2166007840270188 1.0 -0.9937363938875625 -0.9959522614493646 1.0 1.0218223141951568 0.9956404829711833 1.0 -0.2467178372528818 0.16317845941422215 1.0 -1.090837138520985 0.847409672899042 1.0 1.134546867733239 -0.500224386734988 1.0
0.6880124383805934 -0.22857515727659067 1.0 -1.003738103895873 -1.002413397356957 1.0 1.018800949218731 0.9937842771277579 1.0 -0.2752127482584077 0.1584585379349983 1.0 -1.0799914394035441 0.8656831880606874 1.0 1.1354037706048294 -0.5006381528373338 1.0
0.6825012832737393 -0.24045090605953331 1.0 -1.012950921964124 -1.0083649139066762 1.0 1.0158826207072724 0.9920768055445337 1.0 -0.3043345503686983 0.15343846229309324 1.0 -1.0695994420532338 0.8831902364706085 1.0 1.1360920294449903 -0.5010276932716001 1.0
0.677027310991567 -0.25233865768579106 1.0 -1.0213925162854722 -1.0138182242641478 1.0 1.0130740929035749 0.9905157210741232 1.0 -0.3339631250696677 0.14815322378899443 1.0 -1.0596711117261424 0.8999141633553398 1.0 1.1366202428988794 -0.5013931576207562 1.0
0.6716732097375034 -0.26434903946530813 1.0 -1.0290805550530748 -1.0187847415949978 1.0 1.0103821300504325 0.9890986765691387 1.0 -0.3639783538472301 0.1426378137231894 1.0 -1.0502164136783583 0.9158383139414165 1.0 1.1369970096116542 -0.5017346954677714 1.0
0.6665216677149756 -0.2765926787080288 1.0 -1.0360327064600883 -1.0232758790648515 1.0 1.0078134963906396 0.9878233248821924 1.0 -0.3942601181872997 0.13692722339616564 1.0 -1.0412453131659696 0.9309460334553733 1.0 1.137230928228472 -0.5020524563956149 1.0
0.6616553731274103 -0.2891802027238973 1.0 -1.0422666386996695 -1.027303049839335 1.0 1.0053749561669905 0.9866873188658964 1.0 -0.4246882995757907 0.13105644410841064 1.0 -1.0327677754450648 0.9452206671237452 1.0 1.1373305973944907 -0.5023465899872562 1.0
0.6571570141782344 -0.30222223882285787 1.0 -1.0478000199649755 -1.030877667084074 1.0 1.0030732736222794 0.9856883113728633 1.0 -0.45514277949861726 0.12506046716041186 1.0 -1.024793765771732 0.9586455601730669 1.0 1.1373046157548672 -0.5026172458256646 1.0
0.6531021256865059 -0.31580875265340835 1.0 -1.052652657384068 -1.034012525745604 1.0 1.0009137738029126 0.9848233594459496 1.0 -0.48551036125248115 0.11897244313522559 1.0 -1.0173298355325755 0.9712098065144681 1.0 1.1371616988752458 -0.5028656074723212 1.0
0.6495376289338082 -0.3299470632182603 1.0 -1.0568529138246303 -1.0367259478941009 1.0 0.9988960249697446 0.9840871368889897 1.0 -0.5157055353772347 0.11281815974618307 1.0 -1.0103688806362607 0.9829254947974575 1.0 1.1369110300032157 -0.5030969944027552 1.0
0.6465032918173552 -0.34462382785867873 1.0 -1.0604312910892508 -1.0390376373806496 1.0 0.997018156187242 0.9834737216960628 1.0 -0.5456497142235182 0.10662156398918435 1.0 -1.0039003831219693 0.9938104623561387 1.0 1.136561909306853 -0.5033177600710076 1.0
0.6440388822343615 -0.3598257039159287 1.0 -1.0634182909805179 -1.0409672980563358 1.0 0.9952782965198711 0.9829771918612475 1.0 -0.5752643101419715 0.10040660286012944 1.0 -0.9979138250288827 1.003882546524615 1.0 1.1361236369542336 -0.5035342579311193 1.0
0.642184168082041 -0.37553934873127537 1.0 -1.0658444153010196 -1.0425346337722448 1.0 0.9936745750320986 0.982591625378623 1.0 -0.6044707354832348 0.09419722335491838 1.0 -0.9923986883961824 1.01315958463699 1.0 1.1356055131134333 -0.5037528414371315 1.0
0.6409789172576084 -0.3917514196459837 1.0 -1.0677401658533445 -1.043759348379462 1.0 0.9922051207883911 0.982311100242268 1.0 -0.6331904025979481 0.0880173724694512 1.0 -0.9873444552630498 1.0216594140273674 1.0 1.1350168379525278 -0.503979864043085 1.0
0.6404628976582776 -0.40844857400131884 1.0 -1.069136044440081 -1.0446611457290729 1.0 0.990868062853215 0.9821296944462615 1.0 -0.6613447238367514 0.0818909971996279 1.0 -0.9827406076686663 1.0293998720298503 1.0 1.1343669116395936 -0.504221679203021 1.0
0.6406758771812632 -0.42561746913854576 1.0 -1.0700625528638175 -1.0452597296721629 1.0 0.989661530291037 0.9820414859846824 1.0 -0.6888551115502847 0.07584204454134853 1.0 -0.9785766276522135 1.0363987959785423 1.0 1.1336650343427062 -0.5044846403709804 1.0
0.6416576237237793 -0.4432447623989295 1.0 -1.0705501929271417 -1.0455748040598172 1.0 0.9885836521663235 0.9820405528516097 1.0 -0.7156429780891882 0.06989446149051311 1.0 -0.9748419972528728 1.042674023207547 1.0 1.1329205062299414 -0.5047751010010042 1.0
0.6434479051830403 -0.46131711112373525 1.0 -1.0706294664326426 -1.0456260727431215 1.0 0.9876325575435412 0.9821209730411222 1.0 -0.7416297358041017 0.06407219504302165 1.0 -0.9715261985098255 1.0482433910509679 1.0 1.1321426274693756 -0.5050994145471335 1.0
0.6460726890144075 -0.479814023026539 1.0 -1.070330324038923 -1.0454328835672477 1.0 0.9868057908874347 0.9822768780718045 1.0 -0.7667467487971081 0.05839658102124952 1.0 -0.9686174308374608 1.0531268889864285 1.0 1.1313363967497825 -0.5054466280743654 1.0
0.6495027409058304 -0.49868640731016123 1.0 -1.069680511828644 -1.0450131603537145 1.0 0.9860985582638622 0.9825026135602639 1.0 -0.7909651881760584 0.05287851055347336 1.0 -0.9660987631509981 1.0573531150656317 1.0 1.1304896068427304 -0.5057365630915223 1.0
0.6536950261034056 -0.5178780235497332 1.0 -1.0687072247404823 -1.0443844709181274 1.0 0.9855054811389596 0.9827925786476134 1.0 -0.8142661768002465 0.04752626359444517 1.0 -0.9639519817408644 1.0609528194838003 1.0 1.1295857490404855 -0.5058717347183825 1.0
0.6586065098532298 -0.5373326313203864 1.0 -1.0674376577131135 -1.0435643830760917 1.0 0.9850211809788635 0.9831411724749657 1.0 -0.8366308375289663 0.042348120098916926 1.0 -0.9621588728974868 1.063956752436157 1.0 1.1286083146353139 -0.5057546580747247 1.0
0.6641941574013994 -0.5569939901972524 1.0 -1.0658990056852138 -1.0425704646432126 1.0 0.98464027924971 0.9835427941834337 1.0 -0.8580402932215115 0.037352360021640614 1.0 -0.9607012229112923 1.066395664117925 1.0 1.127540794919482 -0.5052878482803274 1.0
0.6704149339940112 -0.5768058597554623 1.0 -1.0641184635954595 -1.0414202834350959 1.0 0.9843573974176352 0.9839918429141304 1.0 -0.8784756667371761 0.032547263317368215 1.0 -0.9595608180727081 1.068300304724327 1.0 1.126366681185256 -0.5043738204549688 1.0
0.6772258048771618 -0.5967119995701476 1.0 -1.0621232263825264 -1.0401314072673469 1.0 0.9841671569487753 0.9844827178081689 1.0 -0.8979180809352539 0.027941109940851708 1.0 -0.9587194446721612 1.0697014244505858 1.0 1.1250694647249022 -0.5029150897184276 1.0
0.6845837352969477 -0.61665616921644 1.0 -1.059940488985091 -1.0387214039555708 1.0 0.9840641793092668 0.9850098180066618 1.0 -0.9163486586750387 0.02354217984684308 1.0 -0.9581588890000785 1.0706297734919246 1.0 1.1236326368306868 -0.5008141711904823 1.0
0.6924456904994656 -0.6365821282694705 1.0 -1.057597446341829 -1.037207841315373 1.0 0.9840430859652458 0.9855675426507221 1.0 -0.9337485228158241 0.019358752990094312 1.0 -0.9578609373468872 1.0711161020435658 1.0 1.1220396887948763 -0.4979735799909114 1.0
0.700768635730812 -0.6564336363043707 1.0 -1.0551212933914167 -1.0356082871623589 1.0 0.9840984983828485 0.9861502908814627 1.0 -0.9500987962169042 0.015399109325357384 1.0 -0.9578073760030141 1.0711911603007325 1.0 1.1202741119097366 -0.4942958312394934 1.0
0.7095079268193666 -0.6761572909590611 1.0 -1.052537454347021 -1.0339391654467107 1.0 0.9842250710775166 0.9867528151852075 1.0 -0.9653875418547362 0.01166961352915989 1.0 -0.9579803174626573 1.070885140558648 1.0 1.1183237050716892 -0.4897052321226766 1.0
0.7186124819226415 -0.6957110421226178 1.0 -1.0498642705197705 -1.0322123246569184 1.0 0.9844175907619143 0.9873712814291248 1.0 -0.9796305831744317 0.008168969165131849 1.0 -0.9583631790350975 1.0702260035125373 1.0 1.1161934975937748 -0.48421325809358884 1.0
0.7280296097804319 -0.715055677746906 1.0 -1.047118312495285 -1.030438469416048 1.0 0.984670877198011 0.9880022088255936 1.0 -0.9928506837382658 0.00489396451867889 1.0 -0.9589397042333864 1.069241151957626 1.0 1.1138928263931898 -0.47785317667202776 1.0
0.7377066191325329 -0.7341519857837912 1.0 -1.0443161508591836 -1.0286283043471662 1.0 0.9849797501477765 0.9886421165869933 1.0 -1.0050706071085134 0.0018413878752066414 1.0 -0.9596936365705754 1.0679579886891397 1.0 1.1114310283871298 -0.47065825537779105 1.0
0.7475908187187398 -0.7529607541851384 1.0 -1.041474356197086 -1.02679253407334 1.0 0.9853390293731803 0.9892875239257028 1.0 -1.0163131168474493 -0.0009919724798792683 1.0 -0.9606087195597163 1.0664039165023043 1.0 1.108817440492791 -0.4626617617306764 1.0
0.7576295172788478 -0.7714427709028131 1.0 -1.038609499094612 -1.0249418632176353 1.0 0.9857435346361918 0.9899349500541016 1.0 -1.026600976517349 -0.0036093282611732104 1.0 -0.9616686967138605 1.0646063381923452 1.0 1.1060613996273696 -0.45389696325048146 1.0
0.7677700235526518 -0.7895588238886804 1.0 -1.0357381501373804 -1.023086996403119 1.0 0.9861880856987808 0.9905809141845686 1.0 -1.0359569496804872 -0.006013891183269556 1.0 -0.9628573115460597 1.0625926565544876 1.0 1.103172242708061 -0.4443971274570039 1.0
0.7779596462799471 -0.8072697010946055 1.0 -1.0328768799110113 -1.0212386382528575 1.0 0.9866675023229168 0.9912219355294831 1.0 -1.0444037998991391 -0.008208872960762677 1.0 -0.9641583075693655 1.0603902743839577 1.0 1.1001593066520614 -0.43419552187004135 1.0
0.7881456942005288 -0.8245361904724537 1.0 -1.030042259001124 -1.0194074933899173 1.0 0.9871766042705694 0.9918545333012243 1.0 -1.0519642907355795 -0.010197485308246946 1.0 -0.9655554282968295 1.0580265944759806 1.0 1.0970319283765668 -0.4233254140093915 1.0
0.7982754760541922 -0.8413190799740904 1.0 -1.027250857993338 -1.0176042664373652 1.0 0.9877102113037082 0.9924752267121713 1.0 -1.0586611857520838 -0.011982939940316734 1.0 -0.9670324172415032 1.055529019625782 1.0 1.0937994447987733 -0.41182007139485205 1.0
0.8083001774608722 -0.8575841345549555 1.0 -1.0245174533162444 -1.015838503002994 1.0 0.9882634657760118 0.9930809149390093 1.0 -1.0645197894615892 -0.013569274369895754 1.0 -0.9685740747437129 1.052923167064668 1.0 1.0904718253868175 -0.39971732101207313 1.0
0.8181864915610623 -0.8733170271847888 1.0 -1.0218496447703223 -1.0141151126335006 1.0 0.9888328004079953 0.9936700170156468 1.0 -1.0695755701796834 -0.014963829303225104 1.0 -0.9701694284528835 1.0502275117682633 1.0 1.0870615698125994 -0.3870732277101143 1.0
0.8279049883753957 -0.8885084078369045 1.0 -1.0192532379990218 -1.0124378458603092 1.0 0.9894149705118828 0.9942413319402984 1.0 -1.0738665371726164 -0.016174771244875225 1.0 -0.971808562845714 1.0474587431482736 1.0 1.0835818102989596 -0.3739484158038878 1.0
0.8374262379245058 -0.9031489264846171 1.0 -1.0167340386457935 -1.0108104532148432 1.0 0.9900067313998986 0.9947936587111784 1.0 -1.0774306997066379 -0.01721026669941656 1.0 -0.9734815623989042 1.0446335506164044 1.0 1.080045679068739 -0.36040350960830575 1.0
0.8467208102290257 -0.9172292331012409 1.0 -1.0142978523540878 -1.0092366852285264 1.0 0.9906048383842667 0.9953257963265013 1.0 -1.080306067047998 -0.01807848217141955 1.0 -0.9751785115891531 1.041768623584361 1.0 1.076466308344778 -0.3464991334382802 1.0
0.8557592753095887 -0.9307399776600904 1.0 -1.0119504847673548 -1.0077202924327826 1.0 0.9912060467772114 0.9958365437844816 1.0 -1.0825306484629469 -0.018787584165454636 1.0 -0.9768894948931603 1.038880651463849 1.0 1.0728568303499177 -0.33229591160872335 1.0
0.8645122031868283 -0.94367181013448 1.0 -1.0096977415290453 -1.0062650253590355 1.0 0.9918071118909566 0.9963247000833338 1.0 -1.0841424532177342 -0.019345739186092257 1.0 -0.9786045967876252 1.0359863236665736 1.0 1.0692303773069987 -0.3178544684345473 1.0
0.8729501638813775 -0.9560153804977242 1.0 -1.0075454282826095 -1.0048746345387085 1.0 0.9924047890377268 0.9967890642212723 1.0 -1.08517949057861 -0.01976111373790286 1.0 -0.9803139017492473 1.0331023296042403 1.0 1.0656000814388615 -0.30323542823066413 1.0
0.8810437274138696 -0.9677613387231372 1.0 -1.0054993506714978 -1.0035528705032257 1.0 0.9929958335297459 0.9972284351965116 1.0 -1.0856797698118243 -0.02004187432545688 1.0 -0.9820074942547257 1.0302453586885545 1.0 1.061979074968347 -0.28849941531198603 1.0
0.888763463804938 -0.9789003347840336 1.0 -1.0035653143391607 -1.0023034837840108 1.0 0.9935770006792382 0.9976416120072662 1.0 -1.085681300183627 -0.020196187453324764 1.0 -0.9836754587807599 1.0274321003312217 1.0 1.058380490118296 -0.27370705399342504 1.0
0.8960847210020967 -0.9894264026785385 1.0 -1.0017479256948265 -1.0011294502073242 1.0 0.9941453979564129 0.9980276594785725 1.0 -1.0852213449754458 -0.02023218403505067 1.0 -0.9853089520338867 1.0246774358594195 1.0 1.054816555709986 -0.2589156660718619 1.0
0.9030019586603826 -0.9993471125040202 1.0 -1.0000469942108372 -1.0000306467787752 1.0 0.9946995414634211 0.9983867057427543 1.0 -1.0843341835294185 -0.020157852620073642 1.0 -0.9869034196399922 1.021989014262214 1.0 1.0512958869584421 -0.24416936327205138 1.0
0.9095144143617135 -1.0086734183826576 1.0 -0.9984611301253118 -0.9990061757988101 1.0 0.995238299460399 0.9987191447589575 1.0 -1.0830533492028611 -0.01998114616680643 1.0 -0.9884553794547999 1.019372676444143 1.0 1.0478261956771264 -0.2295089548007168 1.0
0.9156213256880074 -1.0174162744366297 1.0 -0.9969889436763701 -0.9980551395678754 1.0 0.9957605402074828 0.9990253704863281 1.0 -1.081412375353089 -0.0197100176336618 1.0 -0.9899613493340332 1.0168342633097451 1.0 1.0444151936795012 -0.2149752498645815 1.0
0.9213219302211818 -1.0255866347881157 1.0 -0.9956290451021317 -0.9971766403864172 1.0 0.9962651319648087 0.9993057768840118 1.0 -1.0794447953374182 -0.0193524199790525 1.0 -0.9914178471334159 1.0143796157635585 1.0 1.0410705927790282 -0.20060905767036874 1.0
0.9266154655431545 -1.0331954535592947 1.0 -0.994380044640716 -0.9963697805548819 1.0 0.9967509429925129 0.9995607579111545 1.0 -1.077184142513164 -0.018916306161391293 1.0 -0.9928213907086711 1.0120145747101215 1.0 1.0378001047891698 -0.18645118742480188 1.0
0.9315011692358435 -1.0402536848723454 1.0 -0.9932405525302428 -0.9956336623737158 1.0 0.9972168415507315 0.999790707526902 1.0 -1.0746639502376425 -0.018409629139090933 1.0 -0.9941684979155225 1.009744981053972 1.0 1.034611441523388 -0.17254244833460425 1.0
0.9359782788811664 -1.0467722828494468 1.0 -0.9922091790088314 -0.9949673881433652 1.0 0.9976616958996009 0.9999960196904003 1.0 -1.0719177518681688 -0.01784034187056418 1.0 -0.9954556866096936 1.0075766756996487 1.0 1.031512314795145 -0.15892364960649918 1.0
0.9400460320610409 -1.052762201612778 1.0 -0.9912845343146015 -0.9943700601642763 1.0 0.998084374299257 1.0001770883607952 1.0 -1.0689790807620592 -0.017216397314223784 1.0 -0.9966794746469079 1.0055154995516895 1.0 1.0285104364179027 -0.14563560044720997 1.0
0.9437036663573849 -1.0582343952845181 1.0 -0.9904652286856727 -0.9938407807368956 1.0 0.9984837450098362 1.0003343074972326 1.0 -1.065881470276629 -0.01654574842848251 1.0 -0.9978363798828889 1.0035672935146327 1.0 1.0256135182051234 -0.13271911006345996 1.0
0.9469534889269328 -1.0632009655652932 1.0 -0.9897493745161888 -0.9933783305496094 1.0 0.9988589387350774 1.000468253486774 1.0 -1.0626562398016461 -0.015835883906092217 1.0 -0.9989236375674171 1.0017366904991902 1.0 1.0228281663896985 -0.12021003938481842 1.0
0.949810085225685 -1.067678604469518 1.0 -0.989133092824391 -0.9929802038425644 1.0 0.9992101359531304 1.0005802324281428 1.0 -1.0593258528566873 -0.015092435377161217 1.0 -0.9999413525265013 1.00002349144077 1.0 1.0201565648822388 -0.10812445623223833 1.0
0.9522911102844588 -1.0716851515900536 1.0 -0.9886120067845446 -0.9926435732438471 1.0 0.9995377795857475 1.000671732847979 1.0 -1.0559105589937816 -0.01432057020613691 1.0 -1.0008903469802073 0.9984262892809534 1.0 1.0175997920127844 -0.09647348014951868 1.0
0.9544142191340712 -1.0752384465197622 1.0 -0.9881817395709153 -0.9923656113815444 1.0 0.9998423125546816 1.0007442432729219 1.0 -1.0524306077649581 -0.01352545575746671 1.0 -1.001771443148601 0.9969436769613225 1.0 1.0151589261113758 -0.0852682306804584 1.0
0.9561970668053396 -1.078356328851505 1.0 -0.9878379143577681 -0.9921434908837431 1.0 1.000124177781685 1.0007992522296107 1.0 -1.048906248722246 -0.012712259395598023 1.0 -1.0025854632517477 0.9955742474234586 1.0 1.0128350455080533 -0.07451982736885644 1.0
0.9576573083290808 -1.081056638178144 1.0 -0.9875761543193687 -0.9919743843785297 1.0 1.0003838181885099 1.0008382482446851 1.0 -1.045357731417674 -0.011886148484978258 1.0 -1.0033332295097137 0.9943165936089435 1.0 1.010629228532857 -0.06423938975851175 1.0
0.9588125987361121 -1.0833572140925403 1.0 -0.9873920826299825 -0.9918554644939911 1.0 1.0006216766969092 1.0008627198447844 1.0 -1.0418053054032719 -0.011052290390054826 1.0 -1.0040155641425648 0.9931693084593588 1.0 1.0085425535158277 -0.05443803739322328 1.0
0.9596805930572507 -1.0852758961875557 1.0 -0.9872813224638747 -0.9917839038582139 1.0 1.0008381962286352 1.000874155556548 1.0 -1.038269220231068 -0.010215852475275134 1.0 -1.0046332893703667 0.9921309849162862 1.0 1.0065760987870052 -0.04512688981678998 1.0
0.9602789463233138 -1.086830524056052 1.0 -0.9872394969953109 -0.9917568750992848 1.0 1.0010338197054407 1.0008740439066153 1.0 -1.0347697254530914 -0.009382002105086591 1.0 -1.005187227413185 0.9912002159213072 1.0 1.00473094267643 -0.03631706657301081 1.0
0.9606253135651184 -1.0880389372908907 1.0 -0.9872622293985566 -0.9917715508452906 1.0 1.0012089900490777 1.0008638734216257 1.0 -1.0313270706213713 -0.008555906643936607 1.0 -1.0056782004910858 0.9903755944160036 1.0 1.0030081635141421 -0.028019687205684714 1.0
0.9607375184611837 -1.0889189470803344 1.0 -0.9873451576207845 -0.991825113259928 1.0 1.001364218438752 1.0008450225425356 1.0 -1.0279592890434455 -0.007742212176351184 1.0 -1.0061073291592448 0.9896552122674974 1.0 1.0014081277099027 -0.020242318937154922 1.0
0.9606340592808382 -1.089488250994249 1.0 -0.9874839787007978 -0.9919147826493342 1.0 1.0015002890834797 1.000818429367567 1.0 -1.024675549048886 -0.006943479667170685 1.0 -1.006476927313278 0.9890351570450728 1.0 0.9999283539923549 -0.012978319703941723 1.0
0.9603336029411121 -1.0897645181979014 1.0 -0.9876744044503073 -0.9920377888552562 1.0 1.0016180544497308 1.000784921909259 1.0 -1.0214828027227731 -0.006161748801314067 1.0 -1.0067896071839109 0.9885110152435546 1.0 0.9985656491698617 -0.006217495121109689 1.0
0.9598548163590359 -1.0897654178565586 1.0 -0.9879121466810233 -0.9921913617194411 1.0 1.0017183670039749 1.0007453281801508 1.0 -1.0183880021501877 -0.005399059263700288 1.0 -1.0070479810018695 0.9880783733577672 1.0 0.9973168200507865 5.034919627661185e-05 1.0
0.9592163664516399 -1.089508619135487 1.0 -0.9881929172046567 -0.9923727310836359 1.0 1.0018020792126812 1.0007004761927814 1.0 -1.0153980994162104 -0.004657450739248304 1.0 -1.0072546609978799 0.9877328178825354 1.0 0.9961786734434926 0.00583540763315261 1.0
0.9584369201359544 -1.089011791199954 1.0 -0.988512427832918 -0.9925791267895878 1.0 1.0018700435423191 1.0006511939596896 1.0 -1.0125200466059217 -0.003938962912877071 1.0 -1.0074122594026675 0.9874699353126839 1.0 0.9951480161563435 0.011147874574453738 1.0
0.9575351443290098 -1.088292603215226 1.0 -0.9888663903775178 -0.9928077786790439 1.0 1.0019231124593586 1.0005983094934148 1.0 -1.0097607958044021 -0.0032456354695055453 1.0 -1.0075233884469583 0.9872853121430372 1.0 0.9942216549977027 0.015997944405115427 1.0
0.9565297059478365 -1.0873687243465704 1.0 -0.9892505166501667 -0.9930559165937513 1.0 1.0019621384302688 1.0005426508064956 1.0 -1.0071272990967324 -0.0025795080940526844 1.0 -1.0075906603614784 0.98717453486842 1.0 0.9933963967759334 0.02039581151007311 1.0
0.955439271909465 -1.0862578237592537 1.0 -0.9896605184625755 -0.993320770375457 1.0 1.0019879739215194 1.0004850459114716 1.0 -1.0046265085679933 -0.0019426204714374454 1.0 -1.0076166873769534 0.987133189983657 1.0 0.9926690482993991 0.024351670274262216 1.0
0.9542825091309255 -1.084977570618543 1.0 -0.9900921076264547 -0.993599569865908 1.0 1.0020014713995797 1.0004263228208814 1.0 -1.0022653763032652 -0.0013370122865787846 1.0 -1.0076040817241094 0.9871568639835726 1.0 0.992036416376463 0.027875715082618175 1.0
0.9530761448454942 -1.0835452779975507 1.0 -0.9905412574857025 -0.9938897138547608 1.0 1.002003472727529 1.0003672246300466 1.0 -1.0000493845354954 -0.0007643517171942146 1.0 -1.0075554476098387 0.9872411588790757 1.0 0.9914950931587116 0.03097951918560524 1.0
0.9518291475514296 -1.081976834600773 1.0 -0.991004987512968 -0.9941892769233076 1.0 1.0019947773548847 1.0003081547654167 1.0 -0.997978136089097 -0.0002248209121954704 1.0 -1.0074733571456995 0.9873817387454112 1.0 0.9910408121706243 0.03368017129580287 1.0
0.9505485460632358 -1.0802877730405518 1.0 -0.9914805787130875 -0.9944965026007501 1.0 1.0019761741277737 1.000249431736224 1.0 -0.99604976393635 0.0002817694867071578 1.0 -1.0073603744194175 0.987574283173908 1.0 0.9906690922799031 0.035996138991319336 1.0
0.9492413691954174 -1.0784936259292286 1.0 -0.9919653120908976 -0.9948096344162898 1.0 1.0019484518923227 1.0001913740517008 1.0 -0.9942624010495341 0.0007556088378033796 1.0 -1.0072190635187175 0.9878144717558952 1.0 0.99037545235425 0.03794588985026291 1.0
0.9479146457624784 -1.0766099258791453 1.0 -0.9924564686512348 -0.9951269158991282 1.0 1.0019123994946588 1.000134300221079 1.0 -0.9926141804009294 0.0011968864993829047 1.0 -1.0070519885313245 0.9880979840827016 1.0 0.9901554112613672 0.03954789145074188 1.0
0.9465754045789232 -1.0746522055026437 1.0 -0.9929513293989358 -0.9954465905784669 1.0 1.001868805780909 1.000078528753591 1.0 -0.9911032349628155 0.0016057918297354428 1.0 -1.0068617135449636 0.988420499745656 1.0 0.990004487868957 0.04082061137086452 1.0
0.9452306744592561 -1.0726359974120658 1.0 -0.9934471753388371 -0.9957669019835073 1.0 1.0018184595972002 1.0000243781584686 1.0 -0.9897276977074722 0.0019825141871507037 1.0 -1.00665080264736 0.9887776983360878 1.0 0.9899182010447214 0.04178251718873909 1.0
0.9438874842179814 -1.070576834219753 1.0 -0.9939412874757751 -0.9960860936434511 1.0 1.0017621497896592 0.9999721669449443 1.0 -0.9884857016071793 0.0023272429299183973 1.0 -1.0064218199262387 0.9891652594453255 1.0 0.9898920696563626 0.042452076482473886 1.0
0.9425528626696033 -1.0684902485380472 1.0 -0.9944309468145864 -0.9964024090874999 1.0 1.0017006652044127 0.9999222136222501 1.0 -0.9873753796342167 0.002640167416328233 1.0 -1.006177329469325 0.9895788626646984 1.0 0.9899216125715827 0.04284775683017718 1.0
0.9412338386286259 -1.06639177297929 1.0 -0.9949134343601076 -0.996714091844855 1.0 1.001634794687588 0.9998748366996181 1.0 -0.9863948647608642 0.0029214770046699207 1.0 -1.0059198953643438 0.9900141875855353 1.0 0.9900023486580841 0.04298802580995724 1.0
0.9399389820845442 -1.064294433809796 1.0 -0.9953863188406505 -0.9970195713127518 1.0 1.0015652785815217 0.9998303028561687 1.0 -0.9855416867164091 0.003171531500833601 1.0 -1.0056519254438867 0.9904671773947892 1.0 0.9901299279095381 0.04289106179718798 1.0
0.9386830277268142 -1.0622012319117682 1.0 -0.9958483198784294 -0.9973180203605595 1.0 1.0014926632133887 0.9997886714505747 1.0 -0.9848109622581676 0.003391372501111141 1.0 -1.0053752025200113 0.9909348296619097 1.0 0.9903005248234941 0.04257388635630588 1.0
0.9374822514198827 -1.0601126618213828 1.0 -0.9962984448191335 -0.9976087977256811 1.0 1.0014174464065746 0.9997499500113972 1.0 -0.9841972049004635 0.0035822120493948398 1.0 -1.0050913531496413 0.9914144055519706 1.0 0.9905104450234704 0.042053231849013016 1.0
0.9363529290281964 -1.058029218074815 1.0 -0.9967357010084525 -0.9978912621455195 1.0 1.0013401259844639 0.9997141460671971 1.0 -0.9836949281576204 0.0037452621895769952 1.0 -1.0048020038897008 0.9919031662300453 1.0 0.9907559941329859 0.041345830637011485 1.0
0.9353113364162019 -1.055951395208241 1.0 -0.9971590957920758 -0.9981647723574776 1.0 1.0012611997704417 0.9996812671465355 1.0 -0.9832986455439621 0.0038817349655499065 1.0 -1.0045087812971136 0.9923983728612075 1.0 0.9910334777755591 0.04046841508200339 1.0
0.9343737494483458 -1.0538796877578365 1.0 -0.9975676365156929 -0.9984286870989585 1.0 1.0011811655878933 0.9996513207779735 1.0 -0.9830028705738123 0.003992842421205871 1.0 -1.0042133119288037 0.9928972866105309 1.0 0.9913392015747087 0.03943771754569082 1.0
0.933556443989075 -1.051814590259777 1.0 -0.9979603305249932 -0.9986823651073651 1.0 1.001100521260203 0.9996243144900719 1.0 -0.9828021167614946 0.004079796600437189 1.0 -1.0039172223416948 0.9933971686430892 1.0 0.9916694711539532 0.038270470389775886 1.0
0.932875695902836 -1.0497565972502387 1.0 -0.9983361851656664 -0.9989251651201003 1.0 1.0010197646107566 0.999600255811392 1.0 -0.9826908976213329 0.004143809547136157 1.0 -1.0036221390927111 0.993895280123956 1.0 0.9920205921368114 0.03698340597596066 1.0
0.9323477810540755 -1.047706203265397 1.0 -0.9986942077834017 -0.9991564458745671 1.0 1.0009393934629385 0.9995791522704945 1.0 -0.9826637266676508 0.004186093305195075 1.0 -1.0033296887387764 0.994388882218205 1.0 0.9923888701468017 0.03559325666594726 1.0
0.93198897530724 -1.045663902841428 1.0 -0.9990334057238888 -0.9993755661081684 1.0 1.000859905640134 0.9995610113959408 1.0 -0.9827151174147719 0.004207859918506242 1.0 -1.0030414978368145 0.9948752360909097 1.0 0.9927706108074428 0.03411675482143777 1.0
0.9318119534764677 -1.0436306662297994 1.0 -0.9993529858341326 -0.99958201343577 1.0 1.0007817474285505 0.9995458189152536 1.0 -0.982839660353874 0.004210315318216645 1.0 -1.0027590209619126 0.9953518928394389 1.0 0.993162387566644 0.032569568617612836 1.0
0.931814986174662 -1.0416093665431467 1.0 -0.9996529529664 -0.9997757909820901 1.0 1.0007051589656875 0.9995334733518036 1.0 -0.9830322538835499 0.004194640984492032 1.0 -1.0024830247618106 0.9958175632903417 1.0 0.9935618451698759 0.0309631094835673 1.0
0.9319927429644171 -1.039603352609398 1.0 -0.9999335114742733 -0.9999570307493095 1.0 1.000630328851866 0.9995238514279233 1.0 -0.983287873379246 0.004162012284752838 1.0 -1.0022141039024117 0.9962712482024618 1.0 0.9939668961869998 0.029307724661874552 1.0
0.932339893408328 -1.037615973256481 1.0 -1.0001948657113349 -1.0001258647396092 1.0 1.0005574456874082 0.9995168298659454 1.0 -0.9836014942164089 0.0041136045864195005 1.0 -1.0019528530496191 0.9967119483346434 1.0 0.9943754531878771 0.02761376139510798 1.0
0.9328511070689892 -1.035650577312323 1.0 -1.0004372200311673 -1.00028242495517 1.0 1.0004866980726355 0.9995122853882022 1.0 -0.9839680917704854 0.0040505932569124565 1.0 -1.001699866869336 0.9971386644457305 1.0 0.9947854287423692 0.025891566925840985 1.0
0.9335210535089953 -1.033710513604852 1.0 -1.000660778787353 -1.000426843398173 1.0 1.0004182746078696 0.9995100947170266 1.0 -0.9843826414169221 0.003974153663652142 1.0 -1.0014557400274655 0.9975503972945671 1.0 0.9951947354203373 0.02415148849664695 1.0
0.934344402290941 -1.031799130961996 1.0 -1.000865746333474 -1.0005592520707989 1.0 1.0003523638934324 0.9995101345747509 1.0 -0.9848401185311656 0.003885461174058994 1.0 -1.0012210671899107 0.9979461476399971 1.0 0.9956012857916428 0.022403873350099263 1.0
0.9353158229774208 -1.0299197782116827 1.0 -1.0010523270231129 -1.0006797829752287 1.0 1.0002891545296455 0.9995122816837078 1.0 -0.9853354984886625 0.0037856911555534485 1.0 -1.0009964430225746 0.9983249162408646 1.0 0.996002992426147 0.02065906872877132 1.0
0.9364299851310294 -1.0280758041818394 1.0 -1.0012207252098522 -1.0007885681136437 1.0 1.0002288351168305 0.9995164127662296 1.0 -0.9858637566648595 0.0036760189755559425 1.0 -1.0007824621913604 0.9986857038560136 1.0 0.9963977678937112 0.018927421875236508 1.0
0.9376815583143614 -1.0262705577003943 1.0 -1.0013711452472742 -1.0008857394882245 1.0 1.0001715942553089 0.9995224045446491 1.0 -0.9864198684352031 0.003557620001486913 1.0 -1.0005797193621713 0.9990275112442882 1.0 0.9967835247641966 0.017219280032068216 1.0
0.9390643426694048 -1.0245071328686308 1.0 -1.0015038776796394 -1.0009714847806426 1.0 1.0001175848761972 0.9995301322024611 1.0 -0.9869990777904575 0.0034316228331117797 1.0 -1.0003886898955967 0.9993495401530548 1.0 0.9971584242728375 0.015543889465980266 1.0
0.9405686606557211 -1.0227876048812574 1.0 -1.00161955781392 -1.0010462143905334 1.0 1.0000668172337879 0.9995394647678093 1.0 -0.9875977031826558 0.0032989689995758984 1.0 -1.0002093719309721 0.9996517962837698 1.0 0.9975216223163587 0.013906092540248157 1.0
0.9421839653122651 -1.021113794206338 1.0 -1.0017189071477663 -1.0011103943970228 1.0 1.0000192659131681 0.9995502697299998 1.0 -0.9882123316791488 0.003160553262369608 1.0 -1.0000416443023195 0.9999344863264124 1.0 0.9978725234568578 0.012309630642287819 1.0
0.9438997096779917 -1.0194875213119368 1.0 -1.0018026471788286 -1.0011644908792365 1.0 0.9999749054994254 0.9995624145783386 1.0 -0.988839550347287 0.0030172703829832457 1.0 -0.9998853858436602 1.0001978169709613 1.0 0.9982105322564327 0.010758245159515184 1.0
0.9457053467918559 -1.0179106066661177 1.0 -1.0018714994047573 -1.0012089699163005 1.0 0.9999337105776467 0.9995757668021317 1.0 -0.989475946254421 0.0028700151229071515 1.0 -0.999740475389016 1.000441994907396 1.0 0.998535053277181 0.00925567747934618 1.0
0.9475903296928125 -1.0163848707369447 1.0 -1.0019261853232024 -1.0012442975873403 1.0 0.9998956557329193 0.999590193890685 1.0 -0.9901181064679018 0.0027196822436316636 1.0 -0.9996067917724089 1.0006672268256953 1.0 0.9988454910812001 0.007805668989196737 1.0
0.9495441114198164 -1.014912133992482 1.0 -1.0019674264318144 -1.0012709399714823 1.0 0.9998607155503303 0.9996055633333047 1.0 -0.9907626180550798 0.002567166506647121 1.0 -0.9994842138278603 1.0008737194158381 1.0 0.999141250230588 0.006411961076482784 1.0
0.9515561450118224 -1.0134942169007939 1.0 -1.0019959442282433 -1.001289363147852 1.0 0.999828864614967 0.9996217426192968 1.0 -0.9914060680833058 0.0024133626734438624 1.0 -0.9993726203893923 1.0010616793678035 1.0 0.9994217352874422 0.005078295128620254 1.0
0.9536158835077853 -1.0121329399299441 1.0 -1.00201246021014 -1.0013000331955757 1.0 0.9998000775119166 0.9996385992379673 1.0 -0.9920450436199303 0.0022591655055122263 1.0 -0.9992718902910264 1.0012313133715707 1.0 0.9996863508138604 0.0038084125330250748 1.0
0.9557127799466602 -1.010830123547997 1.0 -1.002017695875154 -1.0013034161937786 1.0 0.9997743288262663 0.999656000678622 1.0 -0.992676131732304 0.002105469764342552 1.0 -0.9991819023667843 1.0013828281171187 1.0 0.9999345013719403 0.0026060546771131767 1.0
0.9578367602003656 -1.0095872151812675 1.0 -1.0020123730395887 -1.0012999784280316 1.0 0.9997515766837247 0.9996738217182646 1.0 -0.9932962631093045 0.0019530904603754689 1.0 -0.9991024838563447 1.001516517087956 1.0 1.0001657435711886 0.0014742184117759178 1.0
0.9599796414726762 -1.0084041700890747 1.0 -1.0019972147943559 -1.0012901870096853 1.0 0.9997317133724871 0.9996919662846878 1.0 -0.9939037429259185 0.0018025235998527765 1.0 -0.9990332556220134 1.0016330209417117 1.0 1.0003802422107475 0.00041292244180636507 1.0
0.9621337138003306 -1.0072805704889887 1.0 -1.0019729445490202 -1.0012745092565345 1.0 0.9997146147213701 0.9997103455933818 1.0 -0.9944972199786593 0.0016541854379665646 1.0 -0.998973786931753 1.001733067129544 1.0 1.0005783141371682 -0.0005785590645269865 1.0
0.9642912672200672 -1.0062159985985797 1.0 -1.0019402857131465 -1.0012534124863741 1.0 0.9997001565591904 0.9997288708598367 1.0 -0.9950753430640403 0.0015084922299089234 1.0 -0.9989236470535261 1.0018173831026111 1.0 1.0007602761970025 -0.0015009519389556421 1.0
0.9664445917686245 -1.0052100366354175 1.0 -1.0018999616962994 -1.0012273640169993 1.0 0.9996882147147647 0.999747453299543 1.0 -0.9956367609785749 0.0013658602308719433 1.0 -0.9988824052552954 1.0018866963120718 1.0 1.0009264452368014 -0.002354982013211107 1.0
0.9685859774827409 -1.0042622668170724 1.0 -1.0018526959080432 -1.001196831166205 1.0 0.9996786650169095 0.9997660041279907 1.0 -0.9961801225187766 0.0012267056960477145 1.0 -0.9988496308050234 1.0019417342090844 1.0 1.0010771381031163 -0.0031413751190248864 1.0
0.9707077143991549 -1.0033722713611142 1.0 -1.0017992117579428 -1.0011622812517864 1.0 0.9996713832944417 0.9997844345606699 1.0 -0.9967040764811589 0.0010914448806283274 1.0 -0.998824892970673 1.0019832242448075 1.0 1.0012126716424983 -0.003860857088128485 1.0
0.9728020925546051 -1.002539632485113 1.0 -1.0017402326555627 -1.0011241815915386 1.0 0.999666245376178 0.9998026558130709 1.0 -0.997207271662235 0.0009604940398058721 1.0 -0.9988077610202066 1.0020118938703992 1.0 1.001333362701499 -0.004514153752253408 1.0
0.9748614019858299 -1.0017639324066387 1.0 -1.0016764820104673 -1.0010829995032564 1.0 0.9996631270909351 0.999820579100684 1.0 -0.9976883568585185 0.0008342694287724388 1.0 -0.9987978042215869 1.0020284705370184 1.0 1.00143952812667 -0.005101990943131161 1.0
0.9768779327295679 -1.0010447533432616 1.0 -1.0016086832322215 -1.0010392023047352 1.0 0.9996619042675295 0.9998381156389994 1.0 -0.998145980866523 0.0007131873027201177 1.0 -0.9987945918427765 1.0020336816958233 1.0 1.001531484764562 -0.005625094492493249 1.0
0.9788447943656348 -1.00038145011083 1.0 -1.0015375194398886 -1.0009932312866603 1.0 0.9996624531853684 0.9998551868540476 1.0 -0.9985790461210584 0.0005975982590814621 1.0 -0.9987976928980975 1.002028255069738 1.0 1.0016096045849552 -0.006084507526721065 1.0
0.9807583746461558 -0.9997724679183051 1.0 -1.0014635125905254 -1.00094542363128 1.0 0.9996646519262199 0.9998717550140224 1.0 -0.9989874696101227 0.00048759026425087903 1.0 -0.9988066753873093 1.002012919468748 1.0 1.0016744800505455 -0.006482542350795548 1.0
0.9826158808663334 -0.9992160245729271 1.0 -1.0013871443506879 -1.0008960904937338 1.0 0.9996683790224424 0.9998877925976578 1.0 -0.9993714219600105 0.0003831856268632386 1.0 -0.9988211070565304 1.0019884039746048 1.0 1.0017267587472567 -0.0068218285643475264 1.0
0.9844145203213702 -0.998710337881936 1.0 -1.0013088963869319 -1.0008455430291605 1.0 0.9996735130063946 0.9999032720836879 1.0 -0.9997310737970164 0.0002844066555534108 1.0 -0.9988405556518796 1.0019554376690594 1.0 1.0017670882610132 -0.007104995767007829 1.0
0.9861515003064688 -0.9982536256525713 1.0 -1.0012292503658131 -1.0007940923926992 1.0 0.9996799324104348 0.9999181659508468 1.0 -1.0000665957474348 0.00019127565895626564 1.0 -0.9988645889194757 1.0019147496338634 1.0 1.0017961161777391 -0.007334673558407282 1.0
0.9878240281168317 -0.997844105692073 1.0 -1.0011486879538871 -1.0007420497394888 1.0 0.9996875157669217 0.9999324466778685 1.0 -1.0003781584375608 0.00010381494570667315 1.0 -0.9988927746054374 1.0018670689507678 1.0 1.0018144900833588 -0.007513491538176715 1.0
0.9894293110476615 -0.9974799958076811 1.0 -1.00106769081771 -1.0006897262246683 1.0 0.9996961416082137 0.9999460867434872 1.0 -1.0006659324936886 2.204682443950336e-05 1.0 -0.9989246804558832 1.0018131247015238 1.0 1.0018228575637962 -0.007644079305946953 1.0
0.9909645563941607 -0.9971595138066354 1.0 -1.0009867406238375 -1.000637433003377 1.0 0.9997056884666693 0.9999590586264369 1.0 -1.000930088542113 -5.4006396210373725e-05 1.0 -0.9989598742169322 1.0017536459678829 1.0 1.0018218662049758 -0.007729066461348826 1.0
0.9924269714515319 -0.9968808774961755 1.0 -1.0009063190388252 -1.0005854812307535 1.0 0.999716034874647 0.9999713348054518 1.0 -1.0011707972091284 -0.00012432240760808808 1.0 -0.998997923634703 1.0016893618315963 1.0 1.0018121635928217 -0.007771082604013161 1.0
0.9938137635149775 -0.9966423046835415 1.0 -1.0008269077292289 -1.0005341820619371 1.0 0.9997270593645053 0.9999828877592658 1.0 -1.0013882291210294 -0.0001888789011187697 1.0 -0.9990383964553141 1.001621001374415 1.0 1.0017943973132581 -0.007772757333570786 1.0
0.9951227717497932 -0.9964419722749368 1.0 -1.000748937870741 -1.0004838140353074 1.0 0.9997386476479504 0.9999936966343549 1.0 -1.0015826724379382 -0.0002476881803760963 1.0 -0.9990808844688885 1.0015492530478571 1.0 1.0017692037340808 -0.007736719772977047 1.0
0.9963543628016472 -0.9962778935724182 1.0 -1.0006726386756009 -1.0004345252222062 1.0 0.9997507141540789 1.0000037672481612 1.0 -1.0017548854552858 -0.00030090099808793613 1.0 -0.9991250756415648 1.0014746427825076 1.0 1.0017371743505716 -0.007665597138485369 1.0
0.9975095351863006 -0.9961480409770064 1.0 -1.0005981888651843 -1.0003864310772161 1.0 0.9997631804913351 1.0000131120858686 1.0 -1.001905744002331 -0.0003487027192307053 1.0 -0.9991706819834857 1.0013976558787179 1.0 1.001698889439884 -0.007562016169673694 1.0
0.9985892874195142 -0.9960503868897218 1.0 -1.000525767160867 -1.0003396470549195 1.0 0.9997759682681633 1.0000217436326608 1.0 -1.0020361239083322 -0.00039127870878081995 1.0 -0.9992174155047939 1.0013187776368393 1.0 1.001654929279171 -0.007428603606119965 1.0
0.9995946180170495 -0.9959829037115848 1.0 -1.000455552284025 -1.000294288609899 1.0 0.9997889990930078 1.000029674373722 1.0 -1.002146901002548 -0.0004288143317146961 1.0 -0.9992649882156321 1.0012384933572236 1.0 1.0016058741455864 -0.007267986187402125 1.0
1.0005265254946674 -0.995943563843616 1.0 -1.000387722956034 -1.000250471196737 1.0 0.9998021945743127 1.000036916794236 1.0 -1.002238951114237 -0.00046149495300874983 1.0 -0.9993131121261432 1.0011572883402222 1.0 1.0015523043162835 -0.007082790653098116 1.0
1.001386008368129 -0.995930339686836 1.0 -1.00032245789827 -1.0002083102700159 1.0 0.9998154763205226 1.0000434833793868 1.0 -1.002313150072658 -0.0004895059376393971 1.0 -0.9993614992464697 1.0010756478861869 1.0 1.0014948000684156 -0.006875643742785881 1.0
1.0021740651531956 -0.995941203642265 1.0 -1.0002599358321087 -1.0001679212843184 1.0 0.9998287659400815 1.000049386614358 1.0 -1.0023703737070693 -0.0005130326505830542 1.0 -0.9994098615867544 1.0009940572954688 1.0 1.001433941679136 -0.006649172196043365 1.0
1.0028916943656283 -0.9959741281109238 1.0 -1.0002003354789262 -1.000129419694227 1.0 0.9998419850414338 1.0000546389843337 1.0 -1.0024114978467293 -0.000532260456816137 1.0 -0.99945791115714 1.0009130018684196 1.0 1.0013703094255983 -0.006406002752448508 1.0
1.003539894521188 -0.9960270854938327 1.0 -1.000143835560098 -1.000092920954324 1.0 0.999855055233024 1.0000592529744976 1.0 -1.0024373983208967 -0.0005473747213150618 1.0 -0.9995053599677692 1.0008329669053906 1.0 1.001304483584956 -0.006148762151579255 1.0
1.0041199507849836 -0.9960981299201104 1.0 -1.0000905800591426 -1.0000585180786647 1.0 0.9998679061588776 1.0000632436390522 1.0 -1.0024489590185925 -0.0005585675129249921 1.0 -0.9995519501977731 1.0007543868196123 1.0 1.0012370048333759 -0.005879922291415048 1.0
1.004634294919515 -0.9961856424312685 1.0 -1.0000405740081475 -1.0000262143191958 1.0 0.9998804996053455 1.0000666363082724 1.0 -1.0024470960678862 -0.000566057715966082 1.0 -0.9995975447022358 1.0006774924758304 1.0 1.0011682554430779 -0.0056013357035413205 1.0
1.0050856453366295 -0.9962880857969167 1.0 -0.9999937877013426 -0.9999959904873365 1.0 0.9998928053943603 1.0000694588814516 1.0 -1.0024327336566092 -0.000570070918627233 1.0 -0.9996420365052299 1.000602463851669 1.0 1.0010985780852955 -0.005314700077945011 1.0
1.005476720448174 -0.996403922786665 1.0 -0.9999501914329579 -0.9999678273945061 1.0 0.9999047933478543 1.0000717392578835 1.0 -1.0024067959725935 -0.0005708327090973466 1.0 -0.9996853186308277 1.0005294809247527 1.0 1.001028315431262 -0.005021713104613054 1.0
1.0058102386659964 -0.996531616170123 1.0 -0.9999097554972235 -0.9999417058521239 1.0 0.9999164332877599 1.0000735053368615 1.0 -1.0023702072036709 -0.0005685686755653243 1.0 -0.9997272841031017 1.0004587236727054 1.0 1.0009578101522114 -0.004724072473532385 1.0
1.0060889184019435 -0.9966696287169003 1.0 -0.9998724501883691 -0.9999176066716093 1.0 0.9999276950360095 1.000074785017679 1.0 -1.0023238915376727 -0.0005635044062200677 1.0 -0.9997678259461247 1.0003903720731517 1.0 1.0008874049193768 -0.004423475874689941 1.0
1.0063154780678627 -0.996816423196607 1.0 -0.9998382458006247 -0.9998955106643819 1.0 0.9999385484145356 1.0000756061996294 1.0 -1.0022687731624307 -0.0005558654892504784 1.0 -0.9998068371839688 1.0003246061037159 1.0 1.0008174424039917 -0.004121620998072655 1.0
1.0064926360756017 -0.9969704623788526 1.0 -0.9998071126282203 -0.9998753986418606 1.0 0.9999489632452704 1.000075996782006 1.0 -1.0022057762657766 -0.0005458775128454578 1.0 -0.9998442108407066 1.0002616057420224 1.0 1.0007482652772897 -0.0038202055336674645 1.0
1.0066231108370076 -0.9971302090332469 1.0 -0.9997790209653858 -0.999857251415465 1.0 0.9999589093501464 1.0000759846641027 1.0 -1.0021358250355423 -0.0005337660651939074 1.0 -0.9998798399404107 1.0002015509656954 1.0 1.0006802162105042 -0.003520927171461304 1.0
1.0067096207639277 -0.9972941259293998 1.0 -0.9997539411063513 -0.9998410497966145 1.0 0.9999683565510961 1.0000755977452127 1.0 -1.0020598436595594 -0.0005197567344847289 1.0 -0.9999136175071537 1.000144621752359 1.0 1.000613637874869 -0.003225483601441109 1.0
1.0067548782894291 -0.9974607984265031 1.0 -0.9997318282549019 -0.9998267648482839 1.0 0.9999772803455712 1.00007486357 1.0 -1.0019787091745218 -0.0005040660585412395 1.0 -0.9999454573323517 1.0000909630777395 1.0 1.0005488333926145 -0.0029353967978179916 1.0
1.0067615719314578 -0.9976293022420774 1.0 -0.9997125772530453 -0.9998143286396713 1.0 0.9999856789331011 1.0000738082646115 1.0 -1.0018931100125725 -0.0004868743737244194 1.0 -0.9999753562767982 1.0000405799099696 1.0 1.0004859476899628 -0.0026514858716997695 1.0
1.006732384229179 -0.9977988356832252 1.0 -0.9996960678523443 -0.9998036634915305 1.0 0.9999935561887346 1.0000724576005644 1.0 -1.0018036874547165 -0.00046835296602966447 1.0 -1.0000033319686306 0.9999934422152842 1.0 1.0004250861441333 -0.002374394218418438 1.0
1.0066699977217586 -0.9979685970570494 1.0 -0.9996821798043618 -0.9997946917246149 1.0 1.0000009159875205 1.000070837349376 1.0 -1.001711082781959 -0.00044867312145237053 1.0 -1.0000294020359857 0.9999495199599173 1.0 1.0003663541323449 -0.002104765233305991 1.0
1.0065770949483621 -0.9981377846706525 1.0 -0.9996707928606606 -0.9997873356596784 1.0 1.0000077622045074 1.000068973282564 1.0 -1.0016159372753053 -0.00042800612598793345 1.0 -1.0000535841070008 0.9999087831101037 1.0 1.0003098570318172 -0.001843242311694424 1.0
1.006456358448155 -0.9983055968311373 1.0 -0.9996617867728037 -0.9997815176174746 1.0 1.0000140987147441 1.0000668911716457 1.0 -1.00151889221576 -0.00040652326563174907 1.0 -1.0000758958098135 0.9998712016320777 1.0 1.0002557002197692 -0.0015904688489157314 1.0
1.0063104707603028 -0.9984712318456063 1.0 -0.9996550412923538 -0.999777159918757 1.0 1.0000199293932794 1.0000646167881382 1.0 -1.0014205888843288 -0.0003843958263792133 1.0 -1.0000963547725605 0.9998367454920739 1.0 1.0002039890734202 -0.0013470882403019073 1.0
1.006142114423971 -0.9986338880211622 1.0 -0.9996504361708741 -0.9997741848842795 1.0 1.000025258115162 1.000062175903559 1.0 -1.0013216685620165 -0.00036179509422572205 1.0 -1.0001149786233792 0.9998053846563268 1.0 1.0001548289699895 -0.0011137438811849461 1.0
1.0059539719783253 -0.9987927636649077 1.0 -0.9996478511599273 -0.9997725148347957 1.0 1.000030088755441 1.0000595942894257 1.0 -1.0012227725298286 -0.0003388923551666711 1.0 -1.0001317849904068 0.999777089091071 1.0 1.0001083252866965 -0.0008910791668968429 1.0
1.0057487259625313 -0.9989470570839455 1.0 -0.9996471660110763 -0.9997720720910591 1.0 1.0000344251891649 1.0000568977172555 1.0 -1.00112454206877 -0.0003158588951974564 1.0 -1.0001467915017805 0.9997518287625408 1.0 1.00006458340076 -0.000679737492769592 1.0
1.0055289077137528 -0.9990960696541489 1.0 -0.9996482601933758 -0.9997727787912416 1.0 1.0000382738376128 1.0000541102868885 1.0 -1.0010275549995804 -0.0002928508182059248 1.0 -1.000160024814899 0.9997295584378662 1.0 1.0000236826940663 -0.0004802369058892211 1.0
1.0052964437611454 -0.9992395150264738 1.0 -0.9996510120458488 -0.9997745563431865 1.0 1.0000416513069839 1.0000512494114564 1.0 -1.000932135301938 -0.0002699634996497279 1.0 -1.0001715477042064 0.9997101720877587 1.0 0.9999855985671667 -0.000292594060357887 1.0
1.005053109431863 -0.9993772099206468 1.0 -0.9996552996250099 -0.9997773259721552 1.0 1.0000445767497075 1.0000483308324137 1.0 -1.0008385434952551 -0.00024727713287896815 1.0 -1.0001814319734084 0.9996935484838253 1.0 0.9999502804252793 -0.0001167002620317797 1.0
1.0048006800530598 -0.9995089710563946 1.0 -0.9996610009873738 -0.999781008903409 1.0 1.000047069318213 1.0000453702912147 1.0 -1.0007470400989444 -0.0002248719112437481 1.0 -1.0001897494262106 0.9996795663976729 1.0 0.9999176776736223 4.755318323291079e-05 1.0
1.0045409309518898 -0.9996346151534437 1.0 -0.9996679941894551 -0.9997855263622095 1.0 1.00004914816493 1.000042383529314 1.0 -1.0006578856324184 -0.00020282802809417025 1.0 -1.0001965718663188 0.9996681046009085 1.0 0.9998877397174136 0.00020027496957999449 1.0
1.0042756374555069 -0.9997539589315206 1.0 -0.9996761572877686 -0.9997907995738179 1.0 1.0000508324422879 1.0000393862881658 1.0 -1.0005713406150896 -0.00018122567678033718 1.0 -1.0002019710974388 0.999659041865139 1.0 0.9998604159618714 0.00034157379115328136 1.0
1.004006574891065 -0.9998668191103521 1.0 -0.9996853683388292 -0.9997967497634956 1.0 1.000052141302716 1.0000363943092248 1.0 -1.0004876655663706 -0.0001601450506523514 1.0 -1.000206018923276 0.9996522569619714 1.0 0.9998356558122136 0.0004715583420965814 1.0
1.0037355185857182 -0.9999730124096647 1.0 -0.9996955053991513 -0.9998032981565043 1.0 1.0000530938986436 1.0000334233339452 1.0 -1.0004071210056742 -0.0001396663430603154 1.0 -1.0002087871475362 0.9996476286630126 1.0 0.9998134086736584 0.0005903373165537045 1.0
1.0034642438666204 -1.000072355549185 1.0 -0.9997064465252498 -0.999810365978105 1.0 1.0000537093825004 1.0000304891037815 1.0 -1.0003299674524126 -0.00011986974735433181 1.0 -1.0002103475739252 0.9996450357398695 1.0 0.9997936239514239 0.0006980194086684608 1.0
1.0031945260609259 -1.0001646652486396 1.0 -0.9997180697736393 -0.9998178744535593 1.0 1.0000540069067156 1.000027607360188 1.0 -1.0002564654259987 -0.0001008354568845031 1.0 -1.0002107720061484 0.9996443569641493 1.0 0.9997762510507282 0.0007947133125846601 1.0
1.002927966684273 -1.00024981763885 1.0 -0.9997302602285896 -0.9998257493479737 1.0 1.000054005838733 1.0000247921177496 1.0 -1.0001868298305985 -8.263174652841156e-05 1.0 -1.0002101324255774 0.9996454708296554 1.0 0.9997612301178981 0.0008805811762937015 1.0
1.0026654720062407 -1.0003279264950171 1.0 -0.9997429310853905 -0.9998339345858359 1.0 1.0000537264060532 1.0000220504835737 1.0 -1.000121093109394 -6.527921727355845e-05 1.0 -1.000208501524248 0.999648254718978 1.0 0.9997484642636956 0.0009559989631773392 1.0
1.0024077744848923 -1.0003991650034367 1.0 -0.9997560025670869 -0.9998423786314784 1.0 1.000053189051191 1.0000193878378976 1.0 -1.0000592420903212 -4.878655163492475e-05 1.0 -1.000205952171861 0.9996525857369041 1.0 0.9997378473399915 0.0010213960904649163 1.0
1.0021556065782913 -1.0004637063504047 1.0 -0.9997693948967237 -0.9998510299492339 1.0 1.0000524142166614 1.000016809560959 1.0 -1.0000012636013158 -3.3162432127491435e-05 1.0 -1.0002025572381177 0.9996583409882205 1.0 0.9997292731986566 0.0010772019753857761 1.0
1.0019097007445013 -1.000521723722217 1.0 -0.9997830282973457 -0.9998598370034352 1.0 1.0000514223449792 1.0000143210329953 1.0 -0.9999471444703137 -1.8415541266239517e-05 1.0 -1.0001983895927193 0.9996653975777141 1.0 0.9997226356915617 0.0011238460351692616 1.0
1.0016707894415853 -1.0005733903051692 1.0 -0.9997968229919979 -0.9998687482584149 1.0 1.0000502338786597 1.0000119276342443 1.0 -0.9998968715252508 -4.554561566149972e-06 1.0 -1.0001935221053675 0.9996736326101718 1.0 0.9997178286705777 0.001161757687044716 1.0
1.001439605127607 -1.0006188792855573 1.0 -0.9998106992037252 -0.9998777121785057 1.0 1.0000488692602172 1.0000096347449434 1.0 -0.9998504315940625 8.41182445779621e-06 1.0 -1.000188027645763 0.9996829231903805 1.0 0.9997147459875751 0.0011913663482414827 1.0
1.00121688026063 -1.000658363849677 1.0 -0.9998245771555725 -0.9998866772280404 1.0 1.0000473489321668 1.0000074477453302 1.0 -0.999807811504685 2.0474934290618047e-05 1.0 -1.0001819790836075 0.9996931464231271 1.0 0.9997132814944251 0.0012131014359889046 1.0
1.0010033472987176 -1.0006920171838243 1.0 -0.9998383770705845 -0.9998955918713516 1.0 1.0000456933370236 1.0000053720156423 1.0 -0.9997689980850538 3.162608541733455e-05 1.0 -1.000175449288602 0.9997041794131984 1.0 0.9997133290429983 0.001227392367516325 1.0
1.0007997386999332 -1.000720012474295 1.0 -0.9998520191718063 -0.999904404572772 1.0 1.0000439229173026 1.0000034129361173 1.0 -0.9997339781631048 4.1856595322964726e-05 1.0 -1.000168511130448 0.9997158992653814 1.0 0.9997147824851654 0.0012346685600530872 1.0
1.0006066607889745 -1.0007425410627244 1.0 -0.9998654317286914 -0.9999130689945573 1.0 1.0000420568878916 1.0000015747124278 1.0 -0.9997027172984733 5.1164035875158774e-05 1.0 -1.000161233283629 0.9997281901704677 1.0 0.9997175372050899 0.0012353610280736325 1.0
1.0004242153570786 -1.0007598669121063 1.0 -0.9998785751963272 -0.9999215595906564 1.0 1.0000401095531721 0.9999998568519867 1.0 -0.9996750959775912 5.957099647209142e-05 1.0 -1.0001536676417584 0.9997409646632669 1.0 0.9997214947161056 0.0012299071750327944 1.0
1.000252378062116 -1.000772272140773 1.0 -0.9998914180762103 -0.9999298560129408 1.0 1.0000380939898987 0.9999982576876421 1.0 -0.9996509734185903 6.71063208945686e-05 1.0 -1.0001458619032322 0.9997541423645937 1.0 0.999726558063839 0.0012187460016305047 1.0
1.000091124561958 -1.000780038867058 1.0 -0.9999039288698369 -0.9999379379132823 1.0 1.0000360232748258 0.9999967755522421 1.0 -0.9996302088396022 7.379885292339624e-05 1.0 -1.000137863766446 0.9997676428952627 1.0 0.9997326302939166 0.001202316508566695 1.0
0.9999404305144752 -1.0007834492092944 1.0 -0.9999160760787035 -0.9999457849435527 1.0 1.0000339104847078 0.9999954087786347 1.0 -0.9996126614587584 7.967743633938027e-05 1.0 -1.000129720929796 0.9997813858760881 1.0 0.9997396144519646 0.0011810576965412974 1.0
0.9998002715775389 -1.0007827852858149 1.0 -0.9999278282043061 -0.9999533767556236 1.0 1.0000317686962994 0.9999941556996681 1.0 -0.9995981904941905 8.47709149233266e-05 1.0 -1.0001214810916779 0.9997952909278846 1.0 0.9997474135836094 0.0011554085662542435 1.0
0.99967062340902 -1.0007783292149526 1.0 -0.9999391537481414 -0.9999606930013667 1.0 1.0000296109863553 0.9999930146481903 1.0 -0.9995866551640302 8.910813245604116e-05 1.0 -1.0001131919504878 0.9998092776714665 1.0 0.9997559307344777 0.001125808118405465 1.0
0.9995514616667894 -1.0007703631150404 1.0 -0.9999500212117053 -0.9999677133326539 1.0 1.0000274504316298 0.9999919839570494 1.0 -0.999577914686409 9.271793271832989e-05 1.0 -1.0001049012046213 0.9998232657276486 1.0 0.9997650689501957 0.0010926953536948938 1.0
0.9994427620087182 -1.0007591691044113 1.0 -0.9999603990964944 -0.9999744174013568 1.0 1.0000253001088772 0.9999910619590933 1.0 -0.9995718282794583 9.562915949099868e-05 1.0 -1.0000966565524743 0.9998371747172452 1.0 0.9997747312763898 0.0010565092728224616 1.0
0.9993445000926772 -1.0007450293013984 1.0 -0.9999702559040049 -0.9999807848593474 1.0 1.0000231730948528 0.9999902469871701 1.0 -0.99956825516131 9.78706565548535e-05 1.0 -1.0000885056924427 0.9998509242610709 1.0 0.9997848207586867 0.0010176888764881003 1.0
0.9992123981680723 -1.0006998260882438 1.0 -0.999979566064026 -0.999986799188153 1.0 1.00002108112336 0.9999895368979831 1.0 -0.9995670524936681 9.947260574100873e-05 1.0 -1.0000804914661179 0.9998644421725001 1.0 0.9997952467953382 0.000976648536832266 1.0
0.9988251648504484 -1.0004818429028264 1.0 -0.9999883277195184 -0.9999924591879248 1.0 1.0000190305564014 0.9999889276436559 1.0 -0.9995680692125274 0.00010047054108181257 1.0 -1.0000726372878728 0.9998776890351464 1.0 0.9998059441950988 0.0009337041117575141 1.0
0.9979172553468849 -0.9999209634469347 1.0 -0.9999965449417354 -0.9999977674884697 1.0 1.0000170264130286 0.9999884147001672 1.0 -0.9995711521974551 0.00010090133465992174 1.0 -1.0000649617152757 0.9998906336251833 1.0 0.9998168541193488 0.000889146830606924 1.0
0.9962231248644615 -0.9988470714223567 1.0 -1.0000042218019305 -1.0000027267195946 1.0 1.000015073712293 0.9999879935434958 1.0 -0.9995761483280187 0.00010080185855799293 1.0 -1.000057483305895 0.9999032447187842 1.0 0.9998279177294683 0.0008432679227235756 1.0
0.9934772286102578 -0.9970900505308806 1.0 -1.000011362371357 -1.0000073395111064 1.0 1.0000131774732466 0.9999876596496204 1.0 -0.9995829044837854 0.00010020898485868285 1.0 -1.000050220617299 0.9999154910921227 1.0 0.9998390761868374 0.0007963586174505485 1.0
0.9894140217913534 -0.9944797844742946 1.0 -1.0000179707212682 -1.0000116084928123 1.0 1.000011342714941 0.9999874084945198 1.0 -0.9995912675443225 9.915958564464818e-05 1.0 -1.000043192207056 0.9999273415213725 1.0 0.9998502706528364 0.0007487101441309225 1.0
0.9837679596148278 -0.9908461569543869 1.0 -1.0000240509229177 -1.0000155362945193 1.0 1.000009574456428 0.9999872355541728 1.0 -0.9996010843891974 9.769053299854563e-05 1.0 -1.0000364166327347 0.9999387647827069 1.0 0.9998614422888452 0.0007006137321077772 1.0
0.9762734972877606 -0.9860190516729458 1.0 -1.0000296070475587 -1.000019125546034 1.0 1.0000078777167591 0.9999871363045579 1.0 -0.9996122018979773 9.583869900303189e-05 1.0 -1.000029912451903 0.9999497296522994 1.0 0.9998725322562443 0.0006523606107241923 1.0


==> event_triggered_dmpc_necsys22 - Kopie/plotData/NoETFinal_25.csv <==
0.0 4.29566600236819
0.16666666666666666 4.2956800578103325
0.3333333333333333 4.2956729949938115
0.5 4.29566846421346
0.6666666666666666 4.295665848677539
0.8333333333333334 4.295664308862627
1.0 4.2956633849137615
1.1666666666666667 4.293657145344922
1.3333333333333333 4.275420771256918
1.5 4.232465152449526
1.6666666666666667 4.160811039528844
1.8333333333333333 4.066441018390985
2.0 3.9582462282578077
2.1666666666666665 3.843398473114847
2.3333333333333335 3.7274119729441604
2.5 3.612711481610635
2.6666666666666665 3.502892232020978
2.8333333333333335 3.399748557595225
3.0 3.3055556484498902
3.1666666666666665 3.220298657462085
3.3333333333333335 3.143650357178805
3.5 3.073947511135945
3.6666666666666665 3.009734810244603
3.8333333333333335 2.949267236314313
4.0 2.891242611569052
4.166666666666667 2.8345718118203065
4.333333333333333 2.7785815202754662
4.5 2.722859059755207
4.666666666666667 2.667178578220454
4.833333333333333 2.611492533816249
5.0 2.5558074526258414
5.166666666666667 2.5002625693509843
5.333333333333333 2.4448957365659445
5.5 2.3897588685681344
5.666666666666667 2.3348528290244324
5.833333333333333 2.2801578374124154
6.0 2.225755369338783
6.166666666666667 2.171649027202656
6.333333333333333 2.1179586907876904
6.5 2.0646303841022715
6.666666666666667 2.0117945725209987
6.833333333333333 1.9593555102966072
7.0 1.907505894969065
7.166666666666667 1.856179489202756
7.333333333333333 1.8055926741226862
7.5 1.7556599845285292
7.666666666666667 1.7065617843982914
7.833333333333333 1.6582488646434599
8.0 1.610911088169001
8.166666666666666 1.5644727129642453
8.333333333333334 1.5190390609781106
8.5 1.474583685560954
8.666666666666666 1.431228793216284
8.833333333333334 1.3889464218681151
9.0 1.3478149162234718
9.166666666666666 1.3077963614072328
9.333333333333334 1.2689282606041572
9.5 1.231162003289942
9.666666666666666 1.1945072953755507
9.833333333333334 1.1589356485886428
10.0 1.1244430915775212
10.166666666666666 1.0909940702861896
10.333333333333334 1.0585947760519954
10.5 1.0272441758901383
10.666666666666666 0.9969476050644571
10.833333333333334 0.9676782997791223
11.0 0.9394243355566749
11.166666666666666 0.912151537288676
11.333333333333334 0.8858552761779614
11.5 0.8604989321381107
11.666666666666666 0.8360571539788575
11.833333333333334 0.8124955815939358
12.0 0.7898018003292318
12.166666666666666 0.7679541641175003
12.333333333333334 0.7469507180445456
12.5 0.7267716885127115
12.666666666666666 0.707396551665958
12.833333333333334 0.688808928366355
13.0 0.6709955889752615
13.166666666666666 0.6539571031558127
13.333333333333334 0.6376737531533659
13.5 0.6221131418311104
13.666666666666666 0.6072521771874732
13.833333333333334 0.5930804462153331
14.0 0.5795637708859186
14.166666666666666 0.5666868593555516
14.333333333333334 0.5544079944709823
14.5 0.5427066502564071
14.666666666666666 0.531559758230872
14.833333333333334 0.5209449301587052
15.0 0.5108347020801598
15.166666666666666 0.5011974386118325
15.333333333333334 0.4920297008538903
15.5 0.48331765894007267
15.666666666666666 0.475007585479268
15.833333333333334 0.46708888593017445
16.0 0.4595277541996567
16.166666666666668 0.45231653012948836
16.333333333333332 0.4454359773798447
16.5 0.43889564723159424
16.666666666666668 0.4326441263384221
16.833333333333332 0.42668247427601963
17.0 0.42096606126603314
17.166666666666668 0.4155149622246355
17.333333333333332 0.410298295067533
17.5 0.405327984150107
17.666666666666668 0.40057236538462776
17.833333333333332 0.39604152861949043
18.0 0.39170912518934686
18.166666666666668 0.38759147706517033
18.333333333333332 0.38364801400141596
18.5 0.3798911940284012
18.666666666666668 0.3763000811276976
18.833333333333332 0.3728799993156037
19.0 0.3696202740937423
19.166666666666668 0.3665361015371395
19.333333333333332 0.36360865130220243
19.5 0.36084059306231087
19.666666666666668 0.35820423280389674
19.833333333333332 0.3557173367631002
20.0 0.3533579222478283
20.166666666666668 0.3511378852798072
20.333333333333332 0.349039212724263
20.5 0.3470659366700979
20.666666666666668 0.34520597959463595
20.833333333333332 0.34347679828486943
21.0 0.34184831029632856
21.166666666666668 0.34032162852105574
21.333333333333332 0.33888917968232485
21.5 0.33754549857378346
21.666666666666668 0.33627825922597204
21.833333333333332 0.3350958891778198
22.0 0.33398009337035134
22.166666666666668 0.3329273061475354
22.333333333333332 0.3319341322819167
22.5 0.33100003185374866
22.666666666666668 0.3301176984642773
22.833333333333332 0.3292943119353508
23.0 0.32852169062111425
23.166666666666668 0.32780206891472696
23.333333333333332 0.3271233930165858
23.5 0.3265013569533991
23.666666666666668 0.32591329178127615
23.833333333333332 0.32535643566318206
24.0 0.3248260429422141
24.166666666666668 0.3243206994203164
24.333333333333332 0.3238321329319719
24.5 0.3233669548576006
24.666666666666668 0.322925521242488
24.833333333333332 0.3225121145073852
25.0 0.32211680788561287
25.166666666666668 0.3217517581626575
25.333333333333332 0.3214052641220844
25.5 0.3210800986756129
25.666666666666668 0.32077520384188507
25.833333333333332 0.3204990378881649
26.0 0.3202427452456929
26.166666666666668 0.32000938825755043
26.333333333333332 0.3197857347316894
26.5 0.319579289162012
26.666666666666668 0.3193880119877386
26.833333333333332 0.31921921178843976
27.0 0.3190631962914614
27.166666666666668 0.3189126131012284
27.333333333333332 0.3187707936012163
27.5 0.3186426798783929
27.666666666666668 0.31852201422441395
27.833333333333332 0.31841454005202974
28.0 0.31832064981172653
28.166666666666668 0.31822539083569534
28.333333333333332 0.31813078090573066
28.5 0.3180448868209333
28.666666666666668 0.3179730461447502
28.833333333333332 0.3179042401288573
29.0 0.3178350431341452
29.166666666666668 0.3177750162568673
29.333333333333332 0.3177186113151446
29.5 0.3176616397422528
29.666666666666668 0.3176080386349377
29.833333333333332 0.31755213897754797
30.0 0.31750027374446416
30.166666666666668 0.31745533761591604
30.333333333333332 0.31741022544825115
30.5 0.31736500477753865
30.666666666666668 0.3173204815153895
30.833333333333332 0.3172805531243083
31.0 0.31724245535076645
31.166666666666668 0.3172035033356598
31.333333333333332 0.3171678427531003
31.5 0.31713905186397445
31.666666666666668 0.317107471206456
31.833333333333332 0.3170804602795984
32.0 0.31704443511047525
32.166666666666664 0.31700406026304145
32.333333333333336 0.3169657807230747
32.5 0.31692973085261833
32.666666666666664 0.31689200019851116
32.833333333333336 0.3168518347642546
33.0 0.3168151842099191
33.166666666666664 0.3167732833784536
33.333333333333336 0.31672829920942996
33.5 0.316687933955282
33.666666666666664 0.31665070543070606
33.833333333333336 0.31661006694905147
34.0 0.31656361062692173
34.166666666666664 0.3165193763269984
34.333333333333336 0.3164799204894135
34.5 0.31645009796381085
34.666666666666664 0.3164187991862068
34.833333333333336 0.31639181369129477
35.0 0.3163654652310607
35.166666666666664 0.3163381524226073
35.333333333333336 0.3163132425869569
35.5 0.31629156865628205
35.666666666666664 0.3162737778817296
35.833333333333336 0.3162581048282725
36.0 0.31624500164143593
36.166666666666664 0.3162346748276827
36.333333333333336 0.31623232746862495
36.5 0.31622826836104206
36.666666666666664 0.31622764846529927
36.833333333333336 0.3162218058212758
37.0 0.31621633547651296
37.166666666666664 0.3162132890233429
37.333333333333336 0.3162096204445282
37.5 0.31620874165081453
37.666666666666664 0.316205762368163
37.833333333333336 0.31620491035153014
38.0 0.3162031761396286
38.166666666666664 0.31620064506454676
38.333333333333336 0.3161997544773079
38.5 0.3161997018711266
38.666666666666664 0.3161999608882258
38.833333333333336 0.3161929639729502
39.0 0.31618826732238847
39.166666666666664 0.31618799772868855
39.333333333333336 0.3161848739991403
39.5 0.3161794687814833
39.666666666666664 0.31618038570369117
39.833333333333336 0.31618037982658287
40.0 0.31617778400802027
40.166666666666664 0.3161772954807099
40.333333333333336 0.31617644480670926
40.5 0.31617013322560406
40.666666666666664 0.3161677882315865
40.833333333333336 0.31617010335587803
41.0 0.3161717764744478
41.166666666666664 0.3161738152013762
41.333333333333336 0.31617656276925443
41.5 0.31617727122556005
41.666666666666664 0.3161741204142068
41.833333333333336 0.3161685414681978
42.0 0.31616937617737917
42.166666666666664 0.31616919319439124
42.333333333333336 0.31616887222006257
42.5 0.3161702540727442
42.666666666666664 0.3161740062633465
42.833333333333336 0.3161725662908065
43.0 0.3161679679191119
43.166666666666664 0.31616730047501485
43.333333333333336 0.3161673731517255
43.5 0.31616980894222874
43.666666666666664 0.3161723476732389
43.833333333333336 0.3161715992397976
44.0 0.31616959867481864
44.166666666666664 0.3161639691315263
44.333333333333336 0.31616570608660083
44.5 0.3161721791701237
44.666666666666664 0.3161717895858676
44.833333333333336 0.3161719889209415
45.0 0.3161695002918861
45.166666666666664 0.31616960450787307
45.333333333333336 0.316171440116972
45.5 0.3161617691630916
45.666666666666664 0.3161578915642694
45.833333333333336 0.3161631161643326
46.0 0.3161664121803744
46.166666666666664 0.3161677419340901
46.333333333333336 0.3161662297739193
46.5 0.31617076585478543
46.666666666666664 0.3161680940042558
46.833333333333336 0.3161664166906711
47.0 0.31616909938147086
47.166666666666664 0.3161691061016435
47.333333333333336 0.31617347512805294
47.5 0.3161717411516341
47.666666666666664 0.3161672157694537
47.833333333333336 0.31616371581035
48.0 0.31616414711226104
48.166666666666664 0.3161675807722311
48.333333333333336 0.3161674287929686
48.5 0.3161683550590638
48.666666666666664 0.3161686225160026
48.833333333333336 0.31616767344960156
49.0 0.31616858532446035
49.166666666666664 0.3161695565178923
49.333333333333336 0.3161688554354299
49.5 0.3161658938241417
49.666666666666664 0.3161684016806058
49.833333333333336 0.31616751099594
50.0 0.3161651332069851
50.166666666666664 0.31616779601565836
50.333333333333336 0.3161669928716939
50.5 0.31616769562331976
50.666666666666664 0.31617119194727356
50.833333333333336 0.3161740776268452
51.0 0.3161741542395814
51.166666666666664 0.31617509507727654
51.333333333333336 0.3161724233631238
51.5 0.31617241516397526
51.666666666666664 0.3161678756895187
51.833333333333336 0.31616577574777227
52.0 0.3161659748485783
52.166666666666664 0.31616803988340053
52.333333333333336 0.31616506729416416
52.5 0.3161630730186452
52.666666666666664 0.31616634133593396
52.833333333333336 0.31617104500616316
53.0 0.3161749433820639
53.166666666666664 0.31617447491304634
53.333333333333336 0.3161701550065512
53.5 0.31616959485544294
53.666666666666664 0.31616518093258733
53.833333333333336 0.31615861148046936
54.0 0.31616014863206726
54.166666666666664 0.3161637156549465
54.333333333333336 0.3161665919499818
54.5 0.316169189463101
54.666666666666664 0.3161711571718275
54.833333333333336 0.31616753335195263
55.0 0.31616987535657487
55.166666666666664 0.31617028808703346
55.333333333333336 0.31617087936319765
55.5 0.31616845192189424
55.666666666666664 0.3161711221022079
55.833333333333336 0.3161710215548879
56.0 0.3161639535041606
56.166666666666664 0.31616435154449185
56.333333333333336 0.31616832806234596
56.5 0.31616957939472673
56.666666666666664 0.31617013291037904
56.833333333333336 0.3161675594285737
57.0 0.3161640621243063
57.166666666666664 0.3161651199836197
57.333333333333336 0.31616558542507106
57.5 0.31616588213762
57.666666666666664 0.3161698644436948
57.833333333333336 0.31616989644848753
58.0 0.3161698223222415
58.166666666666664 0.3161712851293032
58.333333333333336 0.31616985826381994
58.5 0.31617127345918394
58.666666666666664 0.3161690942282686
58.833333333333336 0.31616478069819354
59.0 0.316164741608515
59.166666666666664 0.31616212472498356
59.333333333333336 0.31616383359119776
59.5 0.31616785744788883
59.666666666666664 0.3161666350080266
59.833333333333336 0.31616472092571885
60.0 0.31616066849754193
60.166666666666664 0.31616251436405807
60.333333333333336 0.31616486454724396
60.5 0.31616202564788065
60.666666666666664 0.3161662265234623
60.833333333333336 0.3161672108126963
61.0 0.3161649079230391
61.166666666666664 0.3161642343375394
61.333333333333336 0.3161668673800221
61.5 0.31616821886788005
61.666666666666664 0.31616826341826004
61.833333333333336 0.3161667727402289
62.0 0.31616493016685193
62.166666666666664 0.3161638782678348
62.333333333333336 0.3161647168110051
62.5 0.31616365407500596
62.666666666666664 0.31616228871112073
62.833333333333336 0.3161641277925439
63.0 0.31616692048844974
63.166666666666664 0.3161680505736909
63.333333333333336 0.31617211429530295
63.5 0.31616888308135216
63.666666666666664 0.31616613220444306
63.833333333333336 0.3161646346324628
64.0 0.31617116673381224
64.16666666666667 0.31617077778866237
64.33333333333333 0.31617067119837183
64.5 0.3161702944040996
64.66666666666667 0.31616794364997125
64.83333333333333 0.31616791613041273
65.0 0.31617071149887027
65.16666666666667 0.31616782912977426
65.33333333333333 0.31616342855194923
65.5 0.3161619658938669
65.66666666666667 0.31616266238259566
65.83333333333333 0.3161662432813031
66.0 0.3161693895362251
66.16666666666667 0.31616903287331677
66.33333333333333 0.31616735563714643
66.5 0.3161644614518417
66.66666666666667 0.31616546569985365
66.83333333333333 0.31616952900746625
67.0 0.31616882859707884
67.16666666666667 0.3161652015474451
67.33333333333333 0.31616635191840037
67.5 0.3161646446191213
67.66666666666667 0.31616322624364557
67.83333333333333 0.3161690724907721
68.0 0.3161710036107334
68.16666666666667 0.3161672253343239
68.33333333333333 0.3161630410826773
68.5 0.3161642100533457
68.66666666666667 0.3161668362425056
68.83333333333333 0.31616526798175665
69.0 0.3161632935344894
69.16666666666667 0.3161666660762635
69.33333333333333 0.31616998382129674
69.5 0.3161704308440047
69.66666666666667 0.31616111999307683
69.83333333333333 0.31615596371597954
70.0 0.3161598542358658
70.16666666666667 0.316164213868042
70.33333333333333 0.31616316215183854
70.5 0.31616397639939947
70.66666666666667 0.3161636108668972
70.83333333333333 0.3161653107950476
71.0 0.31616513534584645
71.16666666666667 0.31616266559365536
71.33333333333333 0.3161646132609754
71.5 0.31616347728908567
71.66666666666667 0.31616715093327247
71.83333333333333 0.31616571914876
72.0 0.3161631697614762
72.16666666666667 0.31616008948595486
72.33333333333333 0.31615868839190947
72.5 0.3161595884902132
72.66666666666667 0.3161637049863181
72.83333333333333 0.31616408877074564
73.0 0.31616549740322325
73.16666666666667 0.31616834002212785
73.33333333333333 0.31617137757459474
73.5 0.31616933868754366
73.66666666666667 0.3161654331271918
73.83333333333333 0.31616251038663246
74.0 0.31616345782350147
74.16666666666667 0.3161617293061163
74.33333333333333 0.31616509940483306
74.5 0.3161677023110824
74.66666666666667 0.3161660894361827
74.83333333333333 0.31616151324922137
75.0 0.31615922627301624
75.16666666666667 0.31616066848210017
75.33333333333333 0.31616043831069873
75.5 0.31616305591959754
75.66666666666667 0.3161680382950899
75.83333333333333 0.3161652166813113
76.0 0.3161616983699761
76.16666666666667 0.3161645684092452
76.33333333333333 0.31616663044970883
76.5 0.3161659971595142
76.66666666666667 0.3161653319279129
76.83333333333333 0.3161708577721895
77.0 0.3161750137029412
77.16666666666667 0.3161703007449394
77.33333333333333 0.3161628816204275
77.5 0.3161636518927951
77.66666666666667 0.3161615071776698
77.83333333333333 0.3161626757751578
78.0 0.31616717336476463
78.16666666666667 0.31616612233907576
78.33333333333333 0.3161649597891625
78.5 0.31616643548212375
78.66666666666667 0.3161682612173257
78.83333333333333 0.3161687363108723
79.0 0.3161605081189042
79.16666666666667 0.31615789770051683
79.33333333333333 0.3161588553169355
79.5 0.31616195081479664
79.66666666666667 0.316163826545567
79.83333333333333 0.3161607999619293
80.0 0.3161594100034898
80.16666666666667 0.3161588285429768
80.33333333333333 0.31616268962666577
80.5 0.31616379056860966
80.66666666666667 0.31616356296273285
80.83333333333333 0.31616571885376477
81.0 0.31616633656757503
81.16666666666667 0.3161644352777881
81.33333333333333 0.31616845986665393
81.5 0.31617057053262
81.66666666666667 0.3161730323307418
81.83333333333333 0.31616540108879926
82.0 0.31616313424334697
82.16666666666667 0.3161626887608639
82.33333333333333 0.31616381393066384
82.5 0.31616453727865135
82.66666666666667 0.3161630767060476
82.83333333333333 0.31616370484600326
83.0 0.31616457983461616
83.16666666666667 0.3161680288800553
83.33333333333333 0.31616722634520095
83.5 0.31616843240456116
83.66666666666667 0.31616748451010174
83.83333333333333 0.31616295670059635
84.0 0.3161630920591188
84.16666666666667 0.3161674106463055
84.33333333333333 0.3161669953607152
84.5 0.3161647397138141
84.66666666666667 0.3161638786883382
84.83333333333333 0.31616167443339366
85.0 0.3161623498280016
85.16666666666667 0.3161621767332992
85.33333333333333 0.3161653374030347
85.5 0.31616635917461944
85.66666666666667 0.31616417179610806
85.83333333333333 0.3161659716811754
86.0 0.31616821682465385
86.16666666666667 0.316165831225378
86.33333333333333 0.3161645293183433
86.5 0.31616499627006206
86.66666666666667 0.3161676111574151
86.83333333333333 0.316166566921189
87.0 0.31616705083188457
87.16666666666667 0.31616651236671667
87.33333333333333 0.3161691070656839
87.5 0.31616865633224545
87.66666666666667 0.31616517009590583
87.83333333333333 0.31616418453917855
88.0 0.3161638358102193
88.16666666666667 0.31616337658500243
88.33333333333333 0.3161662901646191
88.5 0.3161669245741686
88.66666666666667 0.31616661544137675
88.83333333333333 0.3161613864269589
89.0 0.31616147004288436
89.16666666666667 0.3161634288767364
89.33333333333333 0.3161647009739645
89.5 0.31616785222174004
89.66666666666667 0.3161681503145788
89.83333333333333 0.3161677823787324
90.0 0.3161669566595133
90.16666666666667 0.3161621932150287
90.33333333333333 0.316160980968965
90.5 0.3161597954637416
90.66666666666667 0.3161592917744712
90.83333333333333 0.3161626091687055
91.0 0.3161654171351812
91.16666666666667 0.31616739362606777
91.33333333333333 0.3161643996125679
91.5 0.31616250807568086
91.66666666666667 0.3161621586918745
91.83333333333333 0.3161611504226106
92.0 0.31615983235252704
92.16666666666667 0.31616199304242537
92.33333333333333 0.3161580249759937
92.5 0.3161592591760348
92.66666666666667 0.3161647191706174
92.83333333333333 0.31616315746577345
93.0 0.3161619805579001
93.16666666666667 0.31616036857611046
93.33333333333333 0.3161621766990096
93.5 0.3161685513975419
93.66666666666667 0.31617061639811217
93.83333333333333 0.31616506977367026
94.0 0.31616361787943764
94.16666666666667 0.31616416792077356
94.33333333333333 0.31616540379140967
94.5 0.31616862369127285
94.66666666666667 0.3161703190449159
94.83333333333333 0.31616918469988003
95.0 0.3161650700501723
95.16666666666667 0.31616318389128734
95.33333333333333 0.3161679104251958
95.5 0.3161674839163055
95.66666666666667 0.31616049428784065
95.83333333333333 0.3161611370036281
96.0 0.31615978956519614
96.16666666666667 0.3161619758354342
96.33333333333333 0.31616345892019854
96.5 0.31616061083971236
96.66666666666667 0.3161573743625214
96.83333333333333 0.3161618174680491
97.0 0.31616450787881195
97.16666666666667 0.31616047523965274
97.33333333333333 0.31616281055442125
97.5 0.3161663707901219
97.66666666666667 0.31616734517163536
97.83333333333333 0.3161695758961185
98.0 0.31617028553305154
98.16666666666667 0.3161672823150982
98.33333333333333 0.31616307357422413
98.5 0.3161636826219553
98.66666666666667 0.31616740301735824
98.83333333333333 0.31617013360445845
99.0 0.3161662827317724
99.16666666666667 0.3161592200355278
99.33333333333333 0.31615699096377003
99.5 0.31615976040741106
99.66666666666667 0.31616054812287286
99.83333333333333 0.3161607287698147
99.83333333333333 0.3161607287698147
99.83333333333333 0.3161607287698147


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobin2_10.csv <==
0.0 3.053290434762907
0.16666666666666666 3.053288606887668
0.3333333333333333 3.0532887115464655
0.5 3.0532895953212313
0.6666666666666666 3.053290497145306
0.8333333333333334 3.053291194741754
1.0 3.0532916818802587
1.1666666666666667 3.05151035481852
1.3333333333333333 3.034104687648458
1.5 2.990779367026435
1.6666666666666667 2.91767239360519
1.8333333333333333 2.81887982708188
2.0 2.701055907918191
2.1666666666666665 2.569251312769739
2.3333333333333335 2.4263839109790615
2.5 2.2740824910482353
2.6666666666666665 2.1148557718109404
2.8333333333333335 1.95123393535014
3.0 1.786088117319502
3.1666666666666665 1.6211577498065948
3.3333333333333335 1.4584761933017711
3.5 1.2991214119547287
3.6666666666666665 1.1450762183678869
3.8333333333333335 0.997489842498109
4.0 0.8582254214308788
4.166666666666667 0.7281872912869819
4.333333333333333 0.608513477576729
4.5 0.4995566302904692
4.666666666666667 0.40196612810234283
4.833333333333333 0.3167645068448327
5.0 0.24927886646941239
5.166666666666667 0.20096478926426292
5.333333333333333 0.16770748580155243
5.5 0.1455883617870941
5.666666666666667 0.1319419561476084
5.833333333333333 0.12519944581797549
6.0 0.12350414960000028
6.166666666666667 0.12428063121727996
6.333333333333333 0.12574521402727223
6.5 0.1266788592203204
6.666666666666667 0.12654529613485352
6.833333333333333 0.12497311103684318
7.0 0.12190045113566489
7.166666666666667 0.1172115681068053
7.333333333333333 0.11122925777920546
7.5 0.10413659030254281
7.666666666666667 0.0963240569936371
7.833333333333333 0.08796305555593878
8.0 0.07938673066543737
8.166666666666666 0.07074540696268923
8.333333333333334 0.062260134573457714
8.5 0.05406117454623522
8.666666666666666 0.04623246768050043
8.833333333333334 0.03882044187531153
9.0 0.03201178043766356
9.166666666666666 0.02636071226961783
9.333333333333334 0.021524547646772734
9.5 0.019337478007201904
9.666666666666666 0.017671380852522817
9.833333333333334 0.01718795353474121
10.0 0.016823476216528483
10.166666666666666 0.016788071768476045
10.333333333333334 0.01676123624471019
10.5 0.01674862947346211
10.666666666666666 0.01673457180022567
10.666666666666666 0.01673457180022567
99.98333333333333 0.01673457180022567


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobin2_10_-_Kopie.csv <==
0.0 3.053290434762907
0.16666666666666666 3.053288606887668
0.3333333333333333 3.0532887115464655
0.5 3.0532895953212313
0.6666666666666666 3.053290497145306
0.8333333333333334 3.053291194741754
1.0 3.0532916818802587
1.1666666666666667 3.05151035481852
1.3333333333333333 3.034104687648458
1.5 2.990779367026435
1.6666666666666667 2.91767239360519
1.8333333333333333 2.81887982708188
2.0 2.701055907918191
2.1666666666666665 2.569251312769739
2.3333333333333335 2.4263839109790615
2.5 2.2740824910482353
2.6666666666666665 2.1148557718109404
2.8333333333333335 1.95123393535014
3.0 1.786088117319502
3.1666666666666665 1.6211577498065948
3.3333333333333335 1.4584761933017711
3.5 1.2991214119547287
3.6666666666666665 1.1450762183678869
3.8333333333333335 0.997489842498109
4.0 0.8582254214308788
4.166666666666667 0.7281872912869819
4.333333333333333 0.608513477576729
4.5 0.4995566302904692
4.666666666666667 0.40196612810234283
4.833333333333333 0.3167645068448327
5.0 0.24927886646941239
5.166666666666667 0.20096478926426292
5.333333333333333 0.16770748580155243
5.5 0.1455883617870941
5.666666666666667 0.1319419561476084
5.833333333333333 0.12519944581797549
6.0 0.12350414960000028
6.166666666666667 0.12428063121727996
6.333333333333333 0.12574521402727223
6.5 0.1266788592203204
6.666666666666667 0.12654529613485352
6.833333333333333 0.12497311103684318
7.0 0.12190045113566489
7.166666666666667 0.1172115681068053
7.333333333333333 0.11122925777920546
7.5 0.10413659030254281
7.666666666666667 0.0963240569936371
7.833333333333333 0.08796305555593878
8.0 0.07938673066543737
8.166666666666666 0.07074540696268923
8.333333333333334 0.062260134573457714
8.5 0.05406117454623522
8.666666666666666 0.04623246768050043
8.833333333333334 0.03882044187531153
9.0 0.03201178043766356
9.166666666666666 0.02636071226961783
9.333333333333334 0.021524547646772734
9.5 0.019337478007201904
9.666666666666666 0.017671380852522817
9.833333333333334 0.01718795353474121
10.0 0.016823476216528483
10.166666666666666 0.016788071768476045
10.333333333333334 0.01676123624471019
10.5 0.01674862947346211
10.666666666666666 0.01673457180022567
10.666666666666666 0.01673457180022567
99.98333333333333 0.01673457180022567


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobin2_20.csv <==
0.0 3.158411776826051
0.16666666666666666 3.158426369021802
0.3333333333333333 3.158418835946785
0.5 3.1584142047267663
0.6666666666666666 3.158411627712936
0.8333333333333334 3.1584101516474337
1.0 3.158409282842993
1.1666666666666667 3.1575942765423535
1.3333333333333333 3.149627804262614
1.5 3.1293463428619526
1.6666666666666667 3.0913512361887725
1.8333333333333333 3.0356714186814213
2.0 2.9658244055793004
2.1666666666666665 2.8866036304041884
2.3333333333333335 2.8016395155025102
2.5 2.7129911955639323
2.6666666666666665 2.6219791834523662
2.8333333333333335 2.5300128490492955
3.0 2.4386100550362433
3.1666666666666665 2.348734252113998
3.3333333333333335 2.261065085011854
3.5 2.1759922973360197
3.6666666666666665 2.0935577569418653
3.8333333333333335 2.0136634817434995
4.0 1.9359686901372992
4.166666666666667 1.8603569480499145
4.333333333333333 1.7862282255836996
4.5 1.7132883820260814
4.666666666666667 1.6411675000764108
4.833333333333333 1.569999943982155
5.0 1.4992074958862853
5.166666666666667 1.428644890295529
5.333333333333333 1.3581094113079253
5.5 1.2879306934068682
5.666666666666667 1.2179762984153943
5.833333333333333 1.148389233540661
6.0 1.0791916735629243
6.166666666666667 1.0107224605736458
6.333333333333333 0.9430191598004894
6.5 0.8762071534108398
6.666666666666667 0.8106094314096631
6.833333333333333 0.7466752509405189
7.0 0.6847194173553743
7.166666666666667 0.6248426007000164
7.333333333333333 0.5673929347760934
7.5 0.5126925677720051
7.666666666666667 0.4611558533045728
7.833333333333333 0.4128421641320193
8.0 0.3679435837747352
8.166666666666666 0.32649885870786005
8.333333333333334 0.2887664068304033
8.5 0.25469341954502606
8.666666666666666 0.2243094687948014
8.833333333333334 0.1973240675022908
9.0 0.17365484721101015
9.166666666666666 0.152988742310801
9.333333333333334 0.13518196599354282
9.5 0.11986583158821511
9.666666666666666 0.10686866083672694
9.833333333333334 0.09586981458463274
10.0 0.08655180812245253
10.166666666666666 0.07860807443174352
10.333333333333334 0.07185970867162601
10.5 0.06592886329330819
10.666666666666666 0.06073833047253916
10.833333333333334 0.05603447412777922
11.0 0.05182571645981636
11.166666666666666 0.047918844922326245
11.333333333333334 0.0442698389557383
11.5 0.040788450090602384
11.666666666666666 0.03750607680683476
11.833333333333334 0.03431783486162905
12.0 0.03130026533450831
12.166666666666666 0.02847135030876036
12.333333333333334 0.025830487250850645
12.5 0.023482538601093558
12.666666666666666 0.021284549576765566
12.833333333333334 0.01940133724912995
13.0 0.017692579741132818
13.166666666666666 0.016390773096746074
13.333333333333334 0.015228674832454221
13.5 0.014478454914720544
13.666666666666666 0.013790554043998973
13.833333333333334 0.013335389411324634
14.0 0.01294061995239314
14.166666666666666 0.012708260420296423
14.333333333333334 0.012499199602254794
14.5 0.012396776202444353
14.666666666666666 0.01231195654613615
14.833333333333334 0.012258250636887756
15.0 0.012208878832953376
15.166666666666666 0.012195493321603263
15.333333333333334 0.012180548152061838
15.5 0.012172915132654737
15.666666666666666 0.01216467674639438
15.833333333333334 0.012155854790185631
16.0 0.012148762362707483
16.166666666666668 0.0121401104220712
16.333333333333332 0.012132529876938879
16.333333333333332 0.012132529876938879
99.98333333333333 0.012132529876938879


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobin2_20_-_Kopie.csv <==
0.0 3.158411776826051
0.16666666666666666 3.158426369021802
0.3333333333333333 3.158418835946785
0.5 3.1584142047267663
0.6666666666666666 3.158411627712936
0.8333333333333334 3.1584101516474337
1.0 3.158409282842993
1.1666666666666667 3.1575942765423535
1.3333333333333333 3.149627804262614
1.5 3.1293463428619526
1.6666666666666667 3.0913512361887725
1.8333333333333333 3.0356714186814213
2.0 2.9658244055793004
2.1666666666666665 2.8866036304041884
2.3333333333333335 2.8016395155025102
2.5 2.7129911955639323
2.6666666666666665 2.6219791834523662
2.8333333333333335 2.5300128490492955
3.0 2.4386100550362433
3.1666666666666665 2.348734252113998
3.3333333333333335 2.261065085011854
3.5 2.1759922973360197
3.6666666666666665 2.0935577569418653
3.8333333333333335 2.0136634817434995
4.0 1.9359686901372992
4.166666666666667 1.8603569480499145
4.333333333333333 1.7862282255836996
4.5 1.7132883820260814
4.666666666666667 1.6411675000764108
4.833333333333333 1.569999943982155
5.0 1.4992074958862853
5.166666666666667 1.428644890295529
5.333333333333333 1.3581094113079253
5.5 1.2879306934068682
5.666666666666667 1.2179762984153943
5.833333333333333 1.148389233540661
6.0 1.0791916735629243
6.166666666666667 1.0107224605736458
6.333333333333333 0.9430191598004894
6.5 0.8762071534108398
6.666666666666667 0.8106094314096631
6.833333333333333 0.7466752509405189
7.0 0.6847194173553743
7.166666666666667 0.6248426007000164
7.333333333333333 0.5673929347760934
7.5 0.5126925677720051
7.666666666666667 0.4611558533045728
7.833333333333333 0.4128421641320193
8.0 0.3679435837747352
8.166666666666666 0.32649885870786005
8.333333333333334 0.2887664068304033
8.5 0.25469341954502606
8.666666666666666 0.2243094687948014
8.833333333333334 0.1973240675022908
9.0 0.17365484721101015
9.166666666666666 0.152988742310801
9.333333333333334 0.13518196599354282
9.5 0.11986583158821511
9.666666666666666 0.10686866083672694
9.833333333333334 0.09586981458463274
10.0 0.08655180812245253
10.166666666666666 0.07860807443174352
10.333333333333334 0.07185970867162601
10.5 0.06592886329330819
10.666666666666666 0.06073833047253916
10.833333333333334 0.05603447412777922
11.0 0.05182571645981636
11.166666666666666 0.047918844922326245
11.333333333333334 0.0442698389557383
11.5 0.040788450090602384
11.666666666666666 0.03750607680683476
11.833333333333334 0.03431783486162905
12.0 0.03130026533450831
12.166666666666666 0.02847135030876036
12.333333333333334 0.025830487250850645
12.5 0.023482538601093558
12.666666666666666 0.021284549576765566
12.833333333333334 0.01940133724912995
13.0 0.017692579741132818
13.166666666666666 0.016390773096746074
13.333333333333334 0.015228674832454221
13.5 0.014478454914720544
13.666666666666666 0.013790554043998973
13.833333333333334 0.013335389411324634
14.0 0.01294061995239314
14.166666666666666 0.012708260420296423
14.333333333333334 0.012499199602254794
14.5 0.012396776202444353
14.666666666666666 0.01231195654613615
14.833333333333334 0.012258250636887756
15.0 0.012208878832953376
15.166666666666666 0.012195493321603263
15.333333333333334 0.012180548152061838
15.5 0.012172915132654737
15.666666666666666 0.01216467674639438
15.833333333333334 0.012155854790185631
16.0 0.012148762362707483
16.166666666666668 0.0121401104220712
16.333333333333332 0.012132529876938879
16.333333333333332 0.012132529876938879
99.98333333333333 0.012132529876938879


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobin2_30.csv <==
0.0 3.2210324438118527
0.16666666666666666 3.22104784089741
0.3333333333333333 3.2210399477422635
0.5 3.221035041002878
0.6666666666666666 3.221032283586258
0.8333333333333334 3.221030692228866
1.0 3.2210297505082672
1.1666666666666667 3.2205345382167505
1.3333333333333333 3.2156525882159896
1.5 3.2031336576310876
1.6666666666666667 3.1795954079774953
1.8333333333333333 3.144935387310914
2.0 3.099796028601845
2.1666666666666665 3.0463879542911565
2.3333333333333335 2.9870596948249277
2.5 2.9241536353362103
2.6666666666666665 2.859672803310015
2.8333333333333335 2.7951893459802863
3.0 2.7316550484582836
3.1666666666666665 2.6697903020267524
3.3333333333333335 2.6101143340086885
3.5 2.5530582794215326
3.6666666666666665 2.498745816484321
3.8333333333333335 2.447274065149735
4.0 2.3982345047600484
4.166666666666667 2.3515069604446306
4.333333333333333 2.3067988781423354
4.5 2.264057379063788
4.666666666666667 2.2228787589138985
4.833333333333333 2.183194960729103
5.0 2.1444193388322814
5.166666666666667 2.106477915014333
5.333333333333333 2.0690622433001638
5.5 2.0323093875615315
5.666666666666667 1.995907238590817
5.833333333333333 1.9599136390797043
6.0 1.9238893046936227
6.166666666666667 1.8879070186727223
6.333333333333333 1.8517964242781368
6.5 1.8158936777251347
6.666666666666667 1.7799336937947907
6.833333333333333 1.7440253685946892
7.0 1.7077545016727236
7.166666666666667 1.671215337737173
7.333333333333333 1.6343236742870146
7.5 1.5974397132782887
7.666666666666667 1.5603369800563718
7.833333333333333 1.52303433640062
8.0 1.4850857749923059
8.166666666666666 1.446659346545816
8.333333333333334 1.407765160730724
8.5 1.3688167691844055
8.666666666666666 1.3297961765320567
8.833333333333334 1.2908084583956694
9.0 1.2514723093151194
9.166666666666666 1.211848242267601
9.333333333333334 1.1719383718790954
9.5 1.132156403058664
9.666666666666666 1.0924712335930238
9.833333333333334 1.0529991052776821
10.0 1.0134898251649125
10.166666666666666 0.9739536339242124
10.333333333333334 0.9344787070286921
10.5 0.8954146231104716
10.666666666666666 0.8568516164425265
10.833333333333334 0.818875512795172
11.0 0.7812738262378143
11.166666666666666 0.7441066447139033
11.333333333333334 0.7075970227133045
11.5 0.6721023242645632
11.666666666666666 0.6377868482563682
11.833333333333334 0.6046614414690902
12.0 0.5725856517184493
12.166666666666666 0.5414962761822302
12.333333333333334 0.5114678986196783
12.5 0.4826603366341733
12.666666666666666 0.4551651125326083
12.833333333333334 0.42893323861577953
13.0 0.4038084140584909
13.166666666666666 0.3797127016075204
13.333333333333334 0.3566363778337099
13.5 0.3346288797634558
13.666666666666666 0.3137380969540566
13.833333333333334 0.29387877421904124
14.0 0.2750180025726892
14.166666666666666 0.2570335476741013
14.333333333333334 0.2399216314387709
14.5 0.2236630376860049
14.666666666666666 0.20825745396003928
14.833333333333334 0.19364829653474666
15.0 0.17977936901410335
15.166666666666666 0.1665309427436445
15.333333333333334 0.15393648869217869
15.5 0.14201264518396492
15.666666666666666 0.13075136445234722
15.833333333333334 0.12011069965717419
16.0 0.11011613683824859
16.166666666666668 0.10075031792959335
16.333333333333332 0.09205596588403314
16.5 0.08395006561958415
16.666666666666668 0.07644588518750797
16.833333333333332 0.0694766636898129
17.0 0.0630366256584602
17.166666666666668 0.057113860918972414
17.333333333333332 0.05174080727806567
17.5 0.04692389482314362
17.666666666666668 0.042578158479146144
17.833333333333332 0.038733916509376756
18.0 0.0352738566841678
18.166666666666668 0.03212318708825546
18.333333333333332 0.02929314895652332
18.5 0.026817771955468146
18.666666666666668 0.02460189533179036
18.833333333333332 0.022686388765883664
19.0 0.020948972688291587
19.166666666666668 0.019380537111274812
19.333333333333332 0.017973026273916594
19.5 0.016767622956555032
19.666666666666668 0.015711653309204873
19.833333333333332 0.014826357615539555
20.0 0.01402921355132456
20.166666666666668 0.01336749722174523
20.333333333333332 0.012757156553937245
20.5 0.01225242065077084
20.666666666666668 0.011808852211255902
20.833333333333332 0.011450335449437679
21.0 0.011123820728302848
21.166666666666668 0.010857756952744707
21.333333333333332 0.010599426187076346
21.5 0.010390798044187386
21.666666666666668 0.01020079718481819
21.833333333333332 0.010057248833277233
22.0 0.009914089786031999
22.166666666666668 0.009776643330196339
22.333333333333332 0.00965532707905121
22.5 0.009559563741767533
22.666666666666668 0.009473202135111028
22.833333333333332 0.009404750029000833
23.0 0.00934088446681663
23.166666666666668 0.009293372133421745
23.333333333333332 0.009255328763754426
23.5 0.009222692051869086
23.666666666666668 0.009190973375924304
23.833333333333332 0.009163041607041286
24.0 0.009140262212262098
24.166666666666668 0.009118376039813338
24.333333333333332 0.00909774138832812
24.5 0.009080034067699711
24.666666666666668 0.009067589989116644
24.833333333333332 0.009058926935786152
25.0 0.009048452573237374
25.166666666666668 0.009039163559544693
25.333333333333332 0.009028759634924164
25.5 0.00901880076298064
25.666666666666668 0.009012163536703489
25.833333333333332 0.009005300096007291
26.0 0.008997711208908517
26.166666666666668 0.00899283255823505
26.333333333333332 0.008987810261195198
26.5 0.008984728352004272
26.666666666666668 0.008981088904655463
26.666666666666668 0.008981088904655463
99.98333333333333 0.008981088904655463


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobin2_30_-_Kopie.csv <==
0.0 3.2210324438118527
0.16666666666666666 3.22104784089741
0.3333333333333333 3.2210399477422635
0.5 3.221035041002878
0.6666666666666666 3.221032283586258
0.8333333333333334 3.221030692228866
1.0 3.2210297505082672
1.1666666666666667 3.2205235387115287
1.3333333333333333 3.2155649025820896
1.5 3.202942623408236
1.6666666666666667 3.17933454945103
1.8333333333333333 3.144634260121987
2.0 3.099695905561221
2.1666666666666665 3.0466695810486257
2.3333333333333335 2.987160797227636
2.5 2.923075573046567
2.6666666666666665 2.856335078397619
2.8333333333333335 2.7888130716661848
3.0 2.7221549210120024
3.1666666666666665 2.6575623568121745
3.3333333333333335 2.595617231494565
3.5 2.5366917824110695
3.6666666666666665 2.4807304854145955
3.8333333333333335 2.427810704867281
4.0 2.3779236728246462
4.166666666666667 2.3312267250298975
4.333333333333333 2.287340570785995
4.5 2.2460884446994185
4.666666666666667 2.2069383128779925
4.833333333333333 2.1696786975427482
5.0 2.133653257139071
5.166666666666667 2.0987108885318047
5.333333333333333 2.0645308836192213
5.5 2.0312580737535857
5.666666666666667 1.9985100434059702
5.833333333333333 1.9663074819078954
6.0 1.9342975593525025
6.166666666666667 1.902576466062764
6.333333333333333 1.870747686612282
6.5 1.83888743301753
6.666666666666667 1.8067080744444475
6.833333333333333 1.774397044258395
7.0 1.7416288431395412
7.166666666666667 1.708552775615868
7.333333333333333 1.6749368455814395
7.5 1.641052547204321
7.666666666666667 1.6066708862114965
7.833333333333333 1.5719585499526456
8.0 1.536686188026213
8.166666666666666 1.5010823851707076
8.333333333333334 1.4648511563500557
8.5 1.4281851449791598
8.666666666666666 1.3909795224573003
8.833333333333334 1.3536106656686882
9.0 1.3159187169746291
9.166666666666666 1.2781266811562455
9.333333333333334 1.240029477781971
9.5 1.201815803776008
9.666666666666666 1.1632146375316892
9.833333333333334 1.1243314684353578
10.0 1.0852150787698416
10.166666666666666 1.0463535322839483
10.333333333333334 1.0078401322780621
10.5 0.9698169231339343
10.666666666666666 0.9320303515978627
10.833333333333334 0.8944889784407636
11.0 0.8570256978063104
11.166666666666666 0.8197118951344143
11.333333333333334 0.7827057002733396
11.5 0.7463928923070188
11.666666666666666 0.7108947265171807
11.833333333333334 0.676345278002529
12.0 0.6426624343184378
12.166666666666666 0.6097523675767685
12.333333333333334 0.5774366367558734
12.5 0.5457317766618018
12.666666666666666 0.5147654599653765
12.833333333333334 0.48480283254196654
13.0 0.4559357328355787
13.166666666666666 0.4281829167591268
13.333333333333334 0.4014461506019632
13.5 0.37571401808884775
13.666666666666666 0.35096613533481746
13.833333333333334 0.3271484748017197
14.0 0.3043625903338748
14.166666666666666 0.28273714466395616
14.333333333333334 0.2623359467977854
14.5 0.24311677616609037
14.666666666666666 0.22505126077602305
14.833333333333334 0.20804588865252832
15.0 0.19203453039898746
15.166666666666666 0.17693510417149924
15.333333333333334 0.1627723915086763
15.5 0.14954125338514015
15.666666666666666 0.13725774159754647
15.833333333333334 0.12585772072248885
16.0 0.11534227463352943
16.166666666666668 0.10565989694661448
16.333333333333332 0.09678792489886441
16.5 0.08861278499177354
16.666666666666668 0.0811389200594633
16.833333333333332 0.07426371462908768
17.0 0.06792989636993699
17.166666666666668 0.06212960555172898
17.333333333333332 0.05681847112077434
17.5 0.051933349184866355
17.666666666666668 0.047467499540973734
17.833333333333332 0.04344369199625904
18.0 0.03975317179783946
18.166666666666668 0.03637471524254566
18.333333333333332 0.0332974020444202
18.5 0.03058539610587471
18.666666666666668 0.028112666417855346
18.833333333333332 0.025939955096260653
19.0 0.02399268137233329
19.166666666666668 0.022307051153908113
19.333333333333332 0.02075634380496528
19.5 0.019394200162713635
19.666666666666668 0.0181822883702236
19.833333333333332 0.017161159549575068
20.0 0.01624722196701348
20.166666666666668 0.015489486054324325
20.333333333333332 0.014820542226197587
20.5 0.014250613475649435
20.666666666666668 0.013748979943007758
20.833333333333332 0.013339462635071306
21.0 0.012969974896420048
21.166666666666668 0.01264918639580524
21.333333333333332 0.012358931326992128
21.5 0.012108021289728195
21.666666666666668 0.0118810222782466
21.833333333333332 0.011677143673448678
22.0 0.011494393854581147
22.166666666666668 0.011347709660350674
22.333333333333332 0.011219170330904651
22.5 0.011110668957320418
22.666666666666668 0.01101482407602529
22.833333333333332 0.010943953376544404
23.0 0.010886960887464535
23.166666666666668 0.010838095734523009
23.333333333333332 0.010798710858112936
23.5 0.01076412738985539
23.666666666666668 0.010731220088570548
23.833333333333332 0.01070528600791698
24.0 0.010684466515195062
24.166666666666668 0.010665115368307757
24.333333333333332 0.01064913905725334
24.5 0.01064279582697324
24.666666666666668 0.010631633159484026
24.833333333333332 0.010630391789806893
25.0 0.010631005515711346
25.166666666666668 0.010631576674769619
25.333333333333332 0.010630428279826534
25.333333333333332 0.010630428279826534
99.98333333333333 0.010630428279826534


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobin2_40.csv <==
0.0 3.2143305771908475
0.16666666666666666 3.2143347613208695
0.3333333333333333 3.2143321070716446
0.5 3.2143309580077255
0.6666666666666666 3.2143305601805086
0.8333333333333334 3.214330438968073
1.0 3.2143304127109067
1.1666666666666667 3.213966975658265
1.3333333333333333 3.210428572604626
1.5 3.2014838839769584
1.6666666666666667 3.1848112068850294
1.8333333333333333 3.1602345108735834
2.0 3.1281195337836287
2.1666666666666665 3.08998831881025
2.3333333333333335 3.046928755839157
2.5 3.000337636752559
2.6666666666666665 2.951296059569112
2.8333333333333335 2.901134023923725
3.0 2.850988166326534
3.1666666666666665 2.8018485056313884
3.3333333333333335 2.754472143026655
3.5 2.7093647668527954
3.6666666666666665 2.6666156391400406
3.8333333333333335 2.626381578106946
4.0 2.5883816261198085
4.166666666666667 2.552447251596226
4.333333333333333 2.518046524456685
4.5 2.4850751829280844
4.666666666666667 2.4535386162026103
4.833333333333333 2.4237840860762963
5.0 2.395783661647084
5.166666666666667 2.369462993540322
5.333333333333333 2.344350028800871
5.5 2.320376995604799
5.666666666666667 2.2971621143618726
5.833333333333333 2.274617905798777
6.0 2.2523496880931058
6.166666666666667 2.2304395039910188
6.333333333333333 2.208949133420347
6.5 2.1882905387229203
6.666666666666667 2.168500071869374
6.833333333333333 2.1496669470234253
7.0 2.1314473030835117
7.166666666666667 2.1138428194996224
7.333333333333333 2.0965542792157565
7.5 2.0795783740440856
7.666666666666667 2.062590765547272
7.833333333333333 2.045659656250618
8.0 2.028785346040244
8.166666666666666 2.0123063396147933
8.333333333333334 1.9961401970882207
8.5 1.9803481037601
8.666666666666666 1.9646431289160735
8.833333333333334 1.9491035287423508
9.0 1.9334693277705888
9.166666666666666 1.9177859506300856
9.333333333333334 1.9017693207366968
9.5 1.8855310267313294
9.666666666666666 1.869058554515318
9.833333333333334 1.8526896915134616
10.0 1.8363614569991205
10.166666666666666 1.82011596593432
10.333333333333334 1.8036411466658697
10.5 1.787016215776651
10.666666666666666 1.7700833786208436
10.833333333333334 1.7528967145159629
11.0 1.7352378281022502
11.166666666666666 1.717265440051454
11.333333333333334 1.6990005397246082
11.5 1.6807823304106975
11.666666666666666 1.6626106641292577
11.833333333333334 1.6445249726631141
12.0 1.626257534720895
12.166666666666666 1.6078950530261553
12.333333333333334 1.5892551286684968
12.5 1.57040573496979
12.666666666666666 1.5511876897774157
12.833333333333334 1.5317437435578132
13.0 1.5120830256043614
13.166666666666666 1.4924907193330619
13.333333333333334 1.4729965224390624
13.5 1.4536022235316424
13.666666666666666 1.4341160050390138
13.833333333333334 1.4145600320446605
14.0 1.3948172898249527
14.166666666666666 1.3750344616497372
14.333333333333334 1.3550606029699332
14.5 1.3349204111554474
14.666666666666666 1.314628880869146
14.833333333333334 1.294433121866317
15.0 1.2743457769500288
15.166666666666666 1.2543776992809643
15.333333333333334 1.2343493908048617
15.5 1.2143036966406653
15.666666666666666 1.194157261916682
15.833333333333334 1.1740283228424786
16.0 1.1538238146978537
16.166666666666668 1.133565050795086
16.333333333333332 1.113289139514496
16.5 1.0932516798799492
16.666666666666668 1.0734520875662683
16.833333333333332 1.0538333985602448
17.0 1.0342274409928174
17.166666666666668 1.0146339711012768
17.333333333333332 0.9950011661704066
17.5 0.9753989710837384
17.666666666666668 0.9557871435004501
17.833333333333332 0.9362565203539223
18.0 0.9168762130597149
18.166666666666668 0.8978311426428206
18.333333333333332 0.8791360341842528
18.5 0.8607345326159384
18.666666666666668 0.8424747336591237
18.833333333333332 0.8243148313179219
19.0 0.8061869652002263
19.166666666666668 0.788137570594883
19.333333333333332 0.7701023562569588
19.5 0.7521454255183849
19.666666666666668 0.7343326966960455
19.833333333333332 0.716816072115443
20.0 0.6996500281499771
20.166666666666668 0.6828187428940868
20.333333333333332 0.6661973990683955
20.5 0.6497806019904667
20.666666666666668 0.6335057731838437
20.833333333333332 0.6173694602891548
21.0 0.6012721297669718
21.166666666666668 0.585249970555961
21.333333333333332 0.5693472689106106
21.5 0.5536739259173105
21.666666666666668 0.5382916430480327
21.833333333333332 0.5232030877270792
22.0 0.508375688255395
22.166666666666668 0.4938379655352637
22.333333333333332 0.47953155268092407
22.5 0.46540717447344054
22.666666666666668 0.4513592827608014
22.833333333333332 0.4374235674252824
23.0 0.4235920404784622
23.166666666666668 0.40998372496249413
23.333333333333332 0.3966621510816272
23.5 0.3836620188661544
23.666666666666668 0.3709308320380107
23.833333333333332 0.35848295727448076
24.0 0.3462850851430331
24.166666666666668 0.3343490409685561
24.333333333333332 0.32261546096082316
24.5 0.31109777013234735
24.666666666666668 0.2997884512029045
24.833333333333332 0.28876187074404863
25.0 0.27806260792751314
25.166666666666668 0.2676861840932099
25.333333333333332 0.25756972219849805
25.5 0.2477550197011783
25.666666666666668 0.2382289255254647
25.833333333333332 0.22893549437239727
26.0 0.21979772370153267
26.166666666666668 0.21085451177286757
26.333333333333332 0.20216781034465287
26.5 0.1938158202383995
26.666666666666668 0.18579490857072622
26.833333333333332 0.1780895102052267
27.0 0.1706925401078812
27.166666666666668 0.16365878871423012
27.333333333333332 0.15690113595525573
27.5 0.15040597042699386
27.666666666666668 0.14409135670461445
27.833333333333332 0.13797279154037892
28.0 0.13210316935042732
28.166666666666668 0.12654551922380608
28.333333333333332 0.12130738683124799
28.5 0.11634319216027939
28.666666666666668 0.11165776940265824
28.833333333333332 0.10726901350046811
29.0 0.10306708648712044
29.166666666666668 0.09898301699637077
29.333333333333332 0.09500661486061915
29.5 0.09117866638712385
29.666666666666668 0.08755307334020358
29.833333333333332 0.08415525169793261
30.0 0.08093721468830084
30.166666666666668 0.07793044697151752
30.333333333333332 0.07506499067684236
30.5 0.07238741893523752
30.666666666666668 0.0698298181871713
30.833333333333332 0.0673619240175143
31.0 0.0649568626930049
31.166666666666668 0.06263450620885379
31.333333333333332 0.06040378112719793
31.5 0.05832130213103991
31.666666666666668 0.05638895819481601
31.833333333333332 0.054609144278520545
32.0 0.052934873340123915
32.166666666666664 0.051391411608325215
32.333333333333336 0.04991314423778313
32.5 0.04852504077795152
32.666666666666664 0.04719618812345004
32.833333333333336 0.04592931419503061
33.0 0.04474494067520087
33.166666666666664 0.043649124238494375
33.333333333333336 0.042647383382337166
33.5 0.04176429197034201
33.666666666666664 0.040960544055113436
33.833333333333336 0.04022955615068568
34.0 0.03953206046133517
34.166666666666664 0.03886922151364777
34.333333333333336 0.03820287807992414
34.5 0.03755045458621672
34.666666666666664 0.036908266852957734
34.833333333333336 0.03629026888496538
35.0 0.03569970392655108
35.166666666666664 0.03515745541441879
35.333333333333336 0.03463590543762851
35.5 0.034149452512083685
35.666666666666664 0.0336819910310745
35.833333333333336 0.033216697468770096
36.0 0.03276024179958464
36.166666666666664 0.03231251806907608
36.333333333333336 0.03185927472572487
36.5 0.03141719321110929
36.666666666666664 0.030994464034505124
36.833333333333336 0.030601060039697616
37.0 0.030216101301825258
37.166666666666664 0.029853208942077592
37.333333333333336 0.02950415003139964
37.5 0.029164543859098474
37.666666666666664 0.028829327974307206
37.833333333333336 0.02850019335772722
38.0 0.02817050147726763
38.166666666666664 0.027852348324276306
38.333333333333336 0.02754201279770021
38.5 0.027241803833772345
38.666666666666664 0.026941609475167667
38.833333333333336 0.026640198978222656
39.0 0.026346646611050087
39.166666666666664 0.02606281024123177
39.333333333333336 0.025786792669916358
39.5 0.02551962950390771
39.666666666666664 0.025256658114891195
39.833333333333336 0.025011463202307318
40.0 0.024767834507868344
40.166666666666664 0.024524085971049978
40.333333333333336 0.024261872716001883
40.5 0.023991493718768946
40.666666666666664 0.02370963290117327
40.833333333333336 0.023420156024135174
41.0 0.02312853229526766
41.166666666666664 0.022839382512787974
41.333333333333336 0.022565018544096753
41.5 0.022303851095479416
41.666666666666664 0.02205089297893826
41.833333333333336 0.02180385010732253
42.0 0.02154745029090175
42.166666666666664 0.02128432778602648
42.333333333333336 0.021010081215716334
42.5 0.020727570945936993
42.666666666666664 0.020439291946128344
42.833333333333336 0.02015699876009834
43.0 0.0198832956057502
43.166666666666664 0.0196202431566777
43.333333333333336 0.019373095205880573
43.5 0.019135613610926513
43.666666666666664 0.01890310552008993
43.833333333333336 0.018672460232323915
44.0 0.01842664651837515
44.166666666666664 0.018167845819976186
44.333333333333336 0.01790707385135341
44.5 0.017644050960400285
44.666666666666664 0.017388726503702257
44.833333333333336 0.01714092998445333
45.0 0.016906508904899514
45.166666666666664 0.01669568989201983
45.333333333333336 0.01649377526095241
45.5 0.016292900368221053
45.666666666666664 0.016095337507910736
45.833333333333336 0.015893909524190286
46.0 0.01568358896231184
46.166666666666664 0.015469075405999575
46.333333333333336 0.015254711696964296
46.5 0.015030367741055276
46.666666666666664 0.014794592933244376
46.833333333333336 0.01456112592071465
47.0 0.014328472525788134
47.166666666666664 0.014100456614183068
47.333333333333336 0.01387359227004996
47.5 0.013642516482505427
47.666666666666664 0.013411999318390126
47.833333333333336 0.01317665449687969
48.0 0.012941538979011746
48.166666666666664 0.012704695696441826
48.333333333333336 0.012463214320373651
48.5 0.01222374644398272
48.666666666666664 0.011986330216596622
48.833333333333336 0.011759508797459167
49.0 0.01153577094774257
49.166666666666664 0.011310055534776202
49.333333333333336 0.011073414175101734
49.5 0.010833178216738062
49.666666666666664 0.010591984247485033
49.833333333333336 0.010358501862642833
50.0 0.010130145054617035
57.0 0.005643430446016527
99.98333333333333 0.005643430446016527


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobin2_40_-_Kopie.csv <==
0.0 3.2143305771908475
0.16666666666666666 3.2143347613208695
0.3333333333333333 3.2143321070716446
0.5 3.2143309580077255
0.6666666666666666 3.2143305601805086
0.8333333333333334 3.214330438968073
1.0 3.2143304127109067
1.1666666666666667 3.213966975658265
1.3333333333333333 3.210428572604626
1.5 3.2014838839769584
1.6666666666666667 3.1848112068850294
1.8333333333333333 3.1602345108735834
2.0 3.1281195337836287
2.1666666666666665 3.08998831881025
2.3333333333333335 3.046928755839157
2.5 3.000337636752559
2.6666666666666665 2.951296059569112
2.8333333333333335 2.901134023923725
3.0 2.850988166326534
3.1666666666666665 2.8018485056313884
3.3333333333333335 2.754472143026655
3.5 2.7093647668527954
3.6666666666666665 2.6666156391400406
3.8333333333333335 2.626381578106946
4.0 2.5883816261198085
4.166666666666667 2.552447251596226
4.333333333333333 2.518046524456685
4.5 2.4850751829280844
4.666666666666667 2.4535386162026103
4.833333333333333 2.4237840860762963
5.0 2.395783661647084
5.166666666666667 2.369462993540322
5.333333333333333 2.344350028800871
5.5 2.320376995604799
5.666666666666667 2.2971621143618726
5.833333333333333 2.274617905798777
6.0 2.2523496880931058
6.166666666666667 2.2304395039910188
6.333333333333333 2.208949133420347
6.5 2.1882905387229203
6.666666666666667 2.168500071869374
6.833333333333333 2.1496669470234253
7.0 2.1314473030835117
7.166666666666667 2.1138428194996224
7.333333333333333 2.0965542792157565
7.5 2.0795783740440856
7.666666666666667 2.062590765547272
7.833333333333333 2.045659656250618
8.0 2.028785346040244
8.166666666666666 2.0123063396147933
8.333333333333334 1.9961401970882207
8.5 1.9803481037601
8.666666666666666 1.9646431289160735
8.833333333333334 1.9491035287423508
9.0 1.9334693277705888
9.166666666666666 1.9177859506300856
9.333333333333334 1.9017693207366968
9.5 1.8855310267313294
9.666666666666666 1.869058554515318
9.833333333333334 1.8526896915134616
10.0 1.8363614569991205
10.166666666666666 1.82011596593432
10.333333333333334 1.8036411466658697
10.5 1.787016215776651
10.666666666666666 1.7700833786208436
10.833333333333334 1.7528967145159629
11.0 1.7352378281022502
11.166666666666666 1.717265440051454
11.333333333333334 1.6990005397246082
11.5 1.6807823304106975
11.666666666666666 1.6626106641292577
11.833333333333334 1.6445249726631141
12.0 1.626257534720895
12.166666666666666 1.6078950530261553
12.333333333333334 1.5892551286684968
12.5 1.57040573496979
12.666666666666666 1.5511876897774157
12.833333333333334 1.5317437435578132
13.0 1.5120830256043614
13.166666666666666 1.4924907193330619
13.333333333333334 1.4729965224390624
13.5 1.4536022235316424
13.666666666666666 1.4341160050390138
13.833333333333334 1.4145600320446605
14.0 1.3948172898249527
14.166666666666666 1.3750344616497372
14.333333333333334 1.3550606029699332
14.5 1.3349204111554474
14.666666666666666 1.314628880869146
14.833333333333334 1.294433121866317
15.0 1.2743457769500288
15.166666666666666 1.2543776992809643
15.333333333333334 1.2343493908048617
15.5 1.2143036966406653
15.666666666666666 1.194157261916682
15.833333333333334 1.1740283228424786
16.0 1.1538238146978537
16.166666666666668 1.133565050795086
16.333333333333332 1.113289139514496
16.5 1.0932516798799492
16.666666666666668 1.0734520875662683
16.833333333333332 1.0538333985602448
17.0 1.0342274409928174
17.166666666666668 1.0146339711012768
17.333333333333332 0.9950011661704066
17.5 0.9753989710837384
17.666666666666668 0.9557871435004501
17.833333333333332 0.9362565203539223
18.0 0.9168762130597149
18.166666666666668 0.8978311426428206
18.333333333333332 0.8791360341842528
18.5 0.8607345326159384
18.666666666666668 0.8424747336591237
18.833333333333332 0.8243148313179219
19.0 0.8061869652002263
19.166666666666668 0.788137570594883
19.333333333333332 0.7701023562569588
19.5 0.7521454255183849
19.666666666666668 0.7343326966960455
19.833333333333332 0.716816072115443
20.0 0.6996500281499771
20.166666666666668 0.6828187428940868
20.333333333333332 0.6661973990683955
20.5 0.6497806019904667
20.666666666666668 0.6335057731838437
20.833333333333332 0.6173694602891548
21.0 0.6012721297669718
21.166666666666668 0.585249970555961
21.333333333333332 0.5693472689106106
21.5 0.5536739259173105
21.666666666666668 0.5382916430480327
21.833333333333332 0.5232030877270792
22.0 0.508375688255395
22.166666666666668 0.4938379655352637
22.333333333333332 0.47953155268092407
22.5 0.46540717447344054
22.666666666666668 0.4513592827608014
22.833333333333332 0.4374235674252824
23.0 0.4235920404784622
23.166666666666668 0.40998372496249413
23.333333333333332 0.3966621510816272
23.5 0.3836620188661544
23.666666666666668 0.3709308320380107
23.833333333333332 0.35848295727448076
24.0 0.3462850851430331
24.166666666666668 0.3343490409685561
24.333333333333332 0.32261546096082316
24.5 0.31109777013234735
24.666666666666668 0.2997884512029045
24.833333333333332 0.28876187074404863
25.0 0.27806260792751314
25.166666666666668 0.2676861840932099
25.333333333333332 0.25756972219849805
25.5 0.2477550197011783
25.666666666666668 0.2382289255254647
25.833333333333332 0.22893549437239727
26.0 0.21979772370153267
26.166666666666668 0.21085451177286757
26.333333333333332 0.20216781034465287
26.5 0.1938158202383995
26.666666666666668 0.18579490857072622
26.833333333333332 0.1780895102052267
27.0 0.1706925401078812
27.166666666666668 0.16365878871423012
27.333333333333332 0.15690113595525573
27.5 0.15040597042699386
27.666666666666668 0.14409135670461445
27.833333333333332 0.13797279154037892
28.0 0.13210316935042732
28.166666666666668 0.12654551922380608
28.333333333333332 0.12130738683124799
28.5 0.11634319216027939
28.666666666666668 0.11165776940265824
28.833333333333332 0.10726901350046811
29.0 0.10306708648712044
29.166666666666668 0.09898301699637077
29.333333333333332 0.09500661486061915
29.5 0.09117866638712385
29.666666666666668 0.08755307334020358
29.833333333333332 0.08415525169793261
30.0 0.08093721468830084
30.166666666666668 0.07793044697151752
30.333333333333332 0.07506499067684236
30.5 0.07238741893523752
30.666666666666668 0.0698298181871713
30.833333333333332 0.0673619240175143
31.0 0.0649568626930049
31.166666666666668 0.06263450620885379
31.333333333333332 0.06040378112719793
31.5 0.05832130213103991
31.666666666666668 0.05638895819481601
31.833333333333332 0.054609144278520545
32.0 0.052934873340123915
32.166666666666664 0.051391411608325215
32.333333333333336 0.04991314423778313
32.5 0.04852504077795152
32.666666666666664 0.04719618812345004
32.833333333333336 0.04592931419503061
33.0 0.04474494067520087
33.166666666666664 0.043649124238494375
33.333333333333336 0.042647383382337166
33.5 0.04176429197034201
33.666666666666664 0.040960544055113436
33.833333333333336 0.04022955615068568
34.0 0.03953206046133517
34.166666666666664 0.03886922151364777
34.333333333333336 0.03820287807992414
34.5 0.03755045458621672
34.666666666666664 0.036908266852957734
34.833333333333336 0.03629026888496538
35.0 0.03569970392655108
35.166666666666664 0.03515745541441879
35.333333333333336 0.03463590543762851
35.5 0.034149452512083685
35.666666666666664 0.0336819910310745
35.833333333333336 0.033216697468770096
36.0 0.03276024179958464
36.166666666666664 0.03231251806907608
36.333333333333336 0.03185927472572487
36.5 0.03141719321110929
36.666666666666664 0.030994464034505124
36.833333333333336 0.030601060039697616
37.0 0.030216101301825258
37.166666666666664 0.029853208942077592
37.333333333333336 0.02950415003139964
37.5 0.029164543859098474
37.666666666666664 0.028829327974307206
37.833333333333336 0.02850019335772722
38.0 0.02817050147726763
38.166666666666664 0.027852348324276306
38.333333333333336 0.02754201279770021
38.5 0.027241803833772345
38.666666666666664 0.026941609475167667
38.833333333333336 0.026640198978222656
39.0 0.026346646611050087
39.166666666666664 0.02606281024123177
39.333333333333336 0.025786792669916358
39.5 0.02551962950390771
39.666666666666664 0.025256658114891195
39.833333333333336 0.025011463202307318
40.0 0.024767834507868344
40.166666666666664 0.024524085971049978
40.333333333333336 0.024261872716001883
40.5 0.023991493718768946
40.666666666666664 0.02370963290117327
40.833333333333336 0.023420156024135174
41.0 0.02312853229526766
41.166666666666664 0.022839382512787974
41.333333333333336 0.022565018544096753
41.5 0.022303851095479416
41.666666666666664 0.02205089297893826
41.833333333333336 0.02180385010732253
42.0 0.02154745029090175
42.166666666666664 0.02128432778602648
42.333333333333336 0.021010081215716334
42.5 0.020727570945936993
42.666666666666664 0.020439291946128344
42.833333333333336 0.02015699876009834
43.0 0.0198832956057502
43.166666666666664 0.0196202431566777
43.333333333333336 0.019373095205880573
43.5 0.019135613610926513
43.666666666666664 0.01890310552008993
43.833333333333336 0.018672460232323915
44.0 0.01842664651837515
44.166666666666664 0.018167845819976186
44.333333333333336 0.01790707385135341
44.5 0.017644050960400285
44.666666666666664 0.017388726503702257
44.833333333333336 0.01714092998445333
45.0 0.016906508904899514
45.166666666666664 0.01669568989201983
45.333333333333336 0.01649377526095241
45.5 0.016292900368221053
45.666666666666664 0.016095337507910736
45.833333333333336 0.015893909524190286
46.0 0.01568358896231184
46.166666666666664 0.015469075405999575
46.333333333333336 0.015254711696964296
46.5 0.015030367741055276
46.666666666666664 0.014794592933244376
46.833333333333336 0.01456112592071465
47.0 0.014328472525788134
47.166666666666664 0.014100456614183068
47.333333333333336 0.01387359227004996
47.5 0.013642516482505427
47.666666666666664 0.013411999318390126
47.833333333333336 0.01317665449687969
48.0 0.012941538979011746
48.166666666666664 0.012704695696441826
48.333333333333336 0.012463214320373651
48.5 0.01222374644398272
48.666666666666664 0.011986330216596622
48.833333333333336 0.011759508797459167
49.0 0.01153577094774257
49.166666666666664 0.011310055534776202
49.333333333333336 0.011073414175101734
49.5 0.010833178216738062
49.666666666666664 0.010591984247485033
49.833333333333336 0.010358501862642833
50.0 0.010130145054617035
57.0 0.005643430446016527
99.98333333333333 0.005643430446016527


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobin2_50.csv <==
0.0 3.2255068105661437
0.16666666666666666 3.225509788458188
0.3333333333333333 3.2255076986583617
0.5 3.225506953512304
0.6666666666666666 3.225506808916795
0.8333333333333334 3.22550684532257
1.0 3.225506917153248
1.1666666666666667 3.225237307481063
1.3333333333333333 3.222585442632582
1.5 3.215821567030101
1.6666666666666667 3.2031702664369863
1.8333333333333333 3.184583127719896
2.0 3.1604268425332114
2.1666666666666665 3.131826105753293
2.3333333333333335 3.0995985182556796
2.5 3.0648093815272253
2.6666666666666665 3.0282600993114297
2.8333333333333335 2.9909514479709296
3.0 2.9534980915347497
3.1666666666666665 2.9165069851447223
3.3333333333333335 2.8803487214159196
3.5 2.845192557301771
3.6666666666666665 2.8112576421344855
3.8333333333333335 2.77872982974059
4.0 2.7476772767375968
4.166666666666667 2.7180612212682744
4.333333333333333 2.689726188359875
4.5 2.662573098151349
4.666666666666667 2.6363527028619296
4.833333333333333 2.610880996241911
5.0 2.5858294048098047
5.166666666666667 2.5611720065644215
5.333333333333333 2.5370407688035668
5.5 2.513698506967059
5.666666666666667 2.491264182469582
5.833333333333333 2.469785190220082
6.0 2.4491749312171605
6.166666666666667 2.4294341667847634
6.333333333333333 2.410492653377436
6.5 2.3922969653696913
6.666666666666667 2.3746084589841026
6.833333333333333 2.3573031034981575
7.0 2.340183446068727
7.166666666666667 2.323279407891085
7.333333333333333 2.306669463601492
7.5 2.2905242404397947
7.666666666666667 2.274835393576617
7.833333333333333 2.2596387303975205
8.0 2.2449057793363347
8.166666666666666 2.2307599913951046
8.333333333333334 2.217200232724716
8.5 2.2041866231510823
8.666666666666666 2.1915228839940384
8.833333333333334 2.17909487064711
9.0 2.1667381170538085
9.166666666666666 2.1544995937085005
9.333333333333334 2.142388454330261
9.5 2.1305068570758876
9.666666666666666 2.1188225716599822
9.833333333333334 2.1073610812186305
10.0 2.0961015759525785
10.166666666666666 2.0851482351061428
10.333333333333334 2.0744701119133744
10.5 2.064044010768133
10.666666666666666 2.0537100440682474
10.833333333333334 2.043415758088356
11.0 2.0330811378191163
11.166666666666666 2.0227684606588614
11.333333333333334 2.012500518736701
11.5 2.002382004880336
11.666666666666666 1.9923555095490162
11.833333333333334 1.982435693615738
12.0 1.9725804563864868
12.166666666666666 1.9628827619071636
12.333333333333334 1.9533390561245259
12.5 1.943945244518017
12.666666666666666 1.9345217715855092
12.833333333333334 1.925024024730864
13.0 1.9153602549543167
13.166666666666666 1.9055745802395176
13.333333333333334 1.8956611929888219
13.5 1.885687665344229
13.666666666666666 1.8756281338538232
13.833333333333334 1.8655888666462357
14.0 1.8555865070306696
14.166666666666666 1.845749107103915
14.333333333333334 1.8360523918411527
14.5 1.8264526352130037
14.666666666666666 1.816806670365332
14.833333333333334 1.8070517493133689
15.0 1.7970769162775149
15.166666666666666 1.7869400054307953
15.333333333333334 1.7765947931443355
15.5 1.766118344884333
15.666666666666666 1.7554352020488724
15.833333333333334 1.7446228405085138
16.0 1.7337865063377227
16.166666666666668 1.7230688338386773
16.333333333333332 1.7124555831796988
16.5 1.7019581775930073
16.666666666666668 1.6914784353853654
16.833333333333332 1.680941715745828
17.0 1.670278613539708
17.166666666666668 1.659519787150409
17.333333333333332 1.6486184371084571
17.5 1.6375799389825256
17.666666666666668 1.6263195916721946
17.833333333333332 1.6149235065986796
18.0 1.6034907275869053
18.166666666666668 1.592177363139197
18.333333333333332 1.5809565276336115
18.5 1.569838301111368
18.666666666666668 1.5587397479160379
18.833333333333332 1.5476681927826406
19.0 1.5365697985006368
19.166666666666668 1.5254466164867944
19.333333333333332 1.5142439300538806
19.5 1.5029796565640527
19.666666666666668 1.4916116292870538
19.833333333333332 1.480180268667717
20.0 1.4687289831736012
20.166666666666668 1.4573313722184364
20.333333333333332 1.4459860254902381
20.5 1.4347424695886504
20.666666666666668 1.423557658884663
20.833333333333332 1.412457161800839
21.0 1.4013868318958793
21.166666666666668 1.390369890302335
21.333333333333332 1.3793385320229823
21.5 1.3682688290700422
21.666666666666668 1.3571240826842106
21.833333333333332 1.3459134243987325
22.0 1.3346887429408172
22.166666666666668 1.323537849533236
22.333333333333332 1.3124730025935183
22.5 1.3015309309440897
22.666666666666668 1.2906863426418311
22.833333333333332 1.279980267621781
23.0 1.269340099584509
23.166666666666668 1.2587500433830427
23.333333333333332 1.2481526820769582
23.5 1.2375658643069656
23.666666666666668 1.2269373016446055
23.833333333333332 1.2162718715291148
24.0 1.2055861459228807
24.166666666666668 1.1949644919394173
24.333333333333332 1.1844342218284016
24.5 1.1740755751486094
24.666666666666668 1.163898154459639
24.833333333333332 1.1539024971312113
25.0 1.1440216500160192
25.166666666666668 1.1342659805973592
25.333333333333332 1.1246172410808724
25.5 1.1150753112822156
25.666666666666668 1.1055324202783017
25.833333333333332 1.0959560434296869
26.0 1.0862915855007333
26.166666666666668 1.0765834515620087
26.333333333333332 1.0668325423366198
26.5 1.0570839055288195
26.666666666666668 1.0473585505100858
26.833333333333332 1.0377428407098244
27.0 1.028257410126396
27.166666666666668 1.0188927323365538
27.333333333333332 1.0095890028359482
27.5 1.0003373747884834
27.666666666666668 0.9910469897126881
27.833333333333332 0.9817103124857974
28.0 0.9723307259661574
28.166666666666668 0.9629818614085419
28.333333333333332 0.9536584007798993
28.5 0.9443547930150248
28.666666666666668 0.9350777003613135
28.833333333333332 0.9259018297221988
29.0 0.9168278756693568
29.166666666666668 0.9078653742392646
29.333333333333332 0.8989724813716619
29.5 0.8901155922708461
29.666666666666668 0.8812000487199195
29.833333333333332 0.872235729379228
30.0 0.8632408468155801
30.166666666666668 0.854262636207805
30.333333333333332 0.8453048307165134
30.5 0.8363897804976709
30.666666666666668 0.8275587426930735
30.833333333333332 0.8188720321531435
31.0 0.8103537781559335
31.166666666666668 0.8020142605422451
31.333333333333332 0.7937738918896247
31.5 0.7856090710116871
31.666666666666668 0.7774671628805129
31.833333333333332 0.769349766898686
32.0 0.7612494341258171
32.166666666666664 0.7531334795949393
32.333333333333336 0.7449678223737093
32.5 0.7368073835508246
32.666666666666664 0.7286558848597069
32.833333333333336 0.7206016900667086
33.0 0.712681036640971
33.166666666666664 0.704915529382233
33.333333333333336 0.6972692407416816
33.5 0.6897139458682492
33.666666666666664 0.6821582361242033
33.833333333333336 0.6746091947336317
34.0 0.6670241385640525
34.166666666666664 0.659422133290584
34.333333333333336 0.6517729666610097
34.5 0.6440970060664195
34.666666666666664 0.636418636523747
34.833333333333336 0.6288018137021668
35.0 0.6212555399171075
35.166666666666664 0.6138139233968334
35.333333333333336 0.6064502784563114
35.5 0.5991374252920213
35.666666666666664 0.591821810279262
35.833333333333336 0.5845222681353078
36.0 0.5771905516488288
36.166666666666664 0.5698585574723524
36.333333333333336 0.5625529733402829
36.5 0.5552727081622679
36.666666666666664 0.5480572648939854
36.833333333333336 0.5409376879962695
37.0 0.5339398983465962
37.166666666666664 0.5270902302599201
37.333333333333336 0.5202913948840603
37.5 0.5135135889772576
37.666666666666664 0.5067499881913367
37.833333333333336 0.5000453423258789
38.0 0.4933759013183027
38.166666666666664 0.48676634287257836
38.333333333333336 0.4801869865642759
38.5 0.4736396636403746
38.666666666666664 0.4671273253630909
38.833333333333336 0.46064978380732075
39.0 0.4542351786733471
39.166666666666664 0.44788646194455306
39.333333333333336 0.44157990128877483
39.5 0.43533888418381483
39.666666666666664 0.42913650862550584
39.833333333333336 0.42301830072486885
40.0 0.41696925729885553
40.166666666666664 0.4109861288451374
40.333333333333336 0.405073719727872
40.5 0.3992246391916123
40.666666666666664 0.3934074728339984
40.833333333333336 0.3876125156476323
41.0 0.3818420239844366
41.166666666666664 0.3761345683947362
41.333333333333336 0.37053037295228153
41.5 0.365038226288866
41.666666666666664 0.35964560706802584
41.833333333333336 0.35432732348876145
42.0 0.34903759487877506
42.166666666666664 0.3437813638937751
42.333333333333336 0.3385767921390601
42.5 0.3334621882464371
42.666666666666664 0.32834026243000364
42.833333333333336 0.3231956191334233
43.0 0.3180468002213844
43.166666666666664 0.312911120860374
43.333333333333336 0.3078155482994533
43.5 0.3028409362989075
43.666666666666664 0.29798986532500765
43.833333333333336 0.29325286370399894
44.0 0.28861767163008806
44.166666666666664 0.28409063639679843
44.333333333333336 0.27963230558691743
44.5 0.27527860219349015
44.666666666666664 0.27097633675155297
44.833333333333336 0.2666814925808582
45.0 0.2623587144657971
45.166666666666664 0.2580477748430448
45.333333333333336 0.2537962732079173
45.5 0.24959673716810507
45.666666666666664 0.2454921159740335
45.833333333333336 0.24150223216704636
46.0 0.23760527347739088
46.166666666666664 0.23382039303197272
46.333333333333336 0.2301296147696541
46.5 0.22659420323156246
46.666666666666664 0.22318910997979532
46.833333333333336 0.21987730110599077
47.0 0.21655826835405648
47.166666666666664 0.21326512772487227
47.333333333333336 0.21000881910426442
47.5 0.2068228415935903
47.666666666666664 0.20368613789387294
47.833333333333336 0.20062821931114014
48.0 0.19761962839035113
48.166666666666664 0.19465810465079147
48.333333333333336 0.19178229413833225
48.5 0.18900147279402357
48.666666666666664 0.1862826738184294
48.833333333333336 0.18363234488737645
49.0 0.18099474165270835
49.166666666666664 0.17835423605753223
49.333333333333336 0.17571354358154775
49.5 0.17311148193741638
49.666666666666664 0.1705751365763966
49.833333333333336 0.16811904127256316
50.0 0.1657123080381254
99.98333333333333 0.04073201075495813
99.98333333333333 0.04073201075495813


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobin2_50_-_Kopie.csv <==
0.0 3.2255068105661437
0.16666666666666666 3.225509788458188
0.3333333333333333 3.2255076986583617
0.5 3.225506953512304
0.6666666666666666 3.225506808916795
0.8333333333333334 3.22550684532257
1.0 3.225506917153248
1.1666666666666667 3.225243243020894
1.3333333333333333 3.222620214144846
1.5 3.215889668689357
1.6666666666666667 3.2034329889948645
1.8333333333333333 3.185294938239723
2.0 3.161929521122467
2.1666666666666665 3.134410290579395
2.3333333333333335 3.1034661747451655
2.5 3.070052135716473
2.6666666666666665 3.0349346850933405
2.8333333333333335 2.999036326711965
3.0 2.962961027465752
3.1666666666666665 2.9271713341713164
3.3333333333333335 2.8917910496343966
3.5 2.8569535767281726
3.6666666666666665 2.8229973645879
3.8333333333333335 2.79003198172096
4.0 2.758386230196866
4.166666666666667 2.7281854424261556
4.333333333333333 2.6994730537189673
4.5 2.6721060360594637
4.666666666666667 2.6459603093499156
4.833333333333333 2.620784214699577
5.0 2.59644750251961
5.166666666666667 2.572780790698251
5.333333333333333 2.549631723680951
5.5 2.526853445251772
5.666666666666667 2.504326054881594
5.833333333333333 2.4820077665073588
6.0 2.4601140440085874
6.166666666666667 2.438826728699181
6.333333333333333 2.418437302112422
6.5 2.3989479600039685
6.666666666666667 2.3803626094751236
6.833333333333333 2.3625539009746475
7.0 2.3454658263401393
7.166666666666667 2.3289530453671112
7.333333333333333 2.312971672634852
7.5 2.2973705444776176
7.666666666666667 2.2820489660682686
7.833333333333333 2.266875279477118
8.0 2.2518235825884236
8.166666666666666 2.236895063955815
8.333333333333334 2.2222258119595133
8.5 2.207913036811697
8.666666666666666 2.19412875718312
8.833333333333334 2.180873697065295
9.0 2.168123483951932
9.166666666666666 2.155770048716857
9.333333333333334 2.143782630561415
9.5 2.1320363969111034
9.666666666666666 2.1205096504673655
9.833333333333334 2.1091348679453295
10.0 2.097882872822262
10.166666666666666 2.0866639609309865
10.333333333333334 2.0754360228100492
10.5 2.064205761426292
10.666666666666666 2.0530676252163307
10.833333333333334 2.0420531153066053
11.0 2.0312503366281947
11.166666666666666 2.020671178344154
11.333333333333334 2.0103537502942537
11.5 2.0002133973000222
11.666666666666666 1.9902187989701356
11.833333333333334 1.9803159342316257
12.0 1.9704538531172842
12.166666666666666 1.9605704286587984
12.333333333333334 1.9506320214798398
12.5 1.9406102647228107
12.666666666666666 1.9304953847618214
12.833333333333334 1.9203011948384217
13.0 1.9100493774426155
13.166666666666666 1.8997589568167648
13.333333333333334 1.8895605805854327
13.5 1.8795204789528737
13.666666666666666 1.8696401745745403
13.833333333333334 1.859829947583751
14.0 1.8500181181158561
14.166666666666666 1.8401980905595627
14.333333333333334 1.830325327053175
14.5 1.820362082945256
14.666666666666666 1.8102653294817594
14.833333333333334 1.7999959449367142
15.0 1.7895224776548995
15.166666666666666 1.7788694387821893
15.333333333333334 1.7680000970239245
15.5 1.7569833869134075
15.666666666666666 1.745960227452033
15.833333333333334 1.7350255714455656
16.0 1.7242192812084043
16.166666666666668 1.71352235203979
16.333333333333332 1.7028926248872482
16.5 1.6922795917314972
16.666666666666668 1.6816264346299692
16.833333333333332 1.6709154051863804
17.0 1.6601108019123851
17.166666666666668 1.6491629462333688
17.333333333333332 1.6380114310368425
17.5 1.6266867053047167
17.666666666666668 1.615205549646963
17.833333333333332 1.6036163170386917
18.0 1.5920007052687983
18.166666666666668 1.5804257014639902
18.333333333333332 1.5690008672708853
18.5 1.557765446330326
18.666666666666668 1.546683324089524
18.833333333333332 1.5357187350695363
19.0 1.5247560345947044
19.166666666666668 1.5137322651232923
19.333333333333332 1.5025703733464613
19.5 1.4912270409415411
19.666666666666668 1.479659143814858
19.833333333333332 1.467876434660654
20.0 1.4559106537918618
20.166666666666668 1.4438027512506963
20.333333333333332 1.4316355668801115
20.5 1.419495582284343
20.666666666666668 1.4074885796415546
20.833333333333332 1.395705116093393
21.0 1.3841487691537073
21.166666666666668 1.372768760302153
21.333333333333332 1.361483628171911
21.5 1.3502329473679948
21.666666666666668 1.3389783535588722
21.833333333333332 1.3277046356184834
22.0 1.3163778045725196
22.166666666666668 1.3049912923757132
22.333333333333332 1.293544066996774
22.5 1.2821135642036952
22.666666666666668 1.2707559623062004
22.833333333333332 1.259493781525897
23.0 1.2483965965618755
23.166666666666668 1.2375422084509473
23.333333333333332 1.2269119698575577
23.5 1.2164539352951462
23.666666666666668 1.206083347557394
23.833333333333332 1.1957610431193224
24.0 1.1854033910568738
24.166666666666668 1.174970118830323
24.333333333333332 1.1644441343341838
24.5 1.1538134162718794
24.666666666666668 1.1430584671706525
24.833333333333332 1.1322347297911406
25.0 1.1213595891982728
25.166666666666668 1.1104606051960109
25.333333333333332 1.0996083194575732
25.5 1.0888529316974926
25.666666666666668 1.0782238162686784
25.833333333333332 1.067748777068593
26.0 1.057424827901798
26.166666666666668 1.0472446397105528
26.333333333333332 1.0371899152329822
26.5 1.0272817433778232
26.666666666666668 1.017457272558972
26.833333333333332 1.0077000652888999
27.0 0.9979968029475426
27.166666666666668 0.988358701841662
27.333333333333332 0.9787607481726783
27.5 0.9692024942443269
27.666666666666668 0.959672257380876
27.833333333333332 0.9501531948116011
28.0 0.9406736872439655
28.166666666666668 0.9312645116634947
28.333333333333332 0.9219491855590122
28.5 0.9128038688126777
28.666666666666668 0.9038167878486009
28.833333333333332 0.8949961863750104
29.0 0.8862744497953546
29.166666666666668 0.8776112924452333
29.333333333333332 0.8689336141774283
29.5 0.8602547662012706
29.666666666666668 0.8515644289481606
29.833333333333332 0.8428656333891337
30.0 0.8341548023518097
30.166666666666668 0.8254242946923074
30.333333333333332 0.8167433537801574
30.5 0.8081810310765078
30.666666666666668 0.7997663519018221
30.833333333333332 0.7915320784940639
31.0 0.7834846786500961
31.166666666666668 0.7756202659006483
31.333333333333332 0.7678608007391234
31.5 0.7601918197310291
31.666666666666668 0.7525439387045411
31.833333333333332 0.7448912355895194
32.0 0.7371847879154501
32.166666666666664 0.7293965855639315
32.333333333333336 0.7215649790622748
32.5 0.713699590744725
32.666666666666664 0.7058505698084615
32.833333333333336 0.698046844656332
33.0 0.6902918653483116
33.166666666666664 0.6826504324585825
33.333333333333336 0.6750816471580666
33.5 0.6675633504701345
33.666666666666664 0.6600739073149845
33.833333333333336 0.6526140568807057
34.0 0.6451761589424284
34.166666666666664 0.6377641075617763
34.333333333333336 0.6303593472698794
34.5 0.6229619512789493
34.666666666666664 0.6155868872559437
34.833333333333336 0.6082386682098837
35.0 0.6009246871121015
35.166666666666664 0.5937090609816258
35.333333333333336 0.5866227143442462
35.5 0.5796562864054026
35.666666666666664 0.5727644261006619
35.833333333333336 0.5658903455068405
36.0 0.5590245806147409
36.166666666666664 0.5521790596869133
36.333333333333336 0.5453337727457603
36.5 0.5385123260794038
36.666666666666664 0.5316938686885585
36.833333333333336 0.5249044709718792
37.0 0.5181944965301978
37.166666666666664 0.5115822920204768
37.333333333333336 0.5050698717456665
37.5 0.49868888321919985
37.666666666666664 0.49241113549877663
37.833333333333336 0.48625135905561667
38.0 0.48012628223948195
38.166666666666664 0.47399828371135716
38.333333333333336 0.46783663846497664
38.5 0.4616278818763911
38.666666666666664 0.45538865558106245
38.833333333333336 0.44913182635232723
39.0 0.4428623744678649
39.166666666666664 0.43657825081250046
39.333333333333336 0.43032982558264193
39.5 0.4241575485043566
39.666666666666664 0.4180931269079979
39.833333333333336 0.4121486077934787
40.0 0.4063311224308052
40.166666666666664 0.4006594825952055
40.333333333333336 0.3950554666018698
40.5 0.3894968368074398
40.666666666666664 0.383946425058334
40.833333333333336 0.37839581093508634
41.0 0.372814638673441
41.166666666666664 0.36721005555438185
41.333333333333336 0.36156235778646995
41.5 0.3558919355623987
41.666666666666664 0.35021450654260466
41.833333333333336 0.3446049677888019
42.0 0.3390689456346937
42.166666666666664 0.3336412554203509
42.333333333333336 0.3283301663846043
42.5 0.3231623346935744
42.666666666666664 0.31811084129558415
42.833333333333336 0.313157823489874
43.0 0.30823059955162396
43.166666666666664 0.30331565990371284
43.333333333333336 0.29844163934157675
43.5 0.29364415899334906
43.666666666666664 0.2888801000843083
43.833333333333336 0.2841277745105511
44.0 0.27940222537787784
44.166666666666664 0.2747474181994468
44.333333333333336 0.2701915115588156
44.5 0.2657910799093935
44.666666666666664 0.26154833847006004
44.833333333333336 0.2574430555569121
45.0 0.25343428370876975
45.166666666666664 0.24948721747599426
45.333333333333336 0.24554866748660362
45.5 0.24161564255764412
45.666666666666664 0.23769549585112965
45.833333333333336 0.23383725419934645
46.0 0.23001542417681722
46.166666666666664 0.2262061224545175
46.333333333333336 0.22238746419583566
46.5 0.21859087015756154
46.666666666666664 0.21487816765414172
46.833333333333336 0.21131489621973606
47.0 0.2079056148144541
47.166666666666664 0.20463965494329545
47.333333333333336 0.2014507047908712
47.5 0.1983213386672644
47.666666666666664 0.19525168698485185
47.833333333333336 0.19222458630713418
48.0 0.18922510619545027
48.166666666666664 0.1862808220394519
48.333333333333336 0.1833429300062109
48.5 0.18045385171903222
48.666666666666664 0.17759085592031942
48.833333333333336 0.17478506036095331
49.0 0.17206801514123654
49.166666666666664 0.1694763925865229
49.333333333333336 0.16697017536077896
49.5 0.16456848077999908
49.666666666666664 0.16225282117997966
49.833333333333336 0.15996204796800326
50.0 0.15767197940587402
99.98333333333333 0.03402322780087105
99.98333333333333 0.03402322780087105


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobin3_10.csv <==
0.0 3.053290434762907
0.16666666666666666 3.053288606887668
0.3333333333333333 3.0532887115464655
0.5 3.0532895953212313
0.6666666666666666 3.053290497145306
0.8333333333333334 3.053291194741754
1.0 3.0532916818802587
1.1666666666666667 3.05151035675874
1.3333333333333333 3.034104713376491
1.5 2.990779457796408
1.6666666666666667 2.9176725836554023
1.8333333333333333 2.818880275647779
2.0 2.701057729633658
2.1666666666666665 2.569256111164456
2.3333333333333335 2.4263909135169346
2.5 2.2740834939636496
2.6666666666666665 2.114853540846982
2.8333333333333335 1.951241270125849
3.0 1.7861191630189155
3.1666666666666665 1.6212148339307664
3.3333333333333335 1.4585164018571546
3.5 1.2991385240417848
3.6666666666666665 1.1450779749427746
3.8333333333333335 0.9974985203056169
4.0 0.8582309273112688
4.166666666666667 0.728193424636032
4.333333333333333 0.6085363104475182
4.5 0.4995818762505928
4.666666666666667 0.4019849699460084
4.833333333333333 0.31676292872566275
5.0 0.24926595232082963
5.166666666666667 0.20096589450068392
5.333333333333333 0.16773152173856493
5.5 0.1456114736468596
5.666666666666667 0.13192257662640758
5.833333333333333 0.12513281593917147
6.0 0.12339783074683865
6.166666666666667 0.12420392076355244
6.333333333333333 0.12570528125104324
6.5 0.1266834770500856
6.666666666666667 0.126546804166839
6.833333333333333 0.12497624526378343
7.0 0.12191870622146171
7.166666666666667 0.11720765717122486
7.333333333333333 0.11121911109141669
7.5 0.10415890831745137
7.666666666666667 0.09635409008222731
7.833333333333333 0.08799262091998737
8.0 0.07940651178563897
8.166666666666666 0.0707393203621781
8.333333333333334 0.062221671938265596
8.5 0.05395730235394951
8.666666666666666 0.04613685907685712
8.833333333333334 0.03880934659263431
9.0 0.03206667877005898
9.166666666666666 0.026486615650145866
9.333333333333334 0.021648990987792372
9.5 0.019395332493802476
9.666666666666666 0.017692165148186004
9.833333333333334 0.017235842497054264
10.0 0.016884418262208337
10.166666666666666 0.01684264167459667
10.333333333333334 0.016811154422802274
10.5 0.016800619206784898
10.666666666666666 0.016789776223598844
10.666666666666666 0.016789776223598844
99.98333333333333 0.016789776223598844


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobin3_20.csv <==
0.0 3.158411776826051
0.16666666666666666 3.158426369021802
0.3333333333333333 3.158418835946785
0.5 3.1584142047267663
0.6666666666666666 3.158411627712936
0.8333333333333334 3.1584101516474337
1.0 3.158409282842993
1.1666666666666667 3.157594277320788
1.3333333333333333 3.149627811882463
1.5 3.1293463660225926
1.6666666666666667 3.091351288572723
1.8333333333333333 3.0356715256091964
2.0 2.9658249585112304
2.1666666666666665 2.8866099337659805
2.3333333333333335 2.8016540383787523
2.5 2.713005445673677
2.6666666666666665 2.621986759165298
2.8333333333333335 2.5300167253121235
3.0 2.4386285524254077
3.1666666666666665 2.3487692870417094
3.3333333333333335 2.2610887358820126
3.5 2.1759887845706807
3.6666666666666665 2.093525578405805
3.8333333333333335 2.013618354661499
4.0 1.935946113524084
4.166666666666667 1.8603619404680685
4.333333333333333 1.7862327240849003
4.5 1.713296317999007
4.666666666666667 1.6411901893475438
4.833333333333333 1.5700123220674997
5.0 1.4992201574052888
5.166666666666667 1.4286581911211278
5.333333333333333 1.3581290370751846
5.5 1.2879540772557858
5.666666666666667 1.21801768792682
5.833333333333333 1.148452005295715
6.0 1.0792267975032914
6.166666666666667 1.010692204242796
6.333333333333333 0.9429669861716791
6.5 0.8762034117632799
6.666666666666667 0.8106614742576599
6.833333333333333 0.7467547735506602
7.0 0.6847668789943672
7.166666666666667 0.6248324870162458
7.333333333333333 0.5673135166072796
7.5 0.5125949862633583
7.666666666666667 0.46108223309954754
7.833333333333333 0.4127880239524521
8.0 0.36788449444407295
8.166666666666666 0.326433956561216
8.333333333333334 0.28869016701185707
8.5 0.2545889238438266
8.666666666666666 0.22418956667859802
8.833333333333334 0.19722885245288743
9.0 0.17361367885913553
9.166666666666666 0.1530038356973025
9.333333333333334 0.1351929639069304
9.5 0.11986042245572073
9.666666666666666 0.10688860451841999
9.833333333333334 0.0958740766085114
10.0 0.08656431583751152
10.166666666666666 0.07863333039518323
10.333333333333334 0.07184419760463231
10.5 0.06588934023501199
10.666666666666666 0.06069534954381179
10.833333333333334 0.05601768091878284
11.0 0.05180931715610585
11.166666666666666 0.04789201351828425
11.333333333333334 0.044248885570856565
11.5 0.04075655281468722
11.666666666666666 0.0374614340482734
11.833333333333334 0.034315463931664625
12.0 0.031332715321620616
12.166666666666666 0.0285347060764486
12.333333333333334 0.025908418592504513
12.5 0.023503593071017785
12.666666666666666 0.021283889247804003
12.833333333333334 0.01951174496257704
13.0 0.017898798324304157
13.166666666666666 0.016665670256575383
13.333333333333334 0.015536692065661724
13.5 0.014803766337386847
13.666666666666666 0.014140798553200587
13.833333333333334 0.013680832149082072
14.0 0.013278596605763577
14.166666666666666 0.01307177816321247
14.333333333333334 0.012898379726693797
14.5 0.012831984662223779
14.666666666666666 0.01276212274306747
14.833333333333334 0.012708663734618323
15.0 0.012662123697962475
15.166666666666666 0.0126481038315026
15.333333333333334 0.012634895824876367
15.5 0.012626489160973808
15.666666666666666 0.012612131064872498
15.833333333333334 0.012600617980536773
16.0 0.012593051204939924
16.166666666666668 0.012588955837732887
16.333333333333332 0.012584241821531643
16.333333333333332 0.012584241821531643
99.98333333333333 0.012584241821531643


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobin3_30.csv <==
0.0 3.2210324438118527
0.16666666666666666 3.22104784089741
0.3333333333333333 3.2210399477422635
0.5 3.221035041002878
0.6666666666666666 3.221032283586258
0.8333333333333334 3.221030692228866
1.0 3.2210297505082672
1.1666666666666667 3.2205235390236417
1.3333333333333333 3.2155649059094986
1.5 3.202942634379357
1.6666666666666667 3.1793345746548245
1.8333333333333333 3.14463431114407
2.0 3.099695931833991
2.1666666666666665 3.0466696293082096
2.3333333333333335 2.9871576691813315
2.5 2.9230747435691735
2.6666666666666665 2.8563518030401314
2.8333333333333335 2.788845023171176
3.0 2.7221771646419213
3.1666666666666665 2.6575747943092964
3.3333333333333335 2.595642916474966
3.5 2.5367401188058314
3.6666666666666665 2.480782653474335
3.8333333333333335 2.427860315319996
4.0 2.3779591341552506
4.166666666666667 2.3312517236341477
4.333333333333333 2.287373289774867
4.5 2.2461254776484387
4.666666666666667 2.2069518402565107
4.833333333333333 2.169667534082243
5.0 2.133637117129117
5.166666666666667 2.0986976914733932
5.333333333333333 2.064518786623652
5.5 2.0312536271542267
5.666666666666667 1.9985056041618658
5.833333333333333 1.9662915932476532
6.0 1.9342612377596846
6.166666666666667 1.9025356668309614
6.333333333333333 1.8707259901852455
6.5 1.838875879789463
6.666666666666667 1.8067059443842717
6.833333333333333 1.7744048379590438
7.0 1.7416273208423636
7.166666666666667 1.7085318731531054
7.333333333333333 1.674915476119944
7.5 1.6410352624316693
7.666666666666667 1.6066573821252939
7.833333333333333 1.571970060891186
8.0 1.536708737480584
8.166666666666666 1.5010984979093394
8.333333333333334 1.4648725249639183
8.5 1.4282136251094533
8.666666666666666 1.3910221358978663
8.833333333333334 1.3536507018394301
9.0 1.315931819189392
9.166666666666666 1.2781253520963982
9.333333333333334 1.2400252866266277
9.5 1.2018188571597206
9.666666666666666 1.1632219829219128
9.833333333333334 1.1243389693371304
10.0 1.0852297469791468
10.166666666666666 1.0463750891580081
10.333333333333334 1.007867331559488
10.5 0.9698536234112896
10.666666666666666 0.9320727603092261
10.833333333333334 0.8945367519667515
11.0 0.857054824358723
11.166666666666666 0.8197313384865466
11.333333333333334 0.7827186351298778
11.5 0.7463961641843898
11.666666666666666 0.7108969923784668
11.833333333333334 0.6763556485008709
12.0 0.6426672578418523
12.166666666666666 0.6097727287312681
12.333333333333334 0.5774683922237325
12.5 0.5457781803933573
12.666666666666666 0.5148387733016764
12.833333333333334 0.4848830697979773
13.0 0.45597907647847885
13.166666666666666 0.42815726411749094
13.333333333333334 0.40139239243331
13.5 0.3756786064777752
13.666666666666666 0.3509340855946404
13.833333333333334 0.32709820533026407
14.0 0.3042661981684983
14.166666666666666 0.28261322269132316
14.333333333333334 0.26220986223310744
14.5 0.2429833346369235
14.666666666666666 0.22490269368964133
14.833333333333334 0.2078738991925752
15.0 0.19183111935466596
15.166666666666666 0.1767134073869154
15.333333333333334 0.1625649512811245
15.5 0.14934688358206674
15.666666666666666 0.13708406050704883
15.833333333333334 0.12570125563804332
16.0 0.11516820591785794
16.166666666666668 0.10549808971307348
16.333333333333332 0.09664099599590115
16.5 0.08848757944280108
16.666666666666668 0.08100260075644672
16.833333333333332 0.07412755707064027
17.0 0.06783554154687928
17.166666666666668 0.062077860971205365
17.333333333333332 0.05679343099189701
17.5 0.05192877057146461
17.666666666666668 0.0474726990495173
17.833333333333332 0.0434366421285043
18.0 0.039748806623984355
18.166666666666668 0.036394959670464494
18.333333333333332 0.03332452953084795
18.5 0.03058271099268853
18.666666666666668 0.028094329784351637
18.833333333333332 0.025930957787417996
19.0 0.023983075115821914
19.166666666666668 0.022268326471594154
19.333333333333332 0.02072333756419351
19.5 0.01938590761500349
19.666666666666668 0.01815313790078811
19.833333333333332 0.01708214348397158
20.0 0.016132029671505288
20.166666666666668 0.015360607934004117
20.333333333333332 0.014679620489203458
20.5 0.014129119868378517
20.666666666666668 0.013629921612379988
20.833333333333332 0.013186341608540602
21.0 0.01277568170608139
21.166666666666668 0.012433474476526579
21.333333333333332 0.012137876142884826
21.5 0.01189294794466633
21.666666666666668 0.011668306234497938
21.833333333333332 0.01147617993002632
22.0 0.011300313842425946
22.166666666666668 0.011158214931449228
22.333333333333332 0.01102957267782899
22.5 0.010917912259607709
22.666666666666668 0.0108262841832438
22.833333333333332 0.010753962476049575
23.0 0.0106927132696651
23.166666666666668 0.010645528021410645
23.333333333333332 0.01060209705422012
23.5 0.010563498274926567
23.666666666666668 0.010533105127549278
23.833333333333332 0.010510510033363354
24.0 0.010487885472473393
24.166666666666668 0.010471737703756855
24.333333333333332 0.010454438449622972
24.5 0.010444506496753478
24.666666666666668 0.010437226306855047
24.666666666666668 0.010437226306855047
99.98333333333333 0.010437226306855047


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobin3_40.csv <==
0.0 3.2143305771908475
0.16666666666666666 3.2143347613208695
0.3333333333333333 3.2143321070716446
0.5 3.2143309580077255
0.6666666666666666 3.2143305601805086
0.8333333333333334 3.214330438968073
1.0 3.2143304127109067
1.1666666666666667 3.2139669759275633
1.3333333333333333 3.2104285751773967
1.5 3.2014838917180333
1.6666666666666667 3.1848112246550526
1.8333333333333333 3.1602345486253416
2.0 3.128119580121009
2.1666666666666665 3.0899874544535995
2.3333333333333335 3.046925307981362
2.5 3.000333150933894
2.6666666666666665 2.9512873481435635
2.8333333333333335 2.901116026207208
3.0 2.850968855131975
3.1666666666666665 2.8018463040150516
3.3333333333333335 2.754480852928806
3.5 2.70936952273034
3.6666666666666665 2.6666165429729745
3.8333333333333335 2.626367775687781
4.0 2.5883532184540923
4.166666666666667 2.5524135593849473
4.333333333333333 2.5180173426617696
4.5 2.4850451413119488
4.666666666666667 2.4534980830674042
4.833333333333333 2.4237492000016205
5.0 2.3957491133300053
5.166666666666667 2.3694298626594423
5.333333333333333 2.344335661994239
5.5 2.3203690508254486
5.666666666666667 2.29713470151148
5.833333333333333 2.2745775916235997
6.0 2.2523150657733506
6.166666666666667 2.230423510713243
6.333333333333333 2.2089404777660024
6.5 2.188277510834201
6.666666666666667 2.1684742931281074
6.833333333333333 2.149646588258671
7.0 2.131444158833131
7.166666666666667 2.1138491819312857
7.333333333333333 2.096540345025283
7.5 2.0795471394266807
7.666666666666667 2.0625572428775225
7.833333333333333 2.0456320877564145
8.0 2.028747388046182
8.166666666666666 2.012264576451351
8.333333333333334 1.9961276539963633
8.5 1.980359830370378
8.666666666666666 1.9646668276557522
8.833333333333334 1.9491145480240466
9.0 1.933467094271592
9.166666666666666 1.9177876756369223
9.333333333333334 1.9017852202794958
9.5 1.8855661968906003
9.666666666666666 1.8690961026121606
9.833333333333334 1.852713809646023
10.0 1.836376454038561
10.166666666666666 1.8201246801266406
10.333333333333334 1.8036586215860297
10.5 1.7870461181059745
10.666666666666666 1.770125296832834
10.833333333333334 1.7529458859847271
11.0 1.7352820264028395
11.166666666666666 1.7172895067063743
11.333333333333334 1.699005428007185
11.5 1.6807811298628021
11.666666666666666 1.6626042617882486
11.833333333333334 1.6445010903073471
12.0 1.6262292854454872
12.166666666666666 1.6078800550835164
12.333333333333334 1.5892627329613351
12.5 1.5704505064518253
12.666666666666666 1.5512384541249857
12.833333333333334 1.5317708108946482
13.0 1.51210831910883
13.166666666666666 1.4925183243260767
13.333333333333334 1.473007564335709
13.5 1.4536032705144353
13.666666666666666 1.4341066713169648
13.833333333333334 1.4145761592414317
14.0 1.394869658727432
14.166666666666666 1.3750937612247125
14.333333333333334 1.3551160187996951
14.5 1.334963193276297
14.666666666666666 1.3146583532855456
14.833333333333334 1.2944722460323863
15.0 1.274391004883407
15.166666666666666 1.2544260513770227
15.333333333333334 1.2343997549982986
15.5 1.214374305015611
15.666666666666666 1.1942516675973047
15.833333333333334 1.1741547894086721
16.0 1.1539768299142439
16.166666666666668 1.1337458807261624
16.333333333333332 1.1135094969377077
16.5 1.093500198763394
16.666666666666668 1.0737236757809792
16.833333333333332 1.0541051576901332
17.0 1.0344962583410489
17.166666666666668 1.0148973410291084
17.333333333333332 0.9952751661784776
17.5 0.9757039937906866
17.666666666666668 0.9561133079916935
17.833333333333332 0.9365872475234962
18.0 0.9172342203079739
18.166666666666668 0.8982431026103259
18.333333333333332 0.879612287804693
18.5 0.8612600666478689
18.666666666666668 0.8430093265920913
18.833333333333332 0.8248690265595175
19.0 0.8067821931551477
19.166666666666668 0.7887593510231602
19.333333333333332 0.7707278540018296
19.5 0.7527500470370806
19.666666666666668 0.7349180846511274
19.833333333333332 0.7174273688476531
20.0 0.70029843710122
20.166666666666668 0.6834818970346497
20.333333333333332 0.6668545170233641
20.5 0.6504325226120049
20.666666666666668 0.6341562516659539
20.833333333333332 0.618029151330262
21.0 0.6019346857728005
21.166666666666668 0.5858965104249213
21.333333333333332 0.5699865950528472
21.5 0.554324629611982
21.666666666666668 0.5389625327089949
21.833333333333332 0.5239061399846905
22.0 0.5091134294789107
22.166666666666668 0.49459811788116753
22.333333333333332 0.4802979951976144
22.5 0.4661660428319142
22.666666666666668 0.45209923365378335
22.833333333333332 0.43811371448851777
23.0 0.42425299846827136
23.166666666666668 0.4106246656675453
23.333333333333332 0.3972827202168746
23.5 0.38423109444916986
23.666666666666668 0.37142929270286235
23.833333333333332 0.35893221944098425
24.0 0.3467080019118805
24.166666666666668 0.33474585696451187
24.333333333333332 0.3229939488615605
24.5 0.31144732736399183
24.666666666666668 0.3001010335823572
24.833333333333332 0.28906709393864954
25.0 0.27836876187706006
25.166666666666668 0.26799117599006306
25.333333333333332 0.25790428814438665
25.5 0.24811981567659636
25.666666666666668 0.23861336558308757
25.833333333333332 0.22932629142225205
26.0 0.2202087162718516
26.166666666666668 0.21129147154143102
26.333333333333332 0.20262803853154834
26.5 0.19431182346184556
26.666666666666668 0.1863433831015663
26.833333333333332 0.17868454177731719
27.0 0.17132997480644585
27.166666666666668 0.16432525812589047
27.333333333333332 0.1576039696226269
27.5 0.15112397448790335
27.666666666666668 0.14483359743660643
27.833333333333332 0.1387455141289485
28.0 0.13289875948237648
28.166666666666668 0.12736630700878143
28.333333333333332 0.12212312085093172
28.5 0.1171573153989342
28.666666666666668 0.11244831760990524
28.833333333333332 0.10799993137462427
29.0 0.10376367090708158
29.166666666666668 0.09969325821973955
29.333333333333332 0.09571623607751133
29.5 0.09186393566278825
29.666666666666668 0.08819608918983449
29.833333333333332 0.08476068637628123
30.0 0.08153739526420878
30.166666666666668 0.07853506643796523
30.333333333333332 0.07566874944144639
30.5 0.07296443734179943
30.666666666666668 0.07037398557539704
30.833333333333332 0.06789780308331689
31.0 0.06548804953251224
31.166666666666668 0.06313366749339068
31.333333333333332 0.06088347407018792
31.5 0.0587727632603374
31.666666666666668 0.05678848333599557
31.833333333333332 0.05494687963191924
32.0 0.05323732908889369
32.166666666666664 0.05163133680557401
32.333333333333336 0.050109298105058785
32.5 0.04870967335530818
32.666666666666664 0.047364319953458286
32.833333333333336 0.04609626944677851
33.0 0.044901130884762754
33.166666666666664 0.04380355667183966
33.333333333333336 0.04281197024307796
33.5 0.041940498617242875
33.666666666666664 0.04113670654370115
33.833333333333336 0.04041760399531895
34.0 0.03975277865630339
34.166666666666664 0.03911872237461895
34.333333333333336 0.038467799825761644
34.5 0.03783004546260942
34.666666666666664 0.03720319546143591
34.833333333333336 0.036599037110097925
35.0 0.03602539694978965
35.166666666666664 0.03549172796314656
35.333333333333336 0.034983681942198884
35.5 0.034508240749067436
35.666666666666664 0.03405516528975482
35.833333333333336 0.03361100289935291
36.0 0.03316413738990247
36.166666666666664 0.032718095432903695
36.333333333333336 0.03227571043677917
36.5 0.03184664136625926
36.666666666666664 0.03143265269200857
36.833333333333336 0.031045793520928636
37.0 0.030670349643127922
37.166666666666664 0.03030655371052218
37.333333333333336 0.029953781817591632
37.5 0.02961585367402915
37.666666666666664 0.02927660765691
37.833333333333336 0.028933956191300323
38.0 0.028587972257049635
38.166666666666664 0.028240789418941318
38.333333333333336 0.02790904998550321
38.5 0.027586458763757826
38.666666666666664 0.027257627630103202
38.833333333333336 0.02693435734947009
39.0 0.02661984829690683
39.166666666666664 0.026312373361776345
39.333333333333336 0.02600743426470939
39.5 0.025711160153124305
39.666666666666664 0.025419639961870955
39.833333333333336 0.025134475947480944
40.0 0.02485202648673438
40.166666666666664 0.02456858547184091
40.333333333333336 0.024270289071918007
40.5 0.02397172964816908
40.666666666666664 0.023663654258336386
40.833333333333336 0.023351146601453623
41.0 0.023035265535517418
41.166666666666664 0.022725502771938747
41.333333333333336 0.0224301006633716
41.5 0.022146927486274032
41.666666666666664 0.021877298045123037
41.833333333333336 0.021614457531934996
42.0 0.021351435051386772
42.166666666666664 0.021086810820075862
42.333333333333336 0.02081208602709549
42.5 0.02053318262348499
42.666666666666664 0.0202495723201026
42.833333333333336 0.019970867283684673
43.0 0.01970583820396211
43.166666666666664 0.019452718915439107
43.333333333333336 0.01920979900570743
43.5 0.018979315647081607
43.666666666666664 0.018750621999798708
43.833333333333336 0.018520889150042835
44.0 0.01828858803252294
44.166666666666664 0.018050027304739827
44.333333333333336 0.017804500289442516
44.5 0.017563959426906684
44.666666666666664 0.01733496488830504
44.833333333333336 0.01711851298090368
45.0 0.016914131011909594
45.166666666666664 0.01672498161399707
45.333333333333336 0.016541006967460085
45.5 0.016361562658262916
45.666666666666664 0.016183659116090526
45.833333333333336 0.015997166138029335
46.0 0.015803697575774524
46.166666666666664 0.015614429498157245
46.333333333333336 0.015425449496114541
46.5 0.015218197010238514
46.666666666666664 0.015002505511765374
46.833333333333336 0.01478826605904283
47.0 0.01457743381541255
47.166666666666664 0.014375315449308425
47.333333333333336 0.01417088497841614
47.5 0.013959954903178577
47.666666666666664 0.013740148034826438
47.833333333333336 0.013516514899876785
48.0 0.013285025950596142
48.166666666666664 0.013048681276060176
48.333333333333336 0.01280802767760503
48.5 0.012565562491101466
48.666666666666664 0.012326293534627518
48.833333333333336 0.012099171086024174
49.0 0.011877096302492798
49.166666666666664 0.011651282745726198
49.333333333333336 0.011420596434135517
49.5 0.011187405054852615
49.666666666666664 0.010953073950818907
49.833333333333336 0.01072345500344332
50.0 0.010500443970143469
57.0 0.005686985229771544
99.98333333333333 0.005686985229771544


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobin3_50.csv <==
0.0 3.2255068105661437
0.16666666666666666 3.225509788458188
0.3333333333333333 3.2255076986583617
0.5 3.225506953512304
0.6666666666666666 3.225506808916795
0.8333333333333334 3.22550684532257
1.0 3.225506917153248
1.1666666666666667 3.2252432432864273
1.3333333333333333 3.222620217059582
1.5 3.2158896782490474
1.6666666666666667 3.203433009317022
1.8333333333333333 3.1852949583430394
2.0 3.161929857046408
2.1666666666666665 3.1344106922988044
2.3333333333333335 3.1034612364540113
2.5 3.0700432336174717
2.6666666666666665 3.0349334002538195
2.8333333333333335 2.999039643070606
3.0 2.9629598833874478
3.1666666666666665 2.9271685850852136
3.3333333333333335 2.8917941608540785
3.5 2.8569627966096114
3.6666666666666665 2.8230063088116992
3.8333333333333335 2.7900358586641594
4.0 2.758386340940879
4.166666666666667 2.728184310258299
4.333333333333333 2.6994658976810797
4.5 2.6720831728539176
4.666666666666667 2.6459222491924264
4.833333333333333 2.620745221317929
5.0 2.5964256292614367
5.166666666666667 2.572783376332269
5.333333333333333 2.5496651507653243
5.5 2.5268990567370215
5.666666666666667 2.50435738362074
5.833333333333333 2.4820226909420957
6.0 2.460121590900139
6.166666666666667 2.4388312486234636
6.333333333333333 2.4184353689026166
6.5 2.398955505972532
6.666666666666667 2.380380504172213
6.833333333333333 2.362555294641406
7.0 2.3454543070910154
7.166666666666667 2.328952045756171
7.333333333333333 2.312978556899596
7.5 2.297375187513054
7.666666666666667 2.282060281505103
7.833333333333333 2.266910707490854
8.0 2.251868079422339
8.166666666666666 2.236930327909494
8.333333333333334 2.222246124900014
8.5 2.2079193568799593
8.666666666666666 2.1941204258885696
8.833333333333334 2.18084110137612
9.0 2.168096276944391
9.166666666666666 2.1557721213932943
9.333333333333334 2.143794801470487
9.5 2.1320535215179732
9.666666666666666 2.120526208782721
9.833333333333334 2.1091415652179175
10.0 2.0978734700231443
10.166666666666666 2.086638412405998
10.333333333333334 2.0754099310967584
10.5 2.064169364789644
10.666666666666666 2.0530160950710132
10.833333333333334 2.0420129206469184
11.0 2.0312310460236054
11.166666666666666 2.0206581841162907
11.333333333333334 2.010336262144336
11.5 2.000204453889838
11.666666666666666 1.9902172161015355
11.833333333333334 1.9803087267737767
12.0 1.9704427984972563
12.166666666666666 1.9605645209280818
12.333333333333334 1.9506338644689378
12.5 1.9406272530588495
12.666666666666666 1.9305146770933808
12.833333333333334 1.9203214605464658
13.0 1.910070130332341
13.166666666666666 1.8997908129719199
13.333333333333334 1.8896018013610751
13.5 1.8795516704701356
13.666666666666666 1.8696574242319854
13.833333333333334 1.8598360012924982
14.0 1.8500505040457202
14.166666666666666 1.8402421189519316
14.333333333333334 1.8303400104801346
14.5 1.8203620873619049
14.666666666666666 1.8102665747151827
14.833333333333334 1.8000183863722075
15.0 1.7895512760344383
15.166666666666666 1.7788718539628214
15.333333333333334 1.7680020256540272
15.5 1.757004314284944
15.666666666666666 1.7459927861130224
15.833333333333334 1.7350418762908966
16.0 1.724221915652421
16.166666666666668 1.71353255356185
16.333333333333332 1.7029106116516948
16.5 1.6923060343408276
16.666666666666668 1.681664684973277
16.833333333333332 1.670956552032526
17.0 1.6601415889326614
17.166666666666668 1.649178608009556
17.333333333333332 1.6380337012015533
17.5 1.626729700282174
17.666666666666668 1.6152564712963877
17.833333333333332 1.6036554266153835
18.0 1.5920332202321084
18.166666666666668 1.5804690835685329
18.333333333333332 1.5690626963997816
18.5 1.5578559788838462
18.666666666666668 1.5467928282163403
18.833333333333332 1.5358162097310764
19.0 1.524840932592079
19.166666666666668 1.5138248389056261
19.333333333333332 1.5026806878653898
19.5 1.4913590680603324
19.666666666666668 1.4798060715675008
19.833333333333332 1.4680139896928792
20.0 1.4560274469489574
20.166666666666668 1.443926638702927
20.333333333333332 1.431783018241332
20.5 1.4196480751715668
20.666666666666668 1.4076411830873945
20.833333333333332 1.3958669176805483
21.0 1.3843071852581084
21.166666666666668 1.3729079244860178
21.333333333333332 1.3616127970761056
21.5 1.3503669399741303
21.666666666666668 1.3391181439754036
21.833333333333332 1.3278387599294867
22.0 1.316495941185942
22.166666666666668 1.3050956063605623
22.333333333333332 1.2936628180309309
22.5 1.2822455948998746
22.666666666666668 1.2708917034003473
22.833333333333332 1.2596453679674335
23.0 1.2485649443504294
23.166666666666668 1.2377123799668477
23.333333333333332 1.227068844069466
23.5 1.2166009086327079
23.666666666666668 1.2062304974092009
23.833333333333332 1.1958927784755429
24.0 1.1855419315744848
24.166666666666668 1.1751220303043275
24.333333333333332 1.16458472321926
24.5 1.1539323264044061
24.666666666666668 1.143153353354162
24.833333333333332 1.132300825916048
25.0 1.1214114828398871
25.166666666666668 1.110504535596996
25.333333333333332 1.0996184317387874
25.5 1.088810291046894
25.666666666666668 1.0781518585558845
25.833333333333332 1.0676533445254504
26.0 1.057297116996792
26.166666666666668 1.0470920525381406
26.333333333333332 1.0370342334646911
26.5 1.0271072487083042
26.666666666666668 1.0172503011745482
26.833333333333332 1.0074564037251605
27.0 0.997717258355789
27.166666666666668 0.9880327959028289
27.333333333333332 0.9783541591103349
27.5 0.9687053477956012
27.666666666666668 0.9590966407678654
27.833333333333332 0.9495185770819822
28.0 0.9399968751007199
28.166666666666668 0.9305260552789092
28.333333333333332 0.921143318021535
28.5 0.9119345764724001
28.666666666666668 0.902905689041108
28.833333333333332 0.8940646998543554
29.0 0.8853219281155496
29.166666666666668 0.8766143514751257
29.333333333333332 0.8678940157640156
29.5 0.8591745708226012
29.666666666666668 0.8504476578499868
29.833333333333332 0.8417037797110752
30.0 0.8329213351761213
30.166666666666668 0.8241650491163629
30.333333333333332 0.8154984849559687
30.5 0.8069341880845957
30.666666666666668 0.7985137440351336
30.833333333333332 0.7902747565795734
31.0 0.7822366927596649
31.166666666666668 0.7744015092866523
31.333333333333332 0.7667047969526604
31.5 0.7590691707709997
31.666666666666668 0.7514064889093209
31.833333333333332 0.7437387956240024
32.0 0.7360150595803702
32.166666666666664 0.7282152432089491
32.333333333333336 0.7203681146918277
32.5 0.7125076082607908
32.666666666666664 0.7046808598884695
32.833333333333336 0.6969203134493671
33.0 0.689250826744874
33.166666666666664 0.6816788415372648
33.333333333333336 0.6741744647332351
33.5 0.6667153029986179
33.666666666666664 0.6593014388680125
33.833333333333336 0.6519532856373946
34.0 0.644635096896533
34.166666666666664 0.6373460417111879
34.333333333333336 0.6300529850765171
34.5 0.6227620832770333
34.666666666666664 0.6154696866708322
34.833333333333336 0.6082118954482085
35.0 0.600998169711773
35.166666666666664 0.59386144179602
35.333333333333336 0.5868265418719915
35.5 0.5799193730986377
35.666666666666664 0.5730982469776336
35.833333333333336 0.5663179726467903
36.0 0.5595545709260843
36.166666666666664 0.5528188408126419
36.333333333333336 0.5461122829460616
36.5 0.5394327866810427
36.666666666666664 0.5327479596069404
36.833333333333336 0.5260810772143532
37.0 0.5195002752600644
37.166666666666664 0.513032188347768
37.333333333333336 0.5066455760146108
37.5 0.5003983211675488
37.666666666666664 0.49426428019775315
37.833333333333336 0.48826983341826435
38.0 0.4823082713271602
38.166666666666664 0.47634675578764035
38.333333333333336 0.4703388501299629
38.5 0.4642803946160884
38.666666666666664 0.458184768674836
38.833333333333336 0.4520575201785286
39.0 0.4458699603881153
39.166666666666664 0.43965687698518324
39.333333333333336 0.433461955931525
39.5 0.4273452410227868
39.666666666666664 0.4213398626472283
39.833333333333336 0.4154465005977041
40.0 0.4096811824960792
40.166666666666664 0.4040326206572092
40.333333333333336 0.39844805705490904
40.5 0.3929203834142541
40.666666666666664 0.3873896655567513
40.833333333333336 0.38188433010085737
41.0 0.376378126553488
41.166666666666664 0.37083496262443155
41.333333333333336 0.36523803457604304
41.5 0.35964134321864233
41.666666666666664 0.3540480652956507
41.833333333333336 0.3484987135300298
42.0 0.3430462951603036
42.166666666666664 0.33771488837168456
42.333333333333336 0.3324881353408425
42.5 0.32738370195913624
42.666666666666664 0.3223588973975399
42.833333333333336 0.31738443657082055
43.0 0.3124108087076809
43.166666666666664 0.3074582169324146
43.333333333333336 0.3025331880732253
43.5 0.29765220421223937
43.666666666666664 0.29279983928084985
43.833333333333336 0.28798074537875734
44.0 0.2831963364233607
44.166666666666664 0.27850385094731733
44.333333333333336 0.2739274395209397
44.5 0.2695160418475972
44.666666666666664 0.2652783692950631
44.833333333333336 0.26120743472115426
45.0 0.25724865070413927
45.166666666666664 0.25336623394282315
45.333333333333336 0.2494704251874211
45.5 0.24558611577222533
45.666666666666664 0.24173095498345273
45.833333333333336 0.2379139511640081
46.0 0.23410814009695072
46.166666666666664 0.23034493536111567
46.333333333333336 0.22660977318409145
46.5 0.22289221424187367
46.666666666666664 0.21922228112408612
46.833333333333336 0.21570292337685273
47.0 0.21232600417703115
47.166666666666664 0.20906256746396557
47.333333333333336 0.20588865889591715
47.5 0.20279955097143643
47.666666666666664 0.19976023564105017
47.833333333333336 0.19674694334929008
48.0 0.19375549243039894
48.166666666666664 0.19079218955249308
48.333333333333336 0.18786126866371777
48.5 0.18498370804413208
48.666666666666664 0.18212544434239267
48.833333333333336 0.17931259138028963
49.0 0.17655182988290444
49.166666666666664 0.17390526996210384
49.333333333333336 0.1713736274371948
49.5 0.1689261652718542
49.666666666666664 0.16654577561107495
49.833333333333336 0.16419523517569715
50.0 0.16184455982402354
99.98333333333333 0.04523339000154196
99.98333333333333 0.04523339000154196


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobin4_10.csv <==
0.0 3.053290434762907
0.16666666666666666 3.053288606887668
0.3333333333333333 3.0532887115464655
0.5 3.0532895953212313
0.6666666666666666 3.053290497145306
0.8333333333333334 3.053291194741754
1.0 3.0532916818802587
1.1666666666666667 3.0530720081384297
1.3333333333333333 3.0509015166310136
1.5 3.0453141860128246
1.6666666666666667 3.03462840284637
1.8333333333333333 3.018579737729635
2.0 2.9971317779848095
2.1666666666666665 2.97106307586219
2.3333333333333335 2.940802850391051
2.5 2.9070169652712377
2.6666666666666665 2.870186752862712
2.8333333333333335 2.831295865182641
3.0 2.791101967856931
3.1666666666666665 2.750459130009748
3.3333333333333335 2.7097776011988106
3.5 2.6696160543067413
3.6666666666666665 2.630069250153044
3.8333333333333335 2.5912421695499366
4.0 2.5529739427289773
4.166666666666667 2.5152274664058476
4.333333333333333 2.4779097997370325
4.5 2.441198777604724
4.666666666666667 2.4053406695050925
4.833333333333333 2.3703728752085906
5.0 2.3363692247730725
5.166666666666667 2.303235912531488
5.333333333333333 2.2708620855660766
5.5 2.2390923913289753
5.666666666666667 2.207735259878164
5.833333333333333 2.1765688757532407
6.0 2.145366722026856
6.166666666666667 2.114050340484154
6.333333333333333 2.082489591135369
6.5 2.0507272667451413
6.666666666666667 2.018682514863538
6.833333333333333 1.9865805475300526
7.0 1.9544183253927676
7.166666666666667 1.9222594193654012
7.333333333333333 1.8900534675535254
7.5 1.8578022042018023
7.666666666666667 1.8255598074509671
7.833333333333333 1.79344504874616
8.0 1.7618423192984847
8.166666666666666 1.7309618689792554
8.333333333333334 1.7010479626969417
8.5 1.671995677507733
8.666666666666666 1.6436236825375274
8.833333333333334 1.6157421466088644
9.0 1.5880447698756535
9.166666666666666 1.5602297898387012
9.333333333333334 1.5319999321053683
9.5 1.5031679012752825
9.666666666666666 1.4734876286107814
9.833333333333334 1.442976433344289
10.0 1.4116222886494485
10.166666666666666 1.3796508921102368
10.333333333333334 1.3469291404194488
10.5 1.3135780454257393
10.666666666666666 1.2795793106074689
10.833333333333334 1.2451594735485418
11.0 1.2102756921860205
11.166666666666666 1.1752437755211134
11.333333333333334 1.1407640319856513
11.5 1.1073044934022984
11.666666666666666 1.0753264780899798
11.833333333333334 1.0448428948022406
12.0 1.0157586093661322
12.166666666666666 0.9878764824095958
12.333333333333334 0.9608868914348438
12.5 0.9344789853649965
12.666666666666666 0.9084664073130296
12.833333333333334 0.8826477716193554
13.0 0.8568228664989891
13.166666666666666 0.8308282720190057
13.333333333333334 0.8044810044159962
13.5 0.7777051628985717
13.666666666666666 0.7504285516927066
13.833333333333334 0.7226739155163661
14.0 0.6944492528519279
14.166666666666666 0.6657829940910082
14.333333333333334 0.6365925393508638
14.5 0.6069907554304027
14.666666666666666 0.5776590217114747
14.833333333333334 0.5490848601567807
15.0 0.5218349111452782
15.166666666666666 0.4961181509804928
15.333333333333334 0.47199223739538954
15.5 0.44935260484426454
15.666666666666666 0.4282495643090484
15.833333333333334 0.40852876970048657
16.0 0.38996127750777954
16.166666666666668 0.3723614904754413
16.333333333333332 0.355572674400704
16.5 0.33949678088356783
16.666666666666668 0.32393268033703204
16.833333333333332 0.30864799583813196
17.0 0.29361252733164284
17.166666666666668 0.27871310508377506
17.333333333333332 0.26391112962638086
17.5 0.24906196701526986
17.666666666666668 0.23401190740902333
17.833333333333332 0.2187951111518014
18.0 0.20373895556872437
18.166666666666668 0.18911747575841373
18.333333333333332 0.17523519816207214
18.5 0.1622045245442086
18.666666666666668 0.15011390331661686
18.833333333333332 0.13887370004604854
19.0 0.12861740821047676
19.166666666666668 0.11931442704732798
19.333333333333332 0.11094538543533816
19.5 0.10349030501180594
19.666666666666668 0.09679041714013133
19.833333333333332 0.0907223541462772
20.0 0.08526272057076426
20.166666666666668 0.08029233488927977
20.333333333333332 0.07566893146861228
20.5 0.07141505148185343
20.666666666666668 0.06737607087743605
20.833333333333332 0.06338495331689836
21.0 0.05942260889792217
21.166666666666668 0.055505559874258696
21.333333333333332 0.051603799507105155
21.5 0.047801574477379725
21.666666666666668 0.044096967498710185
21.833333333333332 0.04059556617073384
22.0 0.03729758469120434
22.166666666666668 0.034267534481814285
22.333333333333332 0.03146495315791278
22.5 0.028926830950946857
22.666666666666668 0.026624828998579986
22.833333333333332 0.024634505202592954
23.0 0.022869204381957352
23.166666666666668 0.021337440681372975
23.333333333333332 0.01999823460379485
23.5 0.018910981705029688
23.666666666666668 0.017981917397057415
23.833333333333332 0.01726855404583273
24.0 0.016616370896468603
24.166666666666668 0.016040262105939583
24.333333333333332 0.01545482232285475
24.5 0.01496018384382382
24.666666666666668 0.014496471262448804
24.833333333333332 0.014094940666349401
25.0 0.01368713217183885
25.166666666666668 0.01332369353448827
25.333333333333332 0.01297374374755337
25.5 0.012649760274197487
25.666666666666668 0.012349047390172554
25.833333333333332 0.012099298622122199
26.0 0.011847569751677368
26.166666666666668 0.011642229310701158
26.333333333333332 0.011450258324926991
26.5 0.011272562192618817
26.666666666666668 0.011113794375865479
26.833333333333332 0.011035476983813382
27.0 0.010968309294562316
27.166666666666668 0.010931724926857097
27.333333333333332 0.010894634451166018
27.5 0.010856061884407896
27.666666666666668 0.010823759277892954
27.833333333333332 0.010791294324960291
28.0 0.010758063019494639
28.166666666666668 0.010735002668419525
28.333333333333332 0.01071696889597507
28.5 0.010699241457054962
28.666666666666668 0.010683482914564314
28.833333333333332 0.01066668204328379
29.0 0.01064979160150013
29.0 0.01064979160150013
99.98333333333333 0.01064979160150013


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobin4_20.csv <==
0.0 3.158411776826051
0.16666666666666666 3.158426369021802
0.3333333333333333 3.158418835946785
0.5 3.1584142047267663
0.6666666666666666 3.158411627712936
0.8333333333333334 3.1584101516474337
1.0 3.158409282842993
1.1666666666666667 3.158309911640526
1.3333333333333333 3.157337021370556
1.5 3.154832957078433
1.6666666666666667 3.150051893509608
1.8333333333333333 3.142963026298675
2.0 3.133626807182739
2.1666666666666665 3.1223374462822178
2.3333333333333335 3.109298682460201
2.5 3.0948686477567198
2.6666666666666665 3.079315587486182
2.8333333333333335 3.063072063808614
3.0 3.046406981973267
3.1666666666666665 3.029599124486005
3.3333333333333335 3.0128369652329274
3.5 2.9961831385299145
3.6666666666666665 2.9796433036431718
3.8333333333333335 2.963263543351526
4.0 2.9470509236216778
4.166666666666667 2.9310976762801144
4.333333333333333 2.915392765271286
4.5 2.8999741038513047
4.666666666666667 2.88476917813001
4.833333333333333 2.8698164837337186
5.0 2.8550462819600955
5.166666666666667 2.840384720126007
5.333333333333333 2.8257738776410153
5.5 2.8112492681076175
5.666666666666667 2.796801292675049
5.833333333333333 2.782464348297099
6.0 2.7681390675563655
6.166666666666667 2.753899392407602
6.333333333333333 2.739702442519278
6.5 2.7255816705431943
6.666666666666667 2.7114952132138854
6.833333333333333 2.6974801114839315
7.0 2.6835363587843704
7.166666666666667 2.669638544543065
7.333333333333333 2.6556722027830446
7.5 2.6416967622251706
7.666666666666667 2.627775960226558
7.833333333333333 2.613975472100547
8.0 2.6004096115962736
8.166666666666666 2.5871713327210144
8.333333333333334 2.574323328993353
8.5 2.561902685501538
8.666666666666666 2.549825848341173
8.833333333333334 2.5379623908504354
9.0 2.5262602491188773
9.166666666666666 2.5147459382620254
9.333333333333334 2.5033266160404866
9.5 2.491940375819946
9.666666666666666 2.4805083941152573
9.833333333333334 2.469041975125159
10.0 2.457550773839533
10.166666666666666 2.4460355716976703
10.333333333333334 2.4344853859245483
10.5 2.4229466631931738
10.666666666666666 2.4114722259742067
10.833333333333334 2.4001186542373807
11.0 2.388904179603455
11.166666666666666 2.3777623479965753
11.333333333333334 2.366682597994924
11.5 2.355716904259938
11.666666666666666 2.3449066074687934
11.833333333333334 2.334191726450168
12.0 2.323531674814046
12.166666666666666 2.312960479783701
12.333333333333334 2.302469524976769
12.5 2.2920375493942697
12.666666666666666 2.2816204048167457
12.833333333333334 2.2712507253576337
13.0 2.2609604112191874
13.166666666666666 2.2507706134607806
13.333333333333334 2.2406484855841065
13.5 2.230579047435197
13.666666666666666 2.220532855551604
13.833333333333334 2.2105227157705505
14.0 2.200522454366822
14.166666666666666 2.190551916814088
14.333333333333334 2.180604057349954
14.5 2.170718729955811
14.666666666666666 2.1609569571200593
14.833333333333334 2.1513924567414513
15.0 2.142075905699453
15.166666666666666 2.132975825627602
15.333333333333334 2.1240180802806092
15.5 2.115115258822571
15.666666666666666 2.1061510214279013
15.833333333333334 2.0971405905284617
16.0 2.088007533709417
16.166666666666668 2.0787582165772354
16.333333333333332 2.069376599412403
16.5 2.0598195230615515
16.666666666666668 2.050099182073236
16.833333333333332 2.040229528166406
17.0 2.030210611196648
17.166666666666668 2.0201472923710937
17.333333333333332 2.010060278015349
17.5 2.0000122134846086
17.666666666666668 1.9900601669586322
17.833333333333332 1.9801992331996934
18.0 1.9704128850194194
18.166666666666668 1.9606630145033022
18.333333333333332 1.9509771785412118
18.5 1.9413234150983425
18.666666666666668 1.9317054086696759
18.833333333333332 1.9221745341505445
19.0 1.9126956056308873
19.166666666666668 1.9032039793326185
19.333333333333332 1.8936543062506122
19.5 1.8841503438946396
19.666666666666668 1.8747032570808055
19.833333333333332 1.8652986070454558
20.0 1.8558940392343721
20.166666666666668 1.8465098173195726
20.333333333333332 1.8371374686195872
20.5 1.8278006960009519
20.666666666666668 1.8184709198623068
20.833333333333332 1.8091821163592503
21.0 1.799919368361197
21.166666666666668 1.7907180568258765
21.333333333333332 1.781606397259685
21.5 1.772647573642314
21.666666666666668 1.7638578788033241
21.833333333333332 1.7552559886134123
22.0 1.7467407976144131
22.166666666666668 1.7381920700978872
22.333333333333332 1.7295240886073089
22.5 1.7207103422396473
22.666666666666668 1.711710234103098
22.833333333333332 1.7025124719990337
23.0 1.6930596330969652
23.166666666666668 1.683318654804189
23.333333333333332 1.6732878168269636
23.5 1.66297735734995
23.666666666666668 1.6524031684699017
23.833333333333332 1.6416242718318765
24.0 1.6306675078638737
24.166666666666668 1.6196262457843835
24.333333333333332 1.6085346433996905
24.5 1.597402971846363
24.666666666666668 1.586221423761103
24.833333333333332 1.5750532959714252
25.0 1.563965682809555
25.166666666666668 1.5529249501539015
25.333333333333332 1.5419417507888808
25.5 1.5310510242051716
25.666666666666668 1.5201132277945382
25.833333333333332 1.5091151002311904
26.0 1.4980352081216028
26.166666666666668 1.4869856294344654
26.333333333333332 1.4759538401997747
26.5 1.464895787807337
26.666666666666668 1.4538076988470248
26.833333333333332 1.4427127316503778
27.0 1.431658999048764
27.166666666666668 1.4207216798070712
27.333333333333332 1.4098538077261675
27.5 1.3990753290983504
27.666666666666668 1.3883223692491102
27.833333333333332 1.3776009681018904
28.0 1.367065054807238
28.166666666666668 1.3568250594840925
28.333333333333332 1.346964499607272
28.5 1.3374342611676067
28.666666666666668 1.3280208173547692
28.833333333333332 1.318647337686699
29.0 1.3092905691768437
29.166666666666668 1.2999287584779953
29.333333333333332 1.290489120734907
29.5 1.2809519441386779
29.666666666666668 1.2712822188258939
29.833333333333332 1.2614981877605997
30.0 1.2515906443547846
30.166666666666668 1.2414905426251135
30.333333333333332 1.2310874379706298
30.5 1.220417343005132
30.666666666666668 1.2095061247571524
30.833333333333332 1.1984517224947078
31.0 1.1872369202152144
31.166666666666668 1.1759017591045022
31.333333333333332 1.16450927600893
31.5 1.1531222366385319
31.666666666666668 1.1417996041329666
31.833333333333332 1.1305267936090877
32.0 1.119271823438658
32.166666666666664 1.1080428868560666
32.333333333333336 1.096799379209643
32.5 1.0855214598192706
32.666666666666664 1.074146980578425
32.833333333333336 1.0627026053926707
33.0 1.0512439323694538
33.166666666666664 1.0397730843017199
33.333333333333336 1.0281862440217069
33.5 1.01645531813348
33.666666666666664 1.0045859165837892
33.833333333333336 0.9926356197822712
34.0 0.9805532898736781
34.166666666666664 0.9684173553519881
34.333333333333336 0.9562417069000253
34.5 0.9440496423810045
34.666666666666664 0.9320226644034083
34.833333333333336 0.9203345155986444
35.0 0.9090744526249803
35.166666666666664 0.8982554344396033
35.333333333333336 0.8878854810772868
35.5 0.8779671394467933
35.666666666666664 0.8684570180405243
35.833333333333336 0.8592769254184233
36.0 0.8503456437876383
36.166666666666664 0.8415773217041241
36.333333333333336 0.8328972424095571
36.5 0.8242660568319012
36.666666666666664 0.815655269628679
36.833333333333336 0.8069876047374471
37.0 0.7981609121156851
37.166666666666664 0.7891917133172979
37.333333333333336 0.7801402211856191
37.5 0.7710173676499378
37.666666666666664 0.7618307904033724
37.833333333333336 0.7525045914676105
38.0 0.7430111361818629
38.166666666666664 0.7333995176752662
38.333333333333336 0.7236564285523728
38.5 0.7138205817456991
38.666666666666664 0.7039590782348405
38.833333333333336 0.6940705727794082
39.0 0.6840634711256722
39.166666666666664 0.6740123450821488
39.333333333333336 0.6639580282311701
39.5 0.6538740794979994
39.666666666666664 0.6437083985622732
39.833333333333336 0.6334769500105044
40.0 0.6232165746782155
40.166666666666664 0.612941767431227
40.333333333333336 0.6025750457221827
40.5 0.5920547858919897
40.666666666666664 0.5813302408607495
40.833333333333336 0.5704153337416294
41.0 0.5593850897154196
41.166666666666664 0.5483156426236016
41.333333333333336 0.5373708518265085
41.5 0.5267388907097436
41.666666666666664 0.5165830264037232
41.833333333333336 0.5069477127187698
42.0 0.49779872395033714
42.166666666666664 0.48912523201688485
42.333333333333336 0.48096011220478546
42.5 0.4732711116217948
42.666666666666664 0.4659027873599274
42.833333333333336 0.4588064774380643
43.0 0.4519674675114602
43.166666666666664 0.4452905791501947
43.333333333333336 0.43876899197372254
43.5 0.43228977382382866
43.666666666666664 0.42583104869129873
43.833333333333336 0.41942177876151354
44.0 0.4130436486636369
44.166666666666664 0.4066475890329514
44.333333333333336 0.4001927781959191
44.5 0.3936869006607226
44.666666666666664 0.3871257350608063
44.833333333333336 0.3805222440785791
45.0 0.3738649481861686
45.166666666666664 0.36712924787583584
45.333333333333336 0.3602794013817695
45.5 0.3533533147901596
45.666666666666664 0.34636277299415597
45.833333333333336 0.3393255509587564
46.0 0.33231097459327125
46.166666666666664 0.32533559376129423
46.333333333333336 0.3183710148052818
46.5 0.3113950628444192
46.666666666666664 0.30437842810774485
46.833333333333336 0.2973479661364089
47.0 0.2902431486758674
47.166666666666664 0.2830392809349545
47.333333333333336 0.27573001424507737
47.5 0.2683648205647827
47.666666666666664 0.2609556931251013
47.833333333333336 0.25351763142331196
48.0 0.24618872626428084
48.166666666666664 0.23905886043999858
48.333333333333336 0.23224602180554288
48.5 0.22580753124784614
48.666666666666664 0.21978702086872648
48.833333333333336 0.2141057039597333
49.0 0.20880395084245196
49.166666666666664 0.2038849265756572
49.333333333333336 0.19933319641438685
49.5 0.19513282764459183
49.666666666666664 0.19117568507989782
49.833333333333336 0.18744237029818975
50.0 0.18384069180471044
84.66666666666667 0.00482079906519899
99.98333333333333 0.00482079906519899


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobin4_30.csv <==
0.0 3.2210324438118527
0.16666666666666666 3.22104784089741
0.3333333333333333 3.2210399477422635
0.5 3.221035041002878
0.6666666666666666 3.221032283586258
0.8333333333333334 3.221030692228866
1.0 3.2210297505082672
1.1666666666666667 3.2209687283760045
1.3333333333333333 3.2203610324582645
1.5 3.2187762203826993
1.6666666666666667 3.215751801910712
1.8333333333333333 3.211256529573389
2.0 3.2053636551420883
2.1666666666666665 3.1983143682653186
2.3333333333333335 3.1902791965465767
2.5 3.181483976763004
2.6666666666666665 3.172104773819033
2.8333333333333335 3.162375960284178
3.0 3.152443049672038
3.1666666666666665 3.1424819978255605
3.3333333333333335 3.132535158678472
3.5 3.1227050538018446
3.6666666666666665 3.1129903065401425
3.8333333333333335 3.1033969206465555
4.0 3.0938684021803042
4.166666666666667 3.084413267140437
4.333333333333333 3.07506065948174
4.5 3.0658202465388604
4.666666666666667 3.056658961929637
4.833333333333333 3.0475669993796806
5.0 3.038511656356363
5.166666666666667 3.0295564027244364
5.333333333333333 3.0206731690408852
5.5 3.0118912841441023
5.666666666666667 3.003158311149903
5.833333333333333 2.9944838700125063
6.0 2.9858398313793453
6.166666666666667 2.9772155231520165
6.333333333333333 2.9685766613621127
6.5 2.9599336318011384
6.666666666666667 2.9512897610752544
6.833333333333333 2.942684843350254
7.0 2.934100509765617
7.166666666666667 2.925551579829663
7.333333333333333 2.9170053300513974
7.5 2.9084415148452765
7.666666666666667 2.899858363582921
7.833333333333333 2.8913066067265256
8.0 2.882782278161085
8.166666666666666 2.8743180300327262
8.333333333333334 2.8658843786503447
8.5 2.857510667771516
8.666666666666666 2.8491249482069754
8.833333333333334 2.8407699853643535
9.0 2.8324031305330153
9.166666666666666 2.8240700423174956
9.333333333333334 2.8157359624123237
9.5 2.8074227544183015
9.666666666666666 2.7991258695175953
9.833333333333334 2.7908246387591924
10.0 2.782525200241131
10.166666666666666 2.7742886700152916
10.333333333333334 2.766113960527085
10.5 2.758007910599726
10.666666666666666 2.749897257255098
10.833333333333334 2.7418041726602955
11.0 2.733762046745772
11.166666666666666 2.725807285164367
11.333333333333334 2.7179781393597624
11.5 2.7103268587457587
11.666666666666666 2.7028658768846654
11.833333333333334 2.6956350494010346
12.0 2.688620647349003
12.166666666666666 2.681766778091785
12.333333333333334 2.6750061752149175
12.5 2.668267195360798
12.666666666666666 2.6615165916640993
12.833333333333334 2.654784963750189
13.0 2.6480527852068336
13.166666666666666 2.641304467020165
13.333333333333334 2.634519201503052
13.5 2.627790612347198
13.666666666666666 2.621144527328289
13.833333333333334 2.614558807725355
14.0 2.6080174423075406
14.166666666666666 2.6015209490205393
14.333333333333334 2.5950547936975226
14.5 2.588614905502903
14.666666666666666 2.582195093873137
14.833333333333334 2.575775065816076
15.0 2.5693793107327387
15.166666666666666 2.5630344396711933
15.333333333333334 2.556716957582621
15.5 2.550393086588428
15.666666666666666 2.5440489021362738
15.833333333333334 2.5377464732624926
16.0 2.531472275896674
16.166666666666668 2.525200219482091
16.333333333333332 2.518910228893933
16.5 2.5125922986275304
16.666666666666668 2.5062531672268626
16.833333333333332 2.499930445580983
17.0 2.4936169638396506
17.166666666666668 2.4873102763108834
17.333333333333332 2.4809985706692395
17.5 2.4746770269287537
17.666666666666668 2.468359280069873
17.833333333333332 2.462103275906668
18.0 2.4559011101043478
18.166666666666668 2.4497366273276633
18.333333333333332 2.4435972567720663
18.5 2.4375297556377156
18.666666666666668 2.4315297571289944
18.833333333333332 2.4255630344654318
19.0 2.4195781769664984
19.166666666666668 2.413601596386056
19.333333333333332 2.407624769896267
19.5 2.4016462117729818
19.666666666666668 2.3956600368924645
19.833333333333332 2.3896474351097514
20.0 2.383650192131044
20.166666666666668 2.3776913793111487
20.333333333333332 2.371787422161479
20.5 2.365924915830543
20.666666666666668 2.3600514709400384
20.833333333333332 2.3542103446335285
21.0 2.348411265489447
21.166666666666668 2.3426518029614876
21.333333333333332 2.336988948225265
21.5 2.331448087472328
21.666666666666668 2.32603071809814
21.833333333333332 2.320758929195003
22.0 2.315619862928215
22.166666666666668 2.310575808703222
22.333333333333332 2.3055827349331963
22.5 2.3006228480247417
22.666666666666668 2.2956534187409354
22.833333333333332 2.290677886896627
23.0 2.2856978241938415
23.166666666666668 2.280739539799245
23.333333333333332 2.275758881475745
23.5 2.270815668795828
23.666666666666668 2.2659181865019598
23.833333333333332 2.2610432942559116
24.0 2.25616411370554
24.166666666666668 2.2513048026410107
24.333333333333332 2.246471755028427
24.5 2.2416485431017734
24.666666666666668 2.236816983531807
24.833333333333332 2.2319666662628563
25.0 2.2271347288210186
25.166666666666668 2.222356261976624
25.333333333333332 2.2175904291767967
25.5 2.2128133667787866
25.666666666666668 2.208016526099756
25.833333333333332 2.203226921576896
26.0 2.1984898887900624
26.166666666666668 2.193794042699575
26.333333333333332 2.1890866070107466
26.5 2.1843267598096783
26.666666666666668 2.179519637808093
26.833333333333332 2.1747012122580154
27.0 2.169896894186617
27.166666666666668 2.165110713221094
27.333333333333332 2.1603238766104496
27.5 2.155510766382533
27.666666666666668 2.15067828687356
27.833333333333332 2.1458918577577952
28.0 2.141161096858618
28.166666666666668 2.136479365207597
28.333333333333332 2.1318086199364714
28.5 2.1271787228395804
28.666666666666668 2.1226123155847234
28.833333333333332 2.118108533096163
29.0 2.113593941051712
29.166666666666668 2.10908671429142
29.333333333333332 2.1045824501666934
29.5 2.100068340462561
29.666666666666668 2.0955471349207815
29.833333333333332 2.09098852448347
30.0 2.086424677566852
30.166666666666668 2.0818779386909587
30.333333333333332 2.0773803847629835
30.5 2.072886054623361
30.666666666666668 2.068363618943524
30.833333333333332 2.0637996922155164
31.0 2.05921319094911
31.166666666666668 2.0546339512520695
31.333333333333332 2.0500829643388143
31.5 2.0455913213125574
31.666666666666668 2.0411723475549257
31.833333333333332 2.036828642294741
32.0 2.032486069279462
32.166666666666664 2.028119569142693
32.333333333333336 2.0237063134408366
32.5 2.019243446562729
32.666666666666664 2.014697190681963
32.833333333333336 2.0100806195482375
33.0 2.0053618950046572
33.166666666666664 2.000585701397085
33.333333333333336 1.9957398162910018
33.5 1.9908358982969974
33.666666666666664 1.9858648450317402
33.833333333333336 1.9808360371640175
34.0 1.9757517004296794
34.166666666666664 1.97066801559953
34.333333333333336 1.9656037873948669
34.5 1.9605635127822378
34.666666666666664 1.9555678827228713
34.833333333333336 1.9506461771761112
35.0 1.9457645208813283
35.166666666666664 1.9409641248899665
35.333333333333336 1.9362429306357811
35.5 1.9315864496051738
35.666666666666664 1.9269700107894006
35.833333333333336 1.9223640763813419
36.0 1.9177701424891154
36.166666666666664 1.9131871624966836
36.333333333333336 1.9085888620316709
36.5 1.9039804784248966
36.666666666666664 1.8994075720507209
36.833333333333336 1.8948240973793125
37.0 1.8902283918623355
37.166666666666664 1.885628255784334
37.333333333333336 1.881020116266113
37.5 1.8764274099363836
37.666666666666664 1.8718367465245234
37.833333333333336 1.867301876490414
38.0 1.8628101541801643
38.166666666666664 1.858341320075937
38.333333333333336 1.8538806074965184
38.5 1.8494389393414363
38.666666666666664 1.8450527217555814
38.833333333333336 1.8407400929105988
39.0 1.8364762433912802
39.166666666666664 1.8322405036311875
39.333333333333336 1.827984769527694
39.5 1.8237207157487882
39.666666666666664 1.819435520952582
39.833333333333336 1.8151396091742924
40.0 1.8108417159775347
40.166666666666664 1.806556496881571
40.333333333333336 1.8023070100067764
40.5 1.7981006294730113
40.666666666666664 1.7938610198941205
40.833333333333336 1.7895545809672346
41.0 1.7852045670834802
41.166666666666664 1.7808383584449374
41.333333333333336 1.7764931535846762
41.5 1.7722225204758482
41.666666666666664 1.7679970869347859
41.833333333333336 1.7638035633034836
42.0 1.7596234088515514
42.166666666666664 1.755449045934025
42.333333333333336 1.7512224778268364
42.5 1.746888888075085
42.666666666666664 1.742411738612101
42.833333333333336 1.737821636566746
43.0 1.7331391359785602
43.166666666666664 1.728391740233023
43.333333333333336 1.7235838500761735
43.5 1.7187101609116082
43.666666666666664 1.713728374078713
43.833333333333336 1.7086816912768745
44.0 1.7036188245203066
44.166666666666664 1.6985534576135293
44.333333333333336 1.6934366552879125
44.5 1.6882694792787794
44.666666666666664 1.6830316895703834
44.833333333333336 1.677774145039287
45.0 1.672580568490657
45.166666666666664 1.6674371243250676
45.333333333333336 1.6622966154794394
45.5 1.6571671661952754
45.666666666666664 1.6520041097864662
45.833333333333336 1.6468086397593948
46.0 1.6416422206758599
46.166666666666664 1.6365134256113205
46.333333333333336 1.6314298803998535
46.5 1.626374203620721
46.666666666666664 1.6213616020860664
46.833333333333336 1.6164034712969435
47.0 1.6115091610166292
47.166666666666664 1.606692607897049
47.333333333333336 1.6019014871799973
47.5 1.5971099757286713
47.666666666666664 1.5923144631108759
47.833333333333336 1.5875562817261728
48.0 1.582824208901399
48.166666666666664 1.5781361393769435
48.333333333333336 1.5734161721964453
48.5 1.5686387299998832
48.666666666666664 1.563785770429154
48.833333333333336 1.5588879707521994
49.0 1.5539919613904494
49.166666666666664 1.5491495292321251
49.333333333333336 1.5443435022701608
49.5 1.5395363514457365
49.666666666666664 1.5347006888867485
49.833333333333336 1.5298443573245755
50.0 1.5249804951833328
99.98333333333333 0.17711082588771437
99.98333333333333 0.17711082588771437


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobin4_40.csv <==
0.0 3.2143305771908475
0.16666666666666666 3.2143347613208695
0.3333333333333333 3.2143321070716446
0.5 3.2143309580077255
0.6666666666666666 3.2143305601805086
0.8333333333333334 3.214330438968073
1.0 3.2143304127109067
1.1666666666666667 3.2142853723041522
1.3333333333333333 3.213840906620693
1.5 3.2127029732270533
1.6666666666666667 3.210584778297219
1.8333333333333333 3.2074475097449167
2.0 3.20334396458884
2.1666666666666665 3.1984533086474793
2.3333333333333335 3.192911358285638
2.5 3.186872899381466
2.6666666666666665 3.1804619587040297
2.8333333333333335 3.173867297936718
3.0 3.167203786509939
3.1666666666666665 3.160572488669981
3.3333333333333335 3.153983009808141
3.5 3.14745053144506
3.6666666666666665 3.1409404475232403
3.8333333333333335 3.1344573356650347
4.0 3.127982739640105
4.166666666666667 3.1215409090082065
4.333333333333333 3.115106057848585
4.5 3.1087069380848433
4.666666666666667 3.102330053266834
4.833333333333333 3.0959887006843543
5.0 3.089668022972731
5.166666666666667 3.083358374038819
5.333333333333333 3.077037411982987
5.5 3.070735548360582
5.666666666666667 3.06445027287712
5.833333333333333 3.0581929719381495
6.0 3.051916998050451
6.166666666666667 3.0456799503253316
6.333333333333333 3.0394394934709457
6.5 3.033260542280878
6.666666666666667 3.027141120329802
6.833333333333333 3.0210320986266566
7.0 3.014894995717427
7.166666666666667 3.0087480546930614
7.333333333333333 3.002573550672588
7.5 2.9963842407134718
7.666666666666667 2.9901991014046736
7.833333333333333 2.9840098840476665
8.0 2.977777114685083
8.166666666666666 2.971550013753528
8.333333333333334 2.965358128712488
8.5 2.9591967130721804
8.666666666666666 2.953061035674492
8.833333333333334 2.946978307405987
9.0 2.9409553734848215
9.166666666666666 2.9350064865073247
9.333333333333334 2.9290926593681506
9.5 2.923220597400397
9.666666666666666 2.9173789234203498
9.833333333333334 2.9115677871873933
10.0 2.9057470543003676
10.166666666666666 2.899926770209039
10.333333333333334 2.8940779981801215
10.5 2.888237235091332
10.666666666666666 2.882351621496314
10.833333333333334 2.8764584969468787
11.0 2.870551884669999
11.166666666666666 2.8646765214385206
11.333333333333334 2.858817265338844
11.5 2.852992062903755
11.666666666666666 2.847150360371963
11.833333333333334 2.841336755461768
12.0 2.8355242424933333
12.166666666666666 2.829730686031566
12.333333333333334 2.8239290489747244
12.5 2.8181308585241753
12.666666666666666 2.8123567204831406
12.833333333333334 2.806576387028772
13.0 2.8007583649344006
13.166666666666666 2.7949386370546403
13.333333333333334 2.789144966701478
13.5 2.7834108264908504
13.666666666666666 2.7776962345890714
13.833333333333334 2.772027796525853
14.0 2.766348949308232
14.166666666666666 2.7606711391653835
14.333333333333334 2.7549524450058405
14.5 2.7492193685860835
14.666666666666666 2.743506933324067
14.833333333333334 2.737863990668437
15.0 2.732397017364325
15.166666666666666 2.7271320030299577
15.333333333333334 2.722047530719423
15.5 2.717135918936334
15.666666666666666 2.7124061347336412
15.833333333333334 2.707834738504131
16.0 2.70338158248187
16.166666666666668 2.699026120757344
16.333333333333332 2.69474316003132
16.5 2.6904649394125397
16.666666666666668 2.6861299517143524
16.833333333333332 2.68178466123424
17.0 2.6774284761039233
17.166666666666668 2.6730732772540367
17.333333333333332 2.6687183899666267
17.5 2.66434966440068
17.666666666666668 2.6599535989666028
17.833333333333332 2.655565148248158
18.0 2.6511959694514253
18.166666666666668 2.6468464202323894
18.333333333333332 2.642512183171584
18.5 2.6381955261346337
18.666666666666668 2.633876222204544
18.833333333333332 2.6295818573715874
19.0 2.6252953612623897
19.166666666666668 2.6210160528043454
19.333333333333332 2.6167371892209106
19.5 2.6125025139937854
19.666666666666668 2.6083189489095604
19.833333333333332 2.6041930723508897
20.0 2.600112713605653
20.166666666666668 2.5960489834658436
20.333333333333332 2.5919671814747614
20.5 2.5878638855522778
20.666666666666668 2.583739637518607
20.833333333333332 2.579590051823685
21.0 2.575431097031313
21.166666666666668 2.5712416036500727
21.333333333333332 2.5670250173908777
21.5 2.562828183232216
21.666666666666668 2.5586767612723444
21.833333333333332 2.5545665659713968
22.0 2.55044635391826
22.166666666666668 2.546353617697696
22.333333333333332 2.5423364679902263
22.5 2.5383501072936596
22.666666666666668 2.534384063243112
22.833333333333332 2.530456346168754
23.0 2.526563934687474
23.166666666666668 2.522682617939043
23.333333333333332 2.5187884727848657
23.5 2.514866942246658
23.666666666666668 2.510885978714551
23.833333333333332 2.506883853480755
24.0 2.502854012335209
24.166666666666668 2.498816589630322
24.333333333333332 2.494751681195112
24.5 2.4907075790969175
24.666666666666668 2.4866998055193026
24.833333333333332 2.482736476906336
25.0 2.4788059900550414
25.166666666666668 2.4748846374482008
25.333333333333332 2.470971934621873
25.5 2.4670712246736213
25.666666666666668 2.463184275273744
25.833333333333332 2.459315519158351
26.0 2.4554486477157047
26.166666666666668 2.451552578878832
26.333333333333332 2.4476405584939305
26.5 2.443729907586606
26.666666666666668 2.439836074938993
26.833333333333332 2.4359759642409826
27.0 2.4321437981166305
27.166666666666668 2.4283467915519035
27.333333333333332 2.424528571211383
27.5 2.420658610388018
27.666666666666668 2.4167390159860505
27.833333333333332 2.4127919678152927
28.0 2.4088658882555865
28.166666666666668 2.40502277868711
28.333333333333332 2.401320923027981
28.5 2.3977619745582497
28.666666666666668 2.3943414464159876
28.833333333333332 2.3910670644245196
29.0 2.387922706696945
29.166666666666668 2.3848917141028445
29.333333333333332 2.3819529355405757
29.5 2.37907765764144
29.666666666666668 2.376191625467672
29.833333333333332 2.3732890101181523
30.0 2.3703602988517893
30.166666666666668 2.3674082465852093
30.333333333333332 2.364474062219368
30.5 2.36154147121858
30.666666666666668 2.358597541902578
30.833333333333332 2.355657419103704
31.0 2.3527460179197535
31.166666666666668 2.3498662644223858
31.333333333333332 2.347007127936048
31.5 2.3441627552682913
31.666666666666668 2.3413057329384657
31.833333333333332 2.3384209483136655
32.0 2.335513444157099
32.166666666666664 2.3325973368389374
32.333333333333336 2.329686154395945
32.5 2.3267724962726515
32.666666666666664 2.3238392863642408
32.833333333333336 2.3209241109953105
33.0 2.3180332292186203
33.166666666666664 2.3151841087130363
33.333333333333336 2.3123727340453293
33.5 2.3095662502456316
33.666666666666664 2.306751156709969
33.833333333333336 2.303943868534658
34.0 2.3011059260958002
34.166666666666664 2.298236489465563
34.333333333333336 2.295353228226081
34.5 2.2924306108408974
34.666666666666664 2.289478773160273
34.833333333333336 2.2865632487594802
35.0 2.2836716213327146
35.166666666666664 2.280805563529052
35.333333333333336 2.2779677128120577
35.5 2.275162190162279
35.666666666666664 2.2723885809703144
35.833333333333336 2.269648675097628
36.0 2.2669338304504625
36.166666666666664 2.2642496389955067
36.333333333333336 2.2615686399362436
36.5 2.2588751362312998
36.666666666666664 2.256169971625586
36.833333333333336 2.2534391868887336
37.0 2.25065516768863
37.166666666666664 2.2478450722938774
37.333333333333336 2.2450114800758656
37.5 2.2421744923852622
37.666666666666664 2.23935194196161
37.833333333333336 2.2365752050673335
38.0 2.2338188368483243
38.166666666666664 2.2310848934823975
38.333333333333336 2.228382563167934
38.5 2.225703197841508
38.666666666666664 2.2230015312642535
38.833333333333336 2.220281097690799
39.0 2.2175491608086184
39.166666666666664 2.2148033767167763
39.333333333333336 2.212053982086736
39.5 2.2092899617208057
39.666666666666664 2.2065193926348328
39.833333333333336 2.2037506587148017
40.0 2.2009920621093744
40.166666666666664 2.198256224764389
40.333333333333336 2.1955451750483816
40.5 2.1928777671797346
40.666666666666664 2.1902464794734984
40.833333333333336 2.1876277257066716
41.0 2.184964862005806
41.166666666666664 2.1822725431339847
41.333333333333336 2.1795896474837027
41.5 2.176929216027278
41.666666666666664 2.1743227608789555
41.833333333333336 2.1717803940443168
42.0 2.169297130772539
42.166666666666664 2.1668759329964598
42.333333333333336 2.164526148973886
42.5 2.1622215161622016
42.666666666666664 2.1599243746177073
42.833333333333336 2.157633243829442
43.0 2.155307869949278
43.166666666666664 2.152944403889441
43.333333333333336 2.1505369516038764
43.5 2.1481072227969142
43.666666666666664 2.145684779302747
43.833333333333336 2.1432781556355267
44.0 2.1409006593534095
44.166666666666664 2.1385500484924527
44.333333333333336 2.1362073394694985
44.5 2.133876045418875
44.666666666666664 2.1315601969292963
44.833333333333336 2.129263600525056
45.0 2.1269636106766048
45.166666666666664 2.124651568856867
45.333333333333336 2.1223418713347146
45.5 2.1200336632334893
45.666666666666664 2.1177201302589745
45.833333333333336 2.115401549683847
46.0 2.113090628948966
46.166666666666664 2.1108124445738197
46.333333333333336 2.1085419382728867
46.5 2.1062851725883993
46.666666666666664 2.104034284661932
46.833333333333336 2.101779667588574
47.0 2.099508271298464
47.166666666666664 2.0972195493044397
47.333333333333336 2.094942983359509
47.5 2.0926921175449853
47.666666666666664 2.0904225328700408
47.833333333333336 2.088126488443374
48.0 2.0858416431240756
48.166666666666664 2.0835920363115443
48.333333333333336 2.0813876387585917
48.5 2.07923246698835
48.666666666666664 2.077102245436344
48.833333333333336 2.0749829538465905
49.0 2.072866032068541
49.166666666666664 2.0707594808026184
49.333333333333336 2.068656118846039
49.5 2.0665616023554643
49.666666666666664 2.0644593003405407
49.833333333333336 2.062335984047628
50.0 2.060181252214726
99.98333333333333 1.3615656700617633
99.98333333333333 1.3615656700617633


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobin4_50.csv <==
0.0 3.2251684992818364
0.16666666666666666 3.225166943896693
0.3333333333333333 3.2251669690969695
0.5 3.225167744235994
0.6666666666666666 3.225168555690938
0.8333333333333334 3.225169188314965
1.0 3.2251696316262075
1.1666666666666667 3.2251345342037574
1.3333333333333333 3.2247945446316457
1.5 3.223940506578103
1.6666666666666667 3.2223430505978206
1.8333333333333333 3.2199991480274797
2.0 3.2169554791551156
2.1666666666666665 3.2133310702366114
2.3333333333333335 3.2092197266275297
2.5 3.2047603948894507
2.6666666666666665 3.2000631864866778
2.8333333333333335 3.1952471907235647
3.0 3.1903857540983673
3.1666666666666665 3.185529884015595
3.3333333333333335 3.180683182093363
3.5 3.1758728405653205
3.6666666666666665 3.171099639935152
3.8333333333333335 3.1663391870235977
4.0 3.1615586414869505
4.166666666666667 3.156778613483751
4.333333333333333 3.151995781768347
4.5 3.1472495237601383
4.666666666666667 3.1425220258963473
4.833333333333333 3.137837405227496
5.0 3.1331638814911744
5.166666666666667 3.1285145260200697
5.333333333333333 3.123859357920633
5.5 3.119225205896895
5.666666666666667 3.1145981103839713
5.833333333333333 3.1099755634504285
6.0 3.105356054945776
6.166666666666667 3.100729905423474
6.333333333333333 3.0960773375016424
6.5 3.091438860804485
6.666666666666667 3.0868199559625347
6.833333333333333 3.0822109217550997
7.0 3.077587114265097
7.166666666666667 3.0729667647644963
7.333333333333333 3.0683615511876634
7.5 3.063775135754456
7.666666666666667 3.059202615693478
7.833333333333333 3.0546495725706913
8.0 3.0500999861270897
8.166666666666666 3.04557056832606
8.333333333333334 3.041062484882345
8.5 3.036590099101906
8.666666666666666 3.0321434768769526
8.833333333333334 3.027719850311996
9.0 3.0232801561557348
9.166666666666666 3.018836570871094
9.333333333333334 3.0143766511887002
9.5 3.009892597143119
9.666666666666666 3.0053862962466793
9.833333333333334 3.0008898323981366
10.0 2.996397833882005
10.166666666666666 2.991931262289119
10.333333333333334 2.987473183497026
10.5 2.983038525738015
10.666666666666666 2.978608092707076
10.833333333333334 2.97420515213334
11.0 2.9698048170420805
11.166666666666666 2.9654028104723373
11.333333333333334 2.960984537159917
11.5 2.956568679906045
11.666666666666666 2.9521719257747265
11.833333333333334 2.9478201460871656
12.0 2.9435011540597937
12.166666666666666 2.9392015887035567
12.333333333333334 2.9348958209300307
12.5 2.9305885728690075
12.666666666666666 2.9262744360387027
12.833333333333334 2.921969049938759
13.0 2.9176591658327147
13.166666666666666 2.9133303380696347
13.333333333333334 2.908966381737333
13.5 2.904587337346795
13.666666666666666 2.9001854840869177
13.833333333333334 2.895766181588763
14.0 2.8913208932382513
14.166666666666666 2.8868872496255036
14.333333333333334 2.8824708057680484
14.5 2.878074320377535
14.666666666666666 2.8736783746383243
14.833333333333334 2.869300571744739
15.0 2.8649273889895865
15.166666666666666 2.8605875482998995
15.333333333333334 2.856278255323278
15.5 2.851994613880136
15.666666666666666 2.847704797895884
15.833333333333334 2.8434269687860247
16.0 2.839139377062826
16.166666666666668 2.834862910699537
16.333333333333332 2.830584574337895
16.5 2.82630983746938
16.666666666666668 2.8220195664925316
16.833333333333332 2.8177420150198245
17.0 2.8134663495905126
17.166666666666668 2.8091788571460063
17.333333333333332 2.804848516742641
17.5 2.8005059422455525
17.666666666666668 2.7961177694702655
17.833333333333332 2.7917084136310124
18.0 2.787350142627338
18.166666666666668 2.783098735646984
18.333333333333332 2.77898005918914
18.5 2.7750122911133004
18.666666666666668 2.7712099723637835
18.833333333333332 2.767556775914234
19.0 2.7640040696929202
19.166666666666668 2.760534013982579
19.333333333333332 2.7571484604794887
19.5 2.753856255736786
19.666666666666668 2.7506238127036546
19.833333333333332 2.7473943851739935
20.0 2.7441335801276994
20.166666666666668 2.7408733789800817
20.333333333333332 2.7376244986440206
20.5 2.7343721091803572
20.666666666666668 2.7311016988230694
20.833333333333332 2.7277834401857093
21.0 2.7244391853980297
21.166666666666668 2.721126008129792
21.333333333333332 2.717830079543556
21.5 2.7145693402011597
21.666666666666668 2.711322965336586
21.833333333333332 2.7080895786436603
22.0 2.7048857261238886
22.166666666666668 2.7017067671652177
22.333333333333332 2.698545452918652
22.5 2.695413693395188
22.666666666666668 2.6922696761341114
22.833333333333332 2.6890872940559016
23.0 2.6858733567486275
23.166666666666668 2.6826694755292855
23.333333333333332 2.679487106386365
23.5 2.676304325414734
23.666666666666668 2.6731135226056337
23.833333333333332 2.669915722773733
24.0 2.6667364524667008
24.166666666666668 2.6635704604202544
24.333333333333332 2.660423317641375
24.5 2.6572889500071057
24.666666666666668 2.654168058701445
24.833333333333332 2.6510691286161796
25.0 2.647986548602657
25.166666666666668 2.644923126354191
25.333333333333332 2.641859060266436
25.5 2.6387907638754253
25.666666666666668 2.635707750100511
25.833333333333332 2.6325892155731117
26.0 2.629461601743831
26.166666666666668 2.626351602725325
26.333333333333332 2.623247967255405
26.5 2.6201298654854246
26.666666666666668 2.6169983520212625
26.833333333333332 2.6138809347742367
27.0 2.610783400800848
27.166666666666668 2.6077143540480954
27.333333333333332 2.604659887804599
27.5 2.601591846001821
27.666666666666668 2.5985018681865246
27.833333333333332 2.5953999831847128
28.0 2.5922955367280682
28.166666666666668 2.58919659345587
28.333333333333332 2.5861125181115616
28.5 2.5830769785914254
28.666666666666668 2.580081176339893
28.833333333333332 2.5771133167553852
29.0 2.5741708559729517
29.166666666666668 2.571251282037642
29.333333333333332 2.568323518152677
29.5 2.565378559225671
29.666666666666668 2.5623965766515204
29.833333333333332 2.559383811692309
30.0 2.556343023206527
30.166666666666668 2.553296725466865
30.333333333333332 2.550261909877032
30.5 2.54723220835253
30.666666666666668 2.5441996137883036
30.833333333333332 2.5411829468750704
31.0 2.5382006647986044
31.166666666666668 2.535237637507433
31.333333333333332 2.532286736597786
31.5 2.529357270275248
31.666666666666668 2.526419530944632
31.833333333333332 2.523477182212815
32.0 2.5205206662593294
32.166666666666664 2.5175455733071774
32.333333333333336 2.514565750357978
32.5 2.511592434293878
32.666666666666664 2.5086094287679512
32.833333333333336 2.505623551905457
33.0 2.5026267040962598
33.166666666666664 2.499655374846061
33.333333333333336 2.4967098727273527
33.5 2.4937959359127273
33.666666666666664 2.4908851063479904
33.833333333333336 2.48797106511056
34.0 2.4850279228549783
34.166666666666664 2.4820490966829944
34.333333333333336 2.4790433030923777
34.5 2.4760127749763563
34.666666666666664 2.4729969337121873
34.833333333333336 2.4700659865909813
35.0 2.467247614859958
35.166666666666664 2.4645300239941563
35.333333333333336 2.461937975146067
35.5 2.4594551926286434
35.666666666666664 2.4570441820928806
35.833333333333336 2.4546929762615934
36.0 2.4524013107940905
36.166666666666664 2.450164804991125
36.333333333333336 2.447954142472808
36.5 2.445761375159612
36.666666666666664 2.4435685759429955
36.833333333333336 2.441381384966763
37.0 2.439206895487019
37.166666666666664 2.4370120832550204
37.333333333333336 2.4347994770190695
37.5 2.4325630322318252
37.666666666666664 2.4302897819524905
37.833333333333336 2.428031514422243
38.0 2.425765892528962
38.166666666666664 2.423501716049797
38.333333333333336 2.4212554027211604
38.5 2.4190209052727383
38.666666666666664 2.4167887262166623
38.833333333333336 2.41457372517954
39.0 2.412392276946188
39.166666666666664 2.4102445712993896
39.333333333333336 2.408104258308437
39.5 2.405960881396321
39.666666666666664 2.4038016826964212
39.833333333333336 2.401632425102781
40.0 2.399455539810754
40.166666666666664 2.3972804240567456
40.333333333333336 2.3951122021659415
40.5 2.392964014860454
40.666666666666664 2.3908476309227624
40.833333333333336 2.3887523220027775
41.0 2.386651387088235
41.166666666666664 2.3845531497473242
41.333333333333336 2.3824467927584037
41.5 2.3803349378373277
41.666666666666664 2.378218346571527
41.833333333333336 2.376101745249585
42.0 2.373989900376936
42.166666666666664 2.371863838792515
42.333333333333336 2.369708697676247
42.5 2.3675570640226065
42.666666666666664 2.3654191511489704
42.833333333333336 2.363305129908287
43.0 2.361201255165327
43.166666666666664 2.359063303813474
43.333333333333336 2.3569188143881665
43.5 2.3547990726160357
43.666666666666664 2.3526857307178903
43.833333333333336 2.350597737364355
44.0 2.3485045997676917
44.166666666666664 2.346391019228021
44.333333333333336 2.344265298800674
44.5 2.342133468018582
44.666666666666664 2.3400121793081183
44.833333333333336 2.3379176730316713
45.0 2.335846886214454
45.166666666666664 2.3338008636234933
45.333333333333336 2.331754685978658
45.5 2.3297280260394775
45.666666666666664 2.3277253072997675
45.833333333333336 2.325731596280264
46.0 2.323723880574459
46.166666666666664 2.321685990331697
46.333333333333336 2.3196138021323778
46.5 2.31752435081555
46.666666666666664 2.3154365879218957
46.833333333333336 2.3133360353981205
47.0 2.3112095842371185
47.166666666666664 2.309097131214527
47.333333333333336 2.3070147552791105
47.5 2.304952195919761
47.666666666666664 2.302911493988228
47.833333333333336 2.3008778553190026
48.0 2.2988401179589038
48.166666666666664 2.2968332699847793
48.333333333333336 2.294827342067545
48.5 2.292792358787253
48.666666666666664 2.290721546579857
48.833333333333336 2.2886519450365848
49.0 2.286596688138507
49.166666666666664 2.284559022687597
49.333333333333336 2.282537985971635
49.5 2.2805238257319314
49.666666666666664 2.2784878983238457
49.833333333333336 2.276458144340721
50.0 2.2744436715785037
99.98333333333333 1.8452685214668814
99.98333333333333 1.8452685214668814


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobin5_10.csv <==
0.0 3.053290434762907
0.16666666666666666 3.053288606887668
0.3333333333333333 3.0532887115464655
0.5 3.0532895953212313
0.6666666666666666 3.053290497145306
0.8333333333333334 3.053291194741754
1.0 3.0532916818802587
1.1666666666666667 3.05151035481852
1.3333333333333333 3.034104687648458
1.5 2.990779367026435
1.6666666666666667 2.91767239360519
1.8333333333333333 2.81887982708188
2.0 2.701055907918191
2.1666666666666665 2.569251312769739
2.3333333333333335 2.4263839109790615
2.5 2.2740824910482353
2.6666666666666665 2.1148557718109404
2.8333333333333335 1.95123393535014
3.0 1.786088117319502
3.1666666666666665 1.6211577498065948
3.3333333333333335 1.4584761933017711
3.5 1.2991214119547287
3.6666666666666665 1.1450762183678869
3.8333333333333335 0.997489842498109
4.0 0.8582254214308788
4.166666666666667 0.7281872912869819
4.333333333333333 0.608513477576729
4.5 0.4995566302904692
4.666666666666667 0.40196612810234283
4.833333333333333 0.3167645068448327
5.0 0.24927886646941239
5.166666666666667 0.20096478926426292
5.333333333333333 0.16770748580155243
5.5 0.1455883617870941
5.666666666666667 0.1319419561476084
5.833333333333333 0.12519944581797549
6.0 0.12350414960000028
6.166666666666667 0.12428063121727996
6.333333333333333 0.12574521402727223
6.5 0.1266788592203204
6.666666666666667 0.12654529613485352
6.833333333333333 0.12497311103684318
7.0 0.12190045113566489
7.166666666666667 0.1172115681068053
7.333333333333333 0.11122925777920546
7.5 0.10413659030254281
7.666666666666667 0.0963240569936371
7.833333333333333 0.08796305555593878
8.0 0.07938673066543737
8.166666666666666 0.07074540696268923
8.333333333333334 0.062260134573457714
8.5 0.05406117454623522
8.666666666666666 0.04623246768050043
8.833333333333334 0.03882044187531153
9.0 0.03201178043766356
9.166666666666666 0.02636071226961783
9.333333333333334 0.021524547646772734
9.5 0.019337478007201904
9.666666666666666 0.017671380852522817
9.833333333333334 0.01718795353474121
10.0 0.016823476216528483
10.166666666666666 0.016788071768476045
10.333333333333334 0.01676123624471019
10.5 0.01674862947346211
10.666666666666666 0.01673457180022567
10.666666666666666 0.01673457180022567
49.833333333333336 0.01673457180022567


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobin5_20.csv <==
0.0 3.158411776826051
0.16666666666666666 3.158426369021802
0.3333333333333333 3.158418835946785
0.5 3.1584142047267663
0.6666666666666666 3.158411627712936
0.8333333333333334 3.1584101516474337
1.0 3.158409282842993
1.1666666666666667 3.1575942765423535
1.3333333333333333 3.149627804262614
1.5 3.1293463428619526
1.6666666666666667 3.0913512361887725
1.8333333333333333 3.0356714186814213
2.0 2.9658244055793004
2.1666666666666665 2.8866036304041884
2.3333333333333335 2.8016395155025102
2.5 2.7129911955639323
2.6666666666666665 2.6219791834523662
2.8333333333333335 2.5300128490492955
3.0 2.4386100550362433
3.1666666666666665 2.348734252113998
3.3333333333333335 2.261065085011854
3.5 2.1759922973360197
3.6666666666666665 2.0935577569418653
3.8333333333333335 2.0136634817434995
4.0 1.9359686901372992
4.166666666666667 1.8603569480499145
4.333333333333333 1.7862282255836996
4.5 1.7132883820260814
4.666666666666667 1.6411675000764108
4.833333333333333 1.569999943982155
5.0 1.4992074958862853
5.166666666666667 1.428644890295529
5.333333333333333 1.3581094113079253
5.5 1.2879306934068682
5.666666666666667 1.2179762984153943
5.833333333333333 1.148389233540661
6.0 1.0791916735629243
6.166666666666667 1.0107224605736458
6.333333333333333 0.9430191598004894
6.5 0.8762071534108398
6.666666666666667 0.8106094314096631
6.833333333333333 0.7466752509405189
7.0 0.6847194173553743
7.166666666666667 0.6248426007000164
7.333333333333333 0.5673929347760934
7.5 0.5126925677720051
7.666666666666667 0.4611558533045728
7.833333333333333 0.4128421641320193
8.0 0.3679435837747352
8.166666666666666 0.32649885870786005
8.333333333333334 0.2887664068304033
8.5 0.25469341954502606
8.666666666666666 0.2243094687948014
8.833333333333334 0.1973240675022908
9.0 0.17365484721101015
9.166666666666666 0.152988742310801
9.333333333333334 0.13518196599354282
9.5 0.11986583158821511
9.666666666666666 0.10686866083672694
9.833333333333334 0.09586981458463274
10.0 0.08655180812245253
10.166666666666666 0.07860807443174352
10.333333333333334 0.07185970867162601
10.5 0.06592886329330819
10.666666666666666 0.06073833047253916
10.833333333333334 0.05603447412777922
11.0 0.05182571645981636
11.166666666666666 0.047918844922326245
11.333333333333334 0.0442698389557383
11.5 0.040788450090602384
11.666666666666666 0.03750607680683476
11.833333333333334 0.03431783486162905
12.0 0.03130026533450831
12.166666666666666 0.02847135030876036
12.333333333333334 0.025830487250850645
12.5 0.023482538601093558
12.666666666666666 0.021284549576765566
12.833333333333334 0.01940133724912995
13.0 0.017692579741132818
13.166666666666666 0.016390773096746074
13.333333333333334 0.015228674832454221
13.5 0.014478454914720544
13.666666666666666 0.013790554043998973
13.833333333333334 0.013335389411324634
14.0 0.01294061995239314
14.166666666666666 0.012708260420296423
14.333333333333334 0.012499199602254794
14.5 0.012396776202444353
14.666666666666666 0.01231195654613615
14.833333333333334 0.012258250636887756
15.0 0.012208878832953376
15.166666666666666 0.012195493321603263
15.333333333333334 0.012180548152061838
15.5 0.012172915132654737
15.666666666666666 0.01216467674639438
15.833333333333334 0.012155854790185631
16.0 0.012148762362707483
16.166666666666668 0.0121401104220712
16.333333333333332 0.012132529876938879
16.333333333333332 0.012132529876938879
49.833333333333336 0.012132529876938879


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobin5_30.csv <==
0.0 3.2210324438118527
0.16666666666666666 3.22104784089741
0.3333333333333333 3.2210399477422635
0.5 3.221035041002878
0.6666666666666666 3.221032283586258
0.8333333333333334 3.221030692228866
1.0 3.2210297505082672
1.1666666666666667 3.2205345382167505
1.3333333333333333 3.2156525882159896
1.5 3.2031336576310876
1.6666666666666667 3.1795954079774953
1.8333333333333333 3.144935387310914
2.0 3.099796028601845
2.1666666666666665 3.0463879542911565
2.3333333333333335 2.9870596948249277
2.5 2.9241536353362103
2.6666666666666665 2.859672803310015
2.8333333333333335 2.7951893459802863
3.0 2.7316550484582836
3.1666666666666665 2.6697903020267524
3.3333333333333335 2.6101143340086885
3.5 2.5530582794215326
3.6666666666666665 2.498745816484321
3.8333333333333335 2.447274065149735
4.0 2.3982345047600484
4.166666666666667 2.3515069604446306
4.333333333333333 2.3067988781423354
4.5 2.264057379063788
4.666666666666667 2.2228787589138985
4.833333333333333 2.183194960729103
5.0 2.1444193388322814
5.166666666666667 2.106477915014333
5.333333333333333 2.0690622433001638
5.5 2.0323093875615315
5.666666666666667 1.995907238590817
5.833333333333333 1.9599136390797043
6.0 1.9238893046936227
6.166666666666667 1.8879070186727223
6.333333333333333 1.8517964242781368
6.5 1.8158936777251347
6.666666666666667 1.7799336937947907
6.833333333333333 1.7440253685946892
7.0 1.7077545016727236
7.166666666666667 1.671215337737173
7.333333333333333 1.6343236742870146
7.5 1.5974397132782887
7.666666666666667 1.5603369800563718
7.833333333333333 1.52303433640062
8.0 1.4850857749923059
8.166666666666666 1.446659346545816
8.333333333333334 1.407765160730724
8.5 1.3688167691844055
8.666666666666666 1.3297961765320567
8.833333333333334 1.2908084583956694
9.0 1.2514723093151194
9.166666666666666 1.211848242267601
9.333333333333334 1.1719383718790954
9.5 1.132156403058664
9.666666666666666 1.0924712335930238
9.833333333333334 1.0529991052776821
10.0 1.0134898251649125
10.166666666666666 0.9739536339242124
10.333333333333334 0.9344787070286921
10.5 0.8954146231104716
10.666666666666666 0.8568516164425265
10.833333333333334 0.818875512795172
11.0 0.7812738262378143
11.166666666666666 0.7441066447139033
11.333333333333334 0.7075970227133045
11.5 0.6721023242645632
11.666666666666666 0.6377868482563682
11.833333333333334 0.6046614414690902
12.0 0.5725856517184493
12.166666666666666 0.5414962761822302
12.333333333333334 0.5114678986196783
12.5 0.4826603366341733
12.666666666666666 0.4551651125326083
12.833333333333334 0.42893323861577953
13.0 0.4038084140584909
13.166666666666666 0.3797127016075204
13.333333333333334 0.3566363778337099
13.5 0.3346288797634558
13.666666666666666 0.3137380969540566
13.833333333333334 0.29387877421904124
14.0 0.2750180025726892
14.166666666666666 0.2570335476741013
14.333333333333334 0.2399216314387709
14.5 0.2236630376860049
14.666666666666666 0.20825745396003928
14.833333333333334 0.19364829653474666
15.0 0.17977936901410335
15.166666666666666 0.1665309427436445
15.333333333333334 0.15393648869217869
15.5 0.14201264518396492
15.666666666666666 0.13075136445234722
15.833333333333334 0.12011069965717419
16.0 0.11011613683824859
16.166666666666668 0.10075031792959335
16.333333333333332 0.09205596588403314
16.5 0.08395006561958415
16.666666666666668 0.07644588518750797
16.833333333333332 0.0694766636898129
17.0 0.0630366256584602
17.166666666666668 0.057113860918972414
17.333333333333332 0.05174080727806567
17.5 0.04692389482314362
17.666666666666668 0.042578158479146144
17.833333333333332 0.038733916509376756
18.0 0.0352738566841678
18.166666666666668 0.03212318708825546
18.333333333333332 0.02929314895652332
18.5 0.026817771955468146
18.666666666666668 0.02460189533179036
18.833333333333332 0.022686388765883664
19.0 0.020948972688291587
19.166666666666668 0.019380537111274812
19.333333333333332 0.017973026273916594
19.5 0.016767622956555032
19.666666666666668 0.015711653309204873
19.833333333333332 0.014826357615539555
20.0 0.01402921355132456
20.166666666666668 0.01336749722174523
20.333333333333332 0.012757156553937245
20.5 0.01225242065077084
20.666666666666668 0.011808852211255902
20.833333333333332 0.011450335449437679
21.0 0.011123820728302848
21.166666666666668 0.010857756952744707
21.333333333333332 0.010599426187076346
21.5 0.010390798044187386
21.666666666666668 0.01020079718481819
21.833333333333332 0.010057248833277233
22.0 0.009914089786031999
22.166666666666668 0.009776643330196339
22.333333333333332 0.00965532707905121
22.5 0.009559563741767533
22.666666666666668 0.009473202135111028
22.833333333333332 0.009404750029000833
23.0 0.00934088446681663
23.166666666666668 0.009293372133421745
23.333333333333332 0.009255328763754426
23.5 0.009222692051869086
23.666666666666668 0.009190973375924304
23.833333333333332 0.009163041607041286
24.0 0.009140262212262098
24.166666666666668 0.009118376039813338
24.333333333333332 0.00909774138832812
24.5 0.009080034067699711
24.666666666666668 0.009067589989116644
24.833333333333332 0.009058926935786152
25.0 0.009048452573237374
25.166666666666668 0.009039163559544693
25.333333333333332 0.009028759634924164
25.5 0.00901880076298064
25.666666666666668 0.009012163536703489
25.833333333333332 0.009005300096007291
26.0 0.008997711208908517
26.166666666666668 0.00899283255823505
26.333333333333332 0.008987810261195198
26.5 0.008984728352004272
26.666666666666668 0.008981088904655463
26.666666666666668 0.008981088904655463
49.833333333333336 0.008981088904655463


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobin5_40.csv <==
0.0 3.2143305771908475
0.16666666666666666 3.2143347613208695
0.3333333333333333 3.2143321070716446
0.5 3.2143309580077255
0.6666666666666666 3.2143305601805086
0.8333333333333334 3.214330438968073
1.0 3.2143304127109067
1.1666666666666667 3.213966975658265
1.3333333333333333 3.210428572604626
1.5 3.2014838839769584
1.6666666666666667 3.1848112068850294
1.8333333333333333 3.1602345108735834
2.0 3.1281195337836287
2.1666666666666665 3.08998831881025
2.3333333333333335 3.046928755839157
2.5 3.000337636752559
2.6666666666666665 2.951296059569112
2.8333333333333335 2.901134023923725
3.0 2.850988166326534
3.1666666666666665 2.8018485056313884
3.3333333333333335 2.754472143026655
3.5 2.7093647668527954
3.6666666666666665 2.6666156391400406
3.8333333333333335 2.626381578106946
4.0 2.5883816261198085
4.166666666666667 2.552447251596226
4.333333333333333 2.518046524456685
4.5 2.4850751829280844
4.666666666666667 2.4535386162026103
4.833333333333333 2.4237840860762963
5.0 2.395783661647084
5.166666666666667 2.369462993540322
5.333333333333333 2.344350028800871
5.5 2.320376995604799
5.666666666666667 2.2971621143618726
5.833333333333333 2.274617905798777
6.0 2.2523496880931058
6.166666666666667 2.2304395039910188
6.333333333333333 2.208949133420347
6.5 2.1882905387229203
6.666666666666667 2.168500071869374
6.833333333333333 2.1496669470234253
7.0 2.1314473030835117
7.166666666666667 2.1138428194996224
7.333333333333333 2.0965542792157565
7.5 2.0795783740440856
7.666666666666667 2.062590765547272
7.833333333333333 2.045659656250618
8.0 2.028785346040244
8.166666666666666 2.0123063396147933
8.333333333333334 1.9961401970882207
8.5 1.9803481037601
8.666666666666666 1.9646431289160735
8.833333333333334 1.9491035287423508
9.0 1.9334693277705888
9.166666666666666 1.9177859506300856
9.333333333333334 1.9017693207366968
9.5 1.8855310267313294
9.666666666666666 1.869058554515318
9.833333333333334 1.8526896915134616
10.0 1.8363614569991205
10.166666666666666 1.82011596593432
10.333333333333334 1.8036411466658697
10.5 1.787016215776651
10.666666666666666 1.7700833786208436
10.833333333333334 1.7528967145159629
11.0 1.7352378281022502
11.166666666666666 1.717265440051454
11.333333333333334 1.6990005397246082
11.5 1.6807823304106975
11.666666666666666 1.6626106641292577
11.833333333333334 1.6445249726631141
12.0 1.626257534720895
12.166666666666666 1.6078950530261553
12.333333333333334 1.5892551286684968
12.5 1.57040573496979
12.666666666666666 1.5511876897774157
12.833333333333334 1.5317437435578132
13.0 1.5120830256043614
13.166666666666666 1.4924907193330619
13.333333333333334 1.4729965224390624
13.5 1.4536022235316424
13.666666666666666 1.4341160050390138
13.833333333333334 1.4145600320446605
14.0 1.3948172898249527
14.166666666666666 1.3750344616497372
14.333333333333334 1.3550606029699332
14.5 1.3349204111554474
14.666666666666666 1.314628880869146
14.833333333333334 1.294433121866317
15.0 1.2743457769500288
15.166666666666666 1.2543776992809643
15.333333333333334 1.2343493908048617
15.5 1.2143036966406653
15.666666666666666 1.194157261916682
15.833333333333334 1.1740283228424786
16.0 1.1538238146978537
16.166666666666668 1.133565050795086
16.333333333333332 1.113289139514496
16.5 1.0932516798799492
16.666666666666668 1.0734520875662683
16.833333333333332 1.0538333985602448
17.0 1.0342274409928174
17.166666666666668 1.0146339711012768
17.333333333333332 0.9950011661704066
17.5 0.9753989710837384
17.666666666666668 0.9557871435004501
17.833333333333332 0.9362565203539223
18.0 0.9168762130597149
18.166666666666668 0.8978311426428206
18.333333333333332 0.8791360341842528
18.5 0.8607345326159384
18.666666666666668 0.8424747336591237
18.833333333333332 0.8243148313179219
19.0 0.8061869652002263
19.166666666666668 0.788137570594883
19.333333333333332 0.7701023562569588
19.5 0.7521454255183849
19.666666666666668 0.7343326966960455
19.833333333333332 0.716816072115443
20.0 0.6996500281499771
20.166666666666668 0.6828187428940868
20.333333333333332 0.6661973990683955
20.5 0.6497806019904667
20.666666666666668 0.6335057731838437
20.833333333333332 0.6173694602891548
21.0 0.6012721297669718
21.166666666666668 0.585249970555961
21.333333333333332 0.5693472689106106
21.5 0.5536739259173105
21.666666666666668 0.5382916430480327
21.833333333333332 0.5232030877270792
22.0 0.508375688255395
22.166666666666668 0.4938379655352637
22.333333333333332 0.47953155268092407
22.5 0.46540717447344054
22.666666666666668 0.4513592827608014
22.833333333333332 0.4374235674252824
23.0 0.4235920404784622
23.166666666666668 0.40998372496249413
23.333333333333332 0.3966621510816272
23.5 0.3836620188661544
23.666666666666668 0.3709308320380107
23.833333333333332 0.35848295727448076
24.0 0.3462850851430331
24.166666666666668 0.3343490409685561
24.333333333333332 0.32261546096082316
24.5 0.31109777013234735
24.666666666666668 0.2997884512029045
24.833333333333332 0.28876187074404863
25.0 0.27806260792751314
25.166666666666668 0.2676861840932099
25.333333333333332 0.25756972219849805
25.5 0.2477550197011783
25.666666666666668 0.2382289255254647
25.833333333333332 0.22893549437239727
26.0 0.21979772370153267
26.166666666666668 0.21085451177286757
26.333333333333332 0.20216781034465287
26.5 0.1938158202383995
26.666666666666668 0.18579490857072622
26.833333333333332 0.1780895102052267
27.0 0.1706925401078812
27.166666666666668 0.16365878871423012
27.333333333333332 0.15690113595525573
27.5 0.15040597042699386
27.666666666666668 0.14409135670461445
27.833333333333332 0.13797279154037892
28.0 0.13210316935042732
28.166666666666668 0.12654551922380608
28.333333333333332 0.12130738683124799
28.5 0.11634319216027939
28.666666666666668 0.11165776940265824
28.833333333333332 0.10726901350046811
29.0 0.10306708648712044
29.166666666666668 0.09898301699637077
29.333333333333332 0.09500661486061915
29.5 0.09117866638712385
29.666666666666668 0.08755307334020358
29.833333333333332 0.08415525169793261
30.0 0.08093721468830084
30.166666666666668 0.07793044697151752
30.333333333333332 0.07506499067684236
30.5 0.07238741893523752
30.666666666666668 0.0698298181871713
30.833333333333332 0.0673619240175143
31.0 0.0649568626930049
31.166666666666668 0.06263450620885379
31.333333333333332 0.06040378112719793
31.5 0.05832130213103991
31.666666666666668 0.05638895819481601
31.833333333333332 0.054609144278520545
32.0 0.052934873340123915
32.166666666666664 0.051391411608325215
32.333333333333336 0.04991314423778313
32.5 0.04852504077795152
32.666666666666664 0.04719618812345004
32.833333333333336 0.04592931419503061
33.0 0.04474494067520087
33.166666666666664 0.043649124238494375
33.333333333333336 0.042647383382337166
33.5 0.04176429197034201
33.666666666666664 0.040960544055113436
33.833333333333336 0.04022955615068568
34.0 0.03953206046133517
34.166666666666664 0.03886922151364777
34.333333333333336 0.03820287807992414
34.5 0.03755045458621672
34.666666666666664 0.036908266852957734
34.833333333333336 0.03629026888496538
35.0 0.03569970392655108
35.166666666666664 0.03515745541441879
35.333333333333336 0.03463590543762851
35.5 0.034149452512083685
35.666666666666664 0.0336819910310745
35.833333333333336 0.033216697468770096
36.0 0.03276024179958464
36.166666666666664 0.03231251806907608
36.333333333333336 0.03185927472572487
36.5 0.03141719321110929
36.666666666666664 0.030994464034505124
36.833333333333336 0.030601060039697616
37.0 0.030216101301825258
37.166666666666664 0.029853208942077592
37.333333333333336 0.02950415003139964
37.5 0.029164543859098474
37.666666666666664 0.028829327974307206
37.833333333333336 0.02850019335772722
38.0 0.02817050147726763
38.166666666666664 0.027852348324276306
38.333333333333336 0.02754201279770021
38.5 0.027241803833772345
38.666666666666664 0.026941609475167667
38.833333333333336 0.026640198978222656
39.0 0.026346646611050087
39.166666666666664 0.02606281024123177
39.333333333333336 0.025786792669916358
39.5 0.02551962950390771
39.666666666666664 0.025256658114891195
39.833333333333336 0.025011463202307318
40.0 0.024767834507868344
40.166666666666664 0.024524085971049978
40.333333333333336 0.024261872716001883
40.5 0.023991493718768946
40.666666666666664 0.02370963290117327
40.833333333333336 0.023420156024135174
41.0 0.02312853229526766
41.166666666666664 0.022839382512787974
41.333333333333336 0.022565018544096753
41.5 0.022303851095479416
41.666666666666664 0.02205089297893826
41.833333333333336 0.02180385010732253
42.0 0.02154745029090175
42.166666666666664 0.02128432778602648
42.333333333333336 0.021010081215716334
42.5 0.020727570945936993
42.666666666666664 0.020439291946128344
42.833333333333336 0.02015699876009834
43.0 0.0198832956057502
43.166666666666664 0.0196202431566777
43.333333333333336 0.019373095205880573
43.5 0.019135613610926513
43.666666666666664 0.01890310552008993
43.833333333333336 0.018672460232323915
44.0 0.01842664651837515
44.166666666666664 0.018167845819976186
44.333333333333336 0.01790707385135341
44.5 0.017644050960400285
44.666666666666664 0.017388726503702257
44.833333333333336 0.01714092998445333
45.0 0.016906508904899514
45.166666666666664 0.01669568989201983
45.333333333333336 0.01649377526095241
45.5 0.016292900368221053
45.666666666666664 0.016095337507910736
45.833333333333336 0.015893909524190286
46.0 0.01568358896231184
46.166666666666664 0.015469075405999575
46.333333333333336 0.015254711696964296
46.5 0.015030367741055276
46.666666666666664 0.014794592933244376
46.833333333333336 0.01456112592071465
47.0 0.014328472525788134
47.166666666666664 0.014100456614183068
47.333333333333336 0.01387359227004996
47.5 0.013642516482505427
47.666666666666664 0.013411999318390126
47.833333333333336 0.01317665449687969
48.0 0.012941538979011746
48.166666666666664 0.012704695696441826
48.333333333333336 0.012463214320373651
48.5 0.01222374644398272
48.666666666666664 0.011986330216596622
48.833333333333336 0.011759508797459167
49.0 0.01153577094774257
49.166666666666664 0.011310055534776202
49.333333333333336 0.011073414175101734
49.5 0.010833178216738062
49.666666666666664 0.010591984247485033
49.833333333333336 0.010358501862642833
49.833333333333336 0.010358501862642833
49.833333333333336 0.010358501862642833


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobin5_50.csv <==
0.0 3.2255068105661437
0.16666666666666666 3.225509788458188
0.3333333333333333 3.2255076986583617
0.5 3.225506953512304
0.6666666666666666 3.225506808916795
0.8333333333333334 3.22550684532257
1.0 3.225506917153248
1.1666666666666667 3.225237307481063
1.3333333333333333 3.222585442632582
1.5 3.215821567030101
1.6666666666666667 3.2031702664369863
1.8333333333333333 3.184583127719896
2.0 3.1604268425332114
2.1666666666666665 3.131826105753293
2.3333333333333335 3.0995985182556796
2.5 3.0648093815272253
2.6666666666666665 3.0282600993114297
2.8333333333333335 2.9909514479709296
3.0 2.9534980915347497
3.1666666666666665 2.9165069851447223
3.3333333333333335 2.8803487214159196
3.5 2.845192557301771
3.6666666666666665 2.8112576421344855
3.8333333333333335 2.77872982974059
4.0 2.7476772767375968
4.166666666666667 2.7180612212682744
4.333333333333333 2.689726188359875
4.5 2.662573098151349
4.666666666666667 2.6363527028619296
4.833333333333333 2.610880996241911
5.0 2.5858294048098047
5.166666666666667 2.5611720065644215
5.333333333333333 2.5370407688035668
5.5 2.513698506967059
5.666666666666667 2.491264182469582
5.833333333333333 2.469785190220082
6.0 2.4491749312171605
6.166666666666667 2.4294341667847634
6.333333333333333 2.410492653377436
6.5 2.3922969653696913
6.666666666666667 2.3746084589841026
6.833333333333333 2.3573031034981575
7.0 2.340183446068727
7.166666666666667 2.323279407891085
7.333333333333333 2.306669463601492
7.5 2.2905242404397947
7.666666666666667 2.274835393576617
7.833333333333333 2.2596387303975205
8.0 2.2449057793363347
8.166666666666666 2.2307599913951046
8.333333333333334 2.217200232724716
8.5 2.2041866231510823
8.666666666666666 2.1915228839940384
8.833333333333334 2.17909487064711
9.0 2.1667381170538085
9.166666666666666 2.1544995937085005
9.333333333333334 2.142388454330261
9.5 2.1305068570758876
9.666666666666666 2.1188225716599822
9.833333333333334 2.1073610812186305
10.0 2.0961015759525785
10.166666666666666 2.0851482351061428
10.333333333333334 2.0744701119133744
10.5 2.064044010768133
10.666666666666666 2.0537100440682474
10.833333333333334 2.043415758088356
11.0 2.0330811378191163
11.166666666666666 2.0227684606588614
11.333333333333334 2.012500518736701
11.5 2.002382004880336
11.666666666666666 1.9923555095490162
11.833333333333334 1.982435693615738
12.0 1.9725804563864868
12.166666666666666 1.9628827619071636
12.333333333333334 1.9533390561245259
12.5 1.943945244518017
12.666666666666666 1.9345217715855092
12.833333333333334 1.925024024730864
13.0 1.9153602549543167
13.166666666666666 1.9055745802395176
13.333333333333334 1.8956611929888219
13.5 1.885687665344229
13.666666666666666 1.8756281338538232
13.833333333333334 1.8655888666462357
14.0 1.8555865070306696
14.166666666666666 1.845749107103915
14.333333333333334 1.8360523918411527
14.5 1.8264526352130037
14.666666666666666 1.816806670365332
14.833333333333334 1.8070517493133689
15.0 1.7970769162775149
15.166666666666666 1.7869400054307953
15.333333333333334 1.7765947931443355
15.5 1.766118344884333
15.666666666666666 1.7554352020488724
15.833333333333334 1.7446228405085138
16.0 1.7337865063377227
16.166666666666668 1.7230688338386773
16.333333333333332 1.7124555831796988
16.5 1.7019581775930073
16.666666666666668 1.6914784353853654
16.833333333333332 1.680941715745828
17.0 1.670278613539708
17.166666666666668 1.659519787150409
17.333333333333332 1.6486184371084571
17.5 1.6375799389825256
17.666666666666668 1.6263195916721946
17.833333333333332 1.6149235065986796
18.0 1.6034907275869053
18.166666666666668 1.592177363139197
18.333333333333332 1.5809565276336115
18.5 1.569838301111368
18.666666666666668 1.5587397479160379
18.833333333333332 1.5476681927826406
19.0 1.5365697985006368
19.166666666666668 1.5254466164867944
19.333333333333332 1.5142439300538806
19.5 1.5029796565640527
19.666666666666668 1.4916116292870538
19.833333333333332 1.480180268667717
20.0 1.4687289831736012
20.166666666666668 1.4573313722184364
20.333333333333332 1.4459860254902381
20.5 1.4347424695886504
20.666666666666668 1.423557658884663
20.833333333333332 1.412457161800839
21.0 1.4013868318958793
21.166666666666668 1.390369890302335
21.333333333333332 1.3793385320229823
21.5 1.3682688290700422
21.666666666666668 1.3571240826842106
21.833333333333332 1.3459134243987325
22.0 1.3346887429408172
22.166666666666668 1.323537849533236
22.333333333333332 1.3124730025935183
22.5 1.3015309309440897
22.666666666666668 1.2906863426418311
22.833333333333332 1.279980267621781
23.0 1.269340099584509
23.166666666666668 1.2587500433830427
23.333333333333332 1.2481526820769582
23.5 1.2375658643069656
23.666666666666668 1.2269373016446055
23.833333333333332 1.2162718715291148
24.0 1.2055861459228807
24.166666666666668 1.1949644919394173
24.333333333333332 1.1844342218284016
24.5 1.1740755751486094
24.666666666666668 1.163898154459639
24.833333333333332 1.1539024971312113
25.0 1.1440216500160192
25.166666666666668 1.1342659805973592
25.333333333333332 1.1246172410808724
25.5 1.1150753112822156
25.666666666666668 1.1055324202783017
25.833333333333332 1.0959560434296869
26.0 1.0862915855007333
26.166666666666668 1.0765834515620087
26.333333333333332 1.0668325423366198
26.5 1.0570839055288195
26.666666666666668 1.0473585505100858
26.833333333333332 1.0377428407098244
27.0 1.028257410126396
27.166666666666668 1.0188927323365538
27.333333333333332 1.0095890028359482
27.5 1.0003373747884834
27.666666666666668 0.9910469897126881
27.833333333333332 0.9817103124857974
28.0 0.9723307259661574
28.166666666666668 0.9629818614085419
28.333333333333332 0.9536584007798993
28.5 0.9443547930150248
28.666666666666668 0.9350777003613135
28.833333333333332 0.9259018297221988
29.0 0.9168278756693568
29.166666666666668 0.9078653742392646
29.333333333333332 0.8989724813716619
29.5 0.8901155922708461
29.666666666666668 0.8812000487199195
29.833333333333332 0.872235729379228
30.0 0.8632408468155801
30.166666666666668 0.854262636207805
30.333333333333332 0.8453048307165134
30.5 0.8363897804976709
30.666666666666668 0.8275587426930735
30.833333333333332 0.8188720321531435
31.0 0.8103537781559335
31.166666666666668 0.8020142605422451
31.333333333333332 0.7937738918896247
31.5 0.7856090710116871
31.666666666666668 0.7774671628805129
31.833333333333332 0.769349766898686
32.0 0.7612494341258171
32.166666666666664 0.7531334795949393
32.333333333333336 0.7449678223737093
32.5 0.7368073835508246
32.666666666666664 0.7286558848597069
32.833333333333336 0.7206016900667086
33.0 0.712681036640971
33.166666666666664 0.704915529382233
33.333333333333336 0.6972692407416816
33.5 0.6897139458682492
33.666666666666664 0.6821582361242033
33.833333333333336 0.6746091947336317
34.0 0.6670241385640525
34.166666666666664 0.659422133290584
34.333333333333336 0.6517729666610097
34.5 0.6440970060664195
34.666666666666664 0.636418636523747
34.833333333333336 0.6288018137021668
35.0 0.6212555399171075
35.166666666666664 0.6138139233968334
35.333333333333336 0.6064502784563114
35.5 0.5991374252920213
35.666666666666664 0.591821810279262
35.833333333333336 0.5845222681353078
36.0 0.5771905516488288
36.166666666666664 0.5698585574723524
36.333333333333336 0.5625529733402829
36.5 0.5552727081622679
36.666666666666664 0.5480572648939854
36.833333333333336 0.5409376879962695
37.0 0.5339398983465962
37.166666666666664 0.5270902302599201
37.333333333333336 0.5202913948840603
37.5 0.5135135889772576
37.666666666666664 0.5067499881913367
37.833333333333336 0.5000453423258789
38.0 0.4933759013183027
38.166666666666664 0.48676634287257836
38.333333333333336 0.4801869865642759
38.5 0.4736396636403746
38.666666666666664 0.4671273253630909
38.833333333333336 0.46064978380732075
39.0 0.4542351786733471
39.166666666666664 0.44788646194455306
39.333333333333336 0.44157990128877483
39.5 0.43533888418381483
39.666666666666664 0.42913650862550584
39.833333333333336 0.42301830072486885
40.0 0.41696925729885553
40.166666666666664 0.4109861288451374
40.333333333333336 0.405073719727872
40.5 0.3992246391916123
40.666666666666664 0.3934074728339984
40.833333333333336 0.3876125156476323
41.0 0.3818420239844366
41.166666666666664 0.3761345683947362
41.333333333333336 0.37053037295228153
41.5 0.365038226288866
41.666666666666664 0.35964560706802584
41.833333333333336 0.35432732348876145
42.0 0.34903759487877506
42.166666666666664 0.3437813638937751
42.333333333333336 0.3385767921390601
42.5 0.3334621882464371
42.666666666666664 0.32834026243000364
42.833333333333336 0.3231956191334233
43.0 0.3180468002213844
43.166666666666664 0.312911120860374
43.333333333333336 0.3078155482994533
43.5 0.3028409362989075
43.666666666666664 0.29798986532500765
43.833333333333336 0.29325286370399894
44.0 0.28861767163008806
44.166666666666664 0.28409063639679843
44.333333333333336 0.27963230558691743
44.5 0.27527860219349015
44.666666666666664 0.27097633675155297
44.833333333333336 0.2666814925808582
45.0 0.2623587144657971
45.166666666666664 0.2580477748430448
45.333333333333336 0.2537962732079173
45.5 0.24959673716810507
45.666666666666664 0.2454921159740335
45.833333333333336 0.24150223216704636
46.0 0.23760527347739088
46.166666666666664 0.23382039303197272
46.333333333333336 0.2301296147696541
46.5 0.22659420323156246
46.666666666666664 0.22318910997979532
46.833333333333336 0.21987730110599077
47.0 0.21655826835405648
47.166666666666664 0.21326512772487227
47.333333333333336 0.21000881910426442
47.5 0.2068228415935903
47.666666666666664 0.20368613789387294
47.833333333333336 0.20062821931114014
48.0 0.19761962839035113
48.166666666666664 0.19465810465079147
48.333333333333336 0.19178229413833225
48.5 0.18900147279402357
48.666666666666664 0.1862826738184294
48.833333333333336 0.18363234488737645
49.0 0.18099474165270835
49.166666666666664 0.17835423605753223
49.333333333333336 0.17571354358154775
49.5 0.17311148193741638
49.666666666666664 0.1705751365763966
49.833333333333336 0.16811904127256316
49.833333333333336 0.16811904127256316
49.833333333333336 0.16811904127256316


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobinFinal2M5_10.csv <==
0.0 4.037568945473492
0.16666666666666666 4.0376014128765805
0.3333333333333333 4.037583367842392
0.5 4.037571854365888
0.6666666666666666 4.0375646770202245
0.8333333333333334 4.037560177291953
1.0 4.037557345259121
1.1666666666666667 4.036297341528286
1.3333333333333333 4.025032632265068
1.5 3.9969513756321953
1.6666666666666667 3.9432515275594335
1.8333333333333333 3.865543835937715
2.0 3.766622003684357
2.1666666666666665 3.653982271912381
2.3333333333333335 3.5313105345010665
2.5 3.402268262384701
2.6666666666666665 3.2701783046656034
2.8333333333333335 3.1376467842431737
3.0 3.0074519369987107
3.1666666666666665 2.879965782480723
3.3333333333333335 2.7563217853036273
3.5 2.636072444148216
3.6666666666666665 2.519878710104287
3.8333333333333335 2.40649890338891
4.0 2.2965400028810152
4.166666666666667 2.1889395975659163
4.333333333333333 2.084119116825079
4.5 1.9805574664285417
4.666666666666667 1.8789675715031517
4.833333333333333 1.778827778354909
5.0 1.680786814594943
5.166666666666667 1.584089105322577
5.333333333333333 1.4893634169783345
5.5 1.3966864909910834
5.666666666666667 1.3066163592710807
5.833333333333333 1.2187217962429164
6.0 1.1333797622430348
6.166666666666667 1.0509788761531123
6.333333333333333 0.9720218456010471
6.5 0.8963248574154153
6.666666666666667 0.8241586734718072
6.833333333333333 0.7557074239978913
7.0 0.6913585260777964
7.166666666666667 0.6308010625707817
7.333333333333333 0.5742590852096028
7.5 0.5215780828997882
7.666666666666667 0.4730495950651787
7.833333333333333 0.42826522470520556
8.0 0.38737656480608723
8.166666666666666 0.35002059268738783
8.333333333333334 0.31631313358672336
8.5 0.28583101324724214
8.666666666666666 0.2585510192285457
8.833333333333334 0.2340564409899512
9.0 0.2121806325025117
9.166666666666666 0.19257666178290136
9.333333333333334 0.1750838002672528
9.5 0.15942815093547227
9.666666666666666 0.14533468448583992
9.833333333333334 0.13265935316862457
10.0 0.12120763906501184
10.166666666666666 0.11093768756358637
10.333333333333334 0.10158665923467408
10.5 0.09310683626959491
10.666666666666666 0.08532435627655739
10.833333333333334 0.07830596426197989
11.0 0.07184805993702523
11.166666666666666 0.06599212273556773
11.333333333333334 0.06052236391108612
11.5 0.05560295917519927
11.666666666666666 0.05102948384085648
11.833333333333334 0.047021987677869255
12.0 0.04328826441590843
12.166666666666666 0.04007497194245355
12.333333333333334 0.03708760653638632
12.5 0.0345982033505115
12.666666666666666 0.03227485014196902
12.833333333333334 0.030372285941069076
13.0 0.028599973283769464
13.166666666666666 0.02717839547983498
13.333333333333334 0.025846608198500765
13.5 0.024813851928821906
13.666666666666666 0.02385414839244202
13.833333333333334 0.023084530355724046
14.0 0.022369799979557597
14.166666666666666 0.021800943297896096
14.333333333333334 0.021273771225612862
14.5 0.020871520172560252
14.666666666666666 0.020490499818389303
14.833333333333334 0.02019364371613487
15.0 0.019924137748437657
15.166666666666666 0.019698055755908526
15.333333333333334 0.019490716537238956
15.5 0.019324558704367188
15.666666666666666 0.019171819701603317
15.833333333333334 0.019049116538123242
16.0 0.018931545137606514
16.166666666666668 0.018835474732979602
16.333333333333332 0.018748911994126552
16.5 0.018672171026044508
16.666666666666668 0.01860171946763465
16.833333333333332 0.018534842707564822
17.0 0.01847251290506146
17.166666666666668 0.018413963251305704
17.333333333333332 0.01835939913380566
17.5 0.01830662373430667
17.666666666666668 0.01825144639425034
17.833333333333332 0.018204169569459368
18.0 0.0181545332700666
18.166666666666668 0.018105193635306237
18.333333333333332 0.01805193669435352
18.5 0.017998610277808785
18.666666666666668 0.017941395025444017
18.833333333333332 0.01788109505769547
19.0 0.017821193484707832
19.166666666666668 0.017760075013204233
19.333333333333332 0.017699611839543182
19.5 0.017641529120042118
19.666666666666668 0.017584672316625864
19.833333333333332 0.017533091462659273
20.0 0.01748495411103386
20.166666666666668 0.017437629064692303
20.333333333333332 0.017393674668767862
20.5 0.017353616820918065
20.666666666666668 0.01731672748650514
20.833333333333332 0.01728472471739954
21.0 0.017254052422979775
21.166666666666668 0.017224182881611802
21.333333333333332 0.017197456054157716
21.5 0.017173845610558625
21.666666666666668 0.01715746633102278
21.833333333333332 0.017142655100485585
22.0 0.017129408288887624
22.166666666666668 0.017119850275990393
22.333333333333332 0.01711472226778358
22.5 0.017108770734809587
22.666666666666668 0.017103866949793566
22.833333333333332 0.01709848605544641
23.0 0.017093692445033445
23.166666666666668 0.017091892850985654
23.333333333333332 0.017087638251254637
23.5 0.017082889384206077
23.666666666666668 0.01707762773856476
23.833333333333332 0.017073947284761606
24.0 0.017071726779242027
24.166666666666668 0.017068051287394182
24.333333333333332 0.017065621793718684
24.5 0.017062920110715214
24.666666666666668 0.017060037472165276
24.833333333333332 0.01705822634996598
25.0 0.017057443903364024
25.166666666666668 0.01705582465432465
25.333333333333332 0.017052577807679593
25.5 0.01705081716937816
25.666666666666668 0.01705069744191269
25.833333333333332 0.017050513371544992
26.0 0.017048079457042134
26.166666666666668 0.017045746438203044
26.333333333333332 0.017046028367558412
26.5 0.017048147336199453
26.666666666666668 0.017046595829971655
26.833333333333332 0.017045977764558597
27.0 0.017044732865911696
27.166666666666668 0.01704464138497077
27.333333333333332 0.01704410814218968
27.5 0.017043160015922914
27.666666666666668 0.01704360886181705
27.833333333333332 0.01704514220739222
28.0 0.017046751860225945
28.166666666666668 0.017046290678164995
28.333333333333332 0.017045655617272656
28.5 0.01704588121746886
28.666666666666668 0.017048069070713993
28.833333333333332 0.017047803491953263
29.0 0.017045740717811318
29.166666666666668 0.01704668841083695
29.333333333333332 0.017046979384088355
29.5 0.017046154938668706
29.666666666666668 0.017047438003508997
29.833333333333332 0.01704792630290766
30.0 0.017047283794779235
30.166666666666668 0.017046804257317163
30.333333333333332 0.01704565290160286
30.5 0.017045966170512565
30.666666666666668 0.01704704296794248
30.833333333333332 0.017047397775963737
31.0 0.017047830233777542
31.166666666666668 0.017049513411666557
31.333333333333332 0.01704961464937504
31.5 0.01704880813918925
31.666666666666668 0.0170472264538557
31.833333333333332 0.017048096006364297
32.0 0.017047283679824415
32.166666666666664 0.01704560182256402
32.333333333333336 0.01704727795505051
32.5 0.017046916227564834
32.666666666666664 0.017047757425661746
32.833333333333336 0.017047771685725705
33.0 0.01704886263361784
33.166666666666664 0.017049280078764058
33.333333333333336 0.017047735759051
33.5 0.017047278402801003
33.666666666666664 0.01704741765881935
33.833333333333336 0.01704757723664123
34.0 0.017045225728278646
34.166666666666664 0.017046076608362576
34.333333333333336 0.017046738253177908
34.5 0.01704585208307191
34.666666666666664 0.017044919810080248
34.833333333333336 0.017043730093930957
35.0 0.017043575384791624
35.166666666666664 0.01704423859654097
35.333333333333336 0.017045880747435866
35.5 0.017046196847505163
35.666666666666664 0.017045711124574592
35.833333333333336 0.01704585175354904
36.0 0.01704428964617166
36.166666666666664 0.01704450975146093
36.333333333333336 0.0170455408106657
36.5 0.017046047268539595
36.666666666666664 0.01704577255153536
36.833333333333336 0.017046420614174496
37.0 0.017047170162046262
37.166666666666664 0.01704702926334035
37.333333333333336 0.017046272027208677
37.5 0.017044420837036178
37.666666666666664 0.017045646132659954
37.833333333333336 0.01704588775326314
38.0 0.01704478429821488
38.166666666666664 0.01704422094236894
38.333333333333336 0.01704417447033421
38.5 0.017044659135761624
38.666666666666664 0.017046040736094822
38.833333333333336 0.017046674696487345
39.0 0.017045145261406186
39.166666666666664 0.017045150288241658
39.333333333333336 0.01704636500759579
39.5 0.01704729398405335
39.666666666666664 0.0170463223765174
39.833333333333336 0.017045903339734245
40.0 0.01704628254660186
40.166666666666664 0.01704569644146451
40.333333333333336 0.017045951139721238
40.5 0.017045757769948194
40.666666666666664 0.017045197361024934
40.833333333333336 0.017044038127438012
41.0 0.01704342763919861
41.166666666666664 0.01704430465783993
41.333333333333336 0.01704484093444599
41.5 0.01704283906705303
41.666666666666664 0.01704357506142955
41.833333333333336 0.017045620531317873
42.0 0.01704602809203249
42.166666666666664 0.01704463758937153
42.333333333333336 0.01704484411220155
42.5 0.01704603469789699
42.666666666666664 0.017046084136361987
42.833333333333336 0.017046605194982807
43.0 0.017047121900802008
43.166666666666664 0.017046114377775787
43.333333333333336 0.017045443909391146
43.5 0.017045963836759128
43.666666666666664 0.017045281677043177
43.833333333333336 0.017044896456556484
44.0 0.01704644055430645
44.166666666666664 0.017045356377266847
44.333333333333336 0.017046200835982656
44.5 0.01704722725378656
44.666666666666664 0.017045737439358576
44.833333333333336 0.017045924936621576
45.0 0.01704729695341668
45.166666666666664 0.017047794429107175
45.333333333333336 0.01704682479616535
45.5 0.0170447064013433
45.666666666666664 0.01704476200981968
45.833333333333336 0.017045094216495627
46.0 0.017045092183234523
46.166666666666664 0.01704536189206369
46.333333333333336 0.017044798645480728
46.5 0.017046398518351876
46.666666666666664 0.01704598519591711
46.833333333333336 0.017045812801019376
47.0 0.017047595889994757
47.166666666666664 0.017046514053970917
47.333333333333336 0.017044812947199638
47.5 0.017045213199155952
47.666666666666664 0.017045932936357196
47.833333333333336 0.017045378730925726
48.0 0.01704556625924351
48.166666666666664 0.017045427014220866
48.333333333333336 0.017045800060321692
48.5 0.017045912237026197
48.666666666666664 0.01704617715084506
48.833333333333336 0.017045039873822214
49.0 0.017045442220810565
49.166666666666664 0.01704650605541745
49.333333333333336 0.0170471988087301
49.5 0.017047405267295063
49.666666666666664 0.017045231649826575
49.833333333333336 0.017046542686432825
50.0 0.017047254111140053
99.83333333333333 0.017045625010337035
99.83333333333333 0.017045625010337035


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobinFinal2M5_20.csv <==
0.0 4.248759741595149
0.16666666666666666 4.248759382192029
0.3333333333333333 4.248759357273108
0.5 4.2487596335734485
0.6666666666666666 4.24875992901296
0.8333333333333334 4.248760164668267
1.0 4.248760333488537
1.1666666666666667 4.248157190240448
1.3333333333333333 4.242854447042592
1.5 4.229974370787149
1.6666666666666667 4.206016572065746
1.8333333333333333 4.172091573564235
2.0 4.127818682820505
2.1666666666666665 4.075985548238751
2.3333333333333335 4.016690935935377
2.5 3.953052114979586
2.6666666666666665 3.886048280097441
2.8333333333333335 3.8183623980572237
3.0 3.7510708042963654
3.1666666666666665 3.6858506185054996
3.3333333333333335 3.6230129644702065
3.5 3.5630386280470923
3.6666666666666665 3.505599021653767
3.8333333333333335 3.450921702500424
4.0 3.399070526002141
4.166666666666667 3.3499291861524414
4.333333333333333 3.3031383383710478
4.5 3.258189662459522
4.666666666666667 3.2146129627041433
4.833333333333333 3.172064388851251
5.0 3.1300537357654097
5.166666666666667 3.088619383125607
5.333333333333333 3.0479968866097624
5.5 3.0084333898701474
5.666666666666667 2.969911826140931
5.833333333333333 2.9323065276584415
6.0 2.8953647048193436
6.166666666666667 2.8590392873516373
6.333333333333333 2.823061135612455
6.5 2.787526823879037
6.666666666666667 2.7526252517294227
6.833333333333333 2.718631160955264
7.0 2.68554156465092
7.166666666666667 2.653204598369109
7.333333333333333 2.6213789346039826
7.5 2.5899161648560627
7.666666666666667 2.558671376545112
7.833333333333333 2.5275404906920738
8.0 2.4967917882522417
8.166666666666666 2.46660699972505
8.333333333333334 2.4371512123892627
8.5 2.408108790454882
8.666666666666666 2.379400197823425
8.833333333333334 2.350761085845813
9.0 2.3222286704360524
9.166666666666666 2.2935685221685294
9.333333333333334 2.2651702621044763
9.5 2.2370950096015076
9.666666666666666 2.2095829682626276
9.833333333333334 2.1822464897056877
10.0 2.1550888473689476
10.166666666666666 2.1278165954252817
10.333333333333334 2.1005411729562873
10.5 2.072992161721189
10.666666666666666 2.045599821823766
10.833333333333334 2.0184210876393633
11.0 1.9917123443977354
11.166666666666666 1.9651218165094118
11.333333333333334 1.9386892583633009
11.5 1.9121260847306942
11.666666666666666 1.8855586315078865
11.833333333333334 1.8587390984019774
12.0 1.8320743674262983
12.166666666666666 1.8056351418492942
12.333333333333334 1.7796739986861663
12.5 1.75389058029035
12.666666666666666 1.7283131614261262
12.833333333333334 1.702720050998071
13.0 1.6772049293911966
13.166666666666666 1.651565904413215
13.333333333333334 1.6261300075476175
13.5 1.6009543976780438
13.666666666666666 1.5762678499282927
13.833333333333334 1.5518362587175913
14.0 1.5276712351680268
14.166666666666666 1.5035335754831567
14.333333333333334 1.4794793910985278
14.5 1.4553431672432489
14.666666666666666 1.4314185480608925
14.833333333333334 1.4077955331450727
15.0 1.384651772354393
15.166666666666666 1.3617511861997422
15.333333333333334 1.3390779400477506
15.5 1.3164403395564281
15.666666666666666 1.2938947620458783
15.833333333333334 1.2712890470252842
16.0 1.2488725152889137
16.166666666666668 1.226747016516642
16.333333333333332 1.2050749794063076
16.5 1.1836925472048767
16.666666666666668 1.1625897874456663
16.833333333333332 1.1416256372211868
17.0 1.1208003767971393
17.166666666666668 1.099999964635861
17.333333333333332 1.0794468509968853
17.5 1.0592310810597785
17.666666666666668 1.0394769366927248
17.833333333333332 1.0200326523073122
18.0 1.0008720539294764
18.166666666666668 0.9819003503388148
18.333333333333332 0.9631462895123885
18.5 0.944471495029409
18.666666666666668 0.9260554817704093
18.833333333333332 0.907999423725427
19.0 0.890400605948029
19.166666666666668 0.8731352812394263
19.333333333333332 0.8561541832241885
19.5 0.8393539278340831
19.666666666666668 0.8227502709713732
19.833333333333332 0.8062306021897695
20.0 0.7899436854411912
20.166666666666668 0.7739857246331687
20.333333333333332 0.7584734382109495
20.5 0.7433074352809306
20.666666666666668 0.7284319561495204
20.833333333333332 0.7137317522203992
21.0 0.6991939419600386
21.166666666666668 0.6847344906570207
21.333333333333332 0.670497647439561
21.5 0.6565654199021361
21.666666666666668 0.643025930642861
21.833333333333332 0.6297911810597782
22.0 0.6168263772880317
22.166666666666668 0.60405210126258
22.333333333333332 0.5914602706227026
22.5 0.57895595010441
22.666666666666668 0.5666527283001481
22.833333333333332 0.5546454012079048
23.0 0.5430095226540194
23.166666666666668 0.5316552862975502
23.333333333333332 0.5205284701104282
23.5 0.509571822373115
23.666666666666668 0.4987910139577173
23.833333333333332 0.4881527805066389
24.0 0.47771526928906016
24.166666666666668 0.46753902174433115
24.333333333333332 0.45768246107343064
24.5 0.4480904938348476
24.666666666666668 0.43874428955160877
24.833333333333332 0.4295768008892176
25.0 0.4205894001854258
25.166666666666668 0.41176150299685116
25.333333333333332 0.403163175312217
25.5 0.39480713668180517
25.666666666666668 0.3867207948922996
25.833333333333332 0.3788821248896667
26.0 0.37126124973485997
26.166666666666668 0.3638141101860657
26.333333333333332 0.3564999333558407
26.5 0.3493021759736979
26.666666666666668 0.34230880644082873
26.833333333333332 0.33553781747484757
27.0 0.32898982023629175
27.166666666666668 0.32266588857736983
27.333333333333332 0.31654100737986746
27.5 0.31055228066807183
27.666666666666668 0.3046613237463567
27.833333333333332 0.29885190304192255
28.0 0.29317282916168363
28.166666666666668 0.28766612562668836
28.333333333333332 0.2823329164407356
28.5 0.27719000996208515
28.666666666666668 0.27218715113824654
28.833333333333332 0.26728789282916743
29.0 0.26246042389998164
29.166666666666668 0.25768138472100405
29.333333333333332 0.25298638202438944
29.5 0.24842885204006662
29.666666666666668 0.2440318764050484
29.833333333333332 0.2397676412568041
30.0 0.23563835968413976
30.166666666666668 0.2316000500027356
30.333333333333332 0.22761315985589403
30.5 0.2236846776657474
30.666666666666668 0.21983435553425948
30.833333333333332 0.21609777954023407
31.0 0.21251332929878936
31.166666666666668 0.20908843885699957
31.333333333333332 0.20577214697186955
31.5 0.20254973049238337
31.666666666666668 0.19939554879012783
31.833333333333332 0.19630708965474414
32.0 0.19331524401589878
32.166666666666664 0.19042864838299225
32.333333333333336 0.187651956997423
32.5 0.18497538702103017
32.666666666666664 0.1823912887227846
32.833333333333336 0.17989326721109014
33.0 0.17744878246461213
33.166666666666664 0.1750462240949095
33.333333333333336 0.17269204417820308
33.5 0.17041469740132303
33.666666666666664 0.1682306481521666
33.833333333333336 0.1661182454103337
34.0 0.1640660285849267
34.166666666666664 0.16205936354543604
34.333333333333336 0.16008584986320779
34.5 0.15813035261759065
34.666666666666664 0.15620881070167228
34.833333333333336 0.15433378659855201
35.0 0.1525172316326504
35.166666666666664 0.15073435424394252
35.333333333333336 0.14897757979810694
35.5 0.14727131531165086
35.666666666666664 0.14557907665508218
35.833333333333336 0.14391011392580838
36.0 0.14225851893102975
36.166666666666664 0.14065031030755096
36.333333333333336 0.13908933186893652
36.5 0.13757385052293014
36.666666666666664 0.13608991120532882
36.833333333333336 0.13464619075638962
37.0 0.13321539598446255
37.166666666666664 0.13182549107507804
37.333333333333336 0.13048092891363133
37.5 0.12917176429007982
37.666666666666664 0.12789931353932968
37.833333333333336 0.12668468969648078
38.0 0.12550730421162026
38.166666666666664 0.1243365777190718
38.333333333333336 0.12319274725756447
38.5 0.12208027693539514
38.666666666666664 0.12101323402574776
38.833333333333336 0.11998732113220285
39.0 0.11899414307807075
39.166666666666664 0.1180341156296325
39.333333333333336 0.11710064620696567
39.5 0.1161840575752389
39.666666666666664 0.1152817209610706
39.833333333333336 0.11440366234314199
40.0 0.11355065445158594
40.166666666666664 0.11272193786637372
40.333333333333336 0.11192834811797098
40.5 0.1111628050326308
40.666666666666664 0.11040721642395651
40.833333333333336 0.10965793806935556
41.0 0.10891510833935754
41.166666666666664 0.10818562218837965
41.333333333333336 0.1074740828648662
41.5 0.10678964454108329
41.666666666666664 0.10612583336572456
41.833333333333336 0.10548692861629572
42.0 0.10487000757005062
42.166666666666664 0.10425270672337794
42.333333333333336 0.10364024422842483
42.5 0.1030452702131861
42.666666666666664 0.1024596014821989
42.833333333333336 0.10189560613952553
43.0 0.10134427243521942
43.166666666666664 0.10082479375288461
43.333333333333336 0.10031796392288034
43.5 0.09980155278113734
43.666666666666664 0.09928685135038635
43.833333333333336 0.0987795666842799
44.0 0.09828242084984232
44.166666666666664 0.09780086642462614
44.333333333333336 0.09734096648652169
44.5 0.09689903541885662
44.666666666666664 0.09646064214155965
44.833333333333336 0.09602412505616804
45.0 0.09557994814172774
45.166666666666664 0.09513754261288891
45.333333333333336 0.09471024868814217
45.5 0.09427837345802983
45.666666666666664 0.09385551603348626
45.833333333333336 0.09345434407010322
46.0 0.09306270706515732
46.166666666666664 0.09267460722219303
46.333333333333336 0.09230892043837467
46.5 0.09192880328800562
46.666666666666664 0.09154359647449047
46.833333333333336 0.0911737317542676
47.0 0.09081422347734824
47.166666666666664 0.09047341204316936
47.333333333333336 0.09013929692863515
47.5 0.0898171961020766
47.666666666666664 0.08950175941341074
47.833333333333336 0.08919670135095391
48.0 0.08889294098457558
48.166666666666664 0.08860731058616243
48.333333333333336 0.08832906460698821
48.5 0.0880462639603953
48.666666666666664 0.0877769293490755
48.833333333333336 0.08751394486466572
49.0 0.08726003549353538
49.166666666666664 0.08702027244964813
49.333333333333336 0.08677165227228932
49.5 0.0865278146659827
49.666666666666664 0.08628769405242731
49.833333333333336 0.08605810556214544
50.0 0.0858298832218592
99.83333333333333 0.07406538863003588
99.83333333333333 0.07406538863003588


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobinFinal2M5_25.csv <==
0.0 4.266912327014497
0.16666666666666666 4.2669069369008685
0.3333333333333333 4.266909674272674
0.5 4.266911756888985
0.6666666666666666 4.266913196853981
0.8333333333333334 4.266914157622591
1.0 4.266914785891403
1.1666666666666667 4.266445381667213
1.3333333333333333 4.262356076666966
1.5 4.252551631324453
1.6666666666666667 4.234508895994139
1.8333333333333333 4.2092763872769545
2.0 4.176623590648595
2.1666666666666665 4.138675815646352
2.3333333333333335 4.095459975814212
2.5 4.049243843729566
2.6666666666666665 4.000510809094538
2.8333333333333335 3.9512813907455624
3.0 3.90185346651247
3.1666666666666665 3.8532472287775534
3.3333333333333335 3.8058833518665245
3.5 3.7605423389591532
3.6666666666666665 3.7173317576554923
3.8333333333333335 3.6763336444896266
4.0 3.6371526526026168
4.166666666666667 3.5997634262001146
4.333333333333333 3.5636734935743037
4.5 3.528964800622094
4.666666666666667 3.495624097628153
4.833333333333333 3.4637878330857523
5.0 3.433264954789114
5.166666666666667 3.403976229922517
5.333333333333333 3.3754849581004334
5.5 3.3477615502923426
5.666666666666667 3.320340939658528
5.833333333333333 3.2933745057370984
6.0 3.266439161618023
6.166666666666667 3.2399132239997255
6.333333333333333 3.213808875499146
6.5 3.1884912650961867
6.666666666666667 3.1638110754528332
6.833333333333333 3.139920564627132
7.0 3.1164569945249507
7.166666666666667 3.093492035339827
7.333333333333333 3.070652124651877
7.5 3.0480803891727724
7.666666666666667 3.0254811839856677
7.833333333333333 3.0031334991288428
8.0 2.981119423303031
8.166666666666666 2.9597350750032922
8.333333333333334 2.938880282967745
8.5 2.9185663033299645
8.666666666666666 2.8985414039455284
8.833333333333334 2.8788297734627313
9.0 2.859218208899669
9.166666666666666 2.8397245125873836
9.333333333333334 2.8202188658507494
9.5 2.800840421739969
9.666666666666666 2.7817397713375405
9.833333333333334 2.7630918735034453
10.0 2.744902333268891
10.166666666666666 2.727100137603027
10.333333333333334 2.7095219752065587
10.5 2.692088572244163
10.666666666666666 2.674705668403499
10.833333333333334 2.6573188021347836
11.0 2.639914729004418
11.166666666666666 2.6225161988232446
11.333333333333334 2.6053388426153075
11.5 2.588500196384165
11.666666666666666 2.57203923155204
11.833333333333334 2.5558264211763566
12.0 2.5397777684895217
12.166666666666666 2.523774809220325
12.333333333333334 2.507785565646034
12.5 2.491691120501207
12.666666666666666 2.475554911888902
12.833333333333334 2.459348234550729
13.0 2.443349491639201
13.166666666666666 2.4276662861242913
13.333333333333334 2.4123720303689993
13.5 2.397289836947406
13.666666666666666 2.382343763955988
13.833333333333334 2.3673942835395843
14.0 2.352417631936423
14.166666666666666 2.337301712737481
14.333333333333334 2.3221213543209918
14.5 2.3068555963562494
14.666666666666666 2.291769273814502
14.833333333333334 2.276961983953506
15.0 2.2625000266152173
15.166666666666666 2.2481947981682375
15.333333333333334 2.2339954773019994
15.5 2.219781711355393
15.666666666666666 2.205568271890262
15.833333333333334 2.1912569587092037
16.0 2.176865730749119
16.166666666666668 2.1623546521980606
16.333333333333332 2.1479702491089507
16.5 2.133807199985234
16.666666666666668 2.119918643948237
16.833333333333332 2.1061479490622075
17.0 2.092463445404584
17.166666666666668 2.078763506679802
17.333333333333332 2.0650605932666277
17.5 2.0512611646383143
17.666666666666668 2.037411350171367
17.833333333333332 2.023486322656041
18.0 2.0096941023942434
18.166666666666668 1.9961019353475253
18.333333333333332 1.9827704105371233
18.5 1.9695709516284694
18.666666666666668 1.9564665429312778
18.833333333333332 1.9433658065812056
19.0 1.9302944933887936
19.166666666666668 1.9171573177793004
19.333333333333332 1.903977671239143
19.5 1.8907582300259054
19.666666666666668 1.8776830236061233
19.833333333333332 1.8647915402212305
20.0 1.852134939430815
20.166666666666668 1.8396264755739136
20.333333333333332 1.827266154452775
20.5 1.8149730442243208
20.666666666666668 1.8027442617195932
20.833333333333332 1.7904599708300748
21.0 1.778155005341006
21.166666666666668 1.7658266734231103
21.333333333333332 1.7536138922122395
21.5 1.74154733053643
21.666666666666668 1.7296858408629627
21.833333333333332 1.7179676085566613
22.0 1.7063735234465633
22.166666666666668 1.6948199940483537
22.333333333333332 1.6833002937460917
22.5 1.6717336060882872
22.666666666666668 1.660124512304459
22.833333333333332 1.6484327717280798
23.0 1.6367939007481513
23.166666666666668 1.62526728806329
23.333333333333332 1.6139443497312054
23.5 1.6027847249335725
23.666666666666668 1.5917486930658427
23.833333333333332 1.580749507133507
24.0 1.5697770173375625
24.166666666666668 1.5587685509438294
24.333333333333332 1.5477242920269445
24.5 1.5366030109238287
24.666666666666668 1.5255284087535455
24.833333333333332 1.5145741343789074
25.0 1.5038440074888682
25.166666666666668 1.4933034510899332
25.333333333333332 1.4829089071437087
25.5 1.4725777581699042
25.666666666666668 1.4623149941692999
25.833333333333332 1.4520342094365772
26.0 1.4417104408796706
26.166666666666668 1.4313125334106596
26.333333333333332 1.4209604339190465
26.5 1.4107328604058118
26.666666666666668 1.400713352707087
26.833333333333332 1.390876862629662
27.0 1.3811890308150654
27.166666666666668 1.3715887455656126
27.333333333333332 1.3620451457916998
27.5 1.3524801179438817
27.666666666666668 1.3428632695379763
27.833333333333332 1.3331788633672015
28.0 1.3235676646035743
28.166666666666668 1.3140733378135612
28.333333333333332 1.3047401062125725
28.5 1.2955576271565021
28.666666666666668 1.2865044626328814
28.833333333333332 1.2775057070356943
29.0 1.2685391475990577
29.166666666666668 1.2595521112178583
29.333333333333332 1.2505221222694
29.5 1.2414275925767753
29.666666666666668 1.2323946013556915
29.833333333333332 1.2234823270917736
30.0 1.2147506922671454
30.166666666666668 1.206145532499058
30.333333333333332 1.1976647064251367
30.5 1.189258202596027
30.666666666666668 1.1808917445568852
30.833333333333332 1.1725137012259328
31.0 1.1641218409086191
31.166666666666668 1.1556686702604397
31.333333333333332 1.1472639864606777
31.5 1.1389899754013455
31.666666666666668 1.130898219567333
31.833333333333332 1.1229469462074348
32.0 1.1151185785987983
32.166666666666664 1.107386149158465
32.333333333333336 1.0997339174367782
32.5 1.0921043868429925
32.666666666666664 1.0844576365457184
32.833333333333336 1.0767524909132302
33.0 1.0690813006105022
33.166666666666664 1.0615201864130217
33.333333333333336 1.054125570759126
33.5 1.046849881898255
33.666666666666664 1.0396766215449669
33.833333333333336 1.0325925059345384
34.0 1.0255805057333045
34.166666666666664 1.0185843321504446
34.333333333333336 1.0115511692879537
34.5 1.0044642612790142
34.666666666666664 0.9974163213036314
34.833333333333336 0.9904533388724914
35.0 0.9836207847009237
35.166666666666664 0.9768868170466054
35.333333333333336 0.9702455680672967
35.5 0.9636715977944592
35.666666666666664 0.9571589723242212
35.833333333333336 0.9506501178320168
36.0 0.944124092079134
36.166666666666664 0.9375473785795264
36.333333333333336 0.9310031545358626
36.5 0.924538345118445
36.666666666666664 0.9181872088391186
36.833333333333336 0.9119298680804063
37.0 0.9057725295011415
37.166666666666664 0.8996807502068754
37.333333333333336 0.8936395742437767
37.5 0.8875744337988011
37.666666666666664 0.8814931983118605
37.833333333333336 0.8753920815282213
38.0 0.8693135065110016
38.166666666666664 0.8633039595301937
38.333333333333336 0.8574005515188569
38.5 0.8515913187665782
38.666666666666664 0.845876248590405
38.833333333333336 0.8402222852560448
39.0 0.8346506110638516
39.166666666666664 0.8291113737767081
39.333333333333336 0.8235900878373084
39.5 0.8180476460556851
39.666666666666664 0.8125310881370374
39.833333333333336 0.807090293022276
40.0 0.8017571488543324
40.166666666666664 0.7965029253080462
40.333333333333336 0.7913352555112538
40.5 0.7862398860325721
40.666666666666664 0.7812156450327045
40.833333333333336 0.7762260483213442
41.0 0.7712379788894105
41.166666666666664 0.7662466798895035
41.333333333333336 0.7612780227168182
41.5 0.7563626528517277
41.666666666666664 0.751520468843449
41.833333333333336 0.7467379651061118
42.0 0.7420322014045145
42.166666666666664 0.737384762526921
42.333333333333336 0.7328142907858586
42.5 0.7282931554773618
42.666666666666664 0.7237994804895692
42.833333333333336 0.719309709555168
43.0 0.7148562756298703
43.166666666666664 0.7104849335569395
43.333333333333336 0.7061804023218847
43.5 0.7019206527589503
43.666666666666664 0.6977248077153273
43.833333333333336 0.6936117292224872
44.0 0.689561545970077
44.166666666666664 0.6855503543266924
44.333333333333336 0.6815648415930973
44.5 0.6776129384157533
44.666666666666664 0.6737055745561876
44.833333333333336 0.6698562971493234
45.0 0.6660809508700215
45.166666666666664 0.6623734670694322
45.333333333333336 0.6587402426189243
45.5 0.6551527087892771
45.666666666666664 0.6516141024568428
45.833333333333336 0.6481013092672065
46.0 0.644631911103048
46.166666666666664 0.6411606572586077
46.333333333333336 0.6377070294312759
46.5 0.6342776349018209
46.666666666666664 0.6309174234071214
46.833333333333336 0.627617424506907
47.0 0.6243624115007259
47.166666666666664 0.6211503663983643
47.333333333333336 0.6179575092616256
47.5 0.6147972852970499
47.666666666666664 0.6116674526604114
47.833333333333336 0.6085426522085814
48.0 0.6054252321823704
48.166666666666664 0.6023565689679652
48.333333333333336 0.5993387256747409
48.5 0.5963487513197115
48.666666666666664 0.5933836283337963
48.833333333333336 0.5904587308040375
49.0 0.5875844407636374
49.166666666666664 0.5847245249742905
49.333333333333336 0.5818813053641589
49.5 0.5790512814053967
49.666666666666664 0.5762431813795201
49.833333333333336 0.5734707693736998
50.0 0.5707391878072035
99.83333333333333 0.3426473742389141
99.83333333333333 0.3426473742389141


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobinFinal2_10.csv <==
0.0 4.037568945473492
0.16666666666666666 4.0376014128765805
0.3333333333333333 4.037583367842392
0.5 4.037571854365888
0.6666666666666666 4.0375646770202245
0.8333333333333334 4.037560177291953
1.0 4.037557345259121
1.1666666666666667 4.035037613883368
1.3333333333333333 4.0124839371417895
1.5 3.9583843864488153
1.6666666666666667 3.868950451367203
1.8333333333333333 3.752180682415611
2.0 3.6161028458986184
2.1666666666666665 3.4672152147140025
2.3333333333333335 3.311197774653205
2.5 3.1509908298259446
2.6666666666666665 2.9921099432771596
2.8333333333333335 2.8362839915042604
3.0 2.6853639606285524
3.1666666666666665 2.5387921188544613
3.3333333333333335 2.396991350050486
3.5 2.2589083990436856
3.6666666666666665 2.124673611172193
3.8333333333333335 1.9929218582206816
4.0 1.8637964829377986
4.166666666666667 1.7363808846257824
4.333333333333333 1.6113176646584932
4.5 1.4884322531077767
4.666666666666667 1.3685048086361526
4.833333333333333 1.2519101991928288
5.0 1.1397671176598856
5.166666666666667 1.0329939206834682
5.333333333333333 0.9320842314942107
5.5 0.8374822742222521
5.666666666666667 0.7494334319201389
5.833333333333333 0.6682275533507142
6.0 0.5940051974687897
6.166666666666667 0.526688305758351
6.333333333333333 0.46623359282513965
6.5 0.41228948679317473
6.666666666666667 0.3646944634195948
6.833333333333333 0.3228318432437678
7.0 0.286398152193336
7.166666666666667 0.2546967468051014
7.333333333333333 0.22745228220813923
7.5 0.2039319960326222
7.666666666666667 0.18381794619295957
7.833333333333333 0.16656953672908636
8.0 0.15185973336084416
8.166666666666666 0.13915263772806455
8.333333333333334 0.12803804187266696
8.5 0.11813509574828279
8.666666666666666 0.10915241250661406
8.833333333333334 0.10093847113230993
9.0 0.09327241816438847
9.166666666666666 0.08611001535858057
9.333333333333334 0.07929134598839123
9.5 0.07285598550411915
9.666666666666666 0.06671371489683642
9.833333333333334 0.060944263492981134
10.0 0.05544072449086767
10.166666666666666 0.05032866914265576
10.333333333333334 0.04553142687083728
10.5 0.04128020324019664
10.666666666666666 0.03734046311493307
10.833333333333334 0.03405029723277674
11.0 0.031006349204575206
11.166666666666666 0.028755876147474446
11.333333333333334 0.026698871512176463
11.5 0.025212896738098046
11.666666666666666 0.023864739537970626
11.833333333333334 0.022943648077457742
12.0 0.022085549421187012
12.166666666666666 0.021529621369352988
12.333333333333334 0.02102604069106367
12.5 0.020687987196287408
12.666666666666666 0.020390685390397213
12.833333333333334 0.02019342105150853
13.0 0.0200245096152894
13.166666666666666 0.019908147999974313
13.333333333333334 0.019811479394205963
13.5 0.01974607681317512
13.666666666666666 0.019695060430359585
13.833333333333334 0.01966296777231999
14.0 0.019636535385328755
14.166666666666666 0.019618175712316756
14.333333333333334 0.019597151277744695
14.5 0.019576769642173423
14.666666666666666 0.019555729369580974
14.833333333333334 0.019534974301299662
15.0 0.019513283313706914
15.166666666666666 0.019490917865564235
15.333333333333334 0.019462616036350584
15.5 0.019434336987007254
15.666666666666666 0.019405415539008004
15.833333333333334 0.019376459146928402
16.0 0.01934806985500004
16.166666666666668 0.019322011635458568
16.333333333333332 0.019295956332155858
16.5 0.019273123844905957
16.666666666666668 0.019253315353226736
16.833333333333332 0.01924042708901546
17.0 0.01922663011634477
17.166666666666668 0.019213547525451413
17.333333333333332 0.019203290687035704
17.5 0.01919512363803541
17.666666666666668 0.019186006633498866
17.833333333333332 0.019179483418306536
18.0 0.019174289525956647
18.166666666666668 0.019171675346409688
18.333333333333332 0.019168656353184998
18.5 0.01916559947979036
18.666666666666668 0.019164303836638055
18.833333333333332 0.019161758899402102
19.0 0.019159150726345144
19.166666666666668 0.01915717057731533
19.333333333333332 0.01915584878261432
19.5 0.019156849973276463
19.666666666666668 0.019157638153024764
19.833333333333332 0.019157601548308943
20.0 0.019157161609605348
20.166666666666668 0.01915528456940663
20.333333333333332 0.019155686430208776
20.5 0.019156983347358946
20.666666666666668 0.019157226615955557
20.833333333333332 0.019157540765221238
21.0 0.019156198076403574
21.166666666666668 0.01915578484826443
21.333333333333332 0.019155191402146353
21.5 0.019155577233372374
21.666666666666668 0.019156710963989722
21.833333333333332 0.01915722806402253
22.0 0.019156684015477442
22.166666666666668 0.019156259394863772
22.333333333333332 0.0191555833823237
22.5 0.019156033427060043
22.666666666666668 0.019155915417262016
22.833333333333332 0.019154898099127658
23.0 0.019153761281731716
23.166666666666668 0.019154220750159486
23.333333333333332 0.01915596371790554
23.5 0.019156641007210748
23.666666666666668 0.019157818702326936
23.833333333333332 0.01915602930629827
24.0 0.01915516335765457
24.166666666666668 0.019156081600479886
24.333333333333332 0.019157304193449735
24.5 0.0191562303466418
24.666666666666668 0.019155149908325578
24.833333333333332 0.01915588077785358
25.0 0.019155875539483138
25.166666666666668 0.019156801575058984
25.333333333333332 0.01915719992260233
25.5 0.01915655969359844
25.666666666666668 0.019156131141949757
25.833333333333332 0.019155133408744834
26.0 0.0191545694972329
26.166666666666668 0.019155085245924446
26.333333333333332 0.019153722197119832
26.5 0.019154360730581247
26.666666666666668 0.019154902528249966
26.833333333333332 0.01915469964808031
27.0 0.01915445175926213
27.166666666666668 0.019154885966659985
27.333333333333332 0.019154233196136242
27.5 0.019152980839098683
27.666666666666668 0.01915379566095237
27.833333333333332 0.01915387372935115
28.0 0.019154203011292188
28.166666666666668 0.019154127693355665
28.333333333333332 0.019153154997432635
28.5 0.01915360734892557
28.666666666666668 0.01915388851375707
28.833333333333332 0.019155292659677095
29.0 0.019157062704401744
29.166666666666668 0.01915570165122621
29.333333333333332 0.01915423126528332
29.5 0.019153748309820792
29.666666666666668 0.019154708487390367
29.833333333333332 0.019155214739342716
30.0 0.019153802287210725
30.166666666666668 0.019153842153849732
30.333333333333332 0.01915350808709009
30.5 0.019154840476345393
30.666666666666668 0.019155483314508934
30.833333333333332 0.019156234156254705
31.0 0.01915514138234674
31.166666666666668 0.019154692956000575
31.333333333333332 0.01915587365278359
31.5 0.019155592368921583
31.666666666666668 0.01915550781987619
31.833333333333332 0.01915624936342751
32.0 0.019156545409816345
32.166666666666664 0.019155970585960747
32.333333333333336 0.019155448042250684
32.5 0.019154799292942122
32.666666666666664 0.01915526729739901
32.833333333333336 0.019155586269358132
33.0 0.019155808721803974
33.166666666666664 0.019155344187579065
33.333333333333336 0.019154878738234522
33.5 0.019154249411031773
33.666666666666664 0.019154836370605742
33.833333333333336 0.01915534808183184
34.0 0.019155957361678376
34.166666666666664 0.019155950913790055
34.333333333333336 0.019154266950898374
34.5 0.019153309630182355
34.666666666666664 0.019152235837446498
34.833333333333336 0.019151858272563837
35.0 0.019152425380534643
35.166666666666664 0.019153073311194757
35.333333333333336 0.019154406103054463
35.5 0.01915346227357481
35.666666666666664 0.019152163460793886
35.833333333333336 0.01915265815465053
36.0 0.0191536107114012
36.166666666666664 0.019155416926128307
36.333333333333336 0.01915603310047042
36.5 0.019156204785726775
36.666666666666664 0.019155405717845266
36.833333333333336 0.019154175162853296
37.0 0.01915341147923148
37.166666666666664 0.019154038877748827
37.333333333333336 0.019154846805096232
37.5 0.01915566300790326
37.666666666666664 0.019156238743030345
37.833333333333336 0.019154827943429972
38.0 0.019154707816133792
38.166666666666664 0.019153198799604632
38.333333333333336 0.019152304678741662
38.5 0.019154466439384663
38.666666666666664 0.01915458093932798
38.833333333333336 0.019154576185694144
39.0 0.01915372365498738
39.166666666666664 0.01915374828740369
39.333333333333336 0.01915302838179629
39.5 0.01915366176845877
39.666666666666664 0.01915513159227427
39.833333333333336 0.019155280833358067
40.0 0.01915467906935858
40.166666666666664 0.019153679768082424
40.333333333333336 0.019153319210788302
40.5 0.019154138403125725
40.666666666666664 0.01915452737340548
40.833333333333336 0.019153546716732073
41.0 0.01915412344833743
41.166666666666664 0.019154669411179027
41.333333333333336 0.019155010932821265
41.5 0.01915400378234905
41.666666666666664 0.019153396588010286
41.833333333333336 0.019152361834724487
42.0 0.019154016317096827
42.166666666666664 0.019156840014908645
42.333333333333336 0.019157355128443063
42.5 0.019155934266276053
42.666666666666664 0.019153915603422264
42.833333333333336 0.01915310779288933
43.0 0.019154794760862057
43.166666666666664 0.019154654309892747
43.333333333333336 0.019152861665202577
43.5 0.01915363986214116
43.666666666666664 0.019154940836662113
43.833333333333336 0.019154830098615818
44.0 0.019154913791510395
44.166666666666664 0.019155694501970494
44.333333333333336 0.019156015908046574
44.5 0.019157194788560677
44.666666666666664 0.01915739691309474
44.833333333333336 0.019155886755910737
45.0 0.01915517629784197
45.166666666666664 0.01915507685591052
45.333333333333336 0.01915440843290538
45.5 0.01915471922793484
45.666666666666664 0.019154592202995032
45.833333333333336 0.019154467589041026
46.0 0.019153665783878237
46.166666666666664 0.01915406047195066
46.333333333333336 0.01915471934929645
46.5 0.019155145852547493
46.666666666666664 0.01915441103878026
46.833333333333336 0.019154392208825234
47.0 0.01915482963281074
47.166666666666664 0.01915464516515459
47.333333333333336 0.019155259431585036
47.5 0.019155604242378506
47.666666666666664 0.019154873822539487
47.833333333333336 0.019154437796284694
48.0 0.019154304439805193
48.166666666666664 0.019156157395314392
48.333333333333336 0.019155745779821126
48.5 0.019155087091292187
48.666666666666664 0.019155393892903896
48.833333333333336 0.019155542297929998
49.0 0.01915572269179869
49.166666666666664 0.01915625658396577
49.333333333333336 0.01915541366209996
49.5 0.019154131214717655
49.666666666666664 0.01915336895158644
49.833333333333336 0.019153340917519225
50.0 0.019152521123569573
99.83333333333333 0.019154170258557562
99.83333333333333 0.019154170258557562


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobinFinal2_15.csv <==
0.0 4.158659636828657
0.16666666666666666 4.1586680859508265
0.3333333333333333 4.158663615697756
0.5 4.15866097340692
0.6666666666666666 4.1586595561406465
0.8333333333333334 4.1586587677666875
1.0 4.158658313630206
1.1666666666666667 4.157271670177033
1.3333333333333333 4.144413991299649
1.5 4.113131454011904
1.6666666666666667 4.058549784962161
1.8333333333333333 3.9836409963636314
2.0 3.8931035366542504
2.1666666666666665 3.792544363696785
2.3333333333333335 3.6860707792932286
2.5 3.575895080737476
2.6666666666666665 3.464535572091401
2.8333333333333335 3.3534596722820247
3.0 3.2443654212647908
3.1666666666666665 3.137616049974748
3.3333333333333335 3.033672014084854
3.5 2.931868899277662
3.6666666666666665 2.8323631283006856
3.8333333333333335 2.7343608741017777
4.0 2.638133011517646
4.166666666666667 2.542919075691459
4.333333333333333 2.4489812781241977
4.5 2.355746721447784
4.666666666666667 2.2635161573184943
4.833333333333333 2.171974520116338
5.0 2.0814363394924595
5.166666666666667 1.9917718034038505
5.333333333333333 1.9032291491333753
5.5 1.8157074833333053
5.666666666666667 1.7293861201837029
5.833333333333333 1.644182030018045
6.0 1.5603063682107234
6.166666666666667 1.4777875807826844
6.333333333333333 1.3969319342464634
6.5 1.3178202986133412
6.666666666666667 1.2407039619972202
6.833333333333333 1.1656400753678466
7.0 1.0929326189952808
7.166666666666667 1.0227183854459123
7.333333333333333 0.9553281404755858
7.5 0.8908507921528152
7.666666666666667 0.8294865036430356
7.833333333333333 0.7711915703266389
8.0 0.7161079818789317
8.166666666666666 0.6640915106451185
8.333333333333334 0.6152280174991938
8.5 0.5693641619932204
8.666666666666666 0.5265619070004959
8.833333333333334 0.48663896341594487
9.0 0.4495442693785015
9.166666666666666 0.41505602188441637
9.333333333333334 0.3831116375458251
9.5 0.35352393062161114
9.666666666666666 0.3261712206988182
9.833333333333334 0.3009138772881858
10.0 0.27763052697939106
10.166666666666666 0.25616570998054106
10.333333333333334 0.23634101463433022
10.5 0.21806859222862757
10.666666666666666 0.20119997980961607
10.833333333333334 0.1857095717695154
11.0 0.17145535164524073
11.166666666666666 0.15836668112203783
11.333333333333334 0.1463114058333035
11.5 0.13524099912947468
11.666666666666666 0.1250407989533049
11.833333333333334 0.11567489329328934
12.0 0.10703930801600867
12.166666666666666 0.09914657467872547
12.333333333333334 0.09187946779788811
12.5 0.0852497878755864
12.666666666666666 0.07913651231700888
12.833333333333334 0.07358079538079282
13.0 0.06846343447201293
13.166666666666666 0.0638408374248247
13.333333333333334 0.05957211720480778
13.5 0.05575811327544691
13.666666666666666 0.05223529477774785
13.833333333333334 0.04912298370406724
14.0 0.04624342172814159
14.166666666666666 0.04369618883456345
14.333333333333334 0.041344203442174404
14.5 0.03931913298350306
14.666666666666666 0.0374591094653102
14.833333333333334 0.0358538834434402
15.0 0.03437858912674551
15.166666666666666 0.0331222222974028
15.333333333333334 0.03197293885960459
15.5 0.030983988117268588
15.666666666666666 0.030067732978656742
15.833333333333334 0.029274848688277615
16.0 0.028545204968414745
16.166666666666668 0.027929614371600624
16.333333333333332 0.02735759084010273
16.5 0.02686984969488703
16.666666666666668 0.026412581720753513
16.833333333333332 0.026013271578125538
17.0 0.02565765745248152
17.166666666666668 0.025357525251207477
17.333333333333332 0.025069330241842474
17.5 0.02481864310821433
17.666666666666668 0.024581166961713002
17.833333333333332 0.024370001029444498
18.0 0.024171763817849877
18.166666666666668 0.02400325382816026
18.333333333333332 0.023846070915692394
18.5 0.023715032515771298
18.666666666666668 0.02359193481076761
18.833333333333332 0.02348842362599812
19.0 0.023398506398999395
19.166666666666668 0.023320367460502145
19.333333333333332 0.023249169953166438
19.5 0.023188405355961013
19.666666666666668 0.023130497103931544
19.833333333333332 0.02308117258448742
20.0 0.023035636451284584
20.166666666666668 0.02300045953682255
20.333333333333332 0.022968521719508573
20.5 0.022943108185232524
20.666666666666668 0.02292020814142321
20.833333333333332 0.022902137481865006
21.0 0.022887018536274995
21.166666666666668 0.02287079404544232
21.333333333333332 0.022857096808055304
21.5 0.02284693681641425
21.666666666666668 0.02283598219609585
21.833333333333332 0.022828320779453716
22.0 0.022822785035248823
22.166666666666668 0.022815716697357293
22.333333333333332 0.022809573706169144
22.5 0.022801287078770376
22.666666666666668 0.02279554706103034
22.833333333333332 0.022787199521896628
23.0 0.02277799061997181
23.166666666666668 0.022770035953680372
23.333333333333332 0.02276011457969656
23.5 0.022750708605630984
23.666666666666668 0.02274195633266555
23.833333333333332 0.022734323749375035
24.0 0.022728089484034063
24.166666666666668 0.022720546640532347
24.333333333333332 0.022713125605946287
24.5 0.02270619885377568
24.666666666666668 0.0227000936558758
24.833333333333332 0.02269279235347962
25.0 0.022687044353992217
25.166666666666668 0.022680152297951336
25.333333333333332 0.02267376631632062
25.5 0.022670900176968347
25.666666666666668 0.02266720684119908
25.833333333333332 0.022663711171914815
26.0 0.022661646485959152
26.166666666666668 0.022660761240945272
26.333333333333332 0.022658646872501853
26.5 0.022654158927023167
26.666666666666668 0.022651766527831355
26.833333333333332 0.02264873664668591
27.0 0.022645723110758794
27.166666666666668 0.022638970675541062
27.333333333333332 0.022631632501911105
27.5 0.02262335802523195
27.666666666666668 0.02261275099248227
27.833333333333332 0.022603840380318048
28.0 0.022593239555063017
28.166666666666668 0.02258117345635739
28.333333333333332 0.022569722666553396
28.5 0.02255741437233424
28.666666666666668 0.022544006181998356
28.833333333333332 0.022530595765373848
29.0 0.02251620870354872
29.166666666666668 0.022506217594052857
29.333333333333332 0.022496255846456994
29.5 0.02248513525000118
29.666666666666668 0.022474517928618595
29.833333333333332 0.022465962197759818
30.0 0.022458296874948915
30.166666666666668 0.022449614849037843
30.333333333333332 0.022442572040932425
30.5 0.02243729883160049
30.666666666666668 0.02243286597657935
30.833333333333332 0.022425872639032344
31.0 0.022418807736643138
31.166666666666668 0.022413493893375262
31.333333333333332 0.02240569108087152
31.5 0.022394419070343306
31.666666666666668 0.022382121143332788
31.833333333333332 0.02236879882190729
32.0 0.022353811864193298
32.166666666666664 0.022337447555775915
32.333333333333336 0.02231978564766552
32.5 0.022299363829254012
32.666666666666664 0.02227848370007344
32.833333333333336 0.022258672055822222
33.0 0.022240515247224684
33.166666666666664 0.02222251745232285
33.333333333333336 0.02220921710723968
33.5 0.0221948062697872
33.666666666666664 0.022179117097555563
33.833333333333336 0.022164159808337164
34.0 0.02215131738006284
34.166666666666664 0.02213868709290389
34.333333333333336 0.022126210194279856
34.5 0.022114350997635666
34.666666666666664 0.022104770103383933
34.833333333333336 0.022097687431022677
35.0 0.022089368797187835
35.166666666666664 0.02208160627288083
35.333333333333336 0.022078095584927397
35.5 0.022074087241423332
35.666666666666664 0.022069267932426705
35.833333333333336 0.022066939911825265
36.0 0.02206613404677033
36.166666666666664 0.0220672788868434
36.333333333333336 0.022067396963792382
36.5 0.022068142587695284
36.666666666666664 0.022069242532680406
36.833333333333336 0.02206823038552208
37.0 0.022067223487656502
37.166666666666664 0.02206734587191895
37.333333333333336 0.022068544603039354
37.5 0.02206861976242323
37.666666666666664 0.022066674991578186
37.833333333333336 0.022065949556425296
38.0 0.022065662423054248
38.166666666666664 0.02206434300944464
38.333333333333336 0.02206260259973449
38.5 0.022061947964389626
38.666666666666664 0.022063757419084545
38.833333333333336 0.022062902952121283
39.0 0.022061056331130268
39.166666666666664 0.02206104264992568
39.333333333333336 0.022060273671589196
39.5 0.02205997652708276
39.666666666666664 0.022059430221678653
39.833333333333336 0.02205896325786367
40.0 0.02206040764018702
40.166666666666664 0.022059749743490745
40.333333333333336 0.02205931976793104
40.5 0.022060623367553482
40.666666666666664 0.022060712602237673
40.833333333333336 0.02206021257385966
41.0 0.02206060818909599
41.166666666666664 0.022062139673723464
41.333333333333336 0.022062147722779913
41.5 0.02206068969976313
41.666666666666664 0.02206011161491264
41.833333333333336 0.0220612250808031
42.0 0.02206110323210746
42.166666666666664 0.022060832357522948
42.333333333333336 0.022060708034885124
42.5 0.02205912657373138
42.666666666666664 0.022059562888446165
42.833333333333336 0.02205976575484621
43.0 0.022059156445731348
43.166666666666664 0.022060363707657942
43.333333333333336 0.022061257899100798
43.5 0.02206161812771659
43.666666666666664 0.02206131525837584
43.833333333333336 0.02206127698487991
44.0 0.022062436444381914
44.166666666666664 0.022064590149966118
44.333333333333336 0.022064800528189363
44.5 0.022062854145377484
44.666666666666664 0.022059816300901536
44.833333333333336 0.0220570964512409
45.0 0.022057425084450688
45.166666666666664 0.022058632326824812
45.333333333333336 0.022060287192592985
45.5 0.02206198222074011
45.666666666666664 0.02206106762848689
45.833333333333336 0.02205942610069434
46.0 0.02205888080124292
46.166666666666664 0.022059025818490872
46.333333333333336 0.022061035740123698
46.5 0.022063182861755886
46.666666666666664 0.022063043257269314
46.833333333333336 0.02206065054682669
47.0 0.022059577797138345
47.166666666666664 0.022058411426412856
47.333333333333336 0.022059337445321726
47.5 0.022059680315274274
47.666666666666664 0.022061153077265083
47.833333333333336 0.022061441740948352
48.0 0.0220610706382144
48.166666666666664 0.02206059225237268
48.333333333333336 0.02206199064401329
48.5 0.02206116922834732
48.666666666666664 0.022060870030651842
48.833333333333336 0.02206024450006272
49.0 0.02205946796828086
49.166666666666664 0.022060004862324678
49.333333333333336 0.022059741087173346
49.5 0.022058844511057253
49.666666666666664 0.022059553333175396
49.833333333333336 0.02206110565885593
50.0 0.02206016218058388
99.83333333333333 0.022062856609258143
99.83333333333333 0.022062856609258143


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobinFinal2_20.csv <==
0.0 4.248759741595149
0.16666666666666666 4.248759382192029
0.3333333333333333 4.248759357273108
0.5 4.2487596335734485
0.6666666666666666 4.24875992901296
0.8333333333333334 4.248760164668267
1.0 4.248760333488537
1.1666666666666667 4.247555536563727
1.3333333333333333 4.236954479540401
1.5 4.211194843708826
1.6666666666666667 4.163382304840639
1.8333333333333333 4.09661789289813
2.0 4.014302157209831
2.1666666666666665 3.9231707853044018
2.3333333333333335 3.826172408553756
2.5 3.7263282389597867
2.6666666666666665 3.6261541645712385
2.8333333333333335 3.5281387222821787
3.0 3.4343045644707906
3.1666666666666665 3.345016514340865
3.3333333333333335 3.260923656948281
3.5 3.181546675741523
3.6666666666666665 3.1068192720772894
3.8333333333333335 3.035651769757945
4.0 2.967870819037125
4.166666666666667 2.902522469954973
4.333333333333333 2.839235358757451
4.5 2.777200266395435
4.666666666666667 2.716630863576543
4.833333333333333 2.657390278000694
5.0 2.599409651416893
5.166666666666667 2.542296192693732
5.333333333333333 2.486188680901045
5.5 2.431201851969609
5.666666666666667 2.377287117241609
5.833333333333333 2.32411044150499
6.0 2.271701058102071
6.166666666666667 2.2201248955534676
6.333333333333333 2.1693418878227573
6.5 2.1189482152173933
6.666666666666667 2.0690341848916405
6.833333333333333 2.019597670548963
7.0 1.97073812469021
7.166666666666667 1.9220049500616987
7.333333333333333 1.8736211356795587
7.5 1.825558922343507
7.666666666666667 1.778072474160901
7.833333333333333 1.7307169092928627
8.0 1.6837700944514709
8.166666666666666 1.6371594350874685
8.333333333333334 1.591199747425899
8.5 1.5455294732903104
8.666666666666666 1.5004394588957273
8.833333333333334 1.455895134866731
9.0 1.4121613160572402
9.166666666666666 1.3689742073517628
9.333333333333334 1.3265624377312326
9.5 1.2848968920320099
9.666666666666666 1.244151972008081
9.833333333333334 1.204086787253905
10.0 1.1648357853060851
10.166666666666666 1.126419361281432
10.333333333333334 1.0889536666434214
10.5 1.0522944345329228
10.666666666666666 1.0165118643182498
10.833333333333334 0.9816488130963087
11.0 0.9477796912610021
11.166666666666666 0.9147759854626117
11.333333333333334 0.8826677562031842
11.5 0.8514867156403132
11.666666666666666 0.8212486344294186
11.833333333333334 0.791845834392715
12.0 0.7633104706636954
12.166666666666666 0.7356800536920551
12.333333333333334 0.7089633888306315
12.5 0.6830710223220774
12.666666666666666 0.6580004896882535
12.833333333333334 0.6337909225917742
13.0 0.6104137468901847
13.166666666666666 0.5877727630735439
13.333333333333334 0.56588945358747
13.5 0.5448008009031169
13.666666666666666 0.5244738963179781
13.833333333333334 0.5048344923316127
14.0 0.48590126382748783
14.166666666666666 0.46773982564689887
14.333333333333334 0.4503287739864283
14.5 0.43358342151060425
14.666666666666666 0.417474941843357
14.833333333333334 0.4020428173391785
15.0 0.3872385704205412
15.166666666666666 0.373033912005988
15.333333333333334 0.35939567825141283
15.5 0.3463731036256969
15.666666666666666 0.3339172652000625
15.833333333333334 0.3220017787371359
16.0 0.3105777640842641
16.166666666666668 0.2996566550850255
16.333333333333332 0.2892161424090136
16.5 0.27923644544497084
16.666666666666668 0.2696607822229408
16.833333333333332 0.26054048461340873
17.0 0.2518438816186397
17.166666666666668 0.24355817686245332
17.333333333333332 0.2356441620685679
17.5 0.22812395298432078
17.666666666666668 0.2209595700489942
17.833333333333332 0.21414960692590013
18.0 0.20764900777742787
18.166666666666668 0.20148226137627326
18.333333333333332 0.19560220880075663
18.5 0.1900211051342265
18.666666666666668 0.18468808642433387
18.833333333333332 0.17964285457382412
19.0 0.17482338842166795
19.166666666666668 0.17024252122853317
19.333333333333332 0.16586258475847498
19.5 0.16173102750978305
19.666666666666668 0.15780873149601413
19.833333333333332 0.15410375814716334
20.0 0.15056828421172558
20.166666666666668 0.14725592032709434
20.333333333333332 0.1441281754015908
20.5 0.1411646729157984
20.666666666666668 0.13833360334200642
20.833333333333332 0.1356783522256365
21.0 0.13314263153096942
21.166666666666668 0.13071834745627492
21.333333333333332 0.1284069698335719
21.5 0.1262165977270509
21.666666666666668 0.12412175747471604
21.833333333333332 0.12213330517028412
22.0 0.12023442813461734
22.166666666666668 0.11843089056893794
22.333333333333332 0.11669312228869669
22.5 0.11502594095891214
22.666666666666668 0.11340770313323108
22.833333333333332 0.11185767614142074
23.0 0.11037300685412474
23.166666666666668 0.10895764693264498
23.333333333333332 0.10759819522565855
23.5 0.10631653802149758
23.666666666666668 0.10509842086657809
23.833333333333332 0.10394402446771753
24.0 0.1028353659786404
24.166666666666668 0.10179075058080816
24.333333333333332 0.10078546784179854
24.5 0.09982849633818142
24.666666666666668 0.09891747917331015
24.833333333333332 0.0980640974200319
25.0 0.09724144168776025
25.166666666666668 0.09646895401684279
25.333333333333332 0.09573773997474481
25.5 0.09502848179545274
25.666666666666668 0.0943584961413863
25.833333333333332 0.09373137904247915
26.0 0.09314137547469926
26.166666666666668 0.09257269063288781
26.333333333333332 0.09202132382728151
26.5 0.09150158951808601
26.666666666666668 0.09100432328605955
26.833333333333332 0.09053421244794937
27.0 0.09008739973784216
27.166666666666668 0.0896684543256276
27.333333333333332 0.08926424407755106
27.5 0.08888185079874365
27.666666666666668 0.08851505317617914
27.833333333333332 0.0881617864686002
28.0 0.08783594015423817
28.166666666666668 0.08752436930465872
28.333333333333332 0.08722326404810245
28.5 0.08693404530992545
28.666666666666668 0.08665675436904505
28.833333333333332 0.08640605383340966
29.0 0.08616862417619171
29.166666666666668 0.08593900688315408
29.333333333333332 0.08570571293900286
29.5 0.08548039153197533
29.666666666666668 0.0852724234072785
29.833333333333332 0.08507898704610858
30.0 0.08488349092919947
30.166666666666668 0.0846945059599394
30.333333333333332 0.08451231171498673
30.5 0.08433881178888299
30.666666666666668 0.08417698271072169
30.833333333333332 0.08401586923030666
31.0 0.08385659311521786
31.166666666666668 0.08370572237650928
31.333333333333332 0.08356677147828799
31.5 0.08343082506465099
31.666666666666668 0.0833095014555878
31.833333333333332 0.08319572159638672
32.0 0.08308426587353958
32.166666666666664 0.08297902235094366
32.333333333333336 0.08288731546865644
32.5 0.08280093595845955
32.666666666666664 0.08272311265169985
32.833333333333336 0.08264901627538597
33.0 0.08257922760865835
33.166666666666664 0.08251676187044744
33.333333333333336 0.08245936787833297
33.5 0.08240491184993333
33.666666666666664 0.08234452547866776
33.833333333333336 0.08229102492890987
34.0 0.08224416409228438
34.166666666666664 0.08219753682641544
34.333333333333336 0.08215673783470777
34.5 0.08211916973760788
34.666666666666664 0.08207878561696451
34.833333333333336 0.08204026058891818
35.0 0.08200503482557484
35.166666666666664 0.08197113344071696
35.333333333333336 0.08193343543612897
35.5 0.08189323818746433
35.666666666666664 0.08185757685009364
35.833333333333336 0.08182570975746037
36.0 0.08179910566505498
36.166666666666664 0.0817657018892583
36.333333333333336 0.08173639805195307
36.5 0.08171103544187176
36.666666666666664 0.08167994927586945
36.833333333333336 0.08165367412075214
37.0 0.08163029657793144
37.166666666666664 0.08159959849113074
37.333333333333336 0.08157254466284576
37.5 0.08155138383068891
37.666666666666664 0.08152739995335218
37.833333333333336 0.08149538011189525
38.0 0.08147842782933962
38.166666666666664 0.0814621100492658
38.333333333333336 0.08144758753424094
38.5 0.08142892059724423
38.666666666666664 0.08141160579841566
38.833333333333336 0.08139857253946688
39.0 0.08138722235924319
39.166666666666664 0.08137164743494436
39.333333333333336 0.0813555746861191
39.5 0.08133839833646779
39.666666666666664 0.08133007740047157
39.833333333333336 0.08132221820088988
40.0 0.08130982565112398
40.166666666666664 0.08129775493391833
40.333333333333336 0.08128860765319963
40.5 0.08128265356811873
40.666666666666664 0.08126680237453618
40.833333333333336 0.08126123476162597
41.0 0.0812560973416525
41.166666666666664 0.08124519215072527
41.333333333333336 0.08123972485177085
41.5 0.08122989869904641
41.666666666666664 0.0812174834297742
41.833333333333336 0.08121102041875793
42.0 0.08120399544301435
42.166666666666664 0.08119242201667257
42.333333333333336 0.08118553478383718
42.5 0.08118637486045527
42.666666666666664 0.08117549609642546
42.833333333333336 0.08116464183038119
43.0 0.08116050555427232
43.166666666666664 0.08115981113508441
43.333333333333336 0.08115650898781626
43.5 0.08115063292929847
43.666666666666664 0.08114719965604973
43.833333333333336 0.08114431573958485
44.0 0.08114391521324832
44.166666666666664 0.08114489053721392
44.333333333333336 0.0811434051168251
44.5 0.08114659723417308
44.666666666666664 0.08114706553009804
44.833333333333336 0.08114161142065662
45.0 0.08113731334145792
45.166666666666664 0.08114172633751553
45.333333333333336 0.08114365705678772
45.5 0.08114121634151043
45.666666666666664 0.08114016043909451
45.833333333333336 0.08113904436666398
46.0 0.08113975924026111
46.166666666666664 0.08114371959220641
46.333333333333336 0.08114439289429293
46.5 0.08114461650543052
46.666666666666664 0.08114264197683445
46.833333333333336 0.081139636050386
47.0 0.08113825298359556
47.166666666666664 0.08113520185908471
47.333333333333336 0.08113109402785615
47.5 0.08113285427628032
47.666666666666664 0.0811309352475611
47.833333333333336 0.08113095256210415
48.0 0.08112971315521242
48.166666666666664 0.08112898080632361
48.333333333333336 0.08112765358577224
48.5 0.08113066697366915
48.666666666666664 0.08113673457239898
48.833333333333336 0.08113931208036809
49.0 0.08113764023922644
49.166666666666664 0.08113906811745318
49.333333333333336 0.08114369313918862
49.5 0.08114483312834245
49.666666666666664 0.08113498179840545
49.833333333333336 0.0811279721889161
50.0 0.08112962568793436
99.83333333333333 0.08100559429607437
99.83333333333333 0.08100559429607437


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobinFinal2_25.csv <==
0.0 4.29566600236819
0.16666666666666666 4.2956800578103325
0.3333333333333333 4.2956729949938115
0.5 4.29566846421346
0.6666666666666666 4.295665848677539
0.8333333333333334 4.295664308862627
1.0 4.2956633849137615
1.1666666666666667 4.294864746647405
1.3333333333333333 4.287607063939184
1.5 4.269873349367222
1.6666666666666667 4.235951105596245
1.8333333333333333 4.187000634372248
2.0 4.125062118293897
2.1666666666666665 4.055181028404604
2.3333333333333335 3.9805437084433124
2.5 3.9040664735955093
2.6666666666666665 3.827452518550782
2.8333333333333335 3.7521941964277725
3.0 3.6795352407004382
3.1666666666666665 3.6101676050972724
3.3333333333333335 3.54466360800566
3.5 3.4827591888174245
3.6666666666666665 3.424276503630479
3.8333333333333335 3.368546735710205
4.0 3.315351353509876
4.166666666666667 3.264112302089845
4.333333333333333 3.214600473576154
4.5 3.1663518822171532
4.666666666666667 3.1192933395021023
4.833333333333333 3.07322976135644
5.0 3.028187226022833
5.166666666666667 2.9840925833812517
5.333333333333333 2.940922167697653
5.5 2.898652405476087
5.666666666666667 2.8572771152982344
5.833333333333333 2.8168256615829472
6.0 2.777258068013349
6.166666666666667 2.7385801901550932
6.333333333333333 2.7007734765119955
6.5 2.6638337443625226
6.666666666666667 2.627693463860206
6.833333333333333 2.5923099548823947
7.0 2.557651689895604
7.166666666666667 2.523678286563775
7.333333333333333 2.4903464374275353
7.5 2.457545324261795
7.666666666666667 2.4253001747560607
7.833333333333333 2.3935479079900888
8.0 2.362289241219645
8.166666666666666 2.3313462990095624
8.333333333333334 2.3007985347942936
8.5 2.270590363664267
8.666666666666666 2.2408033640952083
8.833333333333334 2.2112403299120293
9.0 2.1820104401267475
9.166666666666666 2.153087178507263
9.333333333333334 2.1245872440062166
9.5 2.096322632656343
9.666666666666666 2.068413596577386
9.833333333333334 2.0408253591033465
10.0 2.013681535231416
10.166666666666666 1.9868081803802948
10.333333333333334 1.960291470674062
10.5 1.9340837304545127
10.666666666666666 1.9082834555057229
10.833333333333334 1.8827468272700847
11.0 1.8575572355662144
11.166666666666666 1.8326820372681747
11.333333333333334 1.8081863548641215
11.5 1.7839193614880695
11.666666666666666 1.7599367553748297
11.833333333333334 1.7361799948757037
12.0 1.7127282731345765
12.166666666666666 1.6895001830859369
12.333333333333334 1.6665280495303738
12.5 1.643749943865262
12.666666666666666 1.621212139571055
12.833333333333334 1.5988759562661405
13.0 1.5768039863585601
13.166666666666666 1.5549597481337571
13.333333333333334 1.5333795636666905
13.5 1.5120101938452246
13.666666666666666 1.4908712793815238
13.833333333333334 1.4699071280101814
14.0 1.449143577815601
14.166666666666666 1.428543246727032
14.333333333333334 1.4081368781379968
14.5 1.387902103513365
14.666666666666666 1.367882193451384
14.833333333333334 1.3480714076773455
15.0 1.3285078398718972
15.166666666666666 1.309154409144676
15.333333333333334 1.2900477410212723
15.5 1.271181229446547
15.666666666666666 1.252562429234326
15.833333333333334 1.2341557776747276
16.0 1.2160059067691726
16.166666666666668 1.1981233395545183
16.333333333333332 1.1805127289446946
16.5 1.1631064010746288
16.666666666666668 1.1459245520962906
16.833333333333332 1.1289764367555233
17.0 1.1122734105657592
17.166666666666668 1.0957943013956633
17.333333333333332 1.0795795729730155
17.5 1.0636302949741725
17.666666666666668 1.0479779826321496
17.833333333333332 1.0325903297926722
18.0 1.0174727604659257
18.166666666666668 1.0026344966827594
18.333333333333332 0.988102153990912
18.5 0.9738349676733333
18.666666666666668 0.9598379480471657
18.833333333333332 0.9461115940600884
19.0 0.9326646928774734
19.166666666666668 0.91946027005557
19.333333333333332 0.9065210052639656
19.5 0.8938495491248051
19.666666666666668 0.8814293542454267
19.833333333333332 0.8692149114980562
20.0 0.8572170950378994
20.166666666666668 0.8454362319883492
20.333333333333332 0.8338786064042089
20.5 0.8225266092280735
20.666666666666668 0.8113780982772727
20.833333333333332 0.800437681626706
21.0 0.7897117193714792
21.166666666666668 0.7791815443965431
21.333333333333332 0.768846209920036
21.5 0.7586928732602233
21.666666666666668 0.7487209552890998
21.833333333333332 0.7389167807416991
22.0 0.7292976936618725
22.166666666666668 0.7198403270233217
22.333333333333332 0.7105586115235991
22.5 0.7014479504381319
22.666666666666668 0.6925155144209544
22.833333333333332 0.6837427506501281
23.0 0.6751257785896303
23.166666666666668 0.6666573635472999
23.333333333333332 0.6583428154560267
23.5 0.6501670283521233
23.666666666666668 0.6421335817985181
23.833333333333332 0.6342514199205601
24.0 0.6265272708296709
24.166666666666668 0.6189590381245702
24.333333333333332 0.6115335353107151
24.5 0.6042457810530317
24.666666666666668 0.5970866799364744
24.833333333333332 0.590034038134575
25.0 0.5831111107637029
25.166666666666668 0.5763266000183817
25.333333333333332 0.5696738524594414
25.5 0.5631402943993258
25.666666666666668 0.556721573954276
25.833333333333332 0.5504261028175431
26.0 0.5442516824707953
26.166666666666668 0.5381961115215111
26.333333333333332 0.5322769842747032
26.5 0.5265275428019975
26.666666666666668 0.5209342541871135
26.833333333333332 0.5154797051338614
27.0 0.5101710955870687
27.166666666666668 0.5049873335178107
27.333333333333332 0.49992451234901203
27.5 0.49497594004725987
27.666666666666668 0.49013170528595784
27.833333333333332 0.4853971939059296
28.0 0.4807701008081546
28.166666666666668 0.4762289192433784
28.333333333333332 0.4717676160180095
28.5 0.46739055764762444
28.666666666666668 0.4631123280987637
28.833333333333332 0.45892511023361215
29.0 0.4548256310249823
29.166666666666668 0.4508180552532574
29.333333333333332 0.4468897854809588
29.5 0.4430352641614202
29.666666666666668 0.4392498637829871
29.833333333333332 0.43552431277119097
30.0 0.43185409367310335
30.166666666666668 0.4282422763321479
30.333333333333332 0.4246859795347318
30.5 0.42118435937443444
30.666666666666668 0.4177353147573839
30.833333333333332 0.4143475070214061
31.0 0.4110310277926465
31.166666666666668 0.4078085905058976
31.333333333333332 0.40466168096899324
31.5 0.4015815196959927
31.666666666666668 0.39857764498369724
31.833333333333332 0.3956587693255405
32.0 0.3928130761733228
32.166666666666664 0.3900462432507549
32.333333333333336 0.38734660570636914
32.5 0.38470662736004585
32.666666666666664 0.3821239602255246
32.833333333333336 0.37960451739784895
33.0 0.37714129857079315
33.166666666666664 0.3747367406334084
33.333333333333336 0.37238678090731375
33.5 0.37008493135328446
33.666666666666664 0.36783366233886444
33.833333333333336 0.3656245931680064
34.0 0.3634653462529274
34.166666666666664 0.3613601553509107
34.333333333333336 0.3593060734119285
34.5 0.35729183087455507
34.666666666666664 0.35532694384820757
34.833333333333336 0.35342036086099105
35.0 0.35157602240314206
35.166666666666664 0.34979544909510174
35.333333333333336 0.34806353174291027
35.5 0.346393280658279
35.666666666666664 0.34479256476758374
35.833333333333336 0.3432532278911963
36.0 0.34178013454517503
36.166666666666664 0.34037378008916575
36.333333333333336 0.33901992897270183
36.5 0.3377222211381935
36.666666666666664 0.33646739056201685
36.833333333333336 0.3352573870771773
37.0 0.3340839318628938
37.166666666666664 0.33294368457340795
37.333333333333336 0.33183130542891837
37.5 0.3307563098286298
37.666666666666664 0.3296986812465873
37.833333333333336 0.3286642533979007
38.0 0.32765076614621813
38.166666666666664 0.3266638173371406
38.333333333333336 0.3256998971314917
38.5 0.32475087810881154
38.666666666666664 0.3238166724363187
38.833333333333336 0.3228931919368188
39.0 0.3219779031156424
39.166666666666664 0.3210804460753001
39.333333333333336 0.3201865603548254
39.5 0.31929948637505173
39.666666666666664 0.3184268851620853
39.833333333333336 0.31756657955364487
40.0 0.3167203671886245
40.166666666666664 0.31589004381071045
40.333333333333336 0.31508574056377164
40.5 0.31430956628674467
40.666666666666664 0.3135576902750749
40.833333333333336 0.31282169809122123
41.0 0.31209991288445355
41.166666666666664 0.31139356654717965
41.333333333333336 0.31070904545626016
41.5 0.3100533107797983
41.666666666666664 0.30941368776954903
41.833333333333336 0.3087890030010431
42.0 0.30818240193595076
42.166666666666664 0.3075933749288468
42.333333333333336 0.3070317122108044
42.5 0.30648547968131795
42.666666666666664 0.3059560588519089
42.833333333333336 0.3054470142173452
43.0 0.3049595442087971
43.166666666666664 0.30449357253644393
43.333333333333336 0.30403903434305796
43.5 0.3035995046192194
43.666666666666664 0.30317165043541866
43.833333333333336 0.30274469092693884
44.0 0.3023370323894983
44.166666666666664 0.3019489713240609
44.333333333333336 0.30157048979948964
44.5 0.3012067912822835
44.666666666666664 0.3008524147472939
44.833333333333336 0.3005037714657765
45.0 0.3001647981155047
45.166666666666664 0.2998398584753404
45.333333333333336 0.2995196599122009
45.5 0.2992001329553825
45.666666666666664 0.2988765552034486
45.833333333333336 0.2985548144345115
46.0 0.2982319759597263
46.166666666666664 0.2979111600620666
46.333333333333336 0.29758576648597357
46.5 0.2972547507351854
46.666666666666664 0.2969222752232603
46.833333333333336 0.29658731128492555
47.0 0.2962590533788075
47.166666666666664 0.29593598816711497
47.333333333333336 0.295616481069
47.5 0.295301796356261
47.666666666666664 0.29500053793306713
47.833333333333336 0.29470710066279965
48.0 0.2944211610793935
48.166666666666664 0.29415081003109794
48.333333333333336 0.29389515266444766
48.5 0.2936494404412133
48.666666666666664 0.29341263543949
48.833333333333336 0.293190751365393
49.0 0.29298203519951493
49.166666666666664 0.29277837942231194
49.333333333333336 0.2925844991865296
49.5 0.2924008868792749
49.666666666666664 0.29222485982090113
49.833333333333336 0.29206188991363224
50.0 0.29190113391538963
50.166666666666664 0.29174590126657274
50.333333333333336 0.2916026737031539
50.5 0.29146257744239945
50.666666666666664 0.2913260977204437
50.833333333333336 0.29119274521140415
51.0 0.2910636324639083
51.166666666666664 0.29093030532012276
51.333333333333336 0.29079705369048725
51.5 0.29066522483580015
51.666666666666664 0.2905406233257736
51.833333333333336 0.29041809346128616
52.0 0.2902988295337197
52.166666666666664 0.29018322622243703
52.333333333333336 0.2900683327364958
52.5 0.28995622502881657
52.666666666666664 0.289846195402707
52.833333333333336 0.28974611945633044
53.0 0.28964394941510335
53.166666666666664 0.2895381411410089
53.333333333333336 0.28943032624047793
53.5 0.2893259189029626
53.666666666666664 0.28922815342730956
53.833333333333336 0.28912677931126224
54.0 0.28902730766278006
54.166666666666664 0.28892988918287615
54.333333333333336 0.2888351870237349
54.5 0.28873989430987645
54.666666666666664 0.2886484371207406
54.833333333333336 0.2885587821760306
55.0 0.2884654732195622
55.166666666666664 0.2883728591737635
55.333333333333336 0.28828751925884627
55.5 0.2882009595403265
55.666666666666664 0.2881128300325052
55.833333333333336 0.28802554577187356
56.0 0.2879406402512234
56.166666666666664 0.2878580698481726
56.333333333333336 0.28777392778612665
56.5 0.287689744258055
56.666666666666664 0.28761341721461564
56.833333333333336 0.28753686641732157
57.0 0.28746651414334373
57.166666666666664 0.28740252378568665
57.333333333333336 0.28733555776506314
57.5 0.28727243136869873
57.666666666666664 0.2872077123231602
57.833333333333336 0.28715198726561453
58.0 0.2870958409845367
58.166666666666664 0.2870378259483734
58.333333333333336 0.2869844135648217
58.5 0.2869302758496261
58.666666666666664 0.28687239508861895
58.833333333333336 0.2868167132713805
59.0 0.28676400764617577
59.166666666666664 0.2867142987775675
59.333333333333336 0.2866619666189741
59.5 0.2866078607097445
59.666666666666664 0.2865498543912403
59.833333333333336 0.28648689094798996
60.0 0.28642488946747935
60.166666666666664 0.28636324407596725
60.333333333333336 0.286296135631822
60.5 0.2862291063173987
60.666666666666664 0.28616926875201576
60.833333333333336 0.2861084400580629
61.0 0.28604126140464303
61.166666666666664 0.2859792187972767
61.333333333333336 0.2859187483352917
61.5 0.28585793451043207
61.666666666666664 0.2858028889624482
61.833333333333336 0.28574771134411187
62.0 0.2856898675471272
62.166666666666664 0.2856375104576573
62.333333333333336 0.28558268930486036
62.5 0.28552646264064635
62.666666666666664 0.28546760335220484
62.833333333333336 0.28540915308527404
63.0 0.2853540493223276
63.166666666666664 0.2853018378565766
63.333333333333336 0.2852460892205027
63.5 0.2851878051445204
63.666666666666664 0.2851270216608878
63.833333333333336 0.2850734614492425
64.0 0.28502129088893546
64.16666666666667 0.28496400413301726
64.33333333333333 0.28491219454900557
64.5 0.28485958538468303
64.66666666666667 0.28481730341466616
64.83333333333333 0.2847754102133838
65.0 0.28472683910027835
65.16666666666667 0.28467848328509354
65.33333333333333 0.28463953722166874
65.5 0.28460165726527165
65.66666666666667 0.28456470419450025
65.83333333333333 0.28452163305904715
66.0 0.28447797199758024
66.16666666666667 0.28444335839485285
66.33333333333333 0.2844135049740275
66.5 0.28437828243153934
66.66666666666667 0.2843407170128123
66.83333333333333 0.28430832472903506
67.0 0.2842709951058824
67.16666666666667 0.2842354904538481
67.33333333333333 0.2841971498369193
67.5 0.28416115079057086
67.66666666666667 0.28412482403026107
67.83333333333333 0.2840861741426616
68.0 0.2840502840793634
68.16666666666667 0.28401761609838466
68.33333333333333 0.28398222298087855
68.5 0.2839484761365199
68.66666666666667 0.2839101621935796
68.83333333333333 0.28386987756231535
69.0 0.2838353233097186
69.16666666666667 0.28380531745705384
69.33333333333333 0.28377684321473956
69.5 0.2837508251860786
69.66666666666667 0.2837121402051978
69.83333333333333 0.28367205639700677
70.0 0.2836361391377521
70.16666666666667 0.28360219180154755
70.33333333333333 0.28357299781506723
70.5 0.28354680214466205
70.66666666666667 0.2835189238292019
70.83333333333333 0.2834856842853733
71.0 0.28345337217380695
71.16666666666667 0.28342496525911454
71.33333333333333 0.2833992369354928
71.5 0.2833675313634229
71.66666666666667 0.28333330839812193
71.83333333333333 0.2833060672160259
72.0 0.2832820208919705
72.16666666666667 0.28325573592590925
72.33333333333333 0.28322873375195556
72.5 0.28320898307953585
72.66666666666667 0.2831862685725198
72.83333333333333 0.28316024566391634
73.0 0.28313668933444835
73.16666666666667 0.28311801820973453
73.33333333333333 0.2831066878265002
73.5 0.2830922880985776
73.66666666666667 0.28307631241567055
73.83333333333333 0.2830596427440011
74.0 0.2830464109822614
74.16666666666667 0.283035493022132
74.33333333333333 0.28302584615487036
74.5 0.28302698040345187
74.66666666666667 0.283020617796327
74.83333333333333 0.2830128597726582
75.0 0.28300874422030925
75.16666666666667 0.28300654535793307
75.33333333333333 0.28300549984634404
75.5 0.28300249991427673
75.66666666666667 0.28300063315098795
75.83333333333333 0.282999372393525
76.0 0.2829918469994505
76.16666666666667 0.28298678480515155
76.33333333333333 0.2829857836879244
76.5 0.2829828992600869
76.66666666666667 0.2829799090707235
76.83333333333333 0.28298326062161877
77.0 0.28298443011212093
77.16666666666667 0.2829841730898274
77.33333333333333 0.2829819687291057
77.5 0.2829723852486115
77.66666666666667 0.28297024054698683
77.83333333333333 0.2829639338033849
78.0 0.28295345036576297
78.16666666666667 0.2829546253419508
78.33333333333333 0.2829502208981807
78.5 0.28294394143470575
78.66666666666667 0.2829362499799908
78.83333333333333 0.28293453252975914
79.0 0.28292832670073065
79.16666666666667 0.2829225206238097
79.33333333333333 0.2829218699341447
79.5 0.28291437399798625
79.66666666666667 0.28290987108023774
79.83333333333333 0.2829076656090214
80.0 0.2829088896897033
80.16666666666667 0.28290812857949643
80.33333333333333 0.2829141998757443
80.5 0.282911060425438
80.66666666666667 0.28290808339236634
80.83333333333333 0.28290451233449126
81.0 0.2829012650483517
81.16666666666667 0.2828991976791262
81.33333333333333 0.2828979192606712
81.5 0.2829028288071857
81.66666666666667 0.28290858424364473
81.83333333333333 0.2829053337902172
82.0 0.2829018496379743
82.16666666666667 0.2829023916727557
82.33333333333333 0.28290128278559373
82.5 0.28289758756867234
82.66666666666667 0.28289738435745293
82.83333333333333 0.28290235743868436
83.0 0.28290468646760725
83.16666666666667 0.2829068356260243
83.33333333333333 0.2829051806748651
83.5 0.2829006286085639
83.66666666666667 0.28290164673371787
83.83333333333333 0.28290112243474774
84.0 0.28290106080070593
84.16666666666667 0.282897819351082
84.33333333333333 0.2828970783718774
84.5 0.28289871756258633
84.66666666666667 0.28289757979260843
84.83333333333333 0.2828933769129648
85.0 0.2828918808322132
85.16666666666667 0.28289278993510636
85.33333333333333 0.2828980944252901
85.5 0.2829029492777918
85.66666666666667 0.2829023857948242
85.83333333333333 0.2829002771337511
86.0 0.2829018984162419
86.16666666666667 0.28290464823110933
86.33333333333333 0.28290254179970004
86.5 0.28289773726213935
86.66666666666667 0.2828979080978169
86.83333333333333 0.282899351480895
87.0 0.28289534951367046
87.16666666666667 0.28289883383354064
87.33333333333333 0.2829000747077392
87.5 0.2828986585386095
87.66666666666667 0.2829004509096705
87.83333333333333 0.2829007358784847
88.0 0.2828934691916446
88.16666666666667 0.2828916117460172
88.33333333333333 0.2828900844905635
88.5 0.2828897732456138
88.66666666666667 0.28289048561326324
88.83333333333333 0.2828935215206698
89.0 0.2828911519569001
89.16666666666667 0.28288276791389805
89.33333333333333 0.2828817159311722
89.5 0.28288288228922487
89.66666666666667 0.2828771613755473
89.83333333333333 0.28287247145106403
90.0 0.2828693379859947
90.16666666666667 0.2828617570211001
90.33333333333333 0.28285764639089156
90.5 0.28285518329286385
90.66666666666667 0.282851850453272
90.83333333333333 0.2828461901852168
91.0 0.28283302566107615
91.16666666666667 0.28282365357219985
91.33333333333333 0.2828138922017776
91.5 0.28280820195427675
91.66666666666667 0.28280554625327053
91.83333333333333 0.28279546726241955
92.0 0.28278739910244094
92.16666666666667 0.2827803656008765
92.33333333333333 0.28277682398116516
92.5 0.28277400989175316
92.66666666666667 0.28276450611389065
92.83333333333333 0.28275922226120664
93.0 0.2827570575340227
93.16666666666667 0.28275790498626
93.33333333333333 0.28275272469774876
93.5 0.2827472795132798
93.66666666666667 0.2827437212303545
93.83333333333333 0.2827338906067158
94.0 0.2827295178503157
94.16666666666667 0.2827242052873851
94.33333333333333 0.2827197068436334
94.5 0.28271506736719765
94.66666666666667 0.2827057095717223
94.83333333333333 0.28270357600569956
95.0 0.28269621573742815
95.16666666666667 0.2826860148058877
95.33333333333333 0.2826798789856934
95.5 0.2826744235140748
95.66666666666667 0.28266819993945463
95.83333333333333 0.2826619250437297
96.0 0.28265413385341975
96.16666666666667 0.2826521878859536
96.33333333333333 0.28264466995636156
96.5 0.2826415448261032
96.66666666666667 0.28263696511899505
96.83333333333333 0.28263125830046754
97.0 0.28262380445536034
97.16666666666667 0.2826173390670805
97.33333333333333 0.2826137867662915
97.5 0.28260720516847176
97.66666666666667 0.2826046982094127
97.83333333333333 0.2825994152210106
98.0 0.28259569999819006
98.16666666666667 0.28259685366719023
98.33333333333333 0.28259650399214997
98.5 0.2825866855389607
98.66666666666667 0.28258475508173875
98.83333333333333 0.28258324116001193
99.0 0.2825785524324316
99.16666666666667 0.28257530730249075
99.33333333333333 0.28256897987424107
99.5 0.28256100091871084
99.66666666666667 0.2825574022147478
99.83333333333333 0.28255100054686105
99.83333333333333 0.28255100054686105
99.83333333333333 0.28255100054686105


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobinFinal_10.csv <==
0.0 3.439634416199255
0.16666666666666666 3.4396452642284268
0.3333333333333333 3.4396395348804494
0.5 3.439636138718164
0.6666666666666666 3.439634312075096
0.8333333333333334 3.4396332936820895
1.0 3.4396327060449674
1.1666666666666667 3.4369884519528373
1.3333333333333333 3.412526224388524
1.5 3.354167332129372
1.6666666666666667 3.257401780881887
1.8333333333333333 3.1293423369432602
2.0 2.9810429087957258
2.1666666666666665 2.819255871739488
2.3333333333333335 2.648916805514576
2.5 2.471046430224382
2.6666666666666665 2.289387652908866
2.8333333333333335 2.1056018122023206
3.0 1.9236304826146502
3.1666666666666665 1.7443208586082761
3.3333333333333335 1.5699205901911348
3.5 1.4008406108900442
3.6666666666666665 1.2388371515244503
3.8333333333333335 1.084840153125587
4.0 0.9400640231153397
4.166666666666667 0.8054535966465027
4.333333333333333 0.6815512208955155
4.5 0.569157195091005
4.666666666666667 0.4685549513602058
4.833333333333333 0.3815410838268746
5.0 0.3150352295788034
5.166666666666667 0.2672126782266133
5.333333333333333 0.23285909620959236
5.5 0.20846637498504791
5.666666666666667 0.19136784527799947
5.833333333333333 0.17893792536528932
6.0 0.16983537703249563
6.166666666666667 0.16252111471540173
6.333333333333333 0.15639043095600522
6.5 0.15050271232518247
6.666666666666667 0.14464901849257839
6.833333333333333 0.13833265996876054
7.0 0.13153839610328466
7.166666666666667 0.12409249177060279
7.333333333333333 0.11610858560436682
7.5 0.10769118400170469
7.666666666666667 0.09898706271812345
7.833333333333333 0.09013649264903868
8.0 0.08124975263311465
8.166666666666666 0.07250310730348249
8.333333333333334 0.06397827406596046
8.5 0.05585799074489322
8.666666666666666 0.048168831041425726
8.833333333333334 0.04112922233974803
9.0 0.03464832305401921
9.166666666666666 0.02946774811103901
9.333333333333334 0.024982962291434565
9.5 0.02240715978765678
9.666666666666666 0.020406601422299192
9.833333333333334 0.019488182537072383
10.0 0.018739777944068784
10.166666666666666 0.018436119151675378
10.333333333333334 0.018177831530873833
10.5 0.018066663388023037
10.666666666666666 0.017967422513299313
10.833333333333334 0.017933881995306163
11.0 0.01790121179240418
11.166666666666666 0.017893219526718438
11.333333333333334 0.017884532211598275
11.5 0.017878182256703425
11.666666666666666 0.017870638484579156
11.833333333333334 0.017864899523993474
12.0 0.017860092272568302
12.166666666666666 0.017856557681394818
12.333333333333334 0.017852216699638445
12.5 0.017848093044904312
12.666666666666666 0.01784486901886739
12.666666666666666 0.01784486901886739
49.833333333333336 0.01784486901886739


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobinFinal_15.csv <==
0.0 3.5208627951665386
0.16666666666666666 3.5208881450244984
0.3333333333333333 3.520875667899236
0.5 3.520867401855269
0.6666666666666666 3.5208625043745703
0.8333333333333334 3.5208595676630057
1.0 3.5208577835284487
1.1666666666666667 3.5191117378662944
1.3333333333333333 3.5032236711307125
1.5 3.465753287222439
1.6666666666666667 3.402731623411629
1.8333333333333333 3.318397193333076
2.0 3.218439172286112
2.1666666666666665 3.107340900686938
2.3333333333333335 2.987765396398542
2.5 2.861093646717441
2.6666666666666665 2.729600985784944
2.8333333333333335 2.5948854717334053
3.0 2.4593080952832573
3.1666666666666665 2.3235442125079726
3.3333333333333335 2.1891801688892976
3.5 2.055990293704342
3.6666666666666665 1.9254161882333307
3.8333333333333335 1.79709649931084
4.0 1.672160407089084
4.166666666666667 1.550193432101035
4.333333333333333 1.4319324748925746
4.5 1.3171039482830103
4.666666666666667 1.206250245781903
4.833333333333333 1.0997393937458804
5.0 0.99936257655823
5.166666666666667 0.9060179266656887
5.333333333333333 0.8186732765036551
5.5 0.7371723697501851
5.666666666666667 0.6612281479758589
5.833333333333333 0.5908495003779288
6.0 0.5259073744914634
6.166666666666667 0.4664108293748213
6.333333333333333 0.41234458942445856
6.5 0.3636207653963991
6.666666666666667 0.32022937391562767
6.833333333333333 0.28191110375554257
7.0 0.24851578876689395
7.166666666666667 0.21948437390465794
7.333333333333333 0.1946353802125229
7.5 0.1733598664049313
7.666666666666667 0.1554554496414663
7.833333333333333 0.14026533889748985
8.0 0.12758787619870013
8.166666666666666 0.11679771474892534
8.333333333333334 0.10764130767724428
8.5 0.0996313479196921
8.666666666666666 0.0925259993642563
8.833333333333334 0.08605573483422467
9.0 0.07997851150845929
9.166666666666666 0.07417608887643534
9.333333333333334 0.06852125309236587
9.5 0.06307984834892412
9.666666666666666 0.05777637469947143
9.833333333333334 0.05274195219768904
10.0 0.04792387798921601
10.166666666666666 0.043436565267514236
10.333333333333334 0.0391821002654377
10.5 0.035260921271052806
10.666666666666666 0.031611635481243294
10.833333333333334 0.028381921555074352
11.0 0.02542474243933775
11.166666666666666 0.0230265275432481
11.333333333333334 0.020852959161944545
11.5 0.019374271083340423
11.666666666666666 0.018030318952101207
11.833333333333334 0.017262102635637298
12.0 0.01656400665230236
12.166666666666666 0.016182224428591428
12.333333333333334 0.015835408646963957
12.5 0.01565994173670699
12.666666666666666 0.015500705648122863
12.833333333333334 0.015413457012329072
13.0 0.015332492306473313
13.166666666666666 0.015286324862529592
13.333333333333334 0.0152436797473222
13.5 0.015216018987763319
13.666666666666666 0.015189460722446623
13.833333333333334 0.015177573866506843
14.0 0.015166242597602745
14.166666666666666 0.015161941639629879
14.333333333333334 0.015158231802947831
14.5 0.015155312442719405
14.666666666666666 0.01515300328405212
14.833333333333334 0.0151526581907189
15.0 0.015152391243141921
15.0 0.015152391243141921
49.833333333333336 0.015152391243141921


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobinFinal_20.csv <==
0.0 3.5684456934633446
0.16666666666666666 3.5684638194229934
0.3333333333333333 3.5684547258793535
0.5 3.5684488776456376
0.6666666666666666 3.5684454944977873
0.8333333333333334 3.568443499766741
1.0 3.568442301613155
1.1666666666666667 3.5671514434012126
1.3333333333333333 3.555547171566452
1.5 3.5275599725013533
1.6666666666666667 3.47426851711603
1.8333333333333333 3.397714260309849
2.0 3.3016561750237967
2.1666666666666665 3.1934248084997527
2.3333333333333335 3.077365438403372
2.5 2.9568298925936194
2.6666666666666665 2.834205214263266
2.8333333333333335 2.710999749960276
3.0 2.5897249598575516
3.1666666666666665 2.471157892889424
3.3333333333333335 2.357352249832354
3.5 2.2479042505809335
3.6666666666666665 2.143868975441996
3.8333333333333335 2.0442252480985483
4.0 1.9498216821061327
4.166666666666667 1.8598062600180052
4.333333333333333 1.7744503639608986
4.5 1.6924174735395416
4.666666666666667 1.6137857018199
4.833333333333333 1.5379492337802767
5.0 1.4650052433094518
5.166666666666667 1.3941528080410401
5.333333333333333 1.3252190180056296
5.5 1.2578502621670036
5.666666666666667 1.192181080215884
5.833333333333333 1.1274612662873087
6.0 1.0637825202103364
6.166666666666667 1.000993459912153
6.333333333333333 0.9395828448944289
6.5 0.8790886020952027
6.666666666666667 0.8199595168069591
6.833333333333333 0.7621970495723259
7.0 0.706448338127282
7.166666666666667 0.6523889957511787
7.333333333333333 0.6005314361475124
7.5 0.5508329581471194
7.666666666666667 0.5038390155725426
7.833333333333333 0.4592927989675734
8.0 0.4175346459718509
8.166666666666666 0.3784528809050523
8.333333333333334 0.34233764757802726
8.5 0.30894859763513444
8.666666666666666 0.2783436921483704
8.833333333333334 0.2503688896654822
9.0 0.225004377517952
9.166666666666666 0.20210752309293237
9.333333333333334 0.1815100820975111
9.5 0.16309357858173393
9.666666666666666 0.14665051960802866
9.833333333333334 0.1320834242328042
10.0 0.11912303876775754
10.166666666666666 0.10770179524634498
10.333333333333334 0.09751669930568599
10.5 0.08850790725323054
10.666666666666666 0.08043387685978112
10.833333333333334 0.07328035610971281
11.0 0.0668076828534362
11.166666666666666 0.06099650219314012
11.333333333333334 0.05568829644190709
11.5 0.050898765185819664
11.666666666666666 0.046482923601416544
11.833333333333334 0.042462818714426774
12.0 0.03872849421942632
12.166666666666666 0.03536359725237641
12.333333333333334 0.032230444202828855
12.5 0.0293918208732319
12.666666666666666 0.026752468833546955
12.833333333333334 0.024469295208098697
13.0 0.022353463399942562
13.166666666666666 0.020603155895545365
13.333333333333334 0.01898559462252888
13.5 0.017701039555858698
13.666666666666666 0.01652059487128878
13.833333333333334 0.015633446642763005
14.0 0.014815977475900797
14.166666666666666 0.01423205399206677
14.333333333333334 0.013697959183028319
14.5 0.013326134285295606
14.666666666666666 0.012980349856009613
14.833333333333334 0.012740521168410273
15.0 0.01252285092978877
15.166666666666666 0.012375982069286522
15.333333333333334 0.012238952283914705
15.5 0.012135304490332297
15.666666666666666 0.012038714123157143
15.833333333333334 0.011968111176843137
16.0 0.01190408794351511
16.166666666666668 0.01185644393381402
16.333333333333332 0.011814656106090572
16.5 0.01178045741199815
16.666666666666668 0.011747831789391351
16.833333333333332 0.011724970601856535
17.0 0.011702496553663018
17.166666666666668 0.011684151590470973
17.333333333333332 0.011665781204148365
17.5 0.011652328581826812
17.666666666666668 0.011639318211703206
17.833333333333332 0.011627469799589974
18.0 0.0116164644980953
18.166666666666668 0.01160548032766858
18.333333333333332 0.011595217270746153
18.5 0.011585350571864479
18.666666666666668 0.01157656079975335
18.833333333333332 0.011570010661143553
19.0 0.011563736129580388
19.166666666666668 0.011557502915951841
19.333333333333332 0.01155141453523039
19.5 0.011546496745736844
19.666666666666668 0.011541124257779985
19.833333333333332 0.011536636943944457
20.0 0.011532176456366188
20.166666666666668 0.011529001703978432
20.333333333333332 0.011527367101563572
20.5 0.011526750661672847
20.666666666666668 0.011525421654103822
20.833333333333332 0.011524424940608957
21.0 0.011522853960979235
21.166666666666668 0.011521475382464761
21.333333333333332 0.011520796793348158
21.5 0.011518591604176632
21.666666666666668 0.011516300841162652
21.833333333333332 0.01151389328389903
22.0 0.01151006818675512
22.166666666666668 0.011504844299493234
22.333333333333332 0.011499339480455497
22.5 0.011492811597483367
22.666666666666668 0.011485447831892943
22.833333333333332 0.011477685734565389
23.0 0.011468897969492707
23.166666666666668 0.011460137088628341
23.333333333333332 0.011451175737512916
23.5 0.011441907376512595
23.666666666666668 0.01143310644243986
23.833333333333332 0.011425032727086571
24.0 0.011417924313027012
24.166666666666668 0.011410445241780925
24.333333333333332 0.01140334088580066
24.5 0.011396959245324967
24.666666666666668 0.011391829601972572
24.833333333333332 0.011386697250020507
25.0 0.011382262054617788
25.166666666666668 0.011378538510255786
25.333333333333332 0.011375266467834919
25.5 0.011373163119007821
25.666666666666668 0.011371300871727101
25.833333333333332 0.01137020200044841
26.0 0.011370994563750922
26.166666666666668 0.011370914630690808
26.333333333333332 0.011370978951909819
26.5 0.011370851086353323
26.666666666666668 0.011370810818462883
26.833333333333332 0.011370760700474923
27.0 0.01137096097441567
27.166666666666668 0.011370852013566923
27.333333333333332 0.011370878971175606
27.5 0.011371005810394809
27.666666666666668 0.011371205931109511
27.833333333333332 0.0113711916666589
28.0 0.011371152662427256
28.166666666666668 0.011370986064690131
28.333333333333332 0.011370963255703886
28.5 0.011370826568079648
28.666666666666668 0.011370777710554114
28.833333333333332 0.011370757174475676
29.0 0.011370874948985291
29.166666666666668 0.011371308676837794
29.333333333333332 0.011371419312354318
29.5 0.011371043368313733
29.666666666666668 0.011371026232785894
29.833333333333332 0.011371091561290689
30.0 0.011371097096441988
30.166666666666668 0.01137096473115963
30.333333333333332 0.01137112059644353
30.5 0.011370622712117048
30.666666666666668 0.01137045169393791
30.833333333333332 0.011370549497485335
31.0 0.011370941306573248
31.166666666666668 0.01137120111179892
31.333333333333332 0.01137155602236373
31.5 0.011371019053092624
31.666666666666668 0.011371117201549383
31.833333333333332 0.011371028655219925
32.0 0.011370572301323963
32.166666666666664 0.011370721458905147
32.333333333333336 0.01137140763385362
32.5 0.011371463783087038
32.666666666666664 0.01137138138355341
32.833333333333336 0.011371301501884944
33.0 0.011370415550315212
33.166666666666664 0.011370470867877876
33.333333333333336 0.011370975755166643
33.5 0.011371305292808111
33.666666666666664 0.011371525257155114
33.833333333333336 0.011371801180929784
34.0 0.01137152686529884
34.166666666666664 0.011371080573849213
34.333333333333336 0.011370744251912195
34.5 0.01137114841202676
34.666666666666664 0.011370820626485312
34.833333333333336 0.01137123547513596
35.0 0.011371455430233572
35.166666666666664 0.011370847742600852
35.333333333333336 0.011370669369802435
35.5 0.011370916611467816
35.666666666666664 0.011371091079556334
35.833333333333336 0.01137163713078473
36.0 0.01137190368173227
36.166666666666664 0.011371289308011604
36.333333333333336 0.011371095771914669
36.5 0.011371050156912539
36.666666666666664 0.011370770965963556
36.833333333333336 0.011370793701731986
37.0 0.011370562289065071
37.166666666666664 0.011370302279637175
37.333333333333336 0.01137034745870308
37.5 0.011370646130957073
37.666666666666664 0.01137073288778654
37.833333333333336 0.01137102338697897
38.0 0.011371413746943506
38.166666666666664 0.011370989199041694
38.333333333333336 0.011370634744900809
38.5 0.011370077872125833
38.666666666666664 0.011370189056490688
38.833333333333336 0.011370701312377907
39.0 0.01137031976430301
39.166666666666664 0.01137001224864814
39.333333333333336 0.011370396978028765
39.5 0.011370741435790086
39.666666666666664 0.011370837496611942
39.833333333333336 0.011371310125144956
40.0 0.011370967970773398
40.166666666666664 0.01137079656824334
40.333333333333336 0.011371330400054537
40.5 0.011371092937001342
40.666666666666664 0.011370756429697978
40.833333333333336 0.011370775175066742
41.0 0.011370824266803746
41.166666666666664 0.011370158644193804
41.333333333333336 0.011370366195760198
41.5 0.01137105820029174
41.666666666666664 0.011371361918003446
41.833333333333336 0.011371133947101444
42.0 0.011371069273494594
42.166666666666664 0.01137141774361708
42.333333333333336 0.011371076489824227
42.5 0.011371136565574551
42.666666666666664 0.011370886524645796
42.833333333333336 0.011370694464568816
43.0 0.01137068836387192
43.166666666666664 0.011370900560015614
43.333333333333336 0.011370922852869714
43.5 0.011371133978311949
43.666666666666664 0.011371457689375858
43.833333333333336 0.011371387493651157
44.0 0.011371381479443055
44.166666666666664 0.011371148884484778
44.333333333333336 0.011370777258080873
44.5 0.01137058807933773
44.666666666666664 0.011370677540489031
44.833333333333336 0.011370917482183942
45.0 0.011370909390383911
45.166666666666664 0.01137099309530611
45.333333333333336 0.01137091738389782
45.5 0.011370809921977271
45.666666666666664 0.011370442491279449
45.833333333333336 0.011370585984275611
46.0 0.01137087997282956
46.166666666666664 0.01137101086622789
46.333333333333336 0.011370974564124442
46.5 0.011370631630955946
46.666666666666664 0.011370389790906259
46.833333333333336 0.011370616900333246
47.0 0.011371033853002938
47.166666666666664 0.011371259209105328
47.333333333333336 0.01137111479478934
47.5 0.011370758111408042
47.666666666666664 0.011371250447851866
47.833333333333336 0.011370828319945635
48.0 0.011370457954431933
48.166666666666664 0.0113707790562564
48.333333333333336 0.011371117951261573
48.5 0.011370755335914475
48.666666666666664 0.011370568872400184
48.833333333333336 0.011370618821567336
49.0 0.011370620295384751
49.166666666666664 0.011370642066571167
49.333333333333336 0.011370477592357616
49.5 0.011370509212655358
49.666666666666664 0.011370740888036909
49.833333333333336 0.011370849041073354
49.833333333333336 0.011370849041073354
49.833333333333336 0.011370849041073354


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobinFinal_25.csv <==
0.0 3.600118569705098
0.16666666666666666 3.600117461583683
0.3333333333333333 3.6001173502904886
0.5 3.60011794931119
0.6666666666666666 3.6001186166260903
0.8333333333333334 3.600119146317393
1.0 3.6001195204308596
1.1666666666666667 3.5991120566274266
1.3333333333333333 3.5901039933318115
1.5 3.568532957396202
1.6666666666666667 3.527605624573268
1.8333333333333333 3.4689611038982453
2.0 3.3950384124879855
2.1666666666666665 3.3112847005601718
2.3333333333333335 3.220504056428763
2.5 3.12556731913242
2.6666666666666665 3.028025739816766
2.8333333333333335 2.929479529692315
3.0 2.8314894048589507
3.1666666666666665 2.73496948057758
3.3333333333333335 2.6410951140713106
3.5 2.549852350850361
3.6666666666666665 2.4619230597300863
3.8333333333333335 2.3767078929759737
4.0 2.294805897158433
4.166666666666667 2.215757786548329
4.333333333333333 2.140137956931761
4.5 2.067219745437192
4.666666666666667 1.9972959742690914
4.833333333333333 1.9298586433248854
5.0 1.8652025064908881
5.166666666666667 1.802771977438695
5.333333333333333 1.7425656356719694
5.5 1.6840414405717492
5.666666666666667 1.6273439049449334
5.833333333333333 1.5720400635534164
6.0 1.5181799708706007
6.166666666666667 1.4652201386127526
6.333333333333333 1.4132598807247445
6.5 1.3618840398234375
6.666666666666667 1.3112834033967304
6.833333333333333 1.260953218386751
7.0 1.2111836572617625
7.166666666666667 1.161663715615052
7.333333333333333 1.1127529470115887
7.5 1.063947035524904
7.666666666666667 1.0156730491402202
7.833333333333333 0.9677740856938191
8.0 0.9207194453239093
8.166666666666666 0.8740544230223651
8.333333333333334 0.8281640012488841
8.5 0.7829638563135424
8.666666666666666 0.7389143429925249
8.833333333333334 0.6957146347245691
9.0 0.6537107648246531
9.166666666666666 0.6129155823040147
9.333333333333334 0.573686472205681
9.5 0.5358711339856158
9.666666666666666 0.4996878470864853
9.833333333333334 0.46519311286763715
10.0 0.43257927624817216
10.166666666666666 0.40174458410633196
10.333333333333334 0.37269862618426625
10.5 0.34543406571705737
10.666666666666666 0.3199615264599375
10.833333333333334 0.29619685611936825
11.0 0.27403876898177537
11.166666666666666 0.2534459433329075
11.333333333333334 0.23430555009512627
11.5 0.2165500721421112
11.666666666666666 0.20005340873644029
11.833333333333334 0.18478197574566568
12.0 0.17061854537218457
12.166666666666666 0.1575312294332864
12.333333333333334 0.14537760769866484
12.5 0.1341227410763044
12.666666666666666 0.12363079372520812
12.833333333333334 0.11389688849934933
13.0 0.10481957127171654
13.166666666666666 0.09639338462981172
13.333333333333334 0.08850446009017321
13.5 0.08117927852401617
13.666666666666666 0.07434167400609323
13.833333333333334 0.06801925722052728
14.0 0.062141237308219924
14.166666666666666 0.05673880790872541
14.333333333333334 0.05174637193381728
14.5 0.047205366181438065
14.666666666666666 0.04302086392913986
14.833333333333334 0.03925962677328822
15.0 0.035818609302505945
15.166666666666666 0.03275219903581181
15.333333333333334 0.029958880417480318
15.5 0.02753738730664674
15.666666666666666 0.025333245219584452
15.833333333333334 0.023430657745556346
16.0 0.02169048503989241
16.166666666666668 0.020212992760996112
16.333333333333332 0.01886725172796872
16.5 0.017736657876192528
16.666666666666668 0.016709446900610766
16.833333333333332 0.01585153576868732
17.0 0.015055119332425725
17.166666666666668 0.01438559547157672
17.333333333333332 0.01378130827980089
17.5 0.013283119471172672
17.666666666666668 0.012820482092175418
17.833333333333332 0.012436301357171779
18.0 0.01207377255377426
18.166666666666668 0.011766164922768005
18.333333333333332 0.01147844727529781
18.5 0.011245014918691367
18.666666666666668 0.01103353941161425
18.833333333333332 0.010858541266247471
19.0 0.010696585661213065
19.166666666666668 0.010560409276025183
19.333333333333332 0.010436422160958077
19.5 0.010337639647568515
19.666666666666668 0.010249864064669557
19.833333333333332 0.010176162490220252
20.0 0.010105705631375292
20.166666666666668 0.010048428802310242
20.333333333333332 0.009997099791772495
20.5 0.009953505699019035
20.666666666666668 0.009911167387672894
20.833333333333332 0.009874885138581006
21.0 0.009841508962925518
21.166666666666668 0.009812731299418852
21.333333333333332 0.009785547051151132
21.5 0.009761551808235762
21.666666666666668 0.00973911934901826
21.833333333333332 0.009721536843177279
22.0 0.009706351165429354
22.166666666666668 0.00969132151155532
22.333333333333332 0.009676048954205813
22.5 0.009660755667187928
22.666666666666668 0.009645107352847045
22.833333333333332 0.009632039843142487
23.0 0.009619480042309623
23.166666666666668 0.009606659675004235
23.333333333333332 0.009594295057797141
23.5 0.009583024352864596
23.666666666666668 0.009572999992363974
23.833333333333332 0.009563586741059848
24.0 0.00955487331451312
24.166666666666668 0.009547338019135307
24.333333333333332 0.009541147977502098
24.5 0.00953701132728146
24.666666666666668 0.009531473038968036
24.833333333333332 0.009527562928031225
25.0 0.009523667283028139
25.166666666666668 0.009521105714656886
25.333333333333332 0.009519061865104794
25.5 0.009517407446977853
25.666666666666668 0.009515733327788524
25.833333333333332 0.009514020252128212
26.0 0.009511726595810135
26.166666666666668 0.009509602708978555
26.333333333333332 0.009508291796860925
26.5 0.009507787251790727
26.666666666666668 0.009505619733161007
26.833333333333332 0.009503432811542572
27.0 0.009501289071145764
27.166666666666668 0.009499056852700312
27.333333333333332 0.009496575406137069
27.5 0.00949375595866657
27.666666666666668 0.009491286841916894
27.833333333333332 0.009488793541492001
28.0 0.009486683450262535
28.166666666666668 0.009484588432662037
28.333333333333332 0.009482033919550903
28.5 0.009479465872593107
28.666666666666668 0.00947745041032133
28.833333333333332 0.009476154173976228
29.0 0.009473694779726302
29.166666666666668 0.009472512193910479
29.333333333333332 0.009470937213757606
29.5 0.009469696444740732
29.666666666666668 0.00946820776796361
29.833333333333332 0.009466974422610575
30.0 0.00946643905882815
30.166666666666668 0.009467053279126515
30.333333333333332 0.009467788868254005
30.5 0.009467945194857897
30.666666666666668 0.009467560981551493
30.833333333333332 0.00946715051524737
31.0 0.00946677305145398
31.166666666666668 0.00946641978533132
31.333333333333332 0.00946688868639277
31.5 0.00946776805168988
31.666666666666668 0.00946804181051109
31.833333333333332 0.009467553931506535
32.0 0.009467657573435229
32.166666666666664 0.009467800317168986
32.333333333333336 0.009467495324152746
32.5 0.009466917028610689
32.666666666666664 0.009467058049907856
32.833333333333336 0.009467162707038096
33.0 0.009467655636180333
33.166666666666664 0.009466713820144898
33.333333333333336 0.009466196023716133
33.5 0.009465923412906651
33.666666666666664 0.009466957703104024
33.833333333333336 0.009466792233542104
34.0 0.009466776410287401
34.166666666666664 0.0094671557758533
34.333333333333336 0.009467633773326515
34.5 0.009467924601081494
34.666666666666664 0.009467483541866448
34.833333333333336 0.00946621031357283
35.0 0.009466122552833835
35.166666666666664 0.009467131392285858
35.333333333333336 0.009467774504942985
35.5 0.00946757762041584
35.666666666666664 0.009466934768926488
35.833333333333336 0.009467561855258702
36.0 0.009467740170139035
36.166666666666664 0.009467038754592825
36.333333333333336 0.009466363110803884
36.5 0.009466687360626221
36.666666666666664 0.009466705822659491
36.833333333333336 0.009467022307969601
37.0 0.009466871614686553
37.166666666666664 0.009466431637113644
37.333333333333336 0.009466931605279272
37.5 0.009467153150465936
37.666666666666664 0.009466539270232832
37.833333333333336 0.009466262564364277
38.0 0.0094662084895007
38.166666666666664 0.009466142311838061
38.333333333333336 0.009466499814155788
38.5 0.00946642173220382
38.666666666666664 0.009466269918407178
38.833333333333336 0.009467224778725438
39.0 0.00946729907652627
39.166666666666664 0.009467675192234359
39.333333333333336 0.009467393285467668
39.5 0.0094669213114357
39.666666666666664 0.009466511965943464
39.833333333333336 0.009466792973349191
40.0 0.009467127161893274
40.166666666666664 0.009467435893799782
40.333333333333336 0.009467306415353016
40.5 0.009467056762632653
40.666666666666664 0.009466571597261378
40.833333333333336 0.009466222512072468
41.0 0.00946650647504612
41.166666666666664 0.009466421368023647
41.333333333333336 0.009466834300288465
41.5 0.00946723145961869
41.666666666666664 0.009467702145901811
41.833333333333336 0.009467464531172573
42.0 0.00946638624056638
42.166666666666664 0.009465811674788537
42.333333333333336 0.009465650656995337
42.5 0.00946664290121204
42.666666666666664 0.009466582591827168
42.833333333333336 0.009466272071993931
43.0 0.009466266375824305
43.166666666666664 0.009466617377111162
43.333333333333336 0.009467295928464516
43.5 0.009467265305056758
43.666666666666664 0.009466554300648834
43.833333333333336 0.009466448029688655
44.0 0.009466199563394725
44.166666666666664 0.009466408451973421
44.333333333333336 0.009466803464494343
44.5 0.009467017083358483
44.666666666666664 0.009467574803970012
44.833333333333336 0.009467103939358353
45.0 0.009466929400368244
45.166666666666664 0.009466519818505667
45.333333333333336 0.009466715102182315
45.5 0.009466824314040584
45.666666666666664 0.009467026116348039
45.833333333333336 0.009466659485398132
46.0 0.009466385956638693
46.166666666666664 0.009466407982492103
46.333333333333336 0.009466510222515568
46.5 0.00946686036173435
46.666666666666664 0.009467419920882375
46.833333333333336 0.0094671136075093
47.0 0.009466821100635785
47.166666666666664 0.009467327524817914
47.333333333333336 0.009467531395151068
47.5 0.009467179660124392
47.666666666666664 0.00946798937994099
47.833333333333336 0.009467701301286153
48.0 0.009466740424308734
48.166666666666664 0.009466399324097955
48.333333333333336 0.00946701742235322
48.5 0.009468083654402638
48.666666666666664 0.009467224092728675
48.833333333333336 0.009466153779228421
49.0 0.009465693973079212
49.166666666666664 0.009465927955287569
49.333333333333336 0.009466665054892793
49.5 0.009467504920213587
49.666666666666664 0.009467295739848976
49.833333333333336 0.009466580886285794
49.833333333333336 0.009466580886285794
49.833333333333336 0.009466580886285794


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobinFinal_30.csv <==
0.0 3.6168922962726637
0.16666666666666666 3.6168954529887327
0.3333333333333333 3.616893356801684
0.5 3.6168925238000935
0.6666666666666666 3.6168922883197396
0.8333333333333334 3.6168922541253394
1.0 3.61689227656224
1.1666666666666667 3.6160626962411895
1.3333333333333333 3.608706275217154
1.5 3.5912534915451
1.6666666666666667 3.5583074980884555
1.8333333333333333 3.510838506279817
2.0 3.448079409117401
2.1666666666666665 3.37455429513677
2.3333333333333335 3.2926493242679915
2.5 3.206283602980623
2.6666666666666665 3.11737816626328
2.8333333333333335 3.0283481194638724
3.0 2.94009864953116
3.1666666666666665 2.8539338252530797
3.3333333333333335 2.7709209339013197
3.5 2.6911269841498098
3.6666666666666665 2.6150436420614662
3.8333333333333335 2.54206162906559
4.0 2.4723357564406925
4.166666666666667 2.4051426737720214
4.333333333333333 2.341189841903683
4.5 2.2799320946352886
4.666666666666667 2.2218198024851072
4.833333333333333 2.1660149976484937
5.0 2.112563049260273
5.166666666666667 2.060759425399568
5.333333333333333 2.011083240897276
5.5 1.9633219527482897
5.666666666666667 1.9178285645231663
5.833333333333333 1.8739574673985944
6.0 1.831582037893921
6.166666666666667 1.7899398325191893
6.333333333333333 1.7493821773886085
6.5 1.7097347146263282
6.666666666666667 1.6713639059866214
6.833333333333333 1.6336127427873834
7.0 1.5964751959356878
7.166666666666667 1.5591319999672377
7.333333333333333 1.522078533095996
7.5 1.48518048070831
7.666666666666667 1.4489923775138094
7.833333333333333 1.4129149920730333
8.0 1.3770916105522315
8.166666666666666 1.3407634009425078
8.333333333333334 1.3045220251580119
8.5 1.2683539623543194
8.666666666666666 1.2329236237148702
8.833333333333334 1.1977274800169164
9.0 1.1628836997115015
9.166666666666666 1.1277177269816132
9.333333333333334 1.0927333001214392
9.5 1.057963492204816
9.666666666666666 1.023981977674018
9.833333333333334 0.990382395289489
10.0 0.957228035589633
10.166666666666666 0.9239913848610077
10.333333333333334 0.8910713117089955
10.5 0.8585713842607331
10.666666666666666 0.8269171946396731
10.833333333333334 0.7958122534705023
11.0 0.7652342344624944
11.166666666666666 0.7347817374878851
11.333333333333334 0.7047386238416328
11.5 0.6752562564131736
11.666666666666666 0.6466600577280053
11.833333333333334 0.6187531154108408
12.0 0.5914782855789066
12.166666666666666 0.5645486964782515
12.333333333333334 0.5381500989903254
12.5 0.5124284954976295
12.666666666666666 0.48761568931484245
12.833333333333334 0.46361775999618765
13.0 0.44034950289937985
13.166666666666666 0.41758582422312523
13.333333333333334 0.3954221297598167
13.5 0.37400628318828544
13.666666666666666 0.3535222854727939
13.833333333333334 0.33392128213876127
14.0 0.315109330229678
14.166666666666666 0.2969259999329617
14.333333333333334 0.2794007317362972
14.5 0.2626466574547608
14.666666666666666 0.24677155438271697
14.833333333333334 0.23174618883104928
15.0 0.21746350632334813
15.166666666666666 0.20379326814992943
15.333333333333334 0.19073971659108846
15.5 0.17839375404400612
15.666666666666666 0.16680194094070466
15.833333333333334 0.15592731623515615
16.0 0.14567294158721475
16.166666666666668 0.13595258667529175
16.333333333333332 0.12674287942679593
16.5 0.1181099867823907
16.666666666666668 0.11005155478462511
16.833333333333332 0.10253879594139395
17.0 0.09550033995177248
17.166666666666668 0.0889043435430421
17.333333333333332 0.08271215667937257
17.5 0.07696032985734537
17.666666666666668 0.07160453030940116
17.833333333333332 0.06663953603602574
18.0 0.062001189703477115
18.166666666666668 0.057690277020206245
18.333333333333332 0.053657634531959056
18.5 0.04993502733725402
18.666666666666668 0.04646855299225186
18.833333333333332 0.0432931239686506
19.0 0.040343557093829106
19.166666666666668 0.03763403177300391
19.333333333333332 0.0351025210767769
19.5 0.03280525997261979
19.666666666666668 0.03067992582180989
19.833333333333332 0.028758364733423816
20.0 0.026974047437356673
20.166666666666668 0.025355176531635274
20.333333333333332 0.02384871124563968
20.5 0.02250388736246272
20.666666666666668 0.02125889433838632
20.833333333333332 0.020142299015201266
21.0 0.019097841877124357
21.166666666666668 0.01815560109568839
21.333333333333332 0.017271556056293134
21.5 0.016464150467928748
21.666666666666668 0.015708393106582178
21.833333333333332 0.015027976691440908
22.0 0.014390575009985142
22.166666666666668 0.01382160025369522
22.333333333333332 0.013284836185628774
22.5 0.012803496896268392
22.666666666666668 0.012350557707904157
22.833333333333332 0.01194074470728318
23.0 0.01155754328355138
23.166666666666668 0.011216367314710849
23.333333333333332 0.010896333018463277
23.5 0.01060639891410232
23.666666666666668 0.010334526219799545
23.833333333333332 0.010090590578378815
24.0 0.009859407643873367
24.166666666666668 0.009644466415504453
24.333333333333332 0.009447562236275488
24.5 0.009281401115255355
24.666666666666668 0.009127318302520938
24.833333333333332 0.008991234378441982
25.0 0.008867067998845126
25.166666666666668 0.008757943810043965
25.333333333333332 0.008658126464412915
25.5 0.00857356258761035
25.666666666666668 0.008490561876639225
25.833333333333332 0.00841428891045206
26.0 0.008341216638960895
26.166666666666668 0.00827801795286716
26.333333333333332 0.008220202047133019
26.5 0.008165891022820808
26.666666666666668 0.008112807620252623
26.833333333333332 0.008064717752786327
27.0 0.00801883211083975
27.166666666666668 0.007976194683878073
27.333333333333332 0.007937597189075071
27.5 0.007901773801497416
27.666666666666668 0.007865456647174838
27.833333333333332 0.007831453158385992
28.0 0.007800854522601795
28.166666666666668 0.007770811592226581
28.333333333333332 0.007741251859181894
28.5 0.007715582502851576
28.666666666666668 0.007690186272755907
28.833333333333332 0.007666823572805443
29.0 0.007643246377952899
29.166666666666668 0.007621145114628567
29.333333333333332 0.007600522636167964
29.5 0.007582627307407234
29.666666666666668 0.0075671536039233
29.833333333333332 0.007552759653813276
30.0 0.007538487177850391
30.166666666666668 0.007525973664571105
30.333333333333332 0.0075136543748262515
30.5 0.007501714321453647
30.666666666666668 0.007490670490137635
30.833333333333332 0.00747948568530545
31.0 0.0074694718641789126
31.166666666666668 0.007460230103309662
31.333333333333332 0.007450508400769706
31.5 0.007442629859651466
31.666666666666668 0.007433934427861442
31.833333333333332 0.007425986684740724
32.0 0.007417781089445657
32.166666666666664 0.007410821314324915
32.333333333333336 0.0074034234710433685
32.5 0.007395466127009642
32.666666666666664 0.007388900802452106
32.833333333333336 0.0073826305271920785
33.0 0.007377329134330577
33.166666666666664 0.007373237678331032
33.333333333333336 0.0073686039411316835
33.5 0.007364872298135119
33.666666666666664 0.0073613177805729926
33.833333333333336 0.0073572119870186975
34.0 0.007354023942216274
34.166666666666664 0.00734948360804694
34.333333333333336 0.0073461072158454155
34.5 0.007343758370139635
34.666666666666664 0.007340862552059074
34.833333333333336 0.007337954013308512
35.0 0.007335012213765174
35.166666666666664 0.0073323394695031675
35.333333333333336 0.007329800346356071
35.5 0.007327333711212636
35.666666666666664 0.007325735908172862
35.833333333333336 0.007325152234004407
36.0 0.007323035970041875
36.166666666666664 0.0073207213269892105
36.333333333333336 0.007319500195576205
36.5 0.007319233802212141
36.666666666666664 0.007319153331734878
36.833333333333336 0.007319781095097214
37.0 0.0073194153442437205
37.166666666666664 0.0073189169337864865
37.333333333333336 0.007319543526572429
37.5 0.007319392438921112
37.666666666666664 0.007319237875004133
37.833333333333336 0.007319078448910242
38.0 0.007318933200471234
38.166666666666664 0.0073195999090660034
38.333333333333336 0.007319647742158685
38.5 0.007319658499227433
38.666666666666664 0.007319423431739486
38.833333333333336 0.00731951572863235
39.0 0.0073195359151638495
39.166666666666664 0.007319251873838069
39.333333333333336 0.007319027587833726
39.5 0.0073194319261053135
39.666666666666664 0.007320709032017534
39.833333333333336 0.007320573684207753
40.0 0.007319577437588162
40.166666666666664 0.007319373030921313
40.333333333333336 0.007319233158151989
40.5 0.007319609324317385
40.666666666666664 0.007319596083818004
40.833333333333336 0.007319918596439629
41.0 0.007319692050350767
41.166666666666664 0.007319486974600075
41.333333333333336 0.007320306131610545
41.5 0.007320021979437828
41.666666666666664 0.007320102359888426
41.833333333333336 0.0073201425637437504
42.0 0.007319010279580236
42.166666666666664 0.007318326193009805
42.333333333333336 0.007318650878613876
42.5 0.007318808240457484
42.666666666666664 0.007319405577623451
42.833333333333336 0.007320710998207687
43.0 0.00731949262348157
43.166666666666664 0.007319204060678091
43.333333333333336 0.00731973642000371
43.5 0.007319935242987497
43.666666666666664 0.007318707995848335
43.833333333333336 0.00731887235335429
44.0 0.007319484813193342
44.166666666666664 0.007318708497885245
44.333333333333336 0.007317835969954185
44.5 0.007316550621289107
44.666666666666664 0.007315263066154719
44.833333333333336 0.007313524628918349
45.0 0.007311965186800024
45.166666666666664 0.0073101078975491875
45.333333333333336 0.007306543285299927
45.5 0.007303838655595315
45.666666666666664 0.00730134110755651
45.833333333333336 0.007298112883835535
46.0 0.007293677171716167
46.166666666666664 0.007289761320663102
46.333333333333336 0.007286786698105059
46.5 0.007283332081085867
46.666666666666664 0.007279704102076892
46.833333333333336 0.007276568700415288
47.0 0.007272980178675086
47.166666666666664 0.007268734864650822
47.333333333333336 0.007265207303738033
47.5 0.007263343629506913
47.666666666666664 0.007260505092614634
47.833333333333336 0.007257174953728489
48.0 0.007254041080898043
48.166666666666664 0.007250857380376145
48.333333333333336 0.00724749413889253
48.5 0.007244573867963633
48.666666666666664 0.0072431375277723946
48.833333333333336 0.007242010955711296
49.0 0.007239794612636865
49.166666666666664 0.007236634631040179
49.333333333333336 0.007233611494650661
49.5 0.007231263860766328
49.666666666666664 0.007229569944943935
49.833333333333336 0.007227335599517126
49.833333333333336 0.007227335599517126
49.833333333333336 0.007227335599517126


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobinFinal_35.csv <==
0.0 3.6445425969463425
0.16666666666666666 3.6445588773761517
0.3333333333333333 3.644550663923396
0.5 3.644545427710263
0.6666666666666666 3.6445424206239982
0.8333333333333334 3.644540656971083
1.0 3.644539601456256
1.1666666666666667 3.643829894973815
1.3333333333333333 3.6375923882449874
1.5 3.6229311990993764
1.6666666666666667 3.5953839546618673
1.8333333333333333 3.555851316671845
2.0 3.5037261305212675
2.1666666666666665 3.4427540979658846
2.3333333333333335 3.3746973516228835
2.5 3.3027939638839205
2.6666666666666665 3.2284834842130974
2.8333333333333335 3.1539381939928415
3.0 3.0798139632845736
3.1666666666666665 3.007291429301536
3.3333333333333335 2.9369462556406036
3.5 2.8689661538248696
3.6666666666666665 2.803485480609773
3.8333333333333335 2.7402250778297375
4.0 2.679199771145535
4.166666666666667 2.6200133795560845
4.333333333333333 2.5630395157063464
4.5 2.507883391761613
4.666666666666667 2.454766667527306
4.833333333333333 2.403216861850818
5.0 2.3534171964801365
5.166666666666667 2.304920178857982
5.333333333333333 2.2581137265229114
5.5 2.212756987787649
5.666666666666667 2.1691087473471233
5.833333333333333 2.126749380020176
6.0 2.0858474509962415
6.166666666666667 2.0459964315098325
6.333333333333333 2.007504928510225
6.5 1.9701141465443082
6.666666666666667 1.9340413125341862
6.833333333333333 1.8987990364059262
7.0 1.8645737862216663
7.166666666666667 1.8309116297115888
7.333333333333333 1.7981380580077186
7.5 1.765882841847061
7.666666666666667 1.7344063733571415
7.833333333333333 1.7031781937199237
8.0 1.67251801929783
8.166666666666666 1.642046964180971
8.333333333333334 1.6121656534847075
8.5 1.5824699498904173
8.666666666666666 1.5532349291154266
8.833333333333334 1.5238802724643477
9.0 1.4947655126710082
9.166666666666666 1.4655969599317085
9.333333333333334 1.4368387443795827
9.5 1.4081023102474362
9.666666666666666 1.3796389199092194
9.833333333333334 1.3509263164650305
10.0 1.322338330895398
10.166666666666666 1.2936833858110013
10.333333333333334 1.2654023828197682
10.5 1.2371776469642057
10.666666666666666 1.2092014583648403
10.833333333333334 1.1809935045206783
11.0 1.1529080835147991
11.166666666666666 1.1248528917767782
11.333333333333334 1.097215854950365
11.5 1.0697054696217083
11.666666666666666 1.0424391348832505
11.833333333333334 1.0150025566174388
12.0 0.9876934046619806
12.166666666666666 0.9605438443232704
12.333333333333334 0.9339250154636106
12.5 0.9076016509589216
12.666666666666666 0.8816139213505761
12.833333333333334 0.855610360509231
13.0 0.8298701902679524
13.166666666666666 0.8044850932989853
13.333333333333334 0.779769799910362
13.5 0.7555737417620498
13.666666666666666 0.7318768246749243
13.833333333333334 0.7083357397012872
14.0 0.6851212091495381
14.166666666666666 0.6623151595477197
14.333333333333334 0.6401701629185513
14.5 0.6185686526765157
14.666666666666666 0.5974709668598881
14.833333333333334 0.5766083841315817
15.0 0.5560739123617469
15.166666666666666 0.5359242965790642
15.333333333333334 0.516357456950598
15.5 0.4972767193827052
15.666666666666666 0.4786722285549445
15.833333333333334 0.46038341926563864
16.0 0.4424945939161925
16.166666666666668 0.4250438642236209
16.333333333333332 0.4081304073482385
16.5 0.39168542951036506
16.666666666666668 0.3756969971098571
16.833333333333332 0.36007368259229006
17.0 0.34487491078749305
17.166666666666668 0.3300880183095921
17.333333333333332 0.3157607191377789
17.5 0.30184508221808526
17.666666666666668 0.28834608986255233
17.833333333333332 0.2752243831922577
18.0 0.2625246471994275
18.166666666666668 0.2502341086244421
18.333333333333332 0.2383602985004791
18.5 0.22687509759382446
18.666666666666668 0.21579751459171637
18.833333333333332 0.20511886094523765
19.0 0.19486493949220715
19.166666666666668 0.1850161472600205
19.333333333333332 0.1755676145707831
19.5 0.1664736406459427
19.666666666666668 0.15774327856763581
19.833333333333332 0.14939144267875548
20.0 0.14143788104667016
20.166666666666668 0.1338621536596556
20.333333333333332 0.12662333503287498
20.5 0.11969998323924376
20.666666666666668 0.11310410603897526
20.833333333333332 0.1068374720697731
21.0 0.10090726178304957
21.166666666666668 0.09530512645201142
21.333333333333332 0.08998985396657341
21.5 0.08492626118341962
21.666666666666668 0.08010818610091054
21.833333333333332 0.07554900623939247
22.0 0.07125105791690127
22.166666666666668 0.06720401577616573
22.333333333333332 0.06337837245790442
22.5 0.05975579233819338
22.666666666666668 0.056304720624550414
22.833333333333332 0.05306643509129057
23.0 0.05002535193115127
23.166666666666668 0.0471762104300124
23.333333333333332 0.0444813895806039
23.5 0.041936932357491435
23.666666666666668 0.0395201110950602
23.833333333333332 0.03726497547924623
24.0 0.03515077322946177
24.166666666666668 0.03319050139637406
24.333333333333332 0.031345805935106955
24.5 0.029620544076110828
24.666666666666668 0.027988755508294067
24.833333333333332 0.026495274396692466
25.0 0.025111127076726452
25.166666666666668 0.02384352106637687
25.333333333333332 0.022654624555378994
25.5 0.021557646346236598
25.666666666666668 0.020528864888279822
25.833333333333332 0.019579286288107452
26.0 0.01869172563960198
26.166666666666668 0.017882031963216985
26.333333333333332 0.017126571175820837
26.5 0.016437468079865413
26.666666666666668 0.01578604973291835
26.833333333333332 0.015183927897151514
27.0 0.014617448100357661
27.166666666666668 0.014096765002757009
27.333333333333332 0.013606094994205427
27.5 0.013161262085681675
27.666666666666668 0.012737597642568129
27.833333333333332 0.012350486287853171
28.0 0.011986191999308718
28.166666666666668 0.01165539240881173
28.333333333333332 0.011343290972992326
28.5 0.01105736427075034
28.666666666666668 0.010785429353258005
28.833333333333332 0.010537712673583693
29.0 0.010307860637449234
29.166666666666668 0.010091405003063079
29.333333333333332 0.009882243818161482
29.5 0.009689919319276279
29.666666666666668 0.009510799532803847
29.833333333333332 0.009340906608634831
30.0 0.00917982952666279
30.166666666666668 0.009028611374190454
30.333333333333332 0.008880797134570515
30.5 0.00874690214693689
30.666666666666668 0.00861700192898638
30.833333333333332 0.008498119763820472
31.0 0.008384029797212688
31.166666666666668 0.008279444922100957
31.333333333333332 0.008182504900031742
31.5 0.008091045469306538
31.666666666666668 0.00800314974870682
31.833333333333332 0.007920514859475857
32.0 0.007844514922008843
32.166666666666664 0.007775396877489811
32.333333333333336 0.00770847862098958
32.5 0.007646798666348582
32.666666666666664 0.007585787325185438
32.833333333333336 0.007529018098195752
33.0 0.007471116112149496
33.166666666666664 0.007418650038398493
33.333333333333336 0.007364801929761469
33.5 0.007310638377257273
33.666666666666664 0.007257161507476087
33.833333333333336 0.00720764195719013
34.0 0.007159431251802844
34.166666666666664 0.007113748185659888
34.333333333333336 0.007068840849398527
34.5 0.007027801706025768
34.666666666666664 0.006985975365773659
34.833333333333336 0.006944619610570172
35.0 0.006907930150539859
35.166666666666664 0.006873131997322175
35.333333333333336 0.006837759706583404
35.5 0.006807575707243283
35.666666666666664 0.006779252074536981
35.833333333333336 0.006752237651774788
36.0 0.006727805690210516
36.166666666666664 0.006704371680996435
36.333333333333336 0.006683195264110328
36.5 0.006667312174373641
36.666666666666664 0.006653055827164605
36.833333333333336 0.00663878233523055
37.0 0.006622726186769602
37.166666666666664 0.006607190460174363
37.333333333333336 0.006595577613195587
37.5 0.006584411353184482
37.666666666666664 0.006573490724236026
37.833333333333336 0.006562823234717213
38.0 0.006551684377811647
38.166666666666664 0.0065419355618071195
38.333333333333336 0.006532455417870067
38.5 0.006522161757272107
38.666666666666664 0.006510283917705278
38.833333333333336 0.0064968140261303115
39.0 0.006484101601899949
39.166666666666664 0.006471900077727585
39.333333333333336 0.006458895920058808
39.5 0.006446428630099592
39.666666666666664 0.006435844884164673
39.833333333333336 0.006423802184202181
40.0 0.006412105300197628
40.166666666666664 0.006401278405634754
40.333333333333336 0.006390498038895039
40.5 0.0063812947268090895
40.666666666666664 0.006372372102883471
40.833333333333336 0.006363936620375188
41.0 0.006355229255138951
41.166666666666664 0.006347007917801922
41.333333333333336 0.006339095841394166
41.5 0.006332617759912163
41.666666666666664 0.006326823270187131
41.833333333333336 0.006321353110882458
42.0 0.006315885367078944
42.166666666666664 0.006311199474468997
42.333333333333336 0.006307438347630246
42.5 0.006302365049295699
42.666666666666664 0.006298030473667412
42.833333333333336 0.0062942123038041715
43.0 0.006290671701304604
43.166666666666664 0.006286856743100114
43.333333333333336 0.006283322769346673
43.5 0.006280032872630691
43.666666666666664 0.0062779575908346145
43.833333333333336 0.006275833473060434
44.0 0.006274467887780369
44.166666666666664 0.006272363362410533
44.333333333333336 0.006270548847782827
44.5 0.006269588380958477
44.666666666666664 0.006268814037983882
44.833333333333336 0.0062676501838497805
45.0 0.006266290868786317
45.166666666666664 0.006265125439811238
45.333333333333336 0.006264009637348662
45.5 0.006263490404571694
45.666666666666664 0.0062639674792377715
45.833333333333336 0.006263524323759773
46.0 0.006262571854572058
46.166666666666664 0.006263274637443812
46.333333333333336 0.006264115974434851
46.5 0.006263664183055635
46.666666666666664 0.006263430783700122
46.833333333333336 0.006263319891186559
47.0 0.006262873227317862
47.166666666666664 0.006262543410726022
47.333333333333336 0.006262192399111691
47.5 0.006261835518910386
47.666666666666664 0.0062607212107335455
47.833333333333336 0.0062590925960552745
48.0 0.006258180941897914
48.166666666666664 0.006256074416275139
48.333333333333336 0.006253740298043168
48.5 0.0062515978241383064
48.666666666666664 0.006247654053820124
48.833333333333336 0.006243812476081325
49.0 0.006241228544703816
49.166666666666664 0.00623874517105405
49.333333333333336 0.006237409418893734
49.5 0.006235252534341381
49.666666666666664 0.006233694285810652
49.833333333333336 0.006232019755919131
49.833333333333336 0.006232019755919131
49.833333333333336 0.006232019755919131


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobinFinal_40.csv <==
0.0 3.6534990271635195
0.16666666666666666 3.6535036811484343
0.3333333333333333 3.6535008926929904
0.5 3.653499555292132
0.6666666666666666 3.6534989997075167
0.8333333333333334 3.6534987647520074
1.0 3.6534986616614216
1.1666666666666667 3.6528962574330333
1.3333333333333333 3.647596518052056
1.5 3.6351480474013314
1.6666666666666667 3.6117997780185243
1.8333333333333333 3.5783775201037695
2.0 3.534487891742885
2.1666666666666665 3.483075552636024
2.3333333333333335 3.42440948508778
2.5 3.361619868455838
2.6666666666666665 3.2959203856748966
2.8333333333333335 3.2294343893259545
3.0 3.1630766917836715
3.1666666666666665 3.0982835655271956
3.3333333333333335 3.035418696223424
3.5 2.9749482038742285
3.6666666666666665 2.916526676989941
3.8333333333333335 2.8603598403961583
4.0 2.806739420643942
4.166666666666667 2.7553168494104843
4.333333333333333 2.706081298309024
4.5 2.658433476004736
4.666666666666667 2.6122954437474664
4.833333333333333 2.5671307965434997
5.0 2.522838300360305
5.166666666666667 2.4791980134867075
5.333333333333333 2.43678157322934
5.5 2.395594226599724
5.666666666666667 2.3560667358640854
5.833333333333333 2.317880405836786
6.0 2.2810734757154822
6.166666666666667 2.2451783208427867
6.333333333333333 2.2102117113349973
6.5 2.1758605346374207
6.666666666666667 2.1425591573698046
6.833333333333333 2.110305847299529
7.0 2.0794639698772497
7.166666666666667 2.049637167413043
7.333333333333333 2.0208578973107003
7.5 1.9925628248515619
7.666666666666667 1.9648630652657615
7.833333333333333 1.9372980539621014
8.0 1.910365293497563
8.166666666666666 1.883988353619278
8.333333333333334 1.8585983961833397
8.5 1.8337271397227985
8.666666666666666 1.8095007370331209
8.833333333333334 1.7853338328857216
9.0 1.7614481761679741
9.166666666666666 1.737360703231566
9.333333333333334 1.7135823306310998
9.5 1.6899995120308557
9.666666666666666 1.6670966711902897
9.833333333333334 1.6444382089472462
10.0 1.622176392506506
10.166666666666666 1.5997545322951872
10.333333333333334 1.577421903687896
10.5 1.554743046920614
10.666666666666666 1.532202338529847
10.833333333333334 1.509699439803188
11.0 1.4877027992834797
11.166666666666666 1.4658610813701052
11.333333333333334 1.44432648010325
11.5 1.422588816255556
11.666666666666666 1.4008389402153367
11.833333333333334 1.3787083715012305
12.0 1.356648499513833
12.166666666666666 1.3346263048010911
12.333333333333334 1.3130367335310777
12.5 1.291577718330967
12.666666666666666 1.2703725890765813
12.833333333333334 1.2490192704188878
13.0 1.2276837785365085
13.166666666666666 1.2060421490908746
13.333333333333334 1.18446635594058
13.5 1.1629635300363603
13.666666666666666 1.1418859918728383
13.833333333333334 1.1210052962907835
14.0 1.100386599448368
14.166666666666666 1.0796954059739639
14.333333333333334 1.0590419273334812
14.5 1.038161462626022
14.666666666666666 1.0173882960011456
14.833333333333334 0.9967850778226391
15.0 0.9766540978181325
15.166666666666666 0.9568157756706852
15.333333333333334 0.9372958364651244
15.5 0.9177994999647623
15.666666666666666 0.8983846459805737
15.833333333333334 0.8788398075908775
16.0 0.8594401191578177
16.166666666666668 0.8402715182877859
16.333333333333332 0.8215790401950203
16.5 0.8032177385008947
16.666666666666668 0.7851962380809603
16.833333333333332 0.767256654644198
17.0 0.7494261955168604
17.166666666666668 0.7315064330432896
17.333333333333332 0.7137160563465804
17.5 0.696148208881295
17.666666666666668 0.6790287186535675
17.833333333333332 0.6622426482240187
18.0 0.6457746826798679
18.166666666666668 0.6294059611084537
18.333333333333332 0.6131542272293835
18.5 0.5968640485008061
18.666666666666668 0.5807342373765357
18.833333333333332 0.5648600282201073
19.0 0.5494160046207557
19.166666666666668 0.5343111185514016
19.333333333333332 0.5195417203799739
19.5 0.5049404053329823
19.666666666666668 0.49051497794293175
19.833333333333332 0.47613828232142896
20.0 0.46195921934717915
20.166666666666668 0.44805146914887245
20.333333333333332 0.4345670877094921
20.5 0.4214502935371491
20.666666666666668 0.4086965574799333
20.833333333333332 0.3961575459622837
21.0 0.3838132833190296
21.166666666666668 0.37155241675197054
21.333333333333332 0.3595075585036864
21.5 0.34775265653934767
21.666666666666668 0.3364195260617754
21.833333333333332 0.3254656822498643
22.0 0.31486603571580973
22.166666666666668 0.3044811970311926
22.333333333333332 0.2942890203661671
22.5 0.2842127536048899
22.666666666666668 0.274352814228448
22.833333333333332 0.26476498933694464
23.0 0.2555402840196625
23.166666666666668 0.24665949070154958
23.333333333333332 0.2380996231547973
23.5 0.22973759109888334
23.666666666666668 0.2215604810791382
23.833333333333332 0.2134961325557265
24.0 0.20562131389741084
24.166666666666668 0.19799382720229972
24.333333333333332 0.19068772692236916
24.5 0.18367819030660276
24.666666666666668 0.17695359008028114
24.833333333333332 0.17042024910196982
25.0 0.16405372261553283
25.166666666666668 0.15779890208348815
25.333333333333332 0.15171798712896242
25.5 0.14585009254402342
25.666666666666668 0.14023923160811272
25.833333333333332 0.13486270361150685
26.0 0.1297049392317982
26.166666666666668 0.12470790088323365
26.333333333333332 0.11984905093983617
26.5 0.11509926490910523
26.666666666666668 0.11049005459761149
26.833333333333332 0.10605645903263473
27.0 0.10182107522661422
27.166666666666668 0.0977683278270771
27.333333333333332 0.09389861952783649
27.5 0.0901751073755138
27.666666666666668 0.08657552083037315
27.833333333333332 0.0830690294835908
28.0 0.07967992937056849
28.166666666666668 0.07644775055578445
28.333333333333332 0.07336954029259454
28.5 0.07042794492261398
28.666666666666668 0.0676101724424589
28.833333333333332 0.06490277449641023
29.0 0.06230120337931944
29.166666666666668 0.05980005121103462
29.333333333333332 0.05739819028969457
29.5 0.05510859422693726
29.666666666666668 0.05293602342761049
29.833333333333332 0.05086728049037555
30.0 0.04887924030966899
30.166666666666668 0.04698326281483188
30.333333333333332 0.04516105338656604
30.5 0.043414555049820225
30.666666666666668 0.04173836131739031
30.833333333333332 0.04014102657623308
31.0 0.03863180359983387
31.166666666666668 0.03720809810592568
31.333333333333332 0.035852401097594244
31.5 0.03456214750151845
31.666666666666668 0.03332043930001891
31.833333333333332 0.03212703089223794
32.0 0.030980591816656806
32.166666666666664 0.029898516585174305
32.333333333333336 0.02887250014869286
32.5 0.02791188026175524
32.666666666666664 0.026998624576197772
32.833333333333336 0.026137426020555778
33.0 0.02530392198238674
33.166666666666664 0.024498776909195667
33.333333333333336 0.02371907025465092
33.5 0.022985404383201666
33.666666666666664 0.022296046152749837
33.833333333333336 0.02165189287831421
34.0 0.021036849672927137
34.166666666666664 0.02046066107908991
34.333333333333336 0.01990491274550772
34.5 0.01936675446166752
34.666666666666664 0.01885048073217268
34.833333333333336 0.018366241073157926
35.0 0.01791405850412996
35.166666666666664 0.017498543463595872
35.333333333333336 0.01710387682626488
35.5 0.016733294354761976
35.666666666666664 0.0163780333525793
35.833333333333336 0.016033661730191575
36.0 0.015698198818630892
36.166666666666664 0.01538399963559094
36.333333333333336 0.015083968121155141
36.5 0.014805573784670093
36.666666666666664 0.014536327948695032
36.833333333333336 0.014279245533941762
37.0 0.014033625786909434
37.166666666666664 0.0137978832140628
37.333333333333336 0.013563973681664373
37.5 0.013338159900192824
37.666666666666664 0.013125176233107277
37.833333333333336 0.012929014003649191
38.0 0.012744112199603358
38.166666666666664 0.01256708906123436
38.333333333333336 0.012395877424032366
38.5 0.012231050028922297
38.666666666666664 0.012067050775010035
38.833333333333336 0.011910660571640273
39.0 0.01176453043452255
39.166666666666664 0.011627673602673102
39.333333333333336 0.01149562615585561
39.5 0.011369174256496419
39.666666666666664 0.011241152071489912
39.833333333333336 0.011114836627690777
40.0 0.010990014419853034
40.166666666666664 0.010870725382963112
40.333333333333336 0.010755768685803264
40.5 0.010646931918950263
40.666666666666664 0.010546217265997188
40.833333333333336 0.010451785869359147
41.0 0.010360211544298923
41.166666666666664 0.010268625731366507
41.333333333333336 0.010172416888492356
41.5 0.010077560162060295
41.666666666666664 0.009987449130794513
41.833333333333336 0.009904682484335878
42.0 0.009828195769929169
42.166666666666664 0.009753541936018193
42.333333333333336 0.009682357966837307
42.5 0.009610408917618003
42.666666666666664 0.009538330443118255
42.833333333333336 0.009467707936933441
43.0 0.00939791962213552
43.166666666666664 0.00932955503193943
43.333333333333336 0.009265409912267458
43.5 0.009203602699140811
43.666666666666664 0.009145027879691982
43.833333333333336 0.009088361602896555
44.0 0.009030420099872068
44.166666666666664 0.008970731868845476
44.333333333333336 0.008914710838182011
44.5 0.008865421671424678
44.666666666666664 0.008816642023991097
44.833333333333336 0.00877056105873388
45.0 0.008728439260203414
45.166666666666664 0.008682530920528753
45.333333333333336 0.008635589879628675
45.5 0.008592372274269159
45.666666666666664 0.008554786255960789
45.833333333333336 0.00851905875243282
46.0 0.008488780955225135
46.166666666666664 0.008459660441533618
46.333333333333336 0.008428537024689113
46.5 0.008399017266977948
46.666666666666664 0.008370068558685443
46.833333333333336 0.0083412252719738
47.0 0.008315545460402527
47.166666666666664 0.008293090576090503
47.333333333333336 0.008271318997773775
47.5 0.008252636493457357
47.666666666666664 0.008235141101177791
47.833333333333336 0.008213156509035343
48.0 0.008193586180581958
48.166666666666664 0.00817517738178368
48.333333333333336 0.008157381369980524
48.5 0.008141397925375228
48.666666666666664 0.00812643184928665
48.833333333333336 0.008113917311726985
49.0 0.008101435620174078
49.166666666666664 0.008086378636233767
49.333333333333336 0.008070556743470866
49.5 0.008054950716976171
49.666666666666664 0.008040821015121585
49.833333333333336 0.008028599675791481
49.833333333333336 0.008028599675791481
49.833333333333336 0.008028599675791481


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobinFinal_45.csv <==
0.0 3.6667958102703553
0.16666666666666666 3.6667829873017386
0.3333333333333333 3.666788358793173
0.5 3.666792880284828
0.6666666666666666 3.66679600632815
0.8333333333333334 3.6667980662347217
1.0 3.6667993925576763
1.1666666666666667 3.6662727604238796
1.3333333333333333 3.6616511050327603
1.5 3.650849297062336
1.6666666666666667 3.630643116736536
1.8333333333333333 3.6017614408811123
2.0 3.563827360126579
2.1666666666666665 3.519444269345891
2.3333333333333335 3.4688699201082134
2.5 3.414805284333074
2.6666666666666665 3.3581813589147633
2.8333333333333335 3.300809826550265
3.0 3.2433835606720427
3.1666666666666665 3.1871723074957417
3.3333333333333335 3.132426337007474
3.5 3.0796489834103986
3.6666666666666665 3.0284969595102043
3.8333333333333335 2.979183353007156
4.0 2.9317443225395006
4.166666666666667 2.8860091662726552
4.333333333333333 2.8419142866781693
4.5 2.7990491512072544
4.666666666666667 2.7572944798237113
4.833333333333333 2.7163468181927635
5.0 2.6760668870476163
5.166666666666667 2.6363429933441442
5.333333333333333 2.597432143036197
5.5 2.5593574628063185
5.666666666666667 2.5224474555715846
5.833333333333333 2.486525809569621
6.0 2.451678932269573
6.166666666666667 2.4176181396903704
6.333333333333333 2.3843623257047324
6.5 2.351697356565401
6.666666666666667 2.3198368854221094
6.833333333333333 2.2887037593972304
7.0 2.258636186191597
7.166666666666667 2.2294514249887474
7.333333333333333 2.2012925102934657
7.5 2.1737853056910845
7.666666666666667 2.1469998956426806
7.833333333333333 2.120562383288087
8.0 2.0947096178129043
8.166666666666666 2.0692540121594853
8.333333333333334 2.0445728715149807
8.5 2.020419571146636
8.666666666666666 1.9970408727010747
8.833333333333334 1.9740302345784666
9.0 1.9515518993016359
9.166666666666666 1.929171143573812
9.333333333333334 1.9071713679300693
9.5 1.8852764151577899
9.666666666666666 1.863903510426768
9.833333333333334 1.8428325423127618
10.0 1.8223672962206037
10.166666666666666 1.8020936271096952
10.333333333333334 1.7822117489531382
10.5 1.7622866762028966
10.666666666666666 1.7426061639932708
10.833333333333334 1.722860605011405
11.0 1.703466987640356
11.166666666666666 1.6842257406251047
11.333333333333334 1.6654583508086451
11.5 1.6467978765831144
11.666666666666666 1.6284365058478067
11.833333333333334 1.6099605558571033
12.0 1.5916235177920757
12.166666666666666 1.5731155042866423
12.333333333333334 1.5548009880535285
12.5 1.5365170622137845
12.666666666666666 1.5185747928079807
12.833333333333334 1.500654344835943
13.0 1.4829390830702003
13.166666666666666 1.4650626126143027
13.333333333333334 1.4472249592660418
13.5 1.4291236548116177
13.666666666666666 1.4111111319412721
13.833333333333334 1.393120700221948
14.0 1.375481540782061
14.166666666666666 1.3579357726650334
14.333333333333334 1.3406053185454307
14.5 1.3231431877624993
14.666666666666666 1.3056944417292937
14.833333333333334 1.2879593972777783
15.0 1.2702534509086771
15.166666666666666 1.2525771599541358
15.333333333333334 1.235233731117918
15.5 1.2179992653900686
15.666666666666666 1.2009620142417863
15.833333333333334 1.1838413154141043
16.0 1.166774664022068
16.166666666666668 1.1495062207918985
16.333333333333332 1.1323141444184508
16.5 1.1152147817676203
16.666666666666668 1.098475451857761
16.833333333333332 1.0819141382993744
17.0 1.065599556505532
17.166666666666668 1.049280313701452
17.333333333333332 1.0330541042630699
17.5 1.0167179951794536
17.666666666666668 1.0004882945910087
17.833333333333332 0.9843613911281863
18.0 0.9685530661717364
18.166666666666668 0.9529215868553357
18.333333333333332 0.9375190577613904
18.5 0.922123456343965
18.666666666666668 0.9068033368596415
18.833333333333332 0.8913958244806718
19.0 0.8760798779994351
19.166666666666668 0.8608634264307164
19.333333333333332 0.8459359943204816
19.5 0.8312068704757044
19.666666666666668 0.816730579718565
19.833333333333332 0.8023396993483541
20.0 0.78808140366503
20.166666666666668 0.7737987163888187
20.333333333333332 0.7596403706840128
20.5 0.7455982713874221
20.666666666666668 0.7318250188907959
20.833333333333332 0.7182514827987243
21.0 0.7049263424914242
21.166666666666668 0.691692236570709
21.333333333333332 0.6785706144801356
21.5 0.6654355723724117
21.666666666666668 0.6524078714895776
21.833333333333332 0.6394789253435593
22.0 0.6267894380556244
22.166666666666668 0.6143006633535276
22.333333333333332 0.6020466287614972
22.5 0.5899023994453713
22.666666666666668 0.5778954598389471
22.833333333333332 0.5659086299552654
23.0 0.554018842653574
23.166666666666668 0.5422150478912017
23.333333333333332 0.5306199902937221
23.5 0.5192222493215374
23.666666666666668 0.5080754870783185
23.833333333333332 0.49707972297592057
24.0 0.48624741378257363
24.166666666666668 0.47547691628668604
24.333333333333332 0.4648233510316313
24.5 0.4542482482265607
24.666666666666668 0.44384822865132906
24.833333333333332 0.43361930605056187
25.0 0.4236311912594333
25.166666666666668 0.41381065800627215
25.333333333333332 0.404160317374796
25.5 0.3945892596961599
25.666666666666668 0.38513730368610705
25.833333333333332 0.3757494804704806
26.0 0.3665048301506325
26.166666666666668 0.35742212854909294
26.333333333333332 0.34857317012895855
26.5 0.339896949207756
26.666666666666668 0.33140433081676446
26.833333333333332 0.3230128007938243
27.0 0.3147503590566994
27.166666666666668 0.30656533079458226
27.333333333333332 0.29853343614375466
27.5 0.29068329698209017
27.666666666666668 0.2830696036405787
27.833333333333332 0.2756604137063899
28.0 0.2684575095924384
28.166666666666668 0.26136932779657923
28.333333333333332 0.2544085395451361
28.5 0.24751758587818032
28.666666666666668 0.24075582206999044
28.833333333333332 0.2341541551368034
29.0 0.22777342214654708
29.166666666666668 0.22159007750443532
29.333333333333332 0.215598410741313
29.5 0.2097271929250851
29.666666666666668 0.20396647661919864
29.833333333333332 0.1982680016524961
30.0 0.19268234600200243
30.166666666666668 0.18724714426994832
30.333333333333332 0.18201372020141274
30.5 0.17695306228181806
30.666666666666668 0.17205083354693926
30.833333333333332 0.16725478459507567
31.0 0.16256980230754503
31.166666666666668 0.15794031665479433
31.333333333333332 0.15341511558584814
31.5 0.14902658845882394
31.666666666666668 0.14481523445833758
31.833333333333332 0.14077298509496214
32.0 0.13688564190152647
32.166666666666664 0.13310030050941385
32.333333333333336 0.12940254134284648
32.5 0.12575814448316902
32.666666666666664 0.12219228039660752
32.833333333333336 0.11873768173116675
33.0 0.11542578597063335
33.166666666666664 0.11223400944112079
33.333333333333336 0.10915654483791552
33.5 0.1061695314945016
33.666666666666664 0.10325779615821078
33.833333333333336 0.10039798775274529
34.0 0.0975969298921744
34.166666666666664 0.09486723822787822
34.333333333333336 0.09223305371874721
34.5 0.0896992944882185
34.666666666666664 0.08726249018650477
34.833333333333336 0.0849080109336693
35.0 0.08262198464780152
35.166666666666664 0.08038357844414219
35.333333333333336 0.07820579261159602
35.5 0.07608117993558455
35.666666666666664 0.07403189165503174
35.833333333333336 0.07206432191397467
36.0 0.07017241270525547
36.166666666666664 0.0683442945650049
36.333333333333336 0.06656965247577314
36.5 0.06482212866914186
36.666666666666664 0.06311886647008083
36.833333333333336 0.061465895494853956
37.0 0.05986137916686942
37.166666666666664 0.05830908608278006
37.333333333333336 0.05681368594574211
37.5 0.05536623764096109
37.666666666666664 0.05396712047132079
37.833333333333336 0.05260901388179432
38.0 0.05128062888584382
38.166666666666664 0.04998221565574158
38.333333333333336 0.04871301515981777
38.5 0.04748187968093591
38.666666666666664 0.04629784981377962
38.833333333333336 0.04515335749060187
39.0 0.04404612526941343
39.166666666666664 0.04296563238110912
39.333333333333336 0.0419089542447072
39.5 0.04088081775214498
39.666666666666664 0.03987946885721958
39.833333333333336 0.03890943807544096
40.0 0.037978722385089564
40.166666666666664 0.03708711381367695
40.333333333333336 0.036226265235066765
40.5 0.03539485084246883
40.666666666666664 0.03459476592473353
40.833333333333336 0.033813361856837046
41.0 0.03305166642893473
41.166666666666664 0.03232061264607258
41.333333333333336 0.03161466074808995
41.5 0.030939109257685463
41.666666666666664 0.030297641368202503
41.833333333333336 0.029678108491653088
42.0 0.02907755337395778
42.166666666666664 0.028493452516712155
42.333333333333336 0.027928854832875796
42.5 0.027381786214497626
42.666666666666664 0.02685290522276615
42.833333333333336 0.026351151115168347
43.0 0.025868910589540398
43.166666666666664 0.02540415300598901
43.333333333333336 0.024953966156753788
43.5 0.024518848073740548
43.666666666666664 0.024089011225383285
43.833333333333336 0.02367904330102624
44.0 0.023288343789080596
44.166666666666664 0.022912076230102208
44.333333333333336 0.022546955107540234
44.5 0.022191014054543903
44.666666666666664 0.02184788070828657
44.833333333333336 0.02151052838859642
45.0 0.021179707549064168
45.166666666666664 0.020862989357050672
45.333333333333336 0.020555363623615912
45.5 0.020264276475773377
45.666666666666664 0.01998282037137895
45.833333333333336 0.01970942339578532
46.0 0.01944657587947888
46.166666666666664 0.019182856098147464
46.333333333333336 0.018925638259267394
46.5 0.01868514309736052
46.666666666666664 0.01845455201484023
46.833333333333336 0.01823708500448231
47.0 0.01802543053017222
47.166666666666664 0.01782211180562329
47.333333333333336 0.01762558081724883
47.5 0.017430898645809767
47.666666666666664 0.01723758101993472
47.833333333333336 0.01705405760773977
48.0 0.01687248014942684
48.166666666666664 0.016697313129224706
48.333333333333336 0.016528423257315055
48.5 0.016363313928330344
48.666666666666664 0.016202393639623402
48.833333333333336 0.0160420286820717
49.0 0.015885633272862344
49.166666666666664 0.015735122081010453
49.333333333333336 0.015592860784505698
49.5 0.015456290515164253
49.666666666666664 0.015319119199551349
49.833333333333336 0.015184480286515305
49.833333333333336 0.015184480286515305
49.833333333333336 0.015184480286515305


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobinFinal_5.csv <==
0.0 3.2464664371746528
0.16666666666666666 3.246481373410755
0.3333333333333333 3.2464736859630188
0.5 3.246468937142905
0.6666666666666666 3.2464662833355824
0.8333333333333334 3.2464647582705934
1.0 3.2464638585058903
1.1666666666666667 3.2459236852015363
1.3333333333333333 3.240851143118207
1.5 3.2280127008282915
1.6666666666666667 3.2027627619703702
1.8333333333333333 3.1644774540993827
2.0 3.1116798916830595
2.1666666666666665 3.0463665037309497
2.3333333333333335 2.968075536943341
2.5 2.879285829709143
2.6666666666666665 2.7799083920514063
2.8333333333333335 2.673384363374169
3.0 2.5619131174375864
3.1666666666666665 2.4484316987801003
3.3333333333333335 2.3350885760215636
3.5 2.223243802790262
3.6666666666666665 2.11427839700899
3.8333333333333335 2.008384983156165
4.0 1.9064324649018152
4.166666666666667 1.8077312372891232
4.333333333333333 1.7127062146207366
4.5 1.6204697958934495
4.666666666666667 1.5321635485487617
4.833333333333333 1.4479249963636243
5.0 1.3690209883475222
5.166666666666667 1.2946677370594464
5.333333333333333 1.2247552782020907
5.5 1.158023180724803
5.666666666666667 1.0942680779593403
5.833333333333333 1.0323200165506472
6.0 0.9719598814403951
6.166666666666667 0.9120431885055857
6.333333333333333 0.853352420327454
6.5 0.7966082856599815
6.666666666666667 0.7427378315201442
6.833333333333333 0.6916844601807208
7.0 0.6434670900638475
7.166666666666667 0.5974116213805479
7.333333333333333 0.5536052634734359
7.5 0.5114612836967614
7.666666666666667 0.4711785636173622
7.833333333333333 0.4321139079978533
8.0 0.3948965018880922
8.166666666666666 0.3596936350238523
8.333333333333334 0.3273030270391082
8.5 0.29749024322419276
8.666666666666666 0.27046241224669076
8.833333333333334 0.24570870624718177
9.0 0.2232768502534808
9.166666666666666 0.20272498899359853
9.333333333333334 0.18403740525102613
9.5 0.16678080727645953
9.666666666666666 0.15103654342277958
9.833333333333334 0.1367156196159852
10.0 0.12386181252528011
10.166666666666666 0.11240367658450896
10.333333333333334 0.1021292639821418
10.5 0.09307059740931437
10.666666666666666 0.0849256308280323
10.833333333333334 0.0777953310740543
11.0 0.0712847030871092
11.166666666666666 0.06557070498071323
11.333333333333334 0.060260481855027095
11.5 0.055645902399227454
11.666666666666666 0.05137860121846858
11.833333333333334 0.04775356089052137
12.0 0.04438127447990879
12.166666666666666 0.04153449970491693
12.333333333333334 0.03890551668386513
12.5 0.03682710587380919
12.666666666666666 0.0349077059806425
12.833333333333334 0.033346311293490555
13.0 0.03189448065237774
13.166666666666666 0.030714143351901122
13.333333333333334 0.02960137298513524
13.5 0.028679968414761572
13.666666666666666 0.02782644059260287
13.833333333333334 0.02713576604403336
14.0 0.026487571932514595
14.166666666666666 0.025959055773640854
14.333333333333334 0.025467074421238054
14.5 0.0250540204333551
14.666666666666666 0.024663609102096605
14.833333333333334 0.024340719217119333
15.0 0.02403580154094202
15.166666666666666 0.02378199354777681
15.333333333333334 0.02354834276578189
15.5 0.023342613857855007
15.666666666666666 0.023148928579220712
15.833333333333334 0.022986531867210853
16.0 0.022838046544797777
16.166666666666668 0.022721485443935676
16.333333333333332 0.0226123374827617
16.5 0.022521477442069712
16.666666666666668 0.022439150515485215
16.833333333333332 0.02237338327666721
17.0 0.022316056510137305
17.166666666666668 0.02226398559062458
17.333333333333332 0.022212351901168735
17.5 0.022168628503070772
17.666666666666668 0.022125364408148083
17.833333333333332 0.022087221784623263
18.0 0.022051957805041926
18.166666666666668 0.02201726382380373
18.333333333333332 0.02197913097017629
18.5 0.021937964055091377
18.666666666666668 0.021896453567812904
18.833333333333332 0.02185786844893613
19.0 0.021819661672317033
19.166666666666668 0.02178474101302814
19.333333333333332 0.021752040300220564
19.5 0.02171940990885233
19.666666666666668 0.02168940156035743
19.833333333333332 0.021661962889677994
20.0 0.021636859048535333
20.166666666666668 0.021615340913619423
20.333333333333332 0.021595623897103046
20.5 0.021578311324806598
20.666666666666668 0.02156206620686116
20.833333333333332 0.021546548192389527
21.0 0.021533604030858088
21.166666666666668 0.021524623261633517
21.333333333333332 0.02151677495274162
21.5 0.02151003779102306
21.666666666666668 0.021504543770217054
21.833333333333332 0.02150176887582468
22.0 0.02149922190904265
22.166666666666668 0.021497183104681794
22.333333333333332 0.021495517431029842
22.5 0.02149378598685231
22.666666666666668 0.02149214840211789
22.666666666666668 0.02149214840211789
49.833333333333336 0.02149214840211789


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobinFinal_50.csv <==
0.0 3.6710465786635904
0.16666666666666666 3.6710595638231007
0.3333333333333333 3.6710528927529826
0.5 3.671048759845568
0.6666666666666666 3.6710464442851256
0.8333333333333334 3.6710451109863307
1.0 3.6710443232591685
1.1666666666666667 3.670573172534901
1.3333333333333333 3.666467872385961
1.5 3.656928437500628
1.6666666666666667 3.639134976881874
1.8333333333333333 3.6137886922802087
2.0 3.5806179299334455
2.1666666666666665 3.5419184317810095
2.3333333333333335 3.497922414712247
2.5 3.4508435182350095
2.6666666666666665 3.4009259997673174
2.8333333333333335 3.350276386193755
3.0 3.299518460187649
3.1666666666666665 3.2495366244427686
3.3333333333333335 3.200531195039945
3.5 3.1531091012700525
3.6666666666666665 3.1073719148947054
3.8333333333333335 3.0635161040394445
4.0 3.0211600989935663
4.166666666666667 2.9802398107089947
4.333333333333333 2.940186721633203
4.5 2.901160804283777
4.666666666666667 2.8633474489259747
4.833333333333333 2.8266900296252517
5.0 2.7911708050764807
5.166666666666667 2.7565503326552214
5.333333333333333 2.722698060437178
5.5 2.689428209525611
5.666666666666667 2.656557714375079
5.833333333333333 2.6240145876434307
6.0 2.591587424788786
6.166666666666667 2.5595008871276503
6.333333333333333 2.52807931663951
6.5 2.4975065460003125
6.666666666666667 2.467951143346526
6.833333333333333 2.4393303746374095
7.0 2.411586024614173
7.166666666666667 2.3845327284227413
7.333333333333333 2.358087036144471
7.5 2.332069652106429
7.666666666666667 2.3063712869820434
7.833333333333333 2.28092192422017
8.0 2.2560183652471992
8.166666666666666 2.2317884163479604
8.333333333333334 2.2084697989509317
8.5 2.185877700831267
8.666666666666666 2.1640100817989523
8.833333333333334 2.142570522197163
9.0 2.1215802573353706
9.166666666666666 2.100766065146837
9.333333333333334 2.08017830547792
9.5 2.05960607493027
9.666666666666666 2.039405607740176
9.833333333333334 2.019630892481779
10.0 2.00059080473497
10.166666666666666 1.9820508330362954
10.333333333333334 1.964050205445504
10.5 1.9462469384670449
10.666666666666666 1.9287287319816213
10.833333333333334 1.9111841049515803
11.0 1.8937425658018399
11.166666666666666 1.876158113360676
11.333333333333334 1.8587974632202757
11.5 1.841683955842875
11.666666666666666 1.825136990979886
11.833333333333334 1.8089248546502303
12.0 1.7931046809010842
12.166666666666666 1.7773365671190675
12.333333333333334 1.7617117007181569
12.5 1.7459283688696214
12.666666666666666 1.7301463359633364
12.833333333333334 1.7141338308401712
13.0 1.6982370202075894
13.166666666666666 1.6824811794859498
13.333333333333334 1.667164470469508
13.5 1.6521001444418832
13.666666666666666 1.6373608692240071
13.833333333333334 1.622631578555372
14.0 1.6079876695510986
14.166666666666666 1.5931633794422004
14.333333333333334 1.5782931114669958
14.5 1.5631779858208141
14.666666666666666 1.5481252290584968
14.833333333333334 1.5331733690364389
15.0 1.518579951618516
15.166666666666666 1.504182386443853
15.333333333333334 1.4900447371018122
15.5 1.4759138242221386
15.666666666666666 1.4618473932479124
15.833333333333334 1.447601882253815
16.0 1.4332936110693926
16.166666666666668 1.4187474804097033
16.333333333333332 1.4042327035396809
16.5 1.3897917566689977
16.666666666666668 1.3756579846394141
16.833333333333332 1.3617096434078404
17.0 1.347991149661988
17.166666666666668 1.3342870870603734
17.333333333333332 1.3206471213435196
17.5 1.306858193779725
17.666666666666668 1.2930028990415185
17.833333333333332 1.278927170713346
18.0 1.264864490262993
18.166666666666668 1.250883987945691
18.333333333333332 1.2372030955108422
18.5 1.2237093628678948
18.666666666666668 1.2104177748784093
18.833333333333332 1.19712780199801
19.0 1.1838821133439135
19.166666666666668 1.170524411058649
19.333333333333332 1.1571294929322664
19.5 1.1435614748437333
19.666666666666668 1.1300169083244165
19.833333333333332 1.1165742695760867
20.0 1.1034097239650118
20.166666666666668 1.090420152916613
20.333333333333332 1.0776043187499835
20.5 1.0647913382393208
20.666666666666668 1.0520398089587095
20.833333333333332 1.0392439258712356
21.0 1.0264751774786751
21.166666666666668 1.013603210595701
21.333333333333332 1.0007899529625544
21.5 0.9881003527100082
21.666666666666668 0.9756782110541472
21.833333333333332 0.9634261559642707
22.0 0.9513464668873888
22.166666666666668 0.939284474760878
22.333333333333332 0.9272824263101003
22.5 0.9152437245163122
22.666666666666668 0.9032324745648364
22.833333333333332 0.8911499887220783
23.0 0.8791408345706622
23.166666666666668 0.8672724467503038
23.333333333333332 0.8556816613037775
23.5 0.8442982225657972
23.666666666666668 0.8331177892748994
23.833333333333332 0.8219742002669609
24.0 0.8108924082695127
24.166666666666668 0.7997853288112354
24.333333333333332 0.7886929767148504
24.5 0.7775091099314009
24.666666666666668 0.7663608934031367
24.833333333333332 0.7553178386837188
25.0 0.7445336765030597
25.166666666666668 0.7339644582118289
25.333333333333332 0.7235938438327324
25.5 0.7132838609323879
25.666666666666668 0.7030502526032602
25.833333333333332 0.6927989949987132
26.0 0.6825620988948548
26.166666666666668 0.6722492926039418
26.333333333333332 0.6619949792604698
26.5 0.6518722204850144
26.666666666666668 0.6420008233425107
26.833333333333332 0.6323264238249868
27.0 0.6228447217898071
27.166666666666668 0.6134338500218829
27.333333333333332 0.6040966588607549
27.5 0.5947669667545082
27.666666666666668 0.5854701098807785
27.833333333333332 0.5761166607606594
28.0 0.5668202306314476
28.166666666666668 0.5576622368557511
28.333333333333332 0.5487562122694474
28.5 0.5400534693139889
28.666666666666668 0.5315296677927817
28.833333333333332 0.5230714268446648
29.0 0.5146811408382149
29.166666666666668 0.506292408204515
29.333333333333332 0.4979313037583675
29.5 0.48953000840014327
29.666666666666668 0.48117704874578776
29.833333333333332 0.4729378297948053
30.0 0.4649134071133257
30.166666666666668 0.4570594709272698
30.333333333333332 0.44937600515229953
30.5 0.4417688173220435
30.666666666666668 0.4342474873816545
30.833333333333332 0.4267396025494563
31.0 0.4192687510996543
31.166666666666668 0.4117722870943978
31.333333333333332 0.40433154932812176
31.5 0.3969963750778305
31.666666666666668 0.3898621563318272
31.833333333333332 0.38290756616010113
32.0 0.37612537059842044
32.166666666666664 0.36944383471148556
32.333333333333336 0.36286054459142447
32.5 0.3563088878236971
32.666666666666664 0.34980107119012516
32.833333333333336 0.3432806231100621
33.0 0.33681343056117513
33.166666666666664 0.3304423707348489
33.333333333333336 0.32424249766872976
33.5 0.3181923135569755
33.666666666666664 0.3123093453513274
33.833333333333336 0.3065247846566603
34.0 0.30083269974566273
34.166666666666664 0.2951808097297278
34.333333333333336 0.2895797865208961
34.5 0.28397920385069714
34.666666666666664 0.2784433174496393
34.833333333333336 0.27300026892446233
35.0 0.2677106184128695
35.166666666666664 0.2625593999065851
35.333333333333336 0.2575552751471314
35.5 0.25265103035955644
35.666666666666664 0.24784356370605448
35.833333333333336 0.24307165342201825
36.0 0.23835004373597105
36.166666666666664 0.23363404973894883
36.333333333333336 0.22897320571181343
36.5 0.22439685541641644
36.666666666666664 0.21995650452513363
36.833333333333336 0.21564532895048125
37.0 0.21146413130830394
37.166666666666664 0.20736323295929496
37.333333333333336 0.20333617524538727
37.5 0.19934748229951618
37.666666666666664 0.19540260201154025
37.833333333333336 0.19146536674304362
38.0 0.18758520678832938
38.166666666666664 0.18377837608047776
38.333333333333336 0.18008519993204372
38.5 0.17649481262789715
38.666666666666664 0.17300864582482664
38.833333333333336 0.1695973193362932
39.0 0.1662591611867416
39.166666666666664 0.16295211199911647
39.333333333333336 0.1596966470566844
39.5 0.15646326004319716
39.666666666666664 0.15328990441149265
39.833333333333336 0.15019173999173688
40.0 0.1471964925825966
40.166666666666664 0.14429093318837088
40.333333333333336 0.14148804028444323
40.5 0.1387414907035345
40.666666666666664 0.1360499395481028
40.833333333333336 0.13338324953447603
41.0 0.13075066981802694
41.166666666666664 0.12814025284306244
41.333333333333336 0.12557792248522076
41.5 0.12307125787865776
41.666666666666664 0.12064728360112527
41.833333333333336 0.11830465658689282
42.0 0.11605163330247095
42.166666666666664 0.11385768077983295
42.333333333333336 0.11170756409304344
42.5 0.10957568998783218
42.666666666666664 0.10747251558643554
42.833333333333336 0.10538490314933752
43.0 0.10332758222360847
43.166666666666664 0.10130979678166896
43.333333333333336 0.09936011898150848
43.5 0.09748715273531144
43.666666666666664 0.09568729979428608
43.833333333333336 0.09393699393224353
44.0 0.09223161247605505
44.166666666666664 0.09054986058443093
44.333333333333336 0.08888520432088118
44.5 0.08723430649255519
44.666666666666664 0.08561191459680217
44.833333333333336 0.08402096486248319
45.0 0.08248065637467698
45.166666666666664 0.08098614086239674
45.333333333333336 0.07954690613181616
45.5 0.07814734509460279
45.666666666666664 0.0767894570973152
45.833333333333336 0.07544514047327859
46.0 0.07411240609972969
46.166666666666664 0.07279655945341888
46.333333333333336 0.07150319458446097
46.5 0.07024136048143756
46.666666666666664 0.06902291006770941
46.833333333333336 0.06784190077300435
47.0 0.06669677058742654
47.166666666666664 0.06558026228084263
47.333333333333336 0.06449161690564914
47.5 0.06342608075901483
47.666666666666664 0.062371181392209166
47.833333333333336 0.06132335246557023
48.0 0.06029576517928687
48.166666666666664 0.059289588022440505
48.333333333333336 0.058321184191672516
48.5 0.05738556377953617
48.666666666666664 0.05648093817046462
48.833333333333336 0.05560330032046243
49.0 0.05474781665674987
49.166666666666664 0.053902486563345335
49.333333333333336 0.053065069447462886
49.5 0.05223712340081115
49.666666666666664 0.051424915921939325
49.833333333333336 0.05063180927228884
49.833333333333336 0.05063180927228884
49.833333333333336 0.05063180927228884


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobin_10.csv <==
0.0 3.053290434762907
0.16666666666666666 3.053288606887668
0.3333333333333333 3.0532887115464655
0.5 3.0532895953212313
0.6666666666666666 3.053290497145306
0.8333333333333334 3.053291194741754
1.0 3.0532916818802587
1.1666666666666667 3.05151035481852
1.3333333333333333 3.034104687648458
1.5 2.990779367026435
1.6666666666666667 2.91767239360519
1.8333333333333333 2.81887982708188
2.0 2.701055907918191
2.1666666666666665 2.569251312769739
2.3333333333333335 2.4263839109790615
2.5 2.2740824910482353
2.6666666666666665 2.1148557718109404
2.8333333333333335 1.95123393535014
3.0 1.786088117319502
3.1666666666666665 1.6211577498065948
3.3333333333333335 1.4584761933017711
3.5 1.2991214119547287
3.6666666666666665 1.1450762183678869
3.8333333333333335 0.997489842498109
4.0 0.8582254214308788
4.166666666666667 0.7281872912869819
4.333333333333333 0.608513477576729
4.5 0.4995566302904692
4.666666666666667 0.40196612810234283
4.833333333333333 0.3167645068448327
5.0 0.24927886646941239
5.166666666666667 0.20096478926426292
5.333333333333333 0.16770748580155243
5.5 0.1455883617870941
5.666666666666667 0.1319419561476084
5.833333333333333 0.12519944581797549
6.0 0.12350414960000028
6.166666666666667 0.12428063121727996
6.333333333333333 0.12574521402727223
6.5 0.1266788592203204
6.666666666666667 0.12654529613485352
6.833333333333333 0.12497311103684318
7.0 0.12190045113566489
7.166666666666667 0.1172115681068053
7.333333333333333 0.11122925777920546
7.5 0.10413659030254281
7.666666666666667 0.0963240569936371
7.833333333333333 0.08796305555593878
8.0 0.07938673066543737
8.166666666666666 0.07074540696268923
8.333333333333334 0.062260134573457714
8.5 0.05406117454623522
8.666666666666666 0.04623246768050043
8.833333333333334 0.03882044187531153
9.0 0.03201178043766356
9.166666666666666 0.02636071226961783
9.333333333333334 0.021524547646772734
9.5 0.019337478007201904
9.666666666666666 0.017671380852522817
9.833333333333334 0.01718795353474121
10.0 0.016823476216528483
10.166666666666666 0.016788071768476045
10.333333333333334 0.01676123624471019
10.5 0.01674862947346211
10.666666666666666 0.01673457180022567
10.666666666666666 0.01673457180022567
99.98333333333333 0.01673457180022567


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobin_20.csv <==
0.0 3.158411776826051
0.16666666666666666 3.158426369021802
0.3333333333333333 3.158418835946785
0.5 3.1584142047267663
0.6666666666666666 3.158411627712936
0.8333333333333334 3.1584101516474337
1.0 3.158409282842993
1.1666666666666667 3.1575942765423535
1.3333333333333333 3.149627804262614
1.5 3.1293463428619526
1.6666666666666667 3.0913512361887725
1.8333333333333333 3.0356714186814213
2.0 2.9658244055793004
2.1666666666666665 2.8866036304041884
2.3333333333333335 2.8016395155025102
2.5 2.7129911955639323
2.6666666666666665 2.6219791834523662
2.8333333333333335 2.5300128490492955
3.0 2.4386100550362433
3.1666666666666665 2.348734252113998
3.3333333333333335 2.261065085011854
3.5 2.1759922973360197
3.6666666666666665 2.0935577569418653
3.8333333333333335 2.0136634817434995
4.0 1.9359686901372992
4.166666666666667 1.8603569480499145
4.333333333333333 1.7862282255836996
4.5 1.7132883820260814
4.666666666666667 1.6411675000764108
4.833333333333333 1.569999943982155
5.0 1.4992074958862853
5.166666666666667 1.428644890295529
5.333333333333333 1.3581094113079253
5.5 1.2879306934068682
5.666666666666667 1.2179762984153943
5.833333333333333 1.148389233540661
6.0 1.0791916735629243
6.166666666666667 1.0107224605736458
6.333333333333333 0.9430191598004894
6.5 0.8762071534108398
6.666666666666667 0.8106094314096631
6.833333333333333 0.7466752509405189
7.0 0.6847194173553743
7.166666666666667 0.6248426007000164
7.333333333333333 0.5673929347760934
7.5 0.5126925677720051
7.666666666666667 0.4611558533045728
7.833333333333333 0.4128421641320193
8.0 0.3679435837747352
8.166666666666666 0.32649885870786005
8.333333333333334 0.2887664068304033
8.5 0.25469341954502606
8.666666666666666 0.2243094687948014
8.833333333333334 0.1973240675022908
9.0 0.17365484721101015
9.166666666666666 0.152988742310801
9.333333333333334 0.13518196599354282
9.5 0.11986583158821511
9.666666666666666 0.10686866083672694
9.833333333333334 0.09586981458463274
10.0 0.08655180812245253
10.166666666666666 0.07860807443174352
10.333333333333334 0.07185970867162601
10.5 0.06592886329330819
10.666666666666666 0.06073833047253916
10.833333333333334 0.05603447412777922
11.0 0.05182571645981636
11.166666666666666 0.047918844922326245
11.333333333333334 0.0442698389557383
11.5 0.040788450090602384
11.666666666666666 0.03750607680683476
11.833333333333334 0.03431783486162905
12.0 0.03130026533450831
12.166666666666666 0.02847135030876036
12.333333333333334 0.025830487250850645
12.5 0.023482538601093558
12.666666666666666 0.021284549576765566
12.833333333333334 0.01940133724912995
13.0 0.017692579741132818
13.166666666666666 0.016390773096746074
13.333333333333334 0.015228674832454221
13.5 0.014478454914720544
13.666666666666666 0.013790554043998973
13.833333333333334 0.013335389411324634
14.0 0.01294061995239314
14.166666666666666 0.012708260420296423
14.333333333333334 0.012499199602254794
14.5 0.012396776202444353
14.666666666666666 0.01231195654613615
14.833333333333334 0.012258250636887756
15.0 0.012208878832953376
15.166666666666666 0.012195493321603263
15.333333333333334 0.012180548152061838
15.5 0.012172915132654737
15.666666666666666 0.01216467674639438
15.833333333333334 0.012155854790185631
16.0 0.012148762362707483
16.166666666666668 0.0121401104220712
16.333333333333332 0.012132529876938879
16.333333333333332 0.012132529876938879
99.98333333333333 0.012132529876938879


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobin_30.csv <==
0.0 3.2210324438118527
0.16666666666666666 3.22104784089741
0.3333333333333333 3.2210399477422635
0.5 3.221035041002878
0.6666666666666666 3.221032283586258
0.8333333333333334 3.221030692228866
1.0 3.2210297505082672
1.1666666666666667 3.2205235387115287
1.3333333333333333 3.2155649025820896
1.5 3.202942623408236
1.6666666666666667 3.17933454945103
1.8333333333333333 3.144634260121987
2.0 3.099695905561221
2.1666666666666665 3.0466695810486257
2.3333333333333335 2.987160797227636
2.5 2.923075573046567
2.6666666666666665 2.856335078397619
2.8333333333333335 2.7888130716661848
3.0 2.7221549210120024
3.1666666666666665 2.6575623568121745
3.3333333333333335 2.595617231494565
3.5 2.5366917824110695
3.6666666666666665 2.4807304854145955
3.8333333333333335 2.427810704867281
4.0 2.3779236728246462
4.166666666666667 2.3312267250298975
4.333333333333333 2.287340570785995
4.5 2.2460884446994185
4.666666666666667 2.2069383128779925
4.833333333333333 2.1696786975427482
5.0 2.133653257139071
5.166666666666667 2.0987108885318047
5.333333333333333 2.0645308836192213
5.5 2.0312580737535857
5.666666666666667 1.9985100434059702
5.833333333333333 1.9663074819078954
6.0 1.9342975593525025
6.166666666666667 1.902576466062764
6.333333333333333 1.870747686612282
6.5 1.83888743301753
6.666666666666667 1.8067080744444475
6.833333333333333 1.774397044258395
7.0 1.7416288431395412
7.166666666666667 1.708552775615868
7.333333333333333 1.6749368455814395
7.5 1.641052547204321
7.666666666666667 1.6066708862114965
7.833333333333333 1.5719585499526456
8.0 1.536686188026213
8.166666666666666 1.5010823851707076
8.333333333333334 1.4648511563500557
8.5 1.4281851449791598
8.666666666666666 1.3909795224573003
8.833333333333334 1.3536106656686882
9.0 1.3159187169746291
9.166666666666666 1.2781266811562455
9.333333333333334 1.240029477781971
9.5 1.201815803776008
9.666666666666666 1.1632146375316892
9.833333333333334 1.1243314684353578
10.0 1.0852150787698416
10.166666666666666 1.0463535322839483
10.333333333333334 1.0078401322780621
10.5 0.9698169231339343
10.666666666666666 0.9320303515978627
10.833333333333334 0.8944889784407636
11.0 0.8570256978063104
11.166666666666666 0.8197118951344143
11.333333333333334 0.7827057002733396
11.5 0.7463928923070188
11.666666666666666 0.7108947265171807
11.833333333333334 0.676345278002529
12.0 0.6426624343184378
12.166666666666666 0.6097523675767685
12.333333333333334 0.5774366367558734
12.5 0.5457317766618018
12.666666666666666 0.5147654599653765
12.833333333333334 0.48480283254196654
13.0 0.4559357328355787
13.166666666666666 0.4281829167591268
13.333333333333334 0.4014461506019632
13.5 0.37571401808884775
13.666666666666666 0.35096613533481746
13.833333333333334 0.3271484748017197
14.0 0.3043625903338748
14.166666666666666 0.28273714466395616
14.333333333333334 0.2623359467977854
14.5 0.24311677616609037
14.666666666666666 0.22505126077602305
14.833333333333334 0.20804588865252832
15.0 0.19203453039898746
15.166666666666666 0.17693510417149924
15.333333333333334 0.1627723915086763
15.5 0.14954125338514015
15.666666666666666 0.13725774159754647
15.833333333333334 0.12585772072248885
16.0 0.11534227463352943
16.166666666666668 0.10565989694661448
16.333333333333332 0.09678792489886441
16.5 0.08861278499177354
16.666666666666668 0.0811389200594633
16.833333333333332 0.07426371462908768
17.0 0.06792989636993699
17.166666666666668 0.06212960555172898
17.333333333333332 0.05681847112077434
17.5 0.051933349184866355
17.666666666666668 0.047467499540973734
17.833333333333332 0.04344369199625904
18.0 0.03975317179783946
18.166666666666668 0.03637471524254566
18.333333333333332 0.0332974020444202
18.5 0.03058539610587471
18.666666666666668 0.028112666417855346
18.833333333333332 0.025939955096260653
19.0 0.02399268137233329
19.166666666666668 0.022307051153908113
19.333333333333332 0.02075634380496528
19.5 0.019394200162713635
19.666666666666668 0.0181822883702236
19.833333333333332 0.017161159549575068
20.0 0.01624722196701348
20.166666666666668 0.015489486054324325
20.333333333333332 0.014820542226197587
20.5 0.014250613475649435
20.666666666666668 0.013748979943007758
20.833333333333332 0.013339462635071306
21.0 0.012969974896420048
21.166666666666668 0.01264918639580524
21.333333333333332 0.012358931326992128
21.5 0.012108021289728195
21.666666666666668 0.0118810222782466
21.833333333333332 0.011677143673448678
22.0 0.011494393854581147
22.166666666666668 0.011347709660350674
22.333333333333332 0.011219170330904651
22.5 0.011110668957320418
22.666666666666668 0.01101482407602529
22.833333333333332 0.010943953376544404
23.0 0.010886960887464535
23.166666666666668 0.010838095734523009
23.333333333333332 0.010798710858112936
23.5 0.01076412738985539
23.666666666666668 0.010731220088570548
23.833333333333332 0.01070528600791698
24.0 0.010684466515195062
24.166666666666668 0.010665115368307757
24.333333333333332 0.01064913905725334
24.5 0.01064279582697324
24.666666666666668 0.010631633159484026
24.833333333333332 0.010630391789806893
25.0 0.010631005515711346
25.166666666666668 0.010631576674769619
25.333333333333332 0.010630428279826534
25.333333333333332 0.010630428279826534
99.98333333333333 0.010630428279826534


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobin_40.csv <==
0.0 3.2143305771908475
0.16666666666666666 3.2143347613208695
0.3333333333333333 3.2143321070716446
0.5 3.2143309580077255
0.6666666666666666 3.2143305601805086
0.8333333333333334 3.214330438968073
1.0 3.2143304127109067
1.1666666666666667 3.213966975658265
1.3333333333333333 3.210428572604626
1.5 3.2014838839769584
1.6666666666666667 3.1848112068850294
1.8333333333333333 3.1602345108735834
2.0 3.1281195337836287
2.1666666666666665 3.08998831881025
2.3333333333333335 3.046928755839157
2.5 3.000337636752559
2.6666666666666665 2.951296059569112
2.8333333333333335 2.901134023923725
3.0 2.850988166326534
3.1666666666666665 2.8018485056313884
3.3333333333333335 2.754472143026655
3.5 2.7093647668527954
3.6666666666666665 2.6666156391400406
3.8333333333333335 2.626381578106946
4.0 2.5883816261198085
4.166666666666667 2.552447251596226
4.333333333333333 2.518046524456685
4.5 2.4850751829280844
4.666666666666667 2.4535386162026103
4.833333333333333 2.4237840860762963
5.0 2.395783661647084
5.166666666666667 2.369462993540322
5.333333333333333 2.344350028800871
5.5 2.320376995604799
5.666666666666667 2.2971621143618726
5.833333333333333 2.274617905798777
6.0 2.2523496880931058
6.166666666666667 2.2304395039910188
6.333333333333333 2.208949133420347
6.5 2.1882905387229203
6.666666666666667 2.168500071869374
6.833333333333333 2.1496669470234253
7.0 2.1314473030835117
7.166666666666667 2.1138428194996224
7.333333333333333 2.0965542792157565
7.5 2.0795783740440856
7.666666666666667 2.062590765547272
7.833333333333333 2.045659656250618
8.0 2.028785346040244
8.166666666666666 2.0123063396147933
8.333333333333334 1.9961401970882207
8.5 1.9803481037601
8.666666666666666 1.9646431289160735
8.833333333333334 1.9491035287423508
9.0 1.9334693277705888
9.166666666666666 1.9177859506300856
9.333333333333334 1.9017693207366968
9.5 1.8855310267313294
9.666666666666666 1.869058554515318
9.833333333333334 1.8526896915134616
10.0 1.8363614569991205
10.166666666666666 1.82011596593432
10.333333333333334 1.8036411466658697
10.5 1.787016215776651
10.666666666666666 1.7700833786208436
10.833333333333334 1.7528967145159629
11.0 1.7352378281022502
11.166666666666666 1.717265440051454
11.333333333333334 1.6990005397246082
11.5 1.6807823304106975
11.666666666666666 1.6626106641292577
11.833333333333334 1.6445249726631141
12.0 1.626257534720895
12.166666666666666 1.6078950530261553
12.333333333333334 1.5892551286684968
12.5 1.57040573496979
12.666666666666666 1.5511876897774157
12.833333333333334 1.5317437435578132
13.0 1.5120830256043614
13.166666666666666 1.4924907193330619
13.333333333333334 1.4729965224390624
13.5 1.4536022235316424
13.666666666666666 1.4341160050390138
13.833333333333334 1.4145600320446605
14.0 1.3948172898249527
14.166666666666666 1.3750344616497372
14.333333333333334 1.3550606029699332
14.5 1.3349204111554474
14.666666666666666 1.314628880869146
14.833333333333334 1.294433121866317
15.0 1.2743457769500288
15.166666666666666 1.2543776992809643
15.333333333333334 1.2343493908048617
15.5 1.2143036966406653
15.666666666666666 1.194157261916682
15.833333333333334 1.1740283228424786
16.0 1.1538238146978537
16.166666666666668 1.133565050795086
16.333333333333332 1.113289139514496
16.5 1.0932516798799492
16.666666666666668 1.0734520875662683
16.833333333333332 1.0538333985602448
17.0 1.0342274409928174
17.166666666666668 1.0146339711012768
17.333333333333332 0.9950011661704066
17.5 0.9753989710837384
17.666666666666668 0.9557871435004501
17.833333333333332 0.9362565203539223
18.0 0.9168762130597149
18.166666666666668 0.8978311426428206
18.333333333333332 0.8791360341842528
18.5 0.8607345326159384
18.666666666666668 0.8424747336591237
18.833333333333332 0.8243148313179219
19.0 0.8061869652002263
19.166666666666668 0.788137570594883
19.333333333333332 0.7701023562569588
19.5 0.7521454255183849
19.666666666666668 0.7343326966960455
19.833333333333332 0.716816072115443
20.0 0.6996500281499771
20.166666666666668 0.6828187428940868
20.333333333333332 0.6661973990683955
20.5 0.6497806019904667
20.666666666666668 0.6335057731838437
20.833333333333332 0.6173694602891548
21.0 0.6012721297669718
21.166666666666668 0.585249970555961
21.333333333333332 0.5693472689106106
21.5 0.5536739259173105
21.666666666666668 0.5382916430480327
21.833333333333332 0.5232030877270792
22.0 0.508375688255395
22.166666666666668 0.4938379655352637
22.333333333333332 0.47953155268092407
22.5 0.46540717447344054
22.666666666666668 0.4513592827608014
22.833333333333332 0.4374235674252824
23.0 0.4235920404784622
23.166666666666668 0.40998372496249413
23.333333333333332 0.3966621510816272
23.5 0.3836620188661544
23.666666666666668 0.3709308320380107
23.833333333333332 0.35848295727448076
24.0 0.3462850851430331
24.166666666666668 0.3343490409685561
24.333333333333332 0.32261546096082316
24.5 0.31109777013234735
24.666666666666668 0.2997884512029045
24.833333333333332 0.28876187074404863
25.0 0.27806260792751314
25.166666666666668 0.2676861840932099
25.333333333333332 0.25756972219849805
25.5 0.2477550197011783
25.666666666666668 0.2382289255254647
25.833333333333332 0.22893549437239727
26.0 0.21979772370153267
26.166666666666668 0.21085451177286757
26.333333333333332 0.20216781034465287
26.5 0.1938158202383995
26.666666666666668 0.18579490857072622
26.833333333333332 0.1780895102052267
27.0 0.1706925401078812
27.166666666666668 0.16365878871423012
27.333333333333332 0.15690113595525573
27.5 0.15040597042699386
27.666666666666668 0.14409135670461445
27.833333333333332 0.13797279154037892
28.0 0.13210316935042732
28.166666666666668 0.12654551922380608
28.333333333333332 0.12130738683124799
28.5 0.11634319216027939
28.666666666666668 0.11165776940265824
28.833333333333332 0.10726901350046811
29.0 0.10306708648712044
29.166666666666668 0.09898301699637077
29.333333333333332 0.09500661486061915
29.5 0.09117866638712385
29.666666666666668 0.08755307334020358
29.833333333333332 0.08415525169793261
30.0 0.08093721468830084
30.166666666666668 0.07793044697151752
30.333333333333332 0.07506499067684236
30.5 0.07238741893523752
30.666666666666668 0.0698298181871713
30.833333333333332 0.0673619240175143
31.0 0.0649568626930049
31.166666666666668 0.06263450620885379
31.333333333333332 0.06040378112719793
31.5 0.05832130213103991
31.666666666666668 0.05638895819481601
31.833333333333332 0.054609144278520545
32.0 0.052934873340123915
32.166666666666664 0.051391411608325215
32.333333333333336 0.04991314423778313
32.5 0.04852504077795152
32.666666666666664 0.04719618812345004
32.833333333333336 0.04592931419503061
33.0 0.04474494067520087
33.166666666666664 0.043649124238494375
33.333333333333336 0.042647383382337166
33.5 0.04176429197034201
33.666666666666664 0.040960544055113436
33.833333333333336 0.04022955615068568
34.0 0.03953206046133517
34.166666666666664 0.03886922151364777
34.333333333333336 0.03820287807992414
34.5 0.03755045458621672
34.666666666666664 0.036908266852957734
34.833333333333336 0.03629026888496538
35.0 0.03569970392655108
35.166666666666664 0.03515745541441879
35.333333333333336 0.03463590543762851
35.5 0.034149452512083685
35.666666666666664 0.0336819910310745
35.833333333333336 0.033216697468770096
36.0 0.03276024179958464
36.166666666666664 0.03231251806907608
36.333333333333336 0.03185927472572487
36.5 0.03141719321110929
36.666666666666664 0.030994464034505124
36.833333333333336 0.030601060039697616
37.0 0.030216101301825258
37.166666666666664 0.029853208942077592
37.333333333333336 0.02950415003139964
37.5 0.029164543859098474
37.666666666666664 0.028829327974307206
37.833333333333336 0.02850019335772722
38.0 0.02817050147726763
38.166666666666664 0.027852348324276306
38.333333333333336 0.02754201279770021
38.5 0.027241803833772345
38.666666666666664 0.026941609475167667
38.833333333333336 0.026640198978222656
39.0 0.026346646611050087
39.166666666666664 0.02606281024123177
39.333333333333336 0.025786792669916358
39.5 0.02551962950390771
39.666666666666664 0.025256658114891195
39.833333333333336 0.025011463202307318
40.0 0.024767834507868344
40.166666666666664 0.024524085971049978
40.333333333333336 0.024261872716001883
40.5 0.023991493718768946
40.666666666666664 0.02370963290117327
40.833333333333336 0.023420156024135174
41.0 0.02312853229526766
41.166666666666664 0.022839382512787974
41.333333333333336 0.022565018544096753
41.5 0.022303851095479416
41.666666666666664 0.02205089297893826
41.833333333333336 0.02180385010732253
42.0 0.02154745029090175
42.166666666666664 0.02128432778602648
42.333333333333336 0.021010081215716334
42.5 0.020727570945936993
42.666666666666664 0.020439291946128344
42.833333333333336 0.02015699876009834
43.0 0.0198832956057502
43.166666666666664 0.0196202431566777
43.333333333333336 0.019373095205880573
43.5 0.019135613610926513
43.666666666666664 0.01890310552008993
43.833333333333336 0.018672460232323915
44.0 0.01842664651837515
44.166666666666664 0.018167845819976186
44.333333333333336 0.01790707385135341
44.5 0.017644050960400285
44.666666666666664 0.017388726503702257
44.833333333333336 0.01714092998445333
45.0 0.016906508904899514
45.166666666666664 0.01669568989201983
45.333333333333336 0.01649377526095241
45.5 0.016292900368221053
45.666666666666664 0.016095337507910736
45.833333333333336 0.015893909524190286
46.0 0.01568358896231184
46.166666666666664 0.015469075405999575
46.333333333333336 0.015254711696964296
46.5 0.015030367741055276
46.666666666666664 0.014794592933244376
46.833333333333336 0.01456112592071465
47.0 0.014328472525788134
47.166666666666664 0.014100456614183068
47.333333333333336 0.01387359227004996
47.5 0.013642516482505427
47.666666666666664 0.013411999318390126
47.833333333333336 0.01317665449687969
48.0 0.012941538979011746
48.166666666666664 0.012704695696441826
48.333333333333336 0.012463214320373651
48.5 0.01222374644398272
48.666666666666664 0.011986330216596622
48.833333333333336 0.011759508797459167
49.0 0.01153577094774257
49.166666666666664 0.011310055534776202
49.333333333333336 0.011073414175101734
49.5 0.010833178216738062
49.666666666666664 0.010591984247485033
49.833333333333336 0.010358501862642833
50.0 0.010130145054617035
57.0 0.005643430446016527
99.98333333333333 0.005643430446016527


==> event_triggered_dmpc_necsys22 - Kopie/plotData/RoundRobin_50.csv <==
0.0 3.2255068105661437
0.16666666666666666 3.225509788458188
0.3333333333333333 3.2255076986583617
0.5 3.225506953512304
0.6666666666666666 3.225506808916795
0.8333333333333334 3.22550684532257
1.0 3.225506917153248
1.1666666666666667 3.225243243020894
1.3333333333333333 3.222620214144846
1.5 3.215889668689357
1.6666666666666667 3.2034329889948645
1.8333333333333333 3.185294938239723
2.0 3.161929521122467
2.1666666666666665 3.134410290579395
2.3333333333333335 3.1034661747451655
2.5 3.070052135716473
2.6666666666666665 3.0349346850933405
2.8333333333333335 2.999036326711965
3.0 2.962961027465752
3.1666666666666665 2.9271713341713164
3.3333333333333335 2.8917910496343966
3.5 2.8569535767281726
3.6666666666666665 2.8229973645879
3.8333333333333335 2.79003198172096
4.0 2.758386230196866
4.166666666666667 2.7281854424261556
4.333333333333333 2.6994730537189673
4.5 2.6721060360594637
4.666666666666667 2.6459603093499156
4.833333333333333 2.620784214699577
5.0 2.59644750251961
5.166666666666667 2.572780790698251
5.333333333333333 2.549631723680951
5.5 2.526853445251772
5.666666666666667 2.504326054881594
5.833333333333333 2.4820077665073588
6.0 2.4601140440085874
6.166666666666667 2.438826728699181
6.333333333333333 2.418437302112422
6.5 2.3989479600039685
6.666666666666667 2.3803626094751236
6.833333333333333 2.3625539009746475
7.0 2.3454658263401393
7.166666666666667 2.3289530453671112
7.333333333333333 2.312971672634852
7.5 2.2973705444776176
7.666666666666667 2.2820489660682686
7.833333333333333 2.266875279477118
8.0 2.2518235825884236
8.166666666666666 2.236895063955815
8.333333333333334 2.2222258119595133
8.5 2.207913036811697
8.666666666666666 2.19412875718312
8.833333333333334 2.180873697065295
9.0 2.168123483951932
9.166666666666666 2.155770048716857
9.333333333333334 2.143782630561415
9.5 2.1320363969111034
9.666666666666666 2.1205096504673655
9.833333333333334 2.1091348679453295
10.0 2.097882872822262
10.166666666666666 2.0866639609309865
10.333333333333334 2.0754360228100492
10.5 2.064205761426292
10.666666666666666 2.0530676252163307
10.833333333333334 2.0420531153066053
11.0 2.0312503366281947
11.166666666666666 2.020671178344154
11.333333333333334 2.0103537502942537
11.5 2.0002133973000222
11.666666666666666 1.9902187989701356
11.833333333333334 1.9803159342316257
12.0 1.9704538531172842
12.166666666666666 1.9605704286587984
12.333333333333334 1.9506320214798398
12.5 1.9406102647228107
12.666666666666666 1.9304953847618214
12.833333333333334 1.9203011948384217
13.0 1.9100493774426155
13.166666666666666 1.8997589568167648
13.333333333333334 1.8895605805854327
13.5 1.8795204789528737
13.666666666666666 1.8696401745745403
13.833333333333334 1.859829947583751
14.0 1.8500181181158561
14.166666666666666 1.8401980905595627
14.333333333333334 1.830325327053175
14.5 1.820362082945256
14.666666666666666 1.8102653294817594
14.833333333333334 1.7999959449367142
15.0 1.7895224776548995
15.166666666666666 1.7788694387821893
15.333333333333334 1.7680000970239245
15.5 1.7569833869134075
15.666666666666666 1.745960227452033
15.833333333333334 1.7350255714455656
16.0 1.7242192812084043
16.166666666666668 1.71352235203979
16.333333333333332 1.7028926248872482
16.5 1.6922795917314972
16.666666666666668 1.6816264346299692
16.833333333333332 1.6709154051863804
17.0 1.6601108019123851
17.166666666666668 1.6491629462333688
17.333333333333332 1.6380114310368425
17.5 1.6266867053047167
17.666666666666668 1.615205549646963
17.833333333333332 1.6036163170386917
18.0 1.5920007052687983
18.166666666666668 1.5804257014639902
18.333333333333332 1.5690008672708853
18.5 1.557765446330326
18.666666666666668 1.546683324089524
18.833333333333332 1.5357187350695363
19.0 1.5247560345947044
19.166666666666668 1.5137322651232923
19.333333333333332 1.5025703733464613
19.5 1.4912270409415411
19.666666666666668 1.479659143814858
19.833333333333332 1.467876434660654
20.0 1.4559106537918618
20.166666666666668 1.4438027512506963
20.333333333333332 1.4316355668801115
20.5 1.419495582284343
20.666666666666668 1.4074885796415546
20.833333333333332 1.395705116093393
21.0 1.3841487691537073
21.166666666666668 1.372768760302153
21.333333333333332 1.361483628171911
21.5 1.3502329473679948
21.666666666666668 1.3389783535588722
21.833333333333332 1.3277046356184834
22.0 1.3163778045725196
22.166666666666668 1.3049912923757132
22.333333333333332 1.293544066996774
22.5 1.2821135642036952
22.666666666666668 1.2707559623062004
22.833333333333332 1.259493781525897
23.0 1.2483965965618755
23.166666666666668 1.2375422084509473
23.333333333333332 1.2269119698575577
23.5 1.2164539352951462
23.666666666666668 1.206083347557394
23.833333333333332 1.1957610431193224
24.0 1.1854033910568738
24.166666666666668 1.174970118830323
24.333333333333332 1.1644441343341838
24.5 1.1538134162718794
24.666666666666668 1.1430584671706525
24.833333333333332 1.1322347297911406
25.0 1.1213595891982728
25.166666666666668 1.1104606051960109
25.333333333333332 1.0996083194575732
25.5 1.0888529316974926
25.666666666666668 1.0782238162686784
25.833333333333332 1.067748777068593
26.0 1.057424827901798
26.166666666666668 1.0472446397105528
26.333333333333332 1.0371899152329822
26.5 1.0272817433778232
26.666666666666668 1.017457272558972
26.833333333333332 1.0077000652888999
27.0 0.9979968029475426
27.166666666666668 0.988358701841662
27.333333333333332 0.9787607481726783
27.5 0.9692024942443269
27.666666666666668 0.959672257380876
27.833333333333332 0.9501531948116011
28.0 0.9406736872439655
28.166666666666668 0.9312645116634947
28.333333333333332 0.9219491855590122
28.5 0.9128038688126777
28.666666666666668 0.9038167878486009
28.833333333333332 0.8949961863750104
29.0 0.8862744497953546
29.166666666666668 0.8776112924452333
29.333333333333332 0.8689336141774283
29.5 0.8602547662012706
29.666666666666668 0.8515644289481606
29.833333333333332 0.8428656333891337
30.0 0.8341548023518097
30.166666666666668 0.8254242946923074
30.333333333333332 0.8167433537801574
30.5 0.8081810310765078
30.666666666666668 0.7997663519018221
30.833333333333332 0.7915320784940639
31.0 0.7834846786500961
31.166666666666668 0.7756202659006483
31.333333333333332 0.7678608007391234
31.5 0.7601918197310291
31.666666666666668 0.7525439387045411
31.833333333333332 0.7448912355895194
32.0 0.7371847879154501
32.166666666666664 0.7293965855639315
32.333333333333336 0.7215649790622748
32.5 0.713699590744725
32.666666666666664 0.7058505698084615
32.833333333333336 0.698046844656332
33.0 0.6902918653483116
33.166666666666664 0.6826504324585825
33.333333333333336 0.6750816471580666
33.5 0.6675633504701345
33.666666666666664 0.6600739073149845
33.833333333333336 0.6526140568807057
34.0 0.6451761589424284
34.166666666666664 0.6377641075617763
34.333333333333336 0.6303593472698794
34.5 0.6229619512789493
34.666666666666664 0.6155868872559437
34.833333333333336 0.6082386682098837
35.0 0.6009246871121015
35.166666666666664 0.5937090609816258
35.333333333333336 0.5866227143442462
35.5 0.5796562864054026
35.666666666666664 0.5727644261006619
35.833333333333336 0.5658903455068405
36.0 0.5590245806147409
36.166666666666664 0.5521790596869133
36.333333333333336 0.5453337727457603
36.5 0.5385123260794038
36.666666666666664 0.5316938686885585
36.833333333333336 0.5249044709718792
37.0 0.5181944965301978
37.166666666666664 0.5115822920204768
37.333333333333336 0.5050698717456665
37.5 0.49868888321919985
37.666666666666664 0.49241113549877663
37.833333333333336 0.48625135905561667
38.0 0.48012628223948195
38.166666666666664 0.47399828371135716
38.333333333333336 0.46783663846497664
38.5 0.4616278818763911
38.666666666666664 0.45538865558106245
38.833333333333336 0.44913182635232723
39.0 0.4428623744678649
39.166666666666664 0.43657825081250046
39.333333333333336 0.43032982558264193
39.5 0.4241575485043566
39.666666666666664 0.4180931269079979
39.833333333333336 0.4121486077934787
40.0 0.4063311224308052
40.166666666666664 0.4006594825952055
40.333333333333336 0.3950554666018698
40.5 0.3894968368074398
40.666666666666664 0.383946425058334
40.833333333333336 0.37839581093508634
41.0 0.372814638673441
41.166666666666664 0.36721005555438185
41.333333333333336 0.36156235778646995
41.5 0.3558919355623987
41.666666666666664 0.35021450654260466
41.833333333333336 0.3446049677888019
42.0 0.3390689456346937
42.166666666666664 0.3336412554203509
42.333333333333336 0.3283301663846043
42.5 0.3231623346935744
42.666666666666664 0.31811084129558415
42.833333333333336 0.313157823489874
43.0 0.30823059955162396
43.166666666666664 0.30331565990371284
43.333333333333336 0.29844163934157675
43.5 0.29364415899334906
43.666666666666664 0.2888801000843083
43.833333333333336 0.2841277745105511
44.0 0.27940222537787784
44.166666666666664 0.2747474181994468
44.333333333333336 0.2701915115588156
44.5 0.2657910799093935
44.666666666666664 0.26154833847006004
44.833333333333336 0.2574430555569121
45.0 0.25343428370876975
45.166666666666664 0.24948721747599426
45.333333333333336 0.24554866748660362
45.5 0.24161564255764412
45.666666666666664 0.23769549585112965
45.833333333333336 0.23383725419934645
46.0 0.23001542417681722
46.166666666666664 0.2262061224545175
46.333333333333336 0.22238746419583566
46.5 0.21859087015756154
46.666666666666664 0.21487816765414172
46.833333333333336 0.21131489621973606
47.0 0.2079056148144541
47.166666666666664 0.20463965494329545
47.333333333333336 0.2014507047908712
47.5 0.1983213386672644
47.666666666666664 0.19525168698485185
47.833333333333336 0.19222458630713418
48.0 0.18922510619545027
48.166666666666664 0.1862808220394519
48.333333333333336 0.1833429300062109
48.5 0.18045385171903222
48.666666666666664 0.17759085592031942
48.833333333333336 0.17478506036095331
49.0 0.17206801514123654
49.166666666666664 0.1694763925865229
49.333333333333336 0.16697017536077896
49.5 0.16456848077999908
49.666666666666664 0.16225282117997966
49.833333333333336 0.15996204796800326
50.0 0.15767197940587402
99.98333333333333 0.03402322780087105
99.98333333333333 0.03402322780087105


==> plotData/Alpha0ETFinal_25.csv <==
0.0 4.2800847540790015
0.16666666666666666 4.280112846484727
0.3333333333333333 4.280099229039754
0.5 4.280089992864098
0.6666666666666666 4.280084420910719
0.8333333333333334 4.280081038423536
1.0 4.28007896677576
1.1666666666666667 4.279247445339733
1.3333333333333333 4.271612933965289
1.5 4.253275755456909
1.6666666666666667 4.221559820675075
1.8333333333333333 4.1783819348057545
2.0 4.1262252173548575
2.1666666666666665 4.068175096642909
2.3333333333333335 4.00607206133096
2.5 3.9413395250393513
2.6666666666666665 3.8752685802112508
2.8333333333333335 3.809141568033296
3.0 3.7440980982609493
3.1666666666666665 3.681005402269651
3.3333333333333335 3.6203537277549405
3.5 3.5621396366996856
3.6666666666666665 3.5066094250188873
3.8333333333333335 3.453477860573905
4.0 3.4029485452024075
4.166666666666667 3.3546651117667623
4.333333333333333 3.308772961527065
4.5 3.2647681685773335
4.666666666666667 3.222794141726455
4.833333333333333 3.182502934954404
5.0 3.144056586337322
5.166666666666667 3.1070479233600667
5.333333333333333 3.0712933738193655
5.5 3.036537019878969
5.666666666666667 3.0027354877810883
5.833333333333333 2.969892828382536
6.0 2.937965050484642
6.166666666666667 2.9070508996200615
6.333333333333333 2.877045473757242
6.5 2.8480478088813537
6.666666666666667 2.819888763467364
6.833333333333333 2.7926398925835993
7.0 2.766159164049857
7.166666666666667 2.740457688940649
7.333333333333333 2.7153223227342913
7.5 2.6908175500792284
7.666666666666667 2.666871496291539
7.833333333333333 2.643489369477548
8.0 2.620503135425177
8.166666666666666 2.5978521647604205
8.333333333333334 2.5754643153820433
8.5 2.553429840087773
8.666666666666666 2.5316620192059163
8.833333333333334 2.5101327752771945
9.0 2.488805108675536
9.166666666666666 2.467770965461301
9.333333333333334 2.4469727588345602
9.5 2.4263207018482653
9.666666666666666 2.4056664629247106
9.833333333333334 2.384922497311869
10.0 2.3641826793315808
10.166666666666666 2.343593030207824
10.333333333333334 2.3231572095491986
10.5 2.3027871225649497
10.666666666666666 2.282367741141245
10.833333333333334 2.2618674557417306
11.0 2.2412452448188067
11.166666666666666 2.2205479127802232
11.333333333333334 2.199806795206977
11.5 2.179059246443678
11.666666666666666 2.158266180454264
11.833333333333334 2.1373862194784405
12.0 2.1163373099551777
12.166666666666666 2.0950677560765327
12.333333333333334 2.0735682597392078
12.5 2.0519058081084003
12.666666666666666 2.030130504549007
12.833333333333334 2.0081151162439475
13.0 1.9858148204734767
13.166666666666666 1.9631534741811036
13.333333333333334 1.940201188191448
13.5 1.9170207093313096
13.666666666666666 1.8936964166157129
13.833333333333334 1.8702625837311513
14.0 1.8466475092290318
14.166666666666666 1.822746979442937
14.333333333333334 1.798549809323138
14.5 1.7740535214504678
14.666666666666666 1.7493808653240588
14.833333333333334 1.7245462126368227
15.0 1.6995388943495577
15.166666666666666 1.6743305081172246
15.333333333333334 1.6489695869082768
15.5 1.6234521799829986
15.666666666666666 1.5978120026950542
15.833333333333334 1.5720613217606394
16.0 1.546254685185576
16.166666666666668 1.5203364975500198
16.333333333333332 1.4942921227457617
16.5 1.468091401624862
16.666666666666668 1.4418003899696477
16.833333333333332 1.4154094525470187
17.0 1.3889876378557975
17.166666666666668 1.362490701202482
17.333333333333332 1.336003471329209
17.5 1.3095515468318266
17.666666666666668 1.2831916681380198
17.833333333333332 1.256931795998753
18.0 1.2308219342388658
18.166666666666668 1.2048644790900678
18.333333333333332 1.1791341679115708
18.5 1.1536719984117383
18.666666666666668 1.1285618509464148
18.833333333333332 1.1037851588455687
19.0 1.0793769847024535
19.166666666666668 1.0553296049761256
19.333333333333332 1.0316481668931157
19.5 1.008358442239419
19.666666666666668 0.9854706753999127
19.833333333333332 0.9629908269714617
20.0 0.9409784628385293
20.166666666666668 0.9194193878682283
20.333333333333332 0.8983382310777602
20.5 0.8776904498542685
20.666666666666668 0.8573935526820038
20.833333333333332 0.8374384331673198
21.0 0.8177903376415545
21.166666666666668 0.7985489311268902
21.333333333333332 0.7797443312159366
21.5 0.7614104845817845
21.666666666666668 0.7435167384562221
21.833333333333332 0.7259904069786386
22.0 0.7087581019339511
22.166666666666668 0.6918325007555303
22.333333333333332 0.6751943526808515
22.5 0.6589594171412119
22.666666666666668 0.6430841262450407
22.833333333333332 0.6275752270861025
23.0 0.6124914870238959
23.166666666666668 0.5978791453077038
23.333333333333332 0.5836160689345087
23.5 0.5697911452729763
23.666666666666668 0.5563649494232935
23.833333333333332 0.5434521396508771
24.0 0.5309760392504173
24.166666666666668 0.5189557956180519
24.333333333333332 0.507383082299118
24.5 0.496298538150765
24.666666666666668 0.48568047727050934
24.833333333333332 0.47563139222668216
25.0 0.46600926294909834
25.166666666666668 0.4568225430964396
25.333333333333332 0.44803474280306566
25.5 0.43972671673101194
25.666666666666668 0.4318005100235092
25.833333333333332 0.42422361233439115
26.0 0.41691631805010804
26.166666666666668 0.4099012635601175
26.333333333333332 0.40307748164732005
26.5 0.39646175785386734
26.666666666666668 0.38999346421226644
26.833333333333332 0.3837092380450184
27.0 0.37756038410275317
27.166666666666668 0.371557002684107
27.333333333333332 0.3656787163332133
27.5 0.3599614442634527
27.666666666666668 0.3543988085775628
27.833333333333332 0.3490331924719251
28.0 0.34381926436101956
28.166666666666668 0.3387662772097655
28.333333333333332 0.3338082748184238
28.5 0.3289647236575655
28.666666666666668 0.3242399543767406
28.833333333333332 0.3197230237667
29.0 0.31530794664662176
29.166666666666668 0.31096073819559944
29.333333333333332 0.30661974648624735
29.5 0.30232741931941776
29.666666666666668 0.29815025934516837
29.833333333333332 0.294124696249905
30.0 0.2902243369912979
30.166666666666668 0.2864950973814657
30.333333333333332 0.282921320632062
30.5 0.2795045068918235
30.666666666666668 0.2762260164057459
30.833333333333332 0.27309576150004383
31.0 0.27014154153734954
31.166666666666668 0.2673580064629299
31.333333333333332 0.26473616879644785
31.5 0.26228086490432695
31.666666666666668 0.2599344308708792
31.833333333333332 0.25771789838642656
32.0 0.25561010532683603
32.166666666666664 0.25364087251023776
32.333333333333336 0.25179235017760776
32.5 0.25009066467885305
32.666666666666664 0.24849984366006012
32.833333333333336 0.24700970220331137
33.0 0.2456065129574642
33.166666666666664 0.24428108050204064
33.333333333333336 0.24303762679521224
33.5 0.2418707562769393
33.666666666666664 0.24074536839170846
33.833333333333336 0.23965598391494128
34.0 0.23858778742828407
34.166666666666664 0.23755439650314938
34.333333333333336 0.23655011330279202
34.5 0.2355808061302994
34.666666666666664 0.23464786686573283
34.833333333333336 0.23374781367394026
35.0 0.23287365461582968
35.166666666666664 0.23202103773987828
35.333333333333336 0.23115567183551475
35.5 0.2302989651728833
35.666666666666664 0.22941237711481843
35.833333333333336 0.22850232165048584
36.0 0.22755958703761553
36.166666666666664 0.22658725406988092
36.333333333333336 0.22559610205567343
36.5 0.22458824918371184
36.666666666666664 0.2235516525862544
36.833333333333336 0.22247604728446996
37.0 0.22139489378100716
37.166666666666664 0.2203326641710015
37.333333333333336 0.21929129134422332
37.5 0.21830002199619358
37.666666666666664 0.21733009088242589
37.833333333333336 0.2163586800357214
38.0 0.21537264752625088
38.166666666666664 0.2143521753099748
38.333333333333336 0.21330882664435571
38.5 0.21225543592119797
38.666666666666664 0.21118637946699587
38.833333333333336 0.2101141612997938
39.0 0.20907813303281436
39.166666666666664 0.20807498182178075
39.333333333333336 0.2070978794351633
39.5 0.20617045805079623
39.666666666666664 0.20526059703725422
39.833333333333336 0.20436894131755923
40.0 0.20351581959721626
40.166666666666664 0.20266844624945074
40.333333333333336 0.201829377051598
40.5 0.2010129965621348
40.666666666666664 0.20022772883807538
40.833333333333336 0.19947533472472304
41.0 0.1987688176155409
41.166666666666664 0.1980917366807327
41.333333333333336 0.19742231115113507
41.5 0.19677351675400717
41.666666666666664 0.19612992873710483
41.833333333333336 0.1954642427357625
42.0 0.19476525445699075
42.166666666666664 0.19403854435976212
42.333333333333336 0.19328502283349216
42.5 0.19251412581495916
42.666666666666664 0.19171816463141733
42.833333333333336 0.1909070154607906
43.0 0.190068075404051
43.166666666666664 0.1892161671321304
43.333333333333336 0.18834536200788118
43.5 0.18745758708884105
43.666666666666664 0.1865721826718785
43.833333333333336 0.1856726975791157
44.0 0.18476352397660453
44.166666666666664 0.1838496460876482
44.333333333333336 0.18294148386709835
44.5 0.18205139849804747
44.666666666666664 0.18118116137285378
44.833333333333336 0.18033989077422913
45.0 0.17950932803755007
45.166666666666664 0.17869820799558397
45.333333333333336 0.17790731861458176
45.5 0.17710300545591132
45.666666666666664 0.17628477772278
45.833333333333336 0.17546568340438612
46.0 0.17464403629307065
46.166666666666664 0.17381800367849085
46.333333333333336 0.172997331374109
46.5 0.1721792296302098
46.666666666666664 0.17136684022505694
46.833333333333336 0.17057526199637582
47.0 0.16978634775456938
47.166666666666664 0.16898980947790113
47.333333333333336 0.16819394511085653
47.5 0.16740394315822618
47.666666666666664 0.16661039990531257
47.833333333333336 0.16583042420206207
48.0 0.16507578819310603
48.166666666666664 0.16436967924792192
48.333333333333336 0.16370999969238384
48.5 0.16307635120948588
48.666666666666664 0.16246390271483674
48.833333333333336 0.16188331920693294
49.0 0.16134564089334685
49.166666666666664 0.1608297838443218
49.333333333333336 0.16031579450721323
49.5 0.1598170301349408
49.666666666666664 0.159326924115589
49.833333333333336 0.15885505195746896
50.0 0.1583945425669058
50.166666666666664 0.15794759579203638
50.333333333333336 0.15750417284724358
50.5 0.1570557015025518
50.666666666666664 0.1566006372985816
50.833333333333336 0.15612686960606784
51.0 0.15560710288200286
51.166666666666664 0.15505193488430355
51.333333333333336 0.15447295977444409
51.5 0.1538759248102265
51.666666666666664 0.15327133955086852
51.833333333333336 0.15265842598375334
52.0 0.152035494695442
52.166666666666664 0.1514061167047737
52.333333333333336 0.15076056279714917
52.5 0.1501207025759916
52.666666666666664 0.14949153932612652
52.833333333333336 0.14888383818337902
53.0 0.1483032260346033
53.166666666666664 0.14775774460911517
53.333333333333336 0.14721686853271693
53.5 0.1466714460198489
53.666666666666664 0.14612125730743322
53.833333333333336 0.14556802611090777
54.0 0.14500718754212816
54.166666666666664 0.1444319860956654
54.333333333333336 0.1438473368908963
54.5 0.143265928355231
54.666666666666664 0.14266728381591615
54.833333333333336 0.1420609566200394
55.0 0.14145016735023053
55.166666666666664 0.14083474955910907
55.333333333333336 0.14020481175231622
55.5 0.13957242587069418
55.666666666666664 0.13893173103657214
55.833333333333336 0.13827618771574804
56.0 0.1376064882605238
56.166666666666664 0.1369461736435942
56.333333333333336 0.13630455364543667
56.5 0.13566482344384842
56.666666666666664 0.13502639055535504
56.833333333333336 0.13438848309240936
57.0 0.13376531711317083
57.166666666666664 0.13314642390687437
57.333333333333336 0.1325379526016117
57.5 0.13196018457183495
57.666666666666664 0.13141314502965998
57.833333333333336 0.13090378190721408
58.0 0.13042028477166004
58.166666666666664 0.12995806415851302
58.333333333333336 0.12951462276923442
58.5 0.1290906248735434
58.666666666666664 0.12867309819048195
58.833333333333336 0.12824311546695213
59.0 0.12778629874443959
59.166666666666664 0.12732930802319498
59.333333333333336 0.1268724296709768
59.5 0.12642471353672663
59.666666666666664 0.1259822807085637
59.833333333333336 0.12553635307286673
60.0 0.12507394644984435
60.166666666666664 0.12460669382332976
60.333333333333336 0.12416373295475833
60.5 0.12374658341413715
60.666666666666664 0.1233551622591478
60.833333333333336 0.12299075376218473
61.0 0.12263521681831867
61.166666666666664 0.12230061751797991
61.333333333333336 0.12198491174555813
61.5 0.1216721471479912
61.666666666666664 0.12136619447462742
61.833333333333336 0.1210885304029654
62.0 0.1208212777506322
62.166666666666664 0.12055883420773816
62.333333333333336 0.12031301950400114
62.5 0.12008490116250123
62.666666666666664 0.11986582744265634
62.833333333333336 0.11965380208021588
63.0 0.11945794080681058
63.166666666666664 0.11926377335007057
63.333333333333336 0.11906854522786953
63.5 0.11886876540884778
63.666666666666664 0.118651103797376
63.833333333333336 0.11840587265013759
64.0 0.11813874759030905
64.16666666666667 0.11785995749191525
64.33333333333333 0.11758247712657827
64.5 0.11729083818911779
64.66666666666667 0.1169476649544918
64.83333333333333 0.11657512428738914
65.0 0.11617357726952272
65.16666666666667 0.11575245815226154
65.33333333333333 0.11532239618652325
65.5 0.11488199829753484
65.66666666666667 0.11443791648084532
65.83333333333333 0.1139873663109759
66.0 0.11355481050491537
66.16666666666667 0.11314251681703785
66.33333333333333 0.11273317047717822
66.5 0.11234335199293576
66.66666666666667 0.11197175341143834
66.83333333333333 0.11160856805796553
67.0 0.11124703338344501
67.16666666666667 0.1108919428985559
67.33333333333333 0.11055115785076311
67.5 0.11022442636351625
67.66666666666667 0.109916217586401
67.83333333333333 0.10962897795905585
68.0 0.1093415080122528
68.16666666666667 0.10905158562481279
68.33333333333333 0.10876176627996333
68.5 0.1084605011695393
68.66666666666667 0.10814569133268707
68.83333333333333 0.10781866051562355
69.0 0.10749442243364747
69.16666666666667 0.10717690001237998
69.33333333333333 0.1068568706316767
69.5 0.1065412270534754
69.66666666666667 0.106222049772996
69.83333333333333 0.10589444582302292
70.0 0.10556240355141426
70.16666666666667 0.10523264179447897
70.33333333333333 0.1049098235089636
70.5 0.10458874844539577
70.66666666666667 0.10427399993360155
70.83333333333333 0.10396527031551155
71.0 0.10364985111929255
71.16666666666667 0.10332790537006299
71.33333333333333 0.10301157926382293
71.5 0.10270282831970098
71.66666666666667 0.10238786985183562
71.83333333333333 0.10209029896964601
72.0 0.10180278329051848
72.16666666666667 0.10151973473367441
72.33333333333333 0.10125010918620704
72.5 0.10100383040741397
72.66666666666667 0.10077671232451857
72.83333333333333 0.10057725930340236
73.0 0.10041085142157463
73.16666666666667 0.10026702765769852
73.33333333333333 0.1001521539177657
73.5 0.10004810540063344
73.66666666666667 0.09995779426123098
73.83333333333333 0.09987906578800375
74.0 0.09980688715245696
74.16666666666667 0.09974194680488872
74.33333333333333 0.09967710641934724
74.5 0.09961758998136741
74.66666666666667 0.09956832210963004
74.83333333333333 0.09952755209579885
75.0 0.09949350288909294
75.16666666666667 0.09945695061706171
75.33333333333333 0.09941518620565012
75.5 0.099383293760831
75.66666666666667 0.0993529696180604
75.83333333333333 0.09932631706486685
76.0 0.09930303028933121
76.16666666666667 0.0992750386112117
76.33333333333333 0.09923948211684248
76.5 0.09920346344764565
76.66666666666667 0.0991714616327761
76.83333333333333 0.09914102682737434
77.0 0.09911499085837444
77.16666666666667 0.0990828142545887
77.33333333333333 0.09905309506534234
77.5 0.09903194773731605
77.66666666666667 0.09900540330937313
77.83333333333333 0.09897687761090661
78.0 0.09894235275259561
78.16666666666667 0.09889444837622989
78.33333333333333 0.09884469861242609
78.5 0.09879521565009498
78.66666666666667 0.09873775585430905
78.83333333333333 0.09868270927984829
79.0 0.09862930507714057
79.16666666666667 0.09858180308459576
79.33333333333333 0.09852971966858597
79.5 0.09847908749160565
79.66666666666667 0.09842758822042344
79.83333333333333 0.09838339209260301
80.0 0.0983414827535838
80.16666666666667 0.09829937353232719
80.33333333333333 0.09826172006461749
80.5 0.09822876309317886
80.66666666666667 0.09819529843594303
80.83333333333333 0.09816087527107917
81.0 0.09813379831414583
81.16666666666667 0.09812168838297532
81.33333333333333 0.09811060379812764
81.5 0.09809632428473183
81.66666666666667 0.09806849942671349
81.83333333333333 0.09803602377793727
82.0 0.09799954743532702
82.16666666666667 0.09796988630757576
82.33333333333333 0.09794634617960263
82.5 0.09791748259287526
82.66666666666667 0.09788526573056795
82.83333333333333 0.09785592203224773
83.0 0.09782224390201166
83.16666666666667 0.09778574630423176
83.33333333333333 0.09775213645440516
83.5 0.09771766346679307
83.66666666666667 0.09767631490531273
83.83333333333333 0.09763725719793459
84.0 0.09759802515711168
84.16666666666667 0.09755667500341651
84.33333333333333 0.09752089569411485
84.5 0.0974818356419797
84.66666666666667 0.09744327515400537
84.83333333333333 0.09739779177227151
85.0 0.09734921510205127
85.16666666666667 0.0973092201135682
85.33333333333333 0.09726491720346016
85.5 0.09722592684028054
85.66666666666667 0.09719047350381896
85.83333333333333 0.0971533938915446
86.0 0.0971254782659605
86.16666666666667 0.09709932880065546
86.33333333333333 0.09706209863996336
86.5 0.09702258179321518
86.66666666666667 0.09699130023998873
86.83333333333333 0.09696687142831147
87.0 0.09695055599495601
87.16666666666667 0.09693395670952235
87.33333333333333 0.09690257607099656
87.5 0.09686315723207775
87.66666666666667 0.09682226952016329
87.83333333333333 0.09676634319096335
88.0 0.09671043805708006
88.16666666666667 0.09666341384292683
88.33333333333333 0.09661702001222384
88.5 0.09656932340180926
88.66666666666667 0.09652551853530755
88.83333333333333 0.09649155998307832
89.0 0.09644279501860344
89.16666666666667 0.09639683015928067
89.33333333333333 0.09636704371225689
89.5 0.09634670412188008
89.66666666666667 0.09631552772660593
89.83333333333333 0.0962829159524281
90.0 0.09625642384016063
90.16666666666667 0.09622557222031039
90.33333333333333 0.09619645121698295
90.5 0.09616568202968294
90.66666666666667 0.09614138125887582
90.83333333333333 0.09610528632215941
91.0 0.09606851501918717
91.16666666666667 0.09603995145090466
91.33333333333333 0.09601413459683873
91.5 0.0959936061343281
91.66666666666667 0.09597271373117112
91.83333333333333 0.0959513484654708
92.0 0.09593129996838258
92.16666666666667 0.09592105827086135
92.33333333333333 0.09591198578509524
92.5 0.09589791322227671
92.66666666666667 0.09588530174827212
92.83333333333333 0.09586876192456403
93.0 0.09583009218064391
93.16666666666667 0.09577533336796064
93.33333333333333 0.09571065701648708
93.5 0.0956378387731781
93.66666666666667 0.09555339906988593
93.83333333333333 0.09544804009932882
94.0 0.09532095964356953
94.16666666666667 0.09517934274877692
94.33333333333333 0.09502261891374053
94.5 0.09486007686262322
94.66666666666667 0.09469121457507715
94.83333333333333 0.09452268922876803
95.0 0.09436292384543452
95.16666666666667 0.09419908178449224
95.33333333333333 0.09403676268615448
95.5 0.09387047841738791
95.66666666666667 0.09370514610012771
95.83333333333333 0.09354654046568751
96.0 0.09339786298669867
96.16666666666667 0.09325889084830691
96.33333333333333 0.09312849251966332
96.5 0.09299563350730958
96.66666666666667 0.09286458885702678
96.83333333333333 0.09274057202501217
97.0 0.09262409196856451
97.16666666666667 0.09251222325948447
97.33333333333333 0.09241082718663847
97.5 0.09230878697257074
97.66666666666667 0.09220431147638344
97.83333333333333 0.0921124055642318
98.0 0.09202622473198076
98.16666666666667 0.09195225790867546
98.33333333333333 0.09188895769268135
98.5 0.09183070668200366
98.66666666666667 0.09176990776334916
98.83333333333333 0.0917073936109536
99.0 0.09165365805374504
99.16666666666667 0.09159885369198026
99.33333333333333 0.0915273157812244
99.5 0.09144786198999952
99.66666666666667 0.09136169195541674
99.83333333333333 0.09127705654302705
99.83333333333333 0.09127705654302705
99.83333333333333 0.09127705654302705


==> plotData/EventTrigger2_10.csv <==
0.0 3.053290434762907
0.16666666666666666 3.053288606887668
0.3333333333333333 3.0532887115464655
0.5 3.0532895953212313
0.6666666666666666 3.053290497145306
0.8333333333333334 3.053291194741754
1.0 3.0532916818802587
1.1666666666666667 3.051489894430423
1.3333333333333333 3.0337862671563443
1.5 2.9895745967184713
1.6666666666666667 2.9154964048597583
1.8333333333333333 2.8160660769049017
2.0 2.6988104378857143
2.1666666666666665 2.568803315724732
2.3333333333333335 2.4283491507179606
2.5 2.2785138826740354
2.6666666666666665 2.121075109372756
2.8333333333333335 1.958474572812792
3.0 1.7935795865652666
3.1666666666666665 1.6282097087299592
3.3333333333333335 1.4644701177720603
3.5 1.3038203982095329
3.6666666666666665 1.1484954830611034
3.8333333333333335 0.9998418785726719
4.0 0.8597354985462623
4.166666666666667 0.728994454088621
4.333333333333333 0.6087518821789283
4.5 0.499287231848714
4.666666666666667 0.40132146846386707
4.833333333333333 0.31554136058924653
5.0 0.24524156119296586
5.166666666666667 0.19480206419283114
5.333333333333333 0.16247525849231595
5.5 0.14261991003548513
5.666666666666667 0.1315655705370053
5.833333333333333 0.12632471542954912
6.0 0.12459161903174566
6.166666666666667 0.1251355896343066
6.333333333333333 0.12648613317867868
6.5 0.12756463411567534
6.666666666666667 0.12759805141743574
6.833333333333333 0.12612038992888813
7.0 0.12313160786656648
7.166666666666667 0.11849522269417165
7.333333333333333 0.11251550118226777
7.5 0.10538244135998545
7.666666666666667 0.09751340338386172
7.833333333333333 0.08911995804651349
8.0 0.08046959162778584
8.166666666666666 0.07169348614248296
8.333333333333334 0.06305935378304324
8.5 0.054683767820293744
8.666666666666666 0.04674599529442891
8.833333333333334 0.03937425184906251
9.0 0.03258230645430971
9.166666666666666 0.028341207615587036
9.333333333333334 0.024548439824691095
9.5 0.02360383197544784
9.666666666666666 0.02280755091856654
9.833333333333334 0.022682175696954496
10.0 0.02258866079373436
10.0 0.02258866079373436
99.98333333333333 0.02258866079373436


==> plotData/EventTrigger2_20.csv <==
0.0 3.158411776826051
0.16666666666666666 3.158426369021802
0.3333333333333333 3.158418835946785
0.5 3.1584142047267663
0.6666666666666666 3.158411627712936
0.8333333333333334 3.1584101516474337
1.0 3.158409282842993
1.1666666666666667 3.157575588417386
1.3333333333333333 3.1492228918778022
1.5 3.128006053137357
1.6666666666666667 3.0919684429860386
1.8333333333333333 3.0430682696715956
2.0 2.984486302166829
2.1666666666666665 2.918623997308511
2.3333333333333335 2.846081324693937
2.5 2.767596823628032
2.6666666666666665 2.6839642162638757
2.8333333333333335 2.596616871879329
3.0 2.506985604196384
3.1666666666666665 2.4162860104534136
3.3333333333333335 2.325773028042836
3.5 2.2361979012187847
3.6666666666666665 2.1486237958722967
3.8333333333333335 2.063327693710083
4.0 1.9807393551063006
4.166666666666667 1.9005899158470578
4.333333333333333 1.8225819427776409
4.5 1.746103599617929
4.666666666666667 1.670628732516329
4.833333333333333 1.5955300184188452
5.0 1.5204292511135795
5.166666666666667 1.444891019204792
5.333333333333333 1.3688404526140048
5.5 1.2921810771390343
5.666666666666667 1.2150848851751066
5.833333333333333 1.1376573064135018
6.0 1.0601257540652835
6.166666666666667 0.9825846657648389
6.333333333333333 0.9055030320358746
6.5 0.8292224944656925
6.666666666666667 0.7544707881591994
6.833333333333333 0.6817990525777444
7.0 0.6120724078880572
7.166666666666667 0.5458318694221816
7.333333333333333 0.4835986461367462
7.5 0.4254875002961278
7.666666666666667 0.37187923633827213
7.833333333333333 0.32293993039090363
8.0 0.27902539035408963
8.166666666666666 0.2401008461821761
8.333333333333334 0.2062805306034088
8.5 0.17725947373330114
8.666666666666666 0.1528387864858115
8.833333333333334 0.1326063477106867
9.0 0.11636041261185616
9.166666666666666 0.10357950937045757
9.333333333333334 0.09366036496191185
9.5 0.08606449149856701
9.666666666666666 0.08034410359697436
9.833333333333334 0.07596874533201978
10.0 0.07251637105382415
10.166666666666666 0.06946299628250079
10.333333333333334 0.06650184709861419
10.5 0.06341258003904039
10.666666666666666 0.060148570413933046
10.833333333333334 0.05667995514557363
11.0 0.0530652934100194
11.166666666666666 0.04939011545471748
11.333333333333334 0.04562543907697584
11.5 0.04215578665037447
11.666666666666666 0.0386810003510593
11.833333333333334 0.036313745754637555
12.0 0.03398513106531577
12.166666666666666 0.03312077054592728
12.333333333333334 0.03227922646766881
12.5 0.031936700205894626
12.666666666666666 0.0316027437915739
12.833333333333334 0.03146762990883471
13.0 0.03133735262240414
13.166666666666666 0.03127106257785675
13.333333333333334 0.031210362355956835
13.333333333333334 0.031210362355956835
99.98333333333333 0.031210362355956835


==> plotData/EventTrigger2_30.csv <==
0.0 3.2210324438118527
0.16666666666666666 3.22104784089741
0.3333333333333333 3.2210399477422635
0.5 3.221035041002878
0.6666666666666666 3.221032283586258
0.8333333333333334 3.221030692228866
1.0 3.2210297505082672
1.1666666666666667 3.2204954024291763
1.3333333333333333 3.2151616230516384
1.5 3.2016521301326257
1.6666666666666667 3.178503405159508
1.8333333333333333 3.146787706236033
2.0 3.10811083726441
2.1666666666666665 3.0639213091915565
2.3333333333333335 3.0146231724044315
2.5 2.960693914787377
2.6666666666666665 2.9027192190987656
2.8333333333333335 2.841900317442964
3.0 2.7794553600116725
3.1666666666666665 2.716373019461046
3.3333333333333335 2.6535105449505996
3.5 2.591643734395215
3.6666666666666665 2.5315951684319957
3.8333333333333335 2.4738005555698415
4.0 2.4187658900204276
4.166666666666667 2.366616783381619
4.333333333333333 2.3174822975170515
4.5 2.2712240567225828
4.666666666666667 2.2276350403753202
4.833333333333333 2.1864862214746554
5.0 2.147504687454821
5.166666666666667 2.110326724933728
5.333333333333333 2.074603987600965
5.5 2.040150189997353
5.666666666666667 2.0065562960927608
5.833333333333333 1.9735500120619405
6.0 1.9407869361459853
6.166666666666667 1.9082674467364455
6.333333333333333 1.8757648635494895
6.5 1.8432651581789166
6.666666666666667 1.8105629868564723
6.833333333333333 1.777603334822567
7.0 1.7440316319722298
7.166666666666667 1.709845716068247
7.333333333333333 1.674869674267902
7.5 1.639236601579813
7.666666666666667 1.602726498355982
7.833333333333333 1.5654361989252081
8.0 1.5271424706168404
8.166666666666666 1.4879990474898677
8.333333333333334 1.4478673594050415
8.5 1.4068957272230502
8.666666666666666 1.3649166405584738
8.833333333333334 1.3220880851509982
9.0 1.2783315424545083
9.166666666666666 1.2338119324411143
9.333333333333334 1.1883486346655758
9.5 1.1420587778467
9.666666666666666 1.09484585546864
9.833333333333334 1.0469415838384382
10.0 0.9982586597461035
10.166666666666666 0.949001586246957
10.333333333333334 0.8992210758204982
10.5 0.8490510092479825
10.666666666666666 0.7985447411420754
10.833333333333334 0.7479758610787379
11.0 0.6975224058854231
11.166666666666666 0.6474002310049181
11.333333333333334 0.5978480830511377
11.5 0.5491410690102976
11.666666666666666 0.5016134798447931
11.833333333333334 0.45556054258025963
12.0 0.4113831862062084
12.166666666666666 0.3692426508325263
12.333333333333334 0.32938846005605943
12.5 0.2919314489202662
12.666666666666666 0.2570399706435713
12.833333333333334 0.22485381676226354
13.0 0.1956239055235311
13.166666666666666 0.16932636450727298
13.333333333333334 0.14601943224524014
13.5 0.12559379926161884
13.666666666666666 0.10801748086425637
13.833333333333334 0.09310992311580628
14.0 0.08064787376717772
14.166666666666666 0.07034990921738977
14.333333333333334 0.06196628608696767
14.5 0.05524024820510841
14.666666666666666 0.04995108837522086
14.833333333333334 0.04586072001228511
15.0 0.042689359247825145
15.166666666666666 0.040199057456789256
15.333333333333334 0.03816466276121143
15.5 0.03658607420170734
15.666666666666666 0.03515941758322986
15.833333333333334 0.03418744771239821
16.0 0.0332125580451452
16.166666666666668 0.032461183658627504
16.333333333333332 0.0316406577310655
16.5 0.03092323035879257
16.666666666666668 0.030139584654102304
16.833333333333332 0.029677753055007135
17.0 0.02918820757929338
17.166666666666668 0.02904099308417167
17.333333333333332 0.02888421006680429
17.5 0.02884605966195939
17.666666666666668 0.02880986214590171
17.833333333333332 0.028794453254403492
18.0 0.02877908462994955
18.166666666666668 0.028761976832650585
18.333333333333332 0.02874398924854155
18.333333333333332 0.02874398924854155
99.98333333333333 0.02874398924854155


==> plotData/EventTrigger2_40.csv <==
0.0 3.2143305771908475
0.16666666666666666 3.2143347613208695
0.3333333333333333 3.2143321070716446
0.5 3.2143309580077255
0.6666666666666666 3.2143305601805086
0.8333333333333334 3.214330438968073
1.0 3.2143304127109067
1.1666666666666667 3.213975578774439
1.3333333333333333 3.2103487648443068
1.5 3.2010005352994204
1.6666666666666667 3.1848744289832784
1.8333333333333333 3.1627205962800735
2.0 3.1355126379454648
2.1666666666666665 3.1040893112626864
2.3333333333333335 3.068471592434296
2.5 3.029048467366243
2.6666666666666665 2.98625803767587
2.8333333333333335 2.9410453877737273
3.0 2.894240306476074
3.1666666666666665 2.8468620410538397
3.3333333333333335 2.799708005407905
3.5 2.753418910504275
3.6666666666666665 2.7085059201047734
3.8333333333333335 2.665449694199575
4.0 2.624505551369739
4.166666666666667 2.585773422172197
4.333333333333333 2.5492067228032975
4.5 2.514739397366508
4.666666666666667 2.482319956207804
4.833333333333333 2.4519433204607917
5.0 2.4235131470560254
5.166666666666667 2.396881515142428
5.333333333333333 2.3717853526918433
5.5 2.3480647080422403
5.666666666666667 2.325465405239783
5.833333333333333 2.3038844656820068
6.0 2.2830740977680795
6.166666666666667 2.2629596675124977
6.333333333333333 2.243326891366481
6.5 2.2242051865084296
6.666666666666667 2.205466051784564
6.833333333333333 2.18720441117444
7.0 2.169310898046144
7.166666666666667 2.1518058055577542
7.333333333333333 2.1345646824708258
7.5 2.1176356481221728
7.666666666666667 2.1009209345505373
7.833333333333333 2.0844763744437267
8.0 2.0681950517265246
8.166666666666666 2.0521472575638224
8.333333333333334 2.0362266189497693
8.5 2.0204527647691273
8.666666666666666 2.004676826521412
8.833333333333334 1.988970754159227
9.0 1.973183659077858
9.166666666666666 1.9574062591669479
9.333333333333334 1.9415843900149712
9.5 1.9258203154937112
9.666666666666666 1.9100069820397994
9.833333333333334 1.8941914762562055
10.0 1.8782682477333406
10.166666666666666 1.8623172222847948
10.333333333333334 1.8462745628122703
10.5 1.8302126300550678
10.666666666666666 1.81402405713751
10.833333333333334 1.7977732884537805
11.0 1.7813290678217386
11.166666666666666 1.7647596214762797
11.333333333333334 1.7479731691830112
11.5 1.7309875705554156
11.666666666666666 1.7136961498650884
11.833333333333334 1.6962104039009953
12.0 1.6784586215859412
12.166666666666666 1.6605600497106339
12.333333333333334 1.6424585362905517
12.5 1.6241829085387307
12.666666666666666 1.6055897928442684
12.833333333333334 1.5868006136202537
13.0 1.567722853533377
13.166666666666666 1.5483977281616834
13.333333333333334 1.5286599447427238
13.5 1.5085908273930173
13.666666666666666 1.4880884927834688
13.833333333333334 1.467243192564387
14.0 1.4459798604988139
14.166666666666666 1.4243442907246293
14.333333333333334 1.4022290928222165
14.5 1.3797202680710852
14.666666666666666 1.356750985761974
14.833333333333334 1.3333929569048455
15.0 1.3095182004563706
15.166666666666666 1.2851862453421923
15.333333333333334 1.2602772389665506
15.5 1.2348571382894762
15.666666666666666 1.2088186583933522
15.833333333333334 1.1822855832745738
16.0 1.1551656939164008
16.166666666666668 1.1275763062235429
16.333333333333332 1.0994332975281986
16.5 1.0708063814684534
16.666666666666668 1.0415844058089678
16.833333333333332 1.0118957624352791
17.0 0.9816160445266219
17.166666666666668 0.9508140896600503
17.333333333333332 0.9194077923283843
17.5 0.8875095291699001
17.666666666666668 0.8550763101653869
17.833333333333332 0.8222459993178034
18.0 0.7890273850402006
18.166666666666668 0.7555348941386293
18.333333333333332 0.7218822340274156
18.5 0.6882060124547964
18.666666666666668 0.6545916908028452
18.833333333333332 0.6211534879963126
19.0 0.5879496875329205
19.166666666666668 0.5551230576698357
19.333333333333332 0.5227740840530696
19.5 0.49102114108944794
19.666666666666668 0.4599437292365927
19.833333333333332 0.42966492270783635
20.0 0.4002666795509204
20.166666666666668 0.3718475996610946
20.333333333333332 0.3445705241377222
20.5 0.31848364468500723
20.666666666666668 0.2936576039423943
20.833333333333332 0.2701518479359873
21.0 0.2479694095355105
21.166666666666668 0.2271024081741536
21.333333333333332 0.20762197076081784
21.5 0.1894214886836117
21.666666666666668 0.17252956589543522
21.833333333333332 0.15687745357133603
22.0 0.14247584279408682
22.166666666666668 0.12934223825115132
22.333333333333332 0.11739902065768623
22.5 0.10661003389277489
22.666666666666668 0.09686967741564524
22.833333333333332 0.08819900883349313
23.0 0.08045083085651132
23.166666666666668 0.07357712234721336
23.333333333333332 0.06744522342982451
23.5 0.06206369165528025
23.666666666666668 0.05726921235871669
23.833333333333332 0.05305475796512387
24.0 0.049292555720148706
24.166666666666668 0.04598305700037957
24.333333333333332 0.04298506932540974
24.5 0.04039019953686753
24.666666666666668 0.03805877531844822
24.833333333333332 0.03610021218991807
25.0 0.03436726780617982
25.166666666666668 0.03290705620413216
25.333333333333332 0.03160350193404015
25.5 0.030530305718782968
25.666666666666668 0.029581990141667076
25.833333333333332 0.028750283343801496
26.0 0.02800634907435711
26.166666666666668 0.02736460209348084
26.333333333333332 0.026792570057114492
26.5 0.026334453850701347
26.666666666666668 0.025924915066658366
26.833333333333332 0.025589688726510247
27.0 0.02528518122382659
27.166666666666668 0.025026077557868773
27.333333333333332 0.024790851737789835
27.5 0.024600234722560274
27.666666666666668 0.024434176291797113
27.833333333333332 0.02432004812775282
28.0 0.02422690245693444
28.166666666666668 0.02416480736002518
28.333333333333332 0.024116983785671342
28.5 0.024084366981958368
28.666666666666668 0.02406021960900106
28.833333333333332 0.024039977590682042
29.0 0.024021867171552864
29.166666666666668 0.024015715294894997
29.333333333333332 0.024004210393482182
29.5 0.023992129710356552
29.666666666666668 0.023981558498569755
29.833333333333332 0.023968279470207306
30.0 0.02395289765517756
30.166666666666668 0.023936920489998847
30.333333333333332 0.02392198168559411
30.333333333333332 0.02392198168559411
99.98333333333333 0.02392198168559411


==> plotData/EventTrigger2_50.csv <==
0.0 3.2255068105661437
0.16666666666666666 3.225509788458188
0.3333333333333333 3.2255076986583617
0.5 3.225506953512304
0.6666666666666666 3.225506808916795
0.8333333333333334 3.22550684532257
1.0 3.225506917153248
1.1666666666666667 3.225228036712646
1.3333333333333333 3.2224154364021667
1.5 3.215237132589724
1.6666666666666667 3.2028509091821675
1.8333333333333333 3.185825648951881
2.0 3.1648495696508245
2.1666666666666665 3.1405406306088057
2.3333333333333335 3.1128799200508874
2.5 3.082166077519821
2.6666666666666665 3.0487088814961067
2.8333333333333335 3.0133404066619383
3.0 2.976825739130719
3.1666666666666665 2.9399686634420448
3.3333333333333335 2.903319840694633
3.5 2.86741962871021
3.6666666666666665 2.8325890620299985
3.8333333333333335 2.7990588511858063
4.0 2.76688105373969
4.166666666666667 2.7360393115670307
4.333333333333333 2.706470643934873
4.5 2.6781244074457877
4.666666666666667 2.650934915981012
4.833333333333333 2.6248779749188107
5.0 2.5999409475937556
5.166666666666667 2.576114153856788
5.333333333333333 2.553305400382753
5.5 2.5314023333905
5.666666666666667 2.5103039199613524
5.833333333333333 2.4899890360157086
6.0 2.470408130518906
6.166666666666667 2.451512195366393
6.333333333333333 2.433225738160842
6.5 2.4155452154631267
6.666666666666667 2.398416695403014
6.833333333333333 2.3818253755441
7.0 2.365700167286494
7.166666666666667 2.350012859548121
7.333333333333333 2.3346842406680715
7.5 2.319735730351643
7.666666666666667 2.3051565291174256
7.833333333333333 2.2909851051968193
8.0 2.277206290323954
8.166666666666666 2.263838282561153
8.333333333333334 2.2508270399136663
8.5 2.2382199511690684
8.666666666666666 2.225983987996367
8.833333333333334 2.214084479949242
9.0 2.2024451130439338
9.166666666666666 2.191081731952692
9.333333333333334 2.1799640239179907
9.5 2.1690883609568146
9.666666666666666 2.1584145977621754
9.833333333333334 2.1479883517906155
10.0 2.1378055342094537
10.166666666666666 2.127889426095091
10.333333333333334 2.1181695326666072
10.5 2.1086469281474933
10.666666666666666 2.0992692499426227
10.833333333333334 2.0900308084644506
11.0 2.0808406676550506
11.166666666666666 2.0717282973540643
11.333333333333334 2.062680747918286
11.5 2.0537233946432956
11.666666666666666 2.044805677539153
11.833333333333334 2.035980492489138
12.0 2.0272032854402453
12.166666666666666 2.0184987802582017
12.333333333333334 2.009787514777733
12.5 2.0010996518931408
12.666666666666666 1.992387227638875
12.833333333333334 1.9836508979700898
13.0 1.9748651414890162
13.166666666666666 1.9661082068402618
13.333333333333334 1.9573604276293082
13.5 1.9486626743681361
13.666666666666666 1.9399785388629716
13.833333333333334 1.9313314879608263
14.0 1.922702885195997
14.166666666666666 1.9141004173605245
14.333333333333334 1.905459606876159
14.5 1.8968092608347753
14.666666666666666 1.888143014678504
14.833333333333334 1.8795116918206503
15.0 1.870827932715872
15.166666666666666 1.862071622487654
15.333333333333334 1.8531890287344297
15.5 1.8441926398985986
15.666666666666666 1.8350574000797482
15.833333333333334 1.8258499943798747
16.0 1.8166151697966095
16.166666666666668 1.8074146655278776
16.333333333333332 1.7982377271336758
16.5 1.7890493685210327
16.666666666666668 1.7798121655518422
16.833333333333332 1.7705537664010993
17.0 1.7612455694821463
17.166666666666668 1.7519269155849608
17.333333333333332 1.7426065793708785
17.5 1.7333096797624648
17.666666666666668 1.7240355412064965
17.833333333333332 1.714737999127234
18.0 1.705347537447777
18.166666666666668 1.6958931773008652
18.333333333333332 1.686366711985317
18.5 1.676820933546016
18.666666666666668 1.667219361709377
18.833333333333332 1.6575847267119723
19.0 1.6478621341416237
19.166666666666668 1.6380785156772744
19.333333333333332 1.62820836541697
19.5 1.618256272354166
19.666666666666668 1.6082083910020757
19.833333333333332 1.5981286472709597
20.0 1.588034383685544
20.166666666666668 1.5779397362812597
20.333333333333332 1.5677454345142148
20.5 1.5574850897581136
20.666666666666668 1.547133277102939
20.833333333333332 1.536693430428601
21.0 1.526147923599537
21.166666666666668 1.5155099759619268
21.333333333333332 1.5047175509012707
21.5 1.4937998818170766
21.666666666666668 1.4827286489456988
21.833333333333332 1.4715380831079194
22.0 1.4601980676583106
22.166666666666668 1.44868642090067
22.333333333333332 1.4369074950307286
22.5 1.42490163770676
22.666666666666668 1.4126576250781657
22.833333333333332 1.4002166321436214
23.0 1.387581083496469
23.166666666666668 1.3748093058424615
23.333333333333332 1.3619126438934244
23.5 1.3489513136370241
23.666666666666668 1.3359048709056944
23.833333333333332 1.3227816801214318
24.0 1.30952544930426
24.166666666666668 1.2961264767319063
24.333333333333332 1.282467379025469
24.5 1.2685918880760179
24.666666666666668 1.2544831424329093
24.833333333333332 1.2401921338063837
25.0 1.225652162809513
25.166666666666668 1.2108817955424152
25.333333333333332 1.1958297991331412
25.5 1.180554525787969
25.666666666666668 1.1650003018363222
25.833333333333332 1.1492024021707536
26.0 1.1331304062855814
26.166666666666668 1.1168316550400832
26.333333333333332 1.1002314005132157
26.5 1.0833977921928393
26.666666666666668 1.0663248214255552
26.833333333333332 1.0490479608582444
27.0 1.0316013080821633
27.166666666666668 1.0140216216407805
27.333333333333332 0.9962753783609533
27.5 0.9783674284704162
27.666666666666668 0.9603225422046907
27.833333333333332 0.9421860202498745
28.0 0.9239293702552462
28.166666666666668 0.9055844113467949
28.333333333333332 0.8871121822863606
28.5 0.8685386620346272
28.666666666666668 0.8498843810611169
28.833333333333332 0.8312256284352039
29.0 0.8125541117516295
29.166666666666668 0.7938660570377505
29.333333333333332 0.7751862484856648
29.5 0.756594429968831
29.666666666666668 0.7380616210614526
29.833333333333332 0.719625927912537
30.0 0.7013140423592034
30.166666666666668 0.6831247990019905
30.333333333333332 0.6650895553869657
30.5 0.6472233601831938
30.666666666666668 0.629546318351
30.833333333333332 0.612182653986874
31.0 0.5951690175999998
31.166666666666668 0.578484955556117
31.333333333333332 0.5621563964347001
31.5 0.5462261588260426
31.666666666666668 0.5306984799297998
31.833333333333332 0.5155800751511218
32.0 0.5008391707415285
32.166666666666664 0.48645389848365855
32.333333333333336 0.47238686322728024
32.5 0.45866299604989236
32.666666666666664 0.4452308312414817
32.833333333333336 0.43207452017708475
33.0 0.4191440493127413
33.166666666666664 0.4064584455107563
33.333333333333336 0.3939966119046298
33.5 0.3817766367185989
33.666666666666664 0.369730289414516
33.833333333333336 0.3578754426314296
34.0 0.34618250699593134
34.166666666666664 0.33468019620146566
34.333333333333336 0.3233456634838228
34.5 0.31226956769997777
34.666666666666664 0.30152283014903103
34.833333333333336 0.29115204076567414
35.0 0.281105070096737
35.166666666666664 0.2713978263467083
35.333333333333336 0.2620399743978325
35.5 0.2530802015043903
35.666666666666664 0.24450356906896303
35.833333333333336 0.2362891087763789
36.0 0.22844215835914797
36.166666666666664 0.22097935420892095
36.333333333333336 0.21387122292270389
36.5 0.20711563534450006
36.666666666666664 0.2006941122243701
36.833333333333336 0.19459270259152728
37.0 0.1887946397385404
37.166666666666664 0.1832966990044878
37.333333333333336 0.17805470632657316
37.5 0.17307663435552262
37.666666666666664 0.16835370727235976
37.833333333333336 0.1639189707196761
38.0 0.15969295476095718
38.166666666666664 0.1556579025763975
38.333333333333336 0.15178408765676601
38.5 0.14804542814754393
38.666666666666664 0.1443896520561277
38.833333333333336 0.14083233722533853
39.0 0.13732007440128194
39.166666666666664 0.13385679713903267
39.333333333333336 0.1304105656166842
39.5 0.12702879567173064
39.666666666666664 0.12369323951786299
39.833333333333336 0.12044548561767555
40.0 0.11725668573445809
40.166666666666664 0.11414609329430868
40.333333333333336 0.11110194508589034
40.5 0.10815553249613823
40.666666666666664 0.10527373787945574
40.833333333333336 0.10247772640726573
41.0 0.09974151117680752
41.166666666666664 0.09707759690420255
41.333333333333336 0.09446534359839028
41.5 0.09192198718920287
41.666666666666664 0.08944230683028295
41.833333333333336 0.08702805169956793
42.0 0.08469015275372747
42.166666666666664 0.08241909926487646
42.333333333333336 0.08020611736509266
42.5 0.07805393359759284
42.666666666666664 0.07595355429322985
42.833333333333336 0.07391039321854735
43.0 0.07190911239999022
43.166666666666664 0.06995777253481814
43.333333333333336 0.06804710792194726
43.5 0.06616462996158219
43.666666666666664 0.06431831198210115
43.833333333333336 0.06251524926589047
44.0 0.06076035213173541
44.166666666666664 0.05907361301477458
44.333333333333336 0.057437841918945194
44.5 0.055841337617581324
44.666666666666664 0.0542940477084587
44.833333333333336 0.05280264030195023
45.0 0.05136218409219352
45.166666666666664 0.049980489506515166
45.333333333333336 0.04866382527033963
45.5 0.04742195762954429
45.666666666666664 0.046245096064417325
45.833333333333336 0.04513425440184111
46.0 0.04408226682048163
46.166666666666664 0.04308206209189596
46.333333333333336 0.042123208652608886
46.5 0.0412101621745981
46.666666666666664 0.04033584483889712
46.833333333333336 0.03949708666651137
47.0 0.03871037971792102
47.166666666666664 0.03796966269751661
47.333333333333336 0.037254627714732945
47.5 0.03657086524328539
47.666666666666664 0.035911031175410266
47.833333333333336 0.035276516039109695
48.0 0.034655637373260176
48.166666666666664 0.03404948132560263
48.333333333333336 0.03345678690577413
48.5 0.03288858260096562
48.666666666666664 0.03233407174624631
48.833333333333336 0.031799194648859476
49.0 0.03127365045095645
49.166666666666664 0.03076079465443499
49.333333333333336 0.030264115944248056
49.5 0.029793303620395308
49.666666666666664 0.029349555761826036
49.833333333333336 0.028938409312625042
50.0 0.0285611480878297
99.98333333333333 0.019108168969908287
99.98333333333333 0.019108168969908287


==> plotData/EventTrigger3_10.csv <==
0.0 3.053290434762907
0.16666666666666666 3.053288606887668
0.3333333333333333 3.0532887115464655
0.5 3.0532895953212313
0.6666666666666666 3.053290497145306
0.8333333333333334 3.053291194741754
1.0 3.0532916818802587
1.1666666666666667 3.05149423771758
1.3333333333333333 3.0338227578223647
1.5 2.9894233352121518
1.6666666666666667 2.9132472577804194
1.8333333333333333 2.8093547153383187
2.0 2.6859100930998165
2.1666666666666665 2.5491761517324982
2.3333333333333335 2.4027037751172733
2.5 2.248149033851707
2.6666666666666665 2.087376277377953
2.8333333333333335 1.9224656120680705
3.0 1.7560089982477298
3.1666666666666665 1.589798618583795
3.3333333333333335 1.4259519799507878
3.5 1.2658852155644378
3.6666666666666665 1.1116746161755555
3.8333333333333335 0.9647066343132701
4.0 0.8266883998602316
4.166666666666667 0.6983795249249326
4.333333333333333 0.5807030020760928
4.5 0.47397934935710684
4.666666666666667 0.37877796595067387
4.833333333333333 0.2956071234756778
5.0 0.22757990973497474
5.166666666666667 0.17865335642009483
5.333333333333333 0.146787120820754
5.5 0.1279023780483832
5.666666666666667 0.11875357969915061
5.833333333333333 0.11626282114128111
6.0 0.11749372559479875
6.166666666666667 0.12015115845731246
6.333333333333333 0.12291226993724953
6.5 0.1245956562854604
6.666666666666667 0.12476089360675253
6.833333333333333 0.12316826540030637
7.0 0.11984938628595523
7.166666666666667 0.11487212320238668
7.333333333333333 0.10862458953874787
7.5 0.10137766312557162
7.666666666666667 0.09345954507502541
7.833333333333333 0.0850347868134935
8.0 0.07647006023188421
8.166666666666666 0.06789806266389932
8.333333333333334 0.05951275107439275
8.5 0.051390678748394904
8.666666666666666 0.04368138266478663
8.833333333333334 0.03706686845560176
9.0 0.031027344280321965
9.166666666666666 0.02838869508236801
9.333333333333334 0.026010430255053656
9.5 0.025769261089742364
9.666666666666666 0.02556437310973421
9.833333333333334 0.025500106190332113
10.0 0.02545907767838728
10.0 0.02545907767838728
99.98333333333333 0.02545907767838728


==> plotData/EventTrigger3_20.csv <==
0.0 3.158411776826051
0.16666666666666666 3.158426369021802
0.3333333333333333 3.158418835946785
0.5 3.1584142047267663
0.6666666666666666 3.158411627712936
0.8333333333333334 3.1584101516474337
1.0 3.158409282842993
1.1666666666666667 3.1575791696218456
1.3333333333333333 3.149250207824613
1.5 3.127599692821785
1.6666666666666667 3.0873651529673327
1.8333333333333333 3.0293090079532883
2.0 2.95659137046998
2.1666666666666665 2.8736589767313556
2.3333333333333335 2.784261335580075
2.5 2.691150979991701
2.6666666666666665 2.5965748644834648
2.8333333333333335 2.502567968859262
3.0 2.410795176725437
3.1666666666666665 2.322296137294853
3.3333333333333335 2.2374279542222495
3.5 2.1562614883694704
3.6666666666666665 2.078608309548642
3.8333333333333335 2.004388586652268
4.0 1.9328513486197938
4.166666666666667 1.8635898654119751
4.333333333333333 1.7955376032264219
4.5 1.728299591938431
4.666666666666667 1.6609189355001337
4.833333333333333 1.5931676422130086
5.0 1.5243217983872437
5.166666666666667 1.454506866829927
5.333333333333333 1.3834275882782974
5.5 1.3113188806232572
5.666666666666667 1.2380945696445722
5.833333333333333 1.1640895729603904
6.0 1.0894181037987885
6.166666666666667 1.0145855498237746
6.333333333333333 0.9399797537562781
6.5 0.8662425679704016
6.666666666666667 0.793939110980732
6.833333333333333 0.7236257421089122
7.0 0.655792340568831
7.166666666666667 0.590699842261927
7.333333333333333 0.5288024178532794
7.5 0.4704578410974712
7.666666666666667 0.416133298144258
7.833333333333333 0.3659900887913733
8.0 0.3201862331119181
8.166666666666666 0.278748533404349
8.333333333333334 0.24177746382765028
8.5 0.2090261187573915
8.666666666666666 0.18048082186185993
8.833333333333334 0.15586893784587708
9.0 0.1350113887322849
9.166666666666666 0.1175160285930071
9.333333333333334 0.10312420792618651
9.5 0.0913715730697322
9.666666666666666 0.08195766708938669
9.833333333333334 0.07444230219745512
10.0 0.06840417327317554
10.166666666666666 0.06339984040512883
10.333333333333334 0.05914909358216827
10.5 0.05541802537996071
10.666666666666666 0.05206958834375006
10.833333333333334 0.04883055029522175
11.0 0.04573031954984296
11.166666666666666 0.04271755335520162
11.333333333333334 0.039788453403750514
11.5 0.03684865081419276
11.666666666666666 0.0339421112717488
11.833333333333334 0.031234978740841662
12.0 0.028599012655309827
12.166666666666666 0.026410545993760796
12.333333333333334 0.024303976156162387
12.5 0.022944221933758103
12.666666666666666 0.02162868284839076
12.833333333333334 0.02079017644413926
13.0 0.020004319163532763
13.166666666666666 0.01955012092722004
13.333333333333334 0.019134071665207315
13.5 0.018916099585518646
13.666666666666666 0.018711696279001495
13.833333333333334 0.018624375655222156
14.0 0.018540682313272532
14.166666666666666 0.018487980002977352
14.333333333333334 0.018443374150502415
14.333333333333334 0.018443374150502415
99.98333333333333 0.018443374150502415


==> plotData/EventTrigger3_30.csv <==
0.0 3.2210324438118527
0.16666666666666666 3.22104784089741
0.3333333333333333 3.2210399477422635
0.5 3.221035041002878
0.6666666666666666 3.221032283586258
0.8333333333333334 3.221030692228866
1.0 3.2210297505082672
1.1666666666666667 3.220496423047943
1.3333333333333333 3.2151705020567762
1.5 3.2014312426212213
1.6666666666666667 3.1759596956534795
1.8333333333333333 3.1389044785369467
2.0 3.0915588426213376
2.1666666666666665 3.0364589150734664
2.3333333333333335 2.975624858999217
2.5 2.9112741459479614
2.6666666666666665 2.8449579039895796
2.8333333333333335 2.7780910372781564
3.0 2.711968238874898
3.1666666666666665 2.647863460816542
3.3333333333333335 2.586633905549372
3.5 2.5287467089208975
3.6666666666666665 2.4744048237334804
3.8333333333333335 2.423857632063878
4.0 2.3768163066367065
4.166666666666667 2.3330240296452573
4.333333333333333 2.2918111334757056
4.5 2.2529638656995514
4.666666666666667 2.216065646945308
4.833333333333333 2.1810078464458282
5.0 2.1474197364529175
5.166666666666667 2.115391513610003
5.333333333333333 2.0844019472414987
5.5 2.054281430388131
5.666666666666667 2.024381176855395
5.833333333333333 1.9947526103361748
6.0 1.9650463227717294
6.166666666666667 1.9354407201938688
6.333333333333333 1.9056917127320716
6.5 1.8761219703017928
6.666666666666667 1.8463933735127496
6.833333333333333 1.8164816090468436
7.0 1.7858484796877767
7.166666666666667 1.7546204631823403
7.333333333333333 1.7225426982328549
7.5 1.6898673411355454
7.666666666666667 1.6564276299144807
7.833333333333333 1.6226221714760192
8.0 1.588205696736709
8.166666666666666 1.5532707270983412
8.333333333333334 1.5174520964912692
8.5 1.480969872859973
8.666666666666666 1.4437425095863048
8.833333333333334 1.4060697447750554
9.0 1.367885969329997
9.166666666666666 1.3295294646720546
9.333333333333334 1.2907348027443257
9.5 1.2515863676306687
9.666666666666666 1.2118816620104487
9.833333333333334 1.1719111503636739
10.0 1.131651951827653
10.166666666666666 1.0914642116425262
10.333333333333334 1.0512719293380846
10.5 1.011246912166047
10.666666666666666 0.9711972785545956
10.833333333333334 0.931218879805407
11.0 0.8912152159034331
11.166666666666666 0.8514325869646485
11.333333333333334 0.8118656844465566
11.5 0.772678387346794
11.666666666666666 0.7338697641227958
11.833333333333334 0.695553512107862
12.0 0.6577569884976076
12.166666666666666 0.6207179495068239
12.333333333333334 0.5845590017332191
12.5 0.5494514049998674
12.666666666666666 0.5153494937671406
12.833333333333334 0.4822725327679108
13.0 0.4501939009785439
13.166666666666666 0.4191478886421981
13.333333333333334 0.3892100517211531
13.5 0.3605446964444638
13.666666666666666 0.3332437086464874
13.833333333333334 0.3073149416725136
14.0 0.2827541649888516
14.166666666666666 0.25951215420295043
14.333333333333334 0.2375598941227519
14.5 0.21691357787654064
14.666666666666666 0.19763219312360736
14.833333333333334 0.17965194112631971
15.0 0.16301353458515006
15.166666666666666 0.14763845438482215
15.333333333333334 0.13350362570931343
15.5 0.12052604743093355
15.666666666666666 0.10871684106234498
15.833333333333334 0.09796064016347282
16.0 0.08822225054899624
16.166666666666668 0.07943597184004149
16.333333333333332 0.07159221143186673
16.5 0.06462061917994227
16.666666666666668 0.05841417692295539
16.833333333333332 0.052912932951825364
17.0 0.047973815594884194
17.166666666666668 0.04354323069586019
17.333333333333332 0.03960617325509931
17.5 0.03616350906910846
17.666666666666668 0.03309482205643617
17.833333333333332 0.030378521668379663
18.0 0.02793497721551637
18.166666666666668 0.02581024967291943
18.333333333333332 0.023894336402048216
18.5 0.02231273761815288
18.666666666666668 0.020889447057639135
18.833333333333332 0.019700733563685426
19.0 0.01865370948442399
19.166666666666668 0.017752258043454604
19.333333333333332 0.016942076751239148
19.5 0.016284685588706112
19.666666666666668 0.015651914323706596
19.833333333333332 0.015138808017788885
20.0 0.01467811218420518
20.166666666666668 0.014267449759721896
20.333333333333332 0.013897523581424515
20.5 0.013646977222035476
20.666666666666668 0.013423131757339384
20.833333333333332 0.013267540851774872
21.0 0.01313052618833529
21.166666666666668 0.013013247740498812
21.333333333333332 0.012913357093262169
21.5 0.012851382676074705
21.666666666666668 0.012797191988162352
21.833333333333332 0.01274984977981336
22.0 0.012700741486815508
22.166666666666668 0.012658661185144799
22.333333333333332 0.012623781771720136
22.5 0.012609310462331958
22.666666666666668 0.012596888871024208
22.833333333333332 0.012583500277527615
23.0 0.012572207765651221
23.166666666666668 0.012560489122038755
23.333333333333332 0.01255073451874388
23.5 0.012543866534866832
23.666666666666668 0.012540193410620503
23.833333333333332 0.012531672055640063
24.0 0.012521048464330987
24.166666666666668 0.012513044390903156
24.333333333333332 0.012505845985919873
24.5 0.012500094924566734
24.666666666666668 0.012494454712321374
24.833333333333332 0.012488959954225482
25.0 0.012484690292800537
25.166666666666668 0.012480073355197083
25.333333333333332 0.012476638128712017
25.333333333333332 0.012476638128712017
99.98333333333333 0.012476638128712017


==> plotData/EventTrigger3_40.csv <==
0.0 3.2143305771908475
0.16666666666666666 3.2143347613208695
0.3333333333333333 3.2143321070716446
0.5 3.2143309580077255
0.6666666666666666 3.2143305601805086
0.8333333333333334 3.214330438968073
1.0 3.2143304127109067
1.1666666666666667 3.2139749537706943
1.3333333333333333 3.210345837084441
1.5 3.200826090716777
1.6666666666666667 3.1830295582670716
1.8333333333333333 3.1569925203662144
2.0 3.123519094775662
2.1666666666666665 3.0843508188162794
2.3333333333333335 3.0407507700533998
2.5 2.9943433871258165
2.6666666666666665 2.9463204784019563
2.8333333333333335 2.8981492425139317
3.0 2.850342495217995
3.1666666666666665 2.8030252406502068
3.3333333333333335 2.7564618509983028
3.5 2.71125790977852
3.6666666666666665 2.6679652013270374
3.8333333333333335 2.6270480064332
4.0 2.5885838142785147
4.166666666666667 2.5527039512026275
4.333333333333333 2.519231376056419
4.5 2.488216240075961
4.666666666666667 2.4590784638845604
4.833333333333333 2.4313027511827836
5.0 2.404390584599539
5.166666666666667 2.378348625751634
5.333333333333333 2.3531412534736655
5.5 2.328954833168734
5.666666666666667 2.3056427532269037
5.833333333333333 2.2834158222954146
6.0 2.26209935099198
6.166666666666667 2.241876350141676
6.333333333333333 2.222388797137183
6.5 2.203419476266859
6.666666666666667 2.184673583010559
6.833333333333333 2.166311894516481
7.0 2.1484026800162437
7.166666666666667 2.1311973311980354
7.333333333333333 2.114548786098402
7.5 2.098591997104833
7.666666666666667 2.083103015518886
7.833333333333333 2.0681991687185097
8.0 2.0535552196465288
8.166666666666666 2.0390228212506245
8.333333333333334 2.024373960822755
8.5 2.0097615995192344
8.666666666666666 1.9951807038693201
8.833333333333334 1.9808826118772511
9.0 1.966696986468895
9.166666666666666 1.9527441761071804
9.333333333333334 1.9387963246172157
9.5 1.9249934584184307
9.666666666666666 1.911076147712022
9.833333333333334 1.896994084118626
10.0 1.8825726795905846
10.166666666666666 1.8679219197211794
10.333333333333334 1.8530622844656386
10.5 1.8381933167371667
10.666666666666666 1.8231906496059982
10.833333333333334 1.8081990840964122
11.0 1.7930315127353704
11.166666666666666 1.7778590388147963
11.333333333333334 1.7624375659993852
11.5 1.746679971207243
11.666666666666666 1.7303286565943379
11.833333333333334 1.713515343520461
12.0 1.6962741306770015
12.166666666666666 1.6788438535713146
12.333333333333334 1.661173366998549
12.5 1.643418671482941
12.666666666666666 1.6255433010464786
12.833333333333334 1.6077529380379938
13.0 1.5898856566626662
13.166666666666666 1.571891015688409
13.333333333333334 1.5535036517509904
13.5 1.5347594201756465
13.666666666666666 1.5156842564108863
13.833333333333334 1.4965234416321123
14.0 1.4773114673346217
14.166666666666666 1.4582060990430583
14.333333333333334 1.4391326904725001
14.5 1.4202445790514557
14.666666666666666 1.4013844802207815
14.833333333333334 1.3824422158787681
15.0 1.3632514078342786
15.166666666666666 1.3438934381274161
15.333333333333334 1.3243700825286733
15.5 1.3049151266015828
15.666666666666666 1.2855762858151143
15.833333333333334 1.266470168231669
16.0 1.2475498305186816
16.166666666666668 1.2289564246379205
16.333333333333332 1.210522433907617
16.5 1.1921209209773993
16.666666666666668 1.17358511375114
16.833333333333332 1.1549281139161884
17.0 1.1361925464578704
17.166666666666668 1.117561231187627
17.333333333333332 1.0990137785259904
17.5 1.0806876606274094
17.666666666666668 1.0625959593283767
17.833333333333332 1.0448057766515118
18.0 1.0271944349479378
18.166666666666668 1.009633015251188
18.333333333333332 0.9920182973021892
18.5 0.9744154777353615
18.666666666666668 0.9568566952108734
18.833333333333332 0.9394077116146
19.0 0.9221119215300677
19.166666666666668 0.9050807606687414
19.333333333333332 0.8883195902556875
19.5 0.8718860832311128
19.666666666666668 0.8556541134162176
19.833333333333332 0.8395110273238711
20.0 0.8233589387397561
20.166666666666668 0.8072688612264433
20.333333333333332 0.7912815516599334
20.5 0.7755040079779771
20.666666666666668 0.7599615896741592
20.833333333333332 0.7447021841569987
21.0 0.7297715765704449
21.166666666666668 0.7152031623162259
21.333333333333332 0.7008539817529186
21.5 0.6865576999149451
21.666666666666668 0.6722227160098312
21.833333333333332 0.6579019893334929
22.0 0.6436533787028126
22.166666666666668 0.6295659375183447
22.333333333333332 0.6156714154667726
22.5 0.60203807005537
22.666666666666668 0.5887090489865523
22.833333333333332 0.5757306019298409
23.0 0.5629448379114844
23.166666666666668 0.5501983430282847
23.333333333333332 0.53738204179436
23.5 0.5245383375375485
23.666666666666668 0.5117652556357949
23.833333333333332 0.4991403322226444
24.0 0.48671411734874126
24.166666666666668 0.4745797796864283
24.333333333333332 0.4627924743045884
24.5 0.4514028789819759
24.666666666666668 0.44023111724346936
24.833333333333332 0.42909884270800397
25.0 0.41792510444110453
25.166666666666668 0.4067775214594218
25.333333333333332 0.3957038371238897
25.5 0.3848003864452046
25.666666666666668 0.3740772587790224
25.833333333333332 0.363598881417986
26.0 0.3534513361100983
26.166666666666668 0.34371714683503546
26.333333333333332 0.33424793179176676
26.5 0.3248640697050452
26.666666666666668 0.31549364891842274
26.833333333333332 0.30618762149886375
27.0 0.2970080988237811
27.166666666666668 0.2880026500664714
27.333333333333332 0.27919560997173554
27.5 0.27064271519904126
27.666666666666668 0.2624314273484947
27.833333333333332 0.25466932183009827
28.0 0.24717759654074026
28.166666666666668 0.23977065045829352
28.333333333333332 0.23237423223937478
28.5 0.2250673417860284
28.666666666666668 0.21790084742930138
28.833333333333332 0.21092072313801152
29.0 0.20410785802405973
29.166666666666668 0.19747940034362563
29.333333333333332 0.19107316550526857
29.5 0.18501353991412167
29.666666666666668 0.17921246962332396
29.833333333333332 0.17355640896054514
30.0 0.16794761556115276
30.166666666666668 0.1624362573306153
30.333333333333332 0.157062124886996
30.5 0.15187090474390022
30.666666666666668 0.1468288494427765
30.833333333333332 0.14196034630216947
31.0 0.13728491728623513
31.166666666666668 0.1328575867934299
31.333333333333332 0.12862485905668997
31.5 0.12450788519411503
31.666666666666668 0.12049955946367004
31.833333333333332 0.1166076889926411
32.0 0.11281881985570938
32.166666666666664 0.10917074841511705
32.333333333333336 0.10568399938278548
32.5 0.10234959751746203
32.666666666666664 0.09917449126341896
32.833333333333336 0.09618912698974723
33.0 0.09334947074440532
33.166666666666664 0.09060977760733208
33.333333333333336 0.08791587002102133
33.5 0.08528343246446946
33.666666666666664 0.08272987219094896
33.833333333333336 0.08026277518578263
34.0 0.07789782656033836
34.166666666666664 0.07564980878197276
34.333333333333336 0.0735011001764605
34.5 0.0715177205542783
34.666666666666664 0.0696372494869821
34.833333333333336 0.06781091040452714
35.0 0.06599905082721091
35.166666666666664 0.06425052216824363
35.333333333333336 0.06257177027415212
35.5 0.060966119980941244
35.666666666666664 0.05944246986962789
35.833333333333336 0.058012834569221
36.0 0.05665617405483508
36.166666666666664 0.05540630474376084
36.333333333333336 0.054219773470060434
36.5 0.05307495753727097
36.666666666666664 0.05194254018208688
36.833333333333336 0.05081136613951352
37.0 0.0496987119803756
37.166666666666664 0.04863902774171409
37.333333333333336 0.047626210487605486
37.5 0.04667381892868509
37.666666666666664 0.04576477175655531
37.833333333333336 0.04491210380581825
38.0 0.04408397498589882
38.166666666666664 0.04324239975407954
38.333333333333336 0.04236770827619324
38.5 0.04146068871514686
38.666666666666664 0.04053634021108112
38.833333333333336 0.039632302560704075
39.0 0.038750369040407844
39.166666666666664 0.037890871374211585
39.333333333333336 0.03706640547734902
39.5 0.036289147545373976
39.666666666666664 0.03551799353164621
39.833333333333336 0.03473931355739833
40.0 0.03394346024033708
40.166666666666664 0.033134178913670605
40.333333333333336 0.032339568207574484
40.5 0.03158914618235412
40.666666666666664 0.030864828718062697
40.833333333333336 0.030179054606563015
41.0 0.029538381989554365
41.166666666666664 0.028947291805738167
41.333333333333336 0.02837659302346514
41.5 0.027801871514744263
41.666666666666664 0.027209092986615998
41.833333333333336 0.026612138564085265
42.0 0.026032790596946048
42.166666666666664 0.02549829797432978
42.333333333333336 0.024988840890847578
42.5 0.02450683060514176
42.666666666666664 0.02406015392119364
42.833333333333336 0.023644173495217757
43.0 0.02324716051690713
43.166666666666664 0.022858530210293094
43.333333333333336 0.022456568742300717
43.5 0.022052497665217656
43.666666666666664 0.0216573754263663
43.833333333333336 0.02127483172542608
44.0 0.02091205379778918
44.166666666666664 0.020566168348532185
44.333333333333336 0.020242927225651085
44.5 0.019944652270217772
44.666666666666664 0.01964957820522138
44.833333333333336 0.019359534107205315
45.0 0.019077263284243282
45.166666666666664 0.0187984176148551
45.333333333333336 0.018519328421096375
45.5 0.018255147248634192
45.666666666666664 0.01801249638274331
45.833333333333336 0.017778149364404427
46.0 0.017555737324094614
46.166666666666664 0.01736240396062439
46.333333333333336 0.01717262113598511
46.5 0.016972893904031294
46.666666666666664 0.016765122202664937
46.833333333333336 0.016567363469216768
47.0 0.016376127753143413
47.166666666666664 0.016196859418077934
47.333333333333336 0.016021052307008808
47.5 0.01585216678090275
47.666666666666664 0.015687973831353817
47.833333333333336 0.015529209327093656
48.0 0.015377461835663398
48.166666666666664 0.015231590688736371
48.333333333333336 0.015084548943874804
48.5 0.014939126369638213
48.666666666666664 0.014797009057997104
48.833333333333336 0.014665594037688197
49.0 0.014532361838983406
49.166666666666664 0.014399422326530395
49.333333333333336 0.014271984372913948
49.5 0.01415262534592354
49.666666666666664 0.014032698211699262
49.833333333333336 0.013911918604393891
50.0 0.013785842549673959
99.98333333333333 0.01125033279634485
99.98333333333333 0.01125033279634485


==> plotData/EventTrigger3_50.csv <==
0.0 3.2255068105661437
0.16666666666666666 3.225509788458188
0.3333333333333333 3.2255076986583617
0.5 3.225506953512304
0.6666666666666666 3.225506808916795
0.8333333333333334 3.22550684532257
1.0 3.225506917153248
1.1666666666666667 3.2252284397521325
1.3333333333333333 3.222417872674171
1.5 3.2151155601657777
1.6666666666666667 3.2015370310011404
1.8333333333333333 3.1817775515756277
2.0 3.156474300848975
2.1666666666666665 3.126930491396683
2.3333333333333335 3.0940836928642246
2.5 3.059082666796558
2.6666666666666665 3.0227779546214557
2.8333333333333335 2.986187024484896
3.0 2.949891891335346
3.1666666666666665 2.9144670194899263
3.3333333333333335 2.8799103678741824
3.5 2.845999220297952
3.6666666666666665 2.812682306750483
3.8333333333333335 2.7801509428681364
4.0 2.7487116072425315
4.166666666666667 2.718496272635718
4.333333333333333 2.689586013419506
4.5 2.6619818109941047
4.666666666666667 2.635681081604796
4.833333333333333 2.6106044111716438
5.0 2.5865758684858737
5.166666666666667 2.563487456423306
5.333333333333333 2.5410573903595797
5.5 2.5191104248246736
5.666666666666667 2.4975635991611735
5.833333333333333 2.4765522965438405
6.0 2.4561670000103835
6.166666666666667 2.436450009633423
6.333333333333333 2.4173814268140115
6.5 2.399023178146018
6.666666666666667 2.381403905255523
6.833333333333333 2.3645714229512573
7.0 2.3484269314980977
7.166666666666667 2.332928123976093
7.333333333333333 2.3178325684038468
7.5 2.3029364862886967
7.666666666666667 2.2880969119400945
7.833333333333333 2.273443722767102
8.0 2.2591278010543707
8.166666666666666 2.245289397744416
8.333333333333334 2.231951820149351
8.5 2.2191578979065665
8.666666666666666 2.206862372388815
8.833333333333334 2.195055187719701
9.0 2.1836579021478872
9.166666666666666 2.1726645062530436
9.333333333333334 2.161891312335696
9.5 2.1511845247130505
9.666666666666666 2.1404637582771353
9.833333333333334 2.129809345701061
10.0 2.1193429803451562
10.166666666666666 2.109191226462394
10.333333333333334 2.0993611550714797
10.5 2.089893959632711
10.666666666666666 2.0807255423465256
10.833333333333334 2.0718309776732533
11.0 2.063059490376085
11.166666666666666 2.0543955579341344
11.333333333333334 2.045740270714827
11.5 2.0369906907231243
11.666666666666666 2.028074837989777
11.833333333333334 2.0191213680189497
12.0 2.0102405721398937
12.166666666666666 2.0015244778867025
12.333333333333334 1.992997882818995
12.5 1.984726697816026
12.666666666666666 1.9766605897503156
12.833333333333334 1.9687716008033915
13.0 1.9609013514234124
13.166666666666666 1.9530080849690352
13.333333333333334 1.9449406756163836
13.5 1.936610694259217
13.666666666666666 1.9279731820384176
13.833333333333334 1.919147195253966
14.0 1.9102688697887629
14.166666666666666 1.9014408148848132
14.333333333333334 1.8926793277033722
14.5 1.8840268277922052
14.666666666666666 1.8754586854050177
14.833333333333334 1.8670330233385939
15.0 1.8587403853790672
15.166666666666666 1.8506124287119163
15.333333333333334 1.8424615978034105
15.5 1.834162242015342
15.666666666666666 1.825600733690468
15.833333333333334 1.8168462958439247
16.0 1.8079672439611059
16.166666666666668 1.7990678443718424
16.333333333333332 1.7901131813092805
16.5 1.7811440371329765
16.666666666666668 1.7721461076988672
16.833333333333332 1.7631765611725008
17.0 1.7542092210374212
17.166666666666668 1.7452843829214042
17.333333333333332 1.7363224382818925
17.5 1.7272518843282139
17.666666666666668 1.7180083146624703
17.833333333333332 1.7086348758932437
18.0 1.699130488747391
18.166666666666668 1.6895046437637884
18.333333333333332 1.6796750420502045
18.5 1.6696896226177007
18.666666666666668 1.659564694816349
18.833333333333332 1.6493844270016307
19.0 1.639141204613731
19.166666666666668 1.6289077212387422
19.333333333333332 1.6186408038315434
19.5 1.60825907919983
19.666666666666668 1.5977252120780523
19.833333333333332 1.5871315001782924
20.0 1.5765376733573928
20.166666666666668 1.5659927964055993
20.333333333333332 1.5554665305139879
20.5 1.5449859168229385
20.666666666666668 1.534493922225867
20.833333333333332 1.5240581764717271
21.0 1.5136867412693669
21.166666666666668 1.503427934194679
21.333333333333332 1.4931825177017433
21.5 1.4828907320214202
21.666666666666668 1.472475720355766
21.833333333333332 1.4619757279355616
22.0 1.451428844415004
22.166666666666668 1.4408794853015432
22.333333333333332 1.4303645464350212
22.5 1.4199035931583759
22.666666666666668 1.4095051629445676
22.833333333333332 1.3992550874894185
23.0 1.3891564036005382
23.166666666666668 1.3792172813683807
23.333333333333332 1.3693393871730741
23.5 1.3594689522185166
23.666666666666668 1.349530031868318
23.833333333333332 1.3395603550299648
24.0 1.3295921181346944
24.166666666666668 1.3196307212047214
24.333333333333332 1.3096576207472714
24.5 1.2996773302618547
24.666666666666668 1.2896809285710902
24.833333333333332 1.279717575826889
25.0 1.2697971171787823
25.166666666666668 1.2599582834794538
25.333333333333332 1.2501348444955867
25.5 1.2403052446173886
25.666666666666668 1.2304511546741237
25.833333333333332 1.2206155787016706
26.0 1.2108460960518013
26.166666666666668 1.2011820578301926
26.333333333333332 1.1916035505022071
26.5 1.1821222405043692
26.666666666666668 1.1727011281797568
26.833333333333332 1.1633744674811475
27.0 1.1540879574969363
27.166666666666668 1.1448799166197323
27.333333333333332 1.1357188995298146
27.5 1.1265831747951554
27.666666666666668 1.1174252266686235
27.833333333333332 1.108255508190653
28.0 1.0991001251287849
28.166666666666668 1.090021497103478
28.333333333333332 1.0810359315076836
28.5 1.07214394651441
28.666666666666668 1.0633242200151698
28.833333333333332 1.0545829782926808
29.0 1.045886486013529
29.166666666666668 1.0373006010058554
29.333333333333332 1.0288221160903428
29.5 1.020418335886647
29.666666666666668 1.012052577522789
29.833333333333332 1.0037183667860388
30.0 0.995433050143437
30.166666666666668 0.9872227003764176
30.333333333333332 0.9790744787996147
30.5 0.9710297833224244
30.666666666666668 0.9630307598774805
30.833333333333332 0.9550874539487684
31.0 0.9471582538469469
31.166666666666668 0.9392634694893266
31.333333333333332 0.9314235317206996
31.5 0.9236419343413077
31.666666666666668 0.9159180242783633
31.833333333333332 0.9082644220913109
32.0 0.9006653943542722
32.166666666666664 0.8931707130980915
32.333333333333336 0.8857860305522137
32.5 0.8785185807348377
32.666666666666664 0.8713259906417252
32.833333333333336 0.8641938567966445
33.0 0.8570217039516763
33.166666666666664 0.8498570321565463
33.333333333333336 0.8427151790271169
33.5 0.8356128175240543
33.666666666666664 0.8285461467907418
33.833333333333336 0.8215392969022242
34.0 0.8145647911472622
34.166666666666664 0.807647989699081
34.333333333333336 0.800798978161999
34.5 0.7940568532039984
34.666666666666664 0.7873846417191159
34.833333333333336 0.780769893321257
35.0 0.7741691178043035
35.166666666666664 0.7676198839228536
35.333333333333336 0.7610954038312413
35.5 0.7546155109659034
35.666666666666664 0.7481724046223759
35.833333333333336 0.7417723495384063
36.0 0.7353557513766674
36.166666666666664 0.728959803306966
36.333333333333336 0.7225957004741714
36.5 0.716301373831352
36.666666666666664 0.7100298217712696
36.833333333333336 0.7037879656776973
37.0 0.6975515989744523
37.166666666666664 0.6913917220262527
37.333333333333336 0.6853074666515312
37.5 0.6792907305987109
37.666666666666664 0.6732988652256148
37.833333333333336 0.6673428975894432
38.0 0.6613825719063754
38.166666666666664 0.6554232861456362
38.333333333333336 0.649502579803816
38.5 0.6436457538871252
38.666666666666664 0.6378300600726488
38.833333333333336 0.6320659659069239
39.0 0.6263641539962629
39.166666666666664 0.6207238192227236
39.333333333333336 0.6151219216015822
39.5 0.6095729556762702
39.666666666666664 0.6040292185873061
39.833333333333336 0.5984814892840584
40.0 0.5929401589600078
40.166666666666664 0.5874202972324419
40.333333333333336 0.5819148743201015
40.5 0.5764594776590799
40.666666666666664 0.5710609997222121
40.833333333333336 0.5657399623203483
41.0 0.5605071808125124
41.166666666666664 0.555369924241771
41.333333333333336 0.5502629277992747
41.5 0.545187308034478
41.666666666666664 0.5400749861404264
41.833333333333336 0.5349180239815803
42.0 0.5297323669498997
42.166666666666664 0.5245365800753674
42.333333333333336 0.5193765198637477
42.5 0.5142989721595274
42.666666666666664 0.5092941810869043
42.833333333333336 0.5044220703498168
43.0 0.4997024417113468
43.166666666666664 0.4950930071084322
43.333333333333336 0.4905535506643362
43.5 0.486055767504882
43.666666666666664 0.48154297569527826
43.833333333333336 0.476984928068082
44.0 0.47240648781856726
44.166666666666664 0.46782981521590383
44.333333333333336 0.463269492939209
44.5 0.4587850565356839
44.666666666666664 0.4543721151167798
44.833333333333336 0.4500779164115733
45.0 0.44588768036456106
45.166666666666664 0.44180902714289033
45.333333333333336 0.4377770927397736
45.5 0.43379424987637505
45.666666666666664 0.4298205588639609
45.833333333333336 0.42580415300031155
46.0 0.4217723423454102
46.166666666666664 0.41773839750492336
46.333333333333336 0.41372653467887177
46.5 0.409782607526051
46.666666666666664 0.4059083078481599
46.833333333333336 0.4021258230982913
47.0 0.3985091568522505
47.166666666666664 0.39503462833500297
47.333333333333336 0.3916643747815724
47.5 0.3883445932775576
47.666666666666664 0.3850356699527698
47.833333333333336 0.3817422832235751
48.0 0.3784350701554713
48.166666666666664 0.3751215958481721
48.333333333333336 0.37180194297040425
48.5 0.3684883045459258
48.666666666666664 0.36522728679205546
48.833333333333336 0.3620642535933474
49.0 0.3590159290254072
49.166666666666664 0.3560992324672512
49.333333333333336 0.35324153113199336
49.5 0.3504455966733138
49.666666666666664 0.3476650242579021
49.833333333333336 0.3449079289186641
50.0 0.34216590928482615
99.98333333333333 0.14782967176782882
99.98333333333333 0.14782967176782882


==> plotData/EventTrigger_10.csv <==
0.0 3.053290434762907
0.16666666666666666 3.053288606887668
0.3333333333333333 3.0532887115464655
0.5 3.0532895953212313
0.6666666666666666 3.053290497145306
0.8333333333333334 3.053291194741754
1.0 3.0532916818802587
1.1666666666666667 3.0514996672445314
1.3333333333333333 3.033797903871019
1.5 2.989177602880022
1.6666666666666667 2.912833710063199
1.8333333333333333 2.8090301870540535
2.0 2.685827387131354
2.1666666666666665 2.5493428204186053
2.3333333333333335 2.4029094345623516
2.5 2.248141276639275
2.6666666666666665 2.0870634372394816
2.8333333333333335 1.922068618026972
3.0 1.7559523567108413
3.1666666666666665 1.5905385851830465
3.3333333333333335 1.4277486353087572
3.5 1.2688219508763163
3.6666666666666665 1.1156267211814783
3.8333333333333335 0.9693962119212046
4.0 0.8318456340546986
4.166666666666667 0.7038060871488063
4.333333333333333 0.5863099002049169
4.5 0.4796509709896478
4.666666666666667 0.3843834428876311
4.833333333333333 0.301027883066173
5.0 0.2332852276688585
5.166666666666667 0.18515191197897599
5.333333333333333 0.1540209206209842
5.5 0.13502130937409804
5.666666666666667 0.12470663341241942
5.833333333333333 0.12023519605853907
6.0 0.11955129867221023
6.166666666666667 0.12079485133179647
6.333333333333333 0.12265290675803467
6.5 0.12381823414124773
6.666666666666667 0.12370562487285099
6.833333333333333 0.12196469922404321
7.0 0.11867225807027271
7.166666666666667 0.11388768606752228
7.333333333333333 0.10789921666678848
7.5 0.10081769598543555
7.666666666666667 0.09303614878400675
7.833333333333333 0.08477321278660065
8.0 0.07635400560320241
8.166666666666666 0.06786008460473758
8.333333333333334 0.05952200764640947
8.5 0.05146312244502992
8.666666666666666 0.043859209698101746
8.833333333333334 0.03710795898279061
9.0 0.030885207208249773
9.166666666666666 0.028056720151608427
9.333333333333334 0.02551139902655192
9.5 0.0249436674637182
9.666666666666666 0.02447974565672452
9.833333333333334 0.02444248186318088
10.0 0.024415756658501635
10.166666666666666 0.02439249503196443
10.333333333333334 0.024370424912390172
10.333333333333334 0.024370424912390172
99.98333333333333 0.024370424912390172


==> plotData/EventTrigger_20.csv <==
0.0 3.158411776826051
0.16666666666666666 3.158426369021802
0.3333333333333333 3.158418835946785
0.5 3.1584142047267663
0.6666666666666666 3.158411627712936
0.8333333333333334 3.1584101516474337
1.0 3.158409282842993
1.1666666666666667 3.1575597434614737
1.3333333333333333 3.1490829820820982
1.5 3.127230973593449
1.6666666666666667 3.087233792086381
1.8333333333333333 3.02993057443634
2.0 2.958127867171653
2.1666666666666665 2.875783689046732
2.3333333333333335 2.786347794544671
2.5 2.6926619530014486
2.6666666666666665 2.5971034724402533
2.8333333333333335 2.5016960417373513
3.0 2.4079337031441734
3.1666666666666665 2.3169052718121517
3.3333333333333335 2.2291503172072242
3.5 2.144896479932454
3.6666666666666665 2.063895935830433
3.8333333333333335 1.9859918354317627
4.0 1.910469840395157
4.166666666666667 1.836840741916792
4.333333333333333 1.7642113266950272
4.5 1.6923273088810278
4.666666666666667 1.6205611276305858
4.833333333333333 1.5488740090674182
5.0 1.4767501375686143
5.166666666666667 1.4042906496343226
5.333333333333333 1.3313293572348843
5.5 1.2581585878960886
5.666666666666667 1.1847399753228998
5.833333333333333 1.111366446418493
6.0 1.0380592021899662
6.166666666666667 0.9651419642480109
6.333333333333333 0.8929136623725742
6.5 0.8218566340816124
6.666666666666667 0.7524363608479687
6.833333333333333 0.685153319841948
7.0 0.6204357527827453
7.166666666666667 0.5585646986895872
7.333333333333333 0.4999435257047755
7.5 0.4447944478592554
7.666666666666667 0.39351173770084047
7.833333333333333 0.3461697028722085
8.0 0.30295087887956584
8.166666666666666 0.26374779952374855
8.333333333333334 0.22864702545434995
8.5 0.197467269844127
8.666666666666666 0.17026756108283836
8.833333333333334 0.14685858057401868
9.0 0.12704579373582678
9.166666666666666 0.11039661429170979
9.333333333333334 0.09670045957604413
9.5 0.08556265572069753
9.666666666666666 0.07660260211012902
9.833333333333334 0.06938609483161037
10.0 0.06376356891411783
10.166666666666666 0.05925242110988859
10.333333333333334 0.055584105844508146
10.5 0.05240363633990256
10.666666666666666 0.049573863679228544
10.833333333333334 0.046813267307479776
11.0 0.04404579576962944
11.166666666666666 0.04120647214828879
11.333333333333334 0.03837835224126206
11.5 0.035611557045918986
11.666666666666666 0.03289308845187267
11.833333333333334 0.030343274400416988
12.0 0.027840423123018907
12.166666666666666 0.025706230112575328
12.333333333333334 0.023622039847951876
12.5 0.022071282726766006
12.666666666666666 0.020611063423881183
12.833333333333334 0.0197795851012388
13.0 0.019000106174192823
13.166666666666666 0.018460144765032212
13.333333333333334 0.01795861625379091
13.5 0.017847834200789996
13.666666666666666 0.01774618706218893
13.833333333333334 0.017695687210610715
14.0 0.017651800859597288
14.166666666666666 0.017634697694214403
14.333333333333334 0.01761733050885497
14.333333333333334 0.01761733050885497
99.98333333333333 0.01761733050885497


==> plotData/EventTrigger_30.csv <==
0.0 3.2210324438118527
0.16666666666666666 3.22104784089741
0.3333333333333333 3.2210399477422635
0.5 3.221035041002878
0.6666666666666666 3.221032283586258
0.8333333333333334 3.221030692228866
1.0 3.2210297505082672
1.1666666666666667 3.220497423629602
1.3333333333333333 3.2151377370814345
1.5 3.201216214494347
1.6666666666666667 3.1753669823446447
1.8333333333333333 3.137806871547502
2.0 3.0898963426558397
2.1666666666666665 3.034241977491696
2.3333333333333335 2.972877389861414
2.5 2.907914933859162
2.6666666666666665 2.8410478250956537
2.8333333333333335 2.773819082378405
3.0 2.70751247696494
3.1666666666666665 2.6432285644927584
3.3333333333333335 2.58163418005112
3.5 2.5232994280647203
3.6666666666666665 2.468457772493301
3.8333333333333335 2.4173195182787426
4.0 2.369588308320049
4.166666666666667 2.324976469864088
4.333333333333333 2.2828485645866947
4.5 2.2429636368302237
4.666666666666667 2.2047907477717277
4.833333333333333 2.1683343861655193
5.0 2.133203970892759
5.166666666666667 2.099331246486003
5.333333333333333 2.0661557663270145
5.5 2.033602179344686
5.666666666666667 2.001126985177319
5.833333333333333 1.9688390793731316
6.0 1.9363883873711463
6.166666666666667 1.9039690071826505
6.333333333333333 1.8713172617162042
6.5 1.8386675448503622
6.666666666666667 1.8056965758810426
6.833333333333333 1.7725579834353151
7.0 1.7388978858723279
7.166666666666667 1.704942492942156
7.333333333333333 1.6704290453118695
7.5 1.6355725175293185
7.666666666666667 1.6001038446498272
7.833333333333333 1.5642916343139908
8.0 1.5279148822422615
8.166666666666666 1.4911306640084283
8.333333333333334 1.4536061497425605
8.5 1.4155720980487616
8.666666666666666 1.3768646814155128
8.833333333333334 1.3378523378180842
9.0 1.2983627014386039
9.166666666666666 1.258542844370381
9.333333333333334 1.2181454617028113
9.5 1.1774106387978656
9.666666666666666 1.136164446326773
9.833333333333334 1.0946968875760508
10.0 1.0529309355697043
10.166666666666666 1.0110965473095779
10.333333333333334 0.969067349020228
10.5 0.9269973278325682
10.666666666666666 0.884798207445128
10.833333333333334 0.8427157752616002
11.0 0.8007816218627292
11.166666666666666 0.759221668937785
11.333333333333334 0.7180172649581446
11.5 0.677366908064683
11.666666666666666 0.637311924519215
11.833333333333334 0.5979348853835867
12.0 0.5592308303591836
12.166666666666666 0.5213844956491083
12.333333333333334 0.48448001324907114
12.5 0.44865077012563603
12.666666666666666 0.41404664354852
12.833333333333334 0.38082047715186806
13.0 0.3490423041286076
13.166666666666666 0.3188186665821405
13.333333333333334 0.29023131513517064
13.5 0.263270772467729
13.666666666666666 0.23797984600836386
13.833333333333334 0.21434569564329484
14.0 0.19243860934765622
14.166666666666666 0.1721691924890932
14.333333333333334 0.15357503635907555
14.5 0.13661776568727274
14.666666666666666 0.12132856946515651
14.833333333333334 0.10757317329103425
15.0 0.09532019064651433
15.166666666666666 0.08445080728676942
15.333333333333334 0.07492951360702647
15.5 0.06658126624618708
15.666666666666666 0.05936051181589896
15.833333333333334 0.0530940123070738
16.0 0.047698706150575046
16.166666666666668 0.042973796827505954
16.333333333333332 0.03886436042018587
16.5 0.03527667817829626
16.666666666666668 0.03215291628561429
16.833333333333332 0.029434934375124622
17.0 0.027063849882358132
17.166666666666668 0.025013154241591104
17.333333333333332 0.023174148967921183
17.5 0.021576010935213646
17.666666666666668 0.020132334646339213
17.833333333333332 0.018888920365116132
18.0 0.017702348471116913
18.166666666666668 0.016711946493614842
18.333333333333332 0.01579541004647643
18.5 0.015041202035512114
18.666666666666668 0.01432672034144494
18.833333333333332 0.013766760372121004
19.0 0.01325729653515478
19.166666666666668 0.012966112493641458
19.333333333333332 0.012696107518602347
19.5 0.012540930416920238
19.666666666666668 0.012397761512510338
19.833333333333332 0.012273964385384778
20.0 0.012154384184617836
20.166666666666668 0.012111452193349673
20.333333333333332 0.01207029954897655
20.5 0.012043143198573959
20.666666666666668 0.012017618132741728
20.833333333333332 0.011992050627986108
21.0 0.01196602684169328
21.166666666666668 0.011950071181354464
21.333333333333332 0.01193705055927802
21.5 0.011930157594556637
21.666666666666668 0.0119236339557422
21.833333333333332 0.011916120681172954
22.0 0.011909475407169433
22.0 0.011909475407169433
99.98333333333333 0.011909475407169433


==> plotData/EventTrigger_40.csv <==
0.0 3.2143305771908475
0.16666666666666666 3.2143347613208695
0.3333333333333333 3.2143321070716446
0.5 3.2143309580077255
0.6666666666666666 3.2143305601805086
0.8333333333333334 3.214330438968073
1.0 3.2143304127109067
1.1666666666666667 3.2139743327125907
1.3333333333333333 3.210329096990322
1.5 3.2007534724042443
1.6666666666666667 3.182873406917807
1.8333333333333333 3.1567049738636226
2.0 3.123058713438877
2.1666666666666665 3.0836949574011467
2.3333333333333335 3.0398848239250933
2.5 2.993291487319391
2.6666666666666665 2.9451051033804214
2.8333333333333335 2.8967724509307167
3.0 2.8488720494160216
3.1666666666666665 2.8016133079583025
3.3333333333333335 2.755284459776996
3.5 2.7103713104348492
3.6666666666666665 2.667316106767873
3.8333333333333335 2.626542612897804
4.0 2.588092937094357
4.166666666666667 2.5521569441082783
4.333333333333333 2.5185651546726824
4.5 2.4873815552165817
4.666666666666667 2.4580953934146805
4.833333333333333 2.4302763097453535
5.0 2.403430040955299
5.166666666666667 2.3774785618686676
5.333333333333333 2.3523295661495878
5.5 2.3281782833651596
5.666666666666667 2.3048692047157395
5.833333333333333 2.282603183828555
6.0 2.2612562292247658
6.166666666666667 2.2410001853407358
6.333333333333333 2.2214872310064795
6.5 2.202530994779043
6.666666666666667 2.1838137431046585
6.833333333333333 2.165456299180334
7.0 2.1474159965733306
7.166666666666667 2.1299160046187007
7.333333333333333 2.1128249485363075
7.5 2.096283039212616
7.666666666666667 2.080110074857589
7.833333333333333 2.0644190905481525
8.0 2.048907312534042
8.166666666666666 2.0334784447538636
8.333333333333334 2.0178615339910224
8.5 2.002240644525411
8.666666666666666 1.986614000166676
8.833333333333334 1.9712127267175132
9.0 1.9558951541395764
9.166666666666666 1.940757500599915
9.333333333333334 1.9255932499083541
9.5 1.910518175722948
9.666666666666666 1.895306774065955
9.833333333333334 1.8799585429579166
10.0 1.8642983993392517
10.166666666666666 1.8485059374463984
10.333333333333334 1.8325143150368373
10.5 1.8164932081997622
10.666666666666666 1.8003405670567927
10.833333333333334 1.784197883750217
11.0 1.7679141429099314
11.166666666666666 1.7515946617066678
11.333333333333334 1.7350361174929945
11.5 1.7182796295001699
11.666666666666666 1.701197066609875
11.833333333333334 1.683920407553506
12.0 1.666396125127761
12.166666666666666 1.6488134446516733
12.333333333333334 1.631073847116546
12.5 1.6133327999152853
12.666666666666666 1.5954632035595882
12.833333333333334 1.5775641600923827
13.0 1.5594088772785075
13.166666666666666 1.5410278832715432
13.333333333333334 1.5223214621946979
13.5 1.503485485342098
13.666666666666666 1.4844822195279157
13.833333333333334 1.4654160003562071
14.0 1.4461870192844157
14.166666666666666 1.4269721940771545
14.333333333333334 1.4076866296367558
14.5 1.3884161799892745
14.666666666666666 1.369052546780716
14.833333333333334 1.3496663347917488
15.0 1.3301738708420496
15.166666666666666 1.3106295379110953
15.333333333333334 1.2909878142217062
15.5 1.2714108667652968
15.666666666666666 1.2518146707920346
15.833333333333334 1.232278808811433
16.0 1.2126736190432934
16.166666666666668 1.1930110138800663
16.333333333333332 1.1731819444394604
16.5 1.1532182529906094
16.666666666666668 1.1330828656472305
16.833333333333332 1.112911937345836
17.0 1.0926545626028692
17.166666666666668 1.0723834063416913
17.333333333333332 1.0520482159635163
17.5 1.0317088774568686
17.666666666666668 1.0112530424025559
17.833333333333332 0.9907342039647933
18.0 0.9700766595623915
18.166666666666668 0.9493573752271905
18.333333333333332 0.9285760714098042
18.5 0.907826236132639
18.666666666666668 0.8871055562571994
18.833333333333332 0.866473989954032
19.0 0.8458387609597574
19.166666666666668 0.825233557321011
19.333333333333332 0.8045881131811158
19.5 0.7839892630321417
19.666666666666668 0.7634353192246477
19.833333333333332 0.7430214608842659
20.0 0.7227325943006278
20.166666666666668 0.7025843209198794
20.333333333333332 0.6825265255675019
20.5 0.6626438039271051
20.666666666666668 0.6428986362316247
20.833333333333332 0.6233318427077073
21.0 0.603902831424728
21.166666666666668 0.5846560012366583
21.333333333333332 0.5656002633033091
21.5 0.5467800120143205
21.666666666666668 0.5281276844184237
21.833333333333332 0.5096772978163832
22.0 0.4914231821405047
22.166666666666668 0.4734800978874064
22.333333333333332 0.4558519505307742
22.5 0.43861194249388114
22.666666666666668 0.4216989443017313
22.833333333333332 0.40511002092369075
23.0 0.38877854228535774
23.166666666666668 0.37273673545721414
23.333333333333332 0.35701879508078044
23.5 0.341688185057588
23.666666666666668 0.3267162530815815
23.833333333333332 0.3121237827685044
24.0 0.2978889685197463
24.166666666666668 0.28403778516103445
24.333333333333332 0.2705893069139881
24.5 0.2576569458735357
24.666666666666668 0.24518962270189396
24.833333333333332 0.2331140312391374
25.0 0.22140433763933468
25.166666666666668 0.21010303141555106
25.333333333333332 0.19921029582140967
25.5 0.18877705001761358
25.666666666666668 0.17879182741217153
25.833333333333332 0.1692310375861333
26.0 0.16005819533206897
26.166666666666668 0.15128446499680787
26.333333333333332 0.14291454084030655
26.5 0.13499635752475436
26.666666666666668 0.12749065962878356
26.833333333333332 0.12038306360781635
27.0 0.11365777171007371
27.166666666666668 0.10730233387625059
27.333333333333332 0.10125141950859998
27.5 0.09553146712543155
27.666666666666668 0.09010437433279989
27.833333333333332 0.08499887260920388
28.0 0.08019629416119968
28.166666666666668 0.07568251394337294
28.333333333333332 0.0713996107428569
28.5 0.06736835048262625
28.666666666666668 0.06358170217830476
28.833333333333332 0.06003938970504774
29.0 0.0567177408899981
29.166666666666668 0.053651696068984706
29.333333333333332 0.050790880400138565
29.5 0.04815952741493257
29.666666666666668 0.045697220632290925
29.833333333333332 0.04343486038701436
30.0 0.04131853418073277
30.166666666666668 0.03937719405064615
30.333333333333332 0.0375395010875044
30.5 0.035857422524281195
30.666666666666668 0.034285477204809005
30.833333333333332 0.032812755630419
31.0 0.03142502875218797
31.166666666666668 0.03013510999887858
31.333333333333332 0.02889161530438438
31.5 0.027711352979254776
31.666666666666668 0.026604133326375397
31.833333333333332 0.025568903182972415
32.0 0.024574103265231188
32.166666666666664 0.023624246552029687
32.333333333333336 0.022716147046965104
32.5 0.02185452211964893
32.666666666666664 0.021039471700235776
32.833333333333336 0.020276798073396253
33.0 0.01955535657851022
33.166666666666664 0.01885684363942824
33.333333333333336 0.01820576740056891
33.5 0.017605681760091776
33.666666666666664 0.01706302872266923
33.833333333333336 0.01657652263318016
34.0 0.016128392935153522
34.166666666666664 0.015727163524007257
34.333333333333336 0.015349649306792664
34.5 0.014993538153980537
34.666666666666664 0.014659396924581762
34.833333333333336 0.014357231668529452
35.0 0.014064768970640129
35.166666666666664 0.013772371352581964
35.333333333333336 0.013479230698500164
35.5 0.013190300702972769
35.666666666666664 0.012902765661342607
35.833333333333336 0.012622188313422817
36.0 0.012348208931458956
36.166666666666664 0.012078405562850988
36.333333333333336 0.011804075226260853
36.5 0.011540220198005586
36.666666666666664 0.011286420983977646
36.833333333333336 0.01105051084575893
37.0 0.01081947734650991
37.166666666666664 0.010594091945005395
37.333333333333336 0.010377540687291516
37.5 0.010173229123976987
37.666666666666664 0.009984014007852008
37.833333333333336 0.00982385746341033
38.0 0.009675119981050605
38.166666666666664 0.009542477392961206
38.333333333333336 0.009424150903454689
38.5 0.009314734229735213
38.666666666666664 0.009221602503888452
38.833333333333336 0.00914424010608337
39.0 0.009080756961700352
39.166666666666664 0.009038602483391594
39.333333333333336 0.009019206679212402
39.5 0.009012614631310669
39.666666666666664 0.009012730154548912
39.833333333333336 0.009010560632808034
40.0 0.009006325493020344
40.166666666666664 0.009000739979531975
40.333333333333336 0.008996054227284169
40.5 0.008992395736177076
40.666666666666664 0.00898988460553233
40.833333333333336 0.008986619816087216
41.0 0.008979132975327661
41.166666666666664 0.008973627706627891
41.333333333333336 0.00896778086429204
41.5 0.008959439282428136
41.666666666666664 0.008947492321149886
41.833333333333336 0.008934506585565436
42.0 0.00892469099782859
42.0 0.00892469099782859
99.98333333333333 0.00892469099782859


==> plotData/EventTrigger_50.csv <==
0.0 3.2255068105661437
0.16666666666666666 3.225509788458188
0.3333333333333333 3.2255076986583617
0.5 3.225506953512304
0.6666666666666666 3.225506808916795
0.8333333333333334 3.22550684532257
1.0 3.225506917153248
1.1666666666666667 3.225234612615704
1.3333333333333333 3.2224528473108376
1.5 3.2151551241609
1.6666666666666667 3.2015352970628985
1.8333333333333333 3.1816846379437163
2.0 3.1562529980330742
2.1666666666666665 3.126550211305757
2.3333333333333335 3.0935002138785226
2.5 3.0582858502254533
2.6666666666666665 3.0217616779769605
2.8333333333333335 2.984975388540593
3.0 2.9485329033727736
3.1666666666666665 2.913020822411878
3.3333333333333335 2.8784285613183207
3.5 2.844542425996257
3.6666666666666665 2.8113202780211184
3.8333333333333335 2.778886601554104
4.0 2.747507383971116
4.166666666666667 2.7173249560135764
4.333333333333333 2.688392497272025
4.5 2.660699034345355
4.666666666666667 2.634204838446937
4.833333333333333 2.608880521132966
5.0 2.5845868865110755
5.166666666666667 2.5612260276447216
5.333333333333333 2.538581405608053
5.5 2.516523961999941
5.666666666666667 2.494976792063785
5.833333333333333 2.473980031035096
6.0 2.453570598157714
6.166666666666667 2.4338060831973927
6.333333333333333 2.4146868411462723
6.5 2.3962427450843222
6.666666666666667 2.3784414392487916
6.833333333333333 2.361306224702236
7.0 2.344792299980395
7.166666666666667 2.3289715254186527
7.333333333333333 2.3136862563885057
7.5 2.2987434030992016
7.666666666666667 2.2840238409740743
7.833333333333333 2.2695689019485203
8.0 2.2554129634920215
8.166666666666666 2.241652227501049
8.333333333333334 2.228257049078509
8.5 2.2152543221009022
8.666666666666666 2.202637672822668
8.833333333333334 2.1904404660343815
9.0 2.178635134195886
9.166666666666666 2.167234886984281
9.333333333333334 2.156112101142788
9.5 2.1451898560858162
9.666666666666666 2.134352255291519
9.833333333333334 2.12357587400597
10.0 2.1128333665502765
10.166666666666666 2.102237203260188
10.333333333333334 2.091784458599981
10.5 2.0815491032883373
10.666666666666666 2.071459544889137
10.833333333333334 2.0615133090781432
11.0 2.0516679102797757
11.166666666666666 2.04194463518314
11.333333333333334 2.0322945527495055
11.5 2.0226750251183514
11.666666666666666 2.013003216341008
11.833333333333334 2.0032724006127434
12.0 1.9934803524487064
12.166666666666666 1.9837291019451524
12.333333333333334 1.9740086283971345
12.5 1.9643558667162861
12.666666666666666 1.9546885921911445
12.833333333333334 1.945097124613697
13.0 1.9355765807119774
13.166666666666666 1.9261335847617316
13.333333333333334 1.9166925439863516
13.5 1.9072067431753403
13.666666666666666 1.897603805389833
13.833333333333334 1.8879025004107803
14.0 1.8781112587234885
14.166666666666666 1.8683012633314457
14.333333333333334 1.858479756465242
14.5 1.848724114987101
14.666666666666666 1.8390523548884368
14.833333333333334 1.8294957446302424
15.0 1.8200224349266478
15.166666666666666 1.8106528913030262
15.333333333333334 1.8012830566668712
15.5 1.7919155408274554
15.666666666666666 1.7825341646148423
15.833333333333334 1.77317967312338
16.0 1.7638089061362057
16.166666666666668 1.754392940233722
16.333333333333332 1.7448807477705064
16.5 1.7353059144253618
16.666666666666668 1.7256469864128137
16.833333333333332 1.7159249233355658
17.0 1.706117348931665
17.166666666666668 1.6962598826663131
17.333333333333332 1.6862916349547878
17.5 1.6762142908804567
17.666666666666668 1.6659985059064184
17.833333333333332 1.6556961861393749
18.0 1.6453245375779273
18.166666666666668 1.6349513301648577
18.333333333333332 1.6245841064261883
18.5 1.614269001383401
18.666666666666668 1.6039817161880852
18.833333333333332 1.5937065660933898
19.0 1.5833567236932953
19.166666666666668 1.5729662818150552
19.333333333333332 1.5624958618107059
19.5 1.5519525574194435
19.666666666666668 1.5412859691792546
19.833333333333332 1.5305032670055472
20.0 1.519592339906545
20.166666666666668 1.5086010088814694
20.333333333333332 1.4975489726161804
20.5 1.486491446573804
20.666666666666668 1.4754305198162194
20.833333333333332 1.4643944292460505
21.0 1.453371344073973
21.166666666666668 1.4423988335640963
21.333333333333332 1.431461914957239
21.5 1.4205669985689493
21.666666666666668 1.409667271772007
21.833333333333332 1.398744122511728
22.0 1.3877794223243392
22.166666666666668 1.3767939198004917
22.333333333333332 1.3657696579943095
22.5 1.3547425562809638
22.666666666666668 1.3437150055707923
22.833333333333332 1.3327143035971654
23.0 1.321744200300814
23.166666666666668 1.3108399993825635
23.333333333333332 1.300000697775541
23.5 1.2892145991393542
23.666666666666668 1.278422796056672
23.833333333333332 1.2676419325453718
24.0 1.2568552881856885
24.166666666666668 1.24609037716358
24.333333333333332 1.2353330766259745
24.5 1.2245978043285508
24.666666666666668 1.2138824804333535
24.833333333333332 1.2032103269852221
25.0 1.1925583298252902
25.166666666666668 1.1819760986169034
25.333333333333332 1.171421248677151
25.5 1.1608878322781537
25.666666666666668 1.1503505774826102
25.833333333333332 1.1398774151677125
26.0 1.1294337056050645
26.166666666666668 1.119050200883486
26.333333333333332 1.1086738313962579
26.5 1.098292075610446
26.666666666666668 1.0878560283618015
26.833333333333332 1.0774212170043715
27.0 1.0670139293801606
27.166666666666668 1.0566791585848891
27.333333333333332 1.0463813165858704
27.5 1.0361321776762833
27.666666666666668 1.0258851329401746
27.833333333333332 1.015634601196102
28.0 1.0053624059288047
28.166666666666668 0.9951334864230488
28.333333333333332 0.9849589660217791
28.5 0.9748750013536235
28.666666666666668 0.9648852037617515
28.833333333333332 0.9550145043456161
29.0 0.9452373785490745
29.166666666666668 0.9355360235221755
29.333333333333332 0.9259012984952275
29.5 0.916370813120702
29.666666666666668 0.90684036807341
29.833333333333332 0.8972899862374154
30.0 0.8876487832421078
30.166666666666668 0.8779495456966291
30.333333333333332 0.8682560838634705
30.5 0.8586395596915116
30.666666666666668 0.8490831406027064
30.833333333333332 0.8396059553575158
31.0 0.8301945308931188
31.166666666666668 0.8208734838933791
31.333333333333332 0.8116465644560434
31.5 0.8025616590647767
31.666666666666668 0.793547743343756
31.833333333333332 0.7845593265406735
32.0 0.7755443353029682
32.166666666666664 0.7665250615478786
32.333333333333336 0.7574816223412961
32.5 0.748444866380221
32.666666666666664 0.7394182516217465
32.833333333333336 0.730475162886873
33.0 0.7216191145898163
33.166666666666664 0.7129013657770628
33.333333333333336 0.7042300581615949
33.5 0.6955895420318634
33.666666666666664 0.68694093854642
33.833333333333336 0.6783071965336521
34.0 0.6697288092669511
34.166666666666664 0.6612359423051958
34.333333333333336 0.652790245382912
34.5 0.6444150758750077
34.666666666666664 0.63610546745355
34.833333333333336 0.62790707544219
35.0 0.6198023799045111
35.166666666666664 0.6117814971951328
35.333333333333336 0.6038252939231695
35.5 0.5959060322940911
35.666666666666664 0.5879649945416199
35.833333333333336 0.5800380663285074
36.0 0.5721244183796523
36.166666666666664 0.564270384112205
36.333333333333336 0.5564449748194708
36.5 0.5486627710533122
36.666666666666664 0.5409440586501287
36.833333333333336 0.5333505418268958
37.0 0.5258416692518123
37.166666666666664 0.5184335128161046
37.333333333333336 0.5110829954997005
37.5 0.50381338881888
37.666666666666664 0.49660687766205847
37.833333333333336 0.48947837016132706
38.0 0.48241448694744715
38.166666666666664 0.4754323238340873
38.333333333333336 0.4684876586613841
38.5 0.46161688667383277
38.666666666666664 0.4548500827102743
38.833333333333336 0.448219480160515
39.0 0.4416756884870329
39.166666666666664 0.43527264750984596
39.333333333333336 0.42895917290859453
39.5 0.4227449067064612
39.666666666666664 0.416553464631966
39.833333333333336 0.4104107049332072
40.0 0.4042923553747371
40.166666666666664 0.3982154346083391
40.333333333333336 0.3921976859793784
40.5 0.38627658952161675
40.666666666666664 0.3804373567877679
40.833333333333336 0.3746978892334313
41.0 0.36904120007857694
41.166666666666664 0.36345193140545046
41.333333333333336 0.35790733673034086
41.5 0.35247801588808053
41.666666666666664 0.3471258007978499
41.833333333333336 0.3418859321095746
42.0 0.3367173595352274
42.166666666666664 0.331649465225224
42.333333333333336 0.3266594349622789
42.5 0.32179472349100363
42.666666666666664 0.31704366849120286
42.833333333333336 0.31240746515178225
43.0 0.3078373630226024
43.166666666666664 0.30329395388617747
43.333333333333336 0.29879212150354795
43.5 0.2943354279240151
43.666666666666664 0.2899299814020076
43.833333333333336 0.28558372545047667
44.0 0.2812616015822008
44.166666666666664 0.27699167973009897
44.333333333333336 0.2727740641384762
44.5 0.2686545232020567
44.666666666666664 0.2646348028899946
44.833333333333336 0.26072384372085355
45.0 0.2568797154522891
45.166666666666664 0.25309654293424744
45.333333333333336 0.2493753298880984
45.5 0.24570194116468277
45.666666666666664 0.24207819353280494
45.833333333333336 0.23851430110214733
46.0 0.23501589658618696
46.166666666666664 0.23157131055352675
46.333333333333336 0.22817571554918795
46.5 0.22486480686987034
46.666666666666664 0.2216075248593776
46.833333333333336 0.21843653584206263
47.0 0.21532889318517465
47.166666666666664 0.2122972014845139
47.333333333333336 0.20931706380209625
47.5 0.2063897457749864
47.666666666666664 0.20348741954718397
47.833333333333336 0.20064438021022232
48.0 0.19787892347214278
48.166666666666664 0.1952252002689827
48.333333333333336 0.19266148115309306
48.5 0.19020291989154925
48.666666666666664 0.18782308754487909
48.833333333333336 0.18551402056959818
49.0 0.1832835879065838
49.166666666666664 0.1811424912625696
49.333333333333336 0.17904956155542004
49.5 0.17699056756765144
49.666666666666664 0.17495536709738996
49.833333333333336 0.17295648664052224
50.0 0.1709898180295001
99.98333333333333 0.07990005832209404
99.98333333333333 0.07990005832209404


==> plotData/EventTriggeringFinal2M5_10.csv <==
0.0 4.037568945473492
0.16666666666666666 4.0376014128765805
0.3333333333333333 4.037583367842392
0.5 4.037571854365888
0.6666666666666666 4.0375646770202245
0.8333333333333334 4.037560177291953
1.0 4.037557345259121
1.1666666666666667 4.036255215090061
1.3333333333333333 4.024550790503398
1.5 3.9961438057907204
1.6666666666666667 3.947785153360677
1.8333333333333333 3.882543000740341
2.0 3.8032853721746913
2.1666666666666665 3.713656620247639
2.3333333333333335 3.6162061344727117
2.5 3.5128096030477702
2.6666666666666665 3.405633654864068
2.8333333333333335 3.296122918520177
3.0 3.185078380859479
3.1666666666666665 3.0730136563073427
3.3333333333333335 2.9606265154533604
3.5 2.848241846966848
3.6666666666666665 2.736576287834452
3.8333333333333335 2.6251917210515723
4.0 2.5148399814147173
4.166666666666667 2.404861502503942
4.333333333333333 2.2960601834577608
4.5 2.1874339234986646
4.666666666666667 2.079762044184468
4.833333333333333 1.97226257501199
5.0 1.8658188840040326
5.166666666666667 1.7598586909559424
5.333333333333333 1.6551137757624281
5.5 1.5512712472607193
5.666666666666667 1.4490724397268335
5.833333333333333 1.3486682829403496
6.0 1.2506206282953685
6.166666666666667 1.155298785883515
6.333333333333333 1.063063385486663
6.5 0.9744700452736547
6.666666666666667 0.8896022081502674
6.833333333333333 0.8089673771936671
7.0 0.7326533769970036
7.166666666666667 0.6612729945133649
7.333333333333333 0.594789553580759
7.5 0.5335765262142539
7.666666666666667 0.477480388873304
7.833333333333333 0.4266306296610004
8.0 0.3807486977332338
8.166666666666666 0.33963606543748465
8.333333333333334 0.3031255547580364
8.5 0.2708250458334367
8.666666666666666 0.24252890124727033
8.833333333333334 0.21776311472028456
9.0 0.19621996725669538
9.166666666666666 0.17733499732691677
9.333333333333334 0.1609198473121483
9.5 0.14653672603507634
9.666666666666666 0.13397283681944247
9.833333333333334 0.12283756476476573
10.0 0.11289580920594547
10.166666666666666 0.10395976953339475
10.333333333333334 0.09580730063234981
10.5 0.08828249289118947
10.666666666666666 0.08117661404269844
10.833333333333334 0.07451826635305465
11.0 0.06817415233951342
11.166666666666666 0.0622629162106944
11.333333333333334 0.05662603554406196
11.5 0.05157730723920332
11.666666666666666 0.04676612522454101
11.833333333333334 0.04271950012877902
12.0 0.03887235308307365
12.166666666666666 0.03595653159010838
12.333333333333334 0.033205267869235444
12.5 0.031159904557579655
12.666666666666666 0.02923260565523234
12.833333333333334 0.02796387989898017
13.0 0.0267827988647746
13.166666666666666 0.026018652529200836
13.333333333333334 0.025302280718785628
13.5 0.024832614233844787
13.666666666666666 0.024397810602245773
13.833333333333334 0.02411977007907018
14.0 0.023858842369830147
14.166666666666666 0.02370120195830515
14.333333333333334 0.023557051328805836
14.5 0.02346935183534081
14.666666666666666 0.023386734473767313
14.833333333333334 0.023329858790898186
15.0 0.02327751940371287
15.166666666666666 0.02324370101701504
15.333333333333334 0.023212078455109805
15.5 0.023187134742335726
15.666666666666666 0.023168072149629
15.833333333333334 0.023159771564145427
16.0 0.023152450631150238
16.166666666666668 0.023149871989380854
16.333333333333332 0.02314839420397782
16.5 0.023147781320720144
16.666666666666668 0.0231474116431068
16.833333333333332 0.023146281873613624
17.0 0.023143866809736215
17.166666666666668 0.02314085493832391
17.333333333333332 0.02313831923479928
17.5 0.02313589044965491
17.666666666666668 0.023133554699457676
17.833333333333332 0.023130994703565142
18.0 0.02312809038549794
18.166666666666668 0.023124669328808738
18.333333333333332 0.023122474849878824
18.333333333333332 0.023122474849878824
99.83333333333333 0.023122474849878824


==> plotData/EventTriggeringFinal2M5_20.csv <==
0.0 4.248759741595149
0.16666666666666666 4.248759382192029
0.3333333333333333 4.248759357273108
0.5 4.2487596335734485
0.6666666666666666 4.24875992901296
0.8333333333333334 4.248760164668267
1.0 4.248760333488537
1.1666666666666667 4.248114185501152
1.3333333333333333 4.242406624636224
1.5 4.228859576786069
1.6666666666666667 4.206053577337716
1.8333333333333333 4.175735077353847
2.0 4.138812289140244
2.1666666666666665 4.09682587471929
2.3333333333333335 4.0502647266339755
2.5 4.000235250504176
2.6666666666666665 3.9474530619490427
2.8333333333333335 3.8929898875805216
3.0 3.8370589381266225
3.1666666666666665 3.780516837491688
3.3333333333333335 3.7235625694734917
3.5 3.666977609575253
3.6666666666666665 3.6109813298681677
3.8333333333333335 3.556102271829221
4.0 3.5025659843653236
4.166666666666667 3.4505894243351167
4.333333333333333 3.400433855618753
4.5 3.3520140191937084
4.666666666666667 3.305580655220983
4.833333333333333 3.260985161818361
5.0 3.218400856858158
5.166666666666667 3.1776139357234165
5.333333333333333 3.138615740899861
5.5 3.101172349180671
5.666666666666667 3.0651713404472534
5.833333333333333 3.0304724031358274
6.0 2.9969240524612686
6.166666666666667 2.9645344110256575
6.333333333333333 2.9331233480998833
6.5 2.902723136555352
6.666666666666667 2.8730874117700367
6.833333333333333 2.8442353387697272
7.0 2.815975438850206
7.166666666666667 2.788422865806313
7.333333333333333 2.7614025829476043
7.5 2.735025096143324
7.666666666666667 2.709090498779218
7.833333333333333 2.6837119583609614
8.0 2.658717716509348
8.166666666666666 2.6341744331033325
8.333333333333334 2.6098836749534136
8.5 2.58592875289573
8.666666666666666 2.562173005992488
8.833333333333334 2.538681410567657
9.0 2.5152890571652797
9.166666666666666 2.4920538343937078
9.333333333333334 2.468907693236083
9.5 2.445945973962346
9.666666666666666 2.423081730989233
9.833333333333334 2.4003588337455413
10.0 2.377662973579598
10.166666666666666 2.3550186907481554
10.333333333333334 2.3323968603274814
10.5 2.3098840742193105
10.666666666666666 2.287422333488083
10.833333333333334 2.2649528474559264
11.0 2.242406366201414
11.166666666666666 2.2198127718138707
11.333333333333334 2.1971305266492087
11.5 2.17430902772121
11.666666666666666 2.1512917517487278
11.833333333333334 2.128063941731723
12.0 2.1046012121324638
12.166666666666666 2.080880218278266
12.333333333333334 2.05689248769437
12.5 2.032670198909986
12.666666666666666 2.008267259460459
12.833333333333334 1.983677126256092
13.0 1.9588921610664882
13.166666666666666 1.933898891693387
13.333333333333334 1.9087179364044289
13.5 1.8833231032563265
13.666666666666666 1.8577515304662808
13.833333333333334 1.8320242145962602
14.0 1.8061683023899742
14.166666666666666 1.7801299801711263
14.333333333333334 1.753928133257686
14.5 1.7275352766444867
14.666666666666666 1.7009914019417334
14.833333333333334 1.6742730389115263
15.0 1.6474130612676472
15.166666666666666 1.6203705115122582
15.333333333333334 1.5931861068291244
15.5 1.5658681443741693
15.666666666666666 1.5384639612839182
15.833333333333334 1.5109225044477148
16.0 1.4832379113808805
16.166666666666668 1.455406601095371
16.333333333333332 1.4274768397846147
16.5 1.3994158098868932
16.666666666666668 1.3712704546729761
16.833333333333332 1.3430465275791812
17.0 1.3148110127364039
17.166666666666668 1.286564924387357
17.333333333333332 1.2583479646268214
17.5 1.2301511994851002
17.666666666666668 1.2020542604034967
17.833333333333332 1.1740624944030245
18.0 1.1462199438621044
18.166666666666668 1.118536022719067
18.333333333333332 1.0911047513078922
18.5 1.0639210814426934
18.666666666666668 1.0370157089800573
18.833333333333332 1.010358195221264
19.0 0.9839773123524926
19.166666666666668 0.9578720596893707
19.333333333333332 0.932074304449635
19.5 0.9065802300194804
19.666666666666668 0.8814125929674261
19.833333333333332 0.8565666525193816
20.0 0.8320934678205966
20.166666666666668 0.8079974071723662
20.333333333333332 0.7842933107957731
20.5 0.7609790959934085
20.666666666666668 0.7380976722528527
20.833333333333332 0.7156809031276341
21.0 0.6937244624224309
21.166666666666668 0.6722302527480444
21.333333333333332 0.6512155011131517
21.5 0.6306985641921699
21.666666666666668 0.6106819498660476
21.833333333333332 0.5911875844819188
22.0 0.5721971545823918
22.166666666666668 0.5537498637905652
22.333333333333332 0.5358055384843853
22.5 0.5183747835224087
22.666666666666668 0.5014318619050858
22.833333333333332 0.48500998645558246
23.0 0.4690450547107853
23.166666666666668 0.4535580661389041
23.333333333333332 0.4384848612557193
23.5 0.42388683539906125
23.666666666666668 0.4097379724892313
23.833333333333332 0.3960596110635705
24.0 0.38278664991466055
24.166666666666668 0.3700206145888099
24.333333333333332 0.35771358057615443
24.5 0.3458947675357351
24.666666666666668 0.3344864730280666
24.833333333333332 0.32351656106453947
25.0 0.3129536186038089
25.166666666666668 0.3028130068347181
25.333333333333332 0.2930227323983827
25.5 0.2836439528501493
25.666666666666668 0.2746307843315214
25.833333333333332 0.2660287929125633
26.0 0.2577598812622903
26.166666666666668 0.2498478929500145
26.333333333333332 0.24222286677521052
26.5 0.23492142597677193
26.666666666666668 0.22792151306679592
26.833333333333332 0.22123346850105305
27.0 0.21479663029274298
27.166666666666668 0.20864302381396815
27.333333333333332 0.20274557561138937
27.5 0.19714550536200973
27.666666666666668 0.1917652787431087
27.833333333333332 0.18663523136052854
28.0 0.18172058438198693
28.166666666666668 0.17706340107379132
28.333333333333332 0.17259080311703678
28.5 0.1683167155011584
28.666666666666668 0.16419945258127336
28.833333333333332 0.16028613994997368
29.0 0.15651787498298858
29.166666666666668 0.15291099628635388
29.333333333333332 0.14942420867697703
29.5 0.1460778284378069
29.666666666666668 0.1428443918921587
29.833333333333332 0.13974314487776368
30.0 0.1367342106861568
30.166666666666668 0.133823684302105
30.333333333333332 0.13098208889520319
30.5 0.12824053430938745
30.666666666666668 0.1255611370691006
30.833333333333332 0.12295528101329205
31.0 0.12040799402900203
31.166666666666668 0.11793455434965072
31.333333333333332 0.11551367622385962
31.5 0.11317253829458675
31.666666666666668 0.11088357769934783
31.833333333333332 0.10867811379232425
32.0 0.1065318261358039
32.166666666666664 0.10445452316885169
32.333333333333336 0.10242795596674012
32.5 0.10046371056156574
32.666666666666664 0.09855629188307585
32.833333333333336 0.09671217008926711
33.0 0.09492179298163937
33.166666666666664 0.09319749830747413
33.333333333333336 0.09152901836879508
33.5 0.08991698505041033
33.666666666666664 0.08834975580481545
33.833333333333336 0.08683123347697569
34.0 0.08535585036495012
34.166666666666664 0.0839302503838641
34.333333333333336 0.08254093868803729
34.5 0.08119744670441303
34.666666666666664 0.07989256686428901
34.833333333333336 0.07863630236593858
35.0 0.0774170721717979
35.166666666666664 0.07623869065766684
35.333333333333336 0.07508882149553993
35.5 0.0739732820942084
35.666666666666664 0.07289175175526005
35.833333333333336 0.07184865842361532
36.0 0.07083338597532084
36.166666666666664 0.06984475331353872
36.333333333333336 0.0688714441466479
36.5 0.06792018554801608
36.666666666666664 0.06698627637194972
36.833333333333336 0.06607585386497164
37.0 0.065182801037944
37.166666666666664 0.06431345105325852
37.333333333333336 0.0634676392687463
37.5 0.0626416353237856
37.666666666666664 0.06182181707712907
37.833333333333336 0.06102055309170145
38.0 0.06023630402561836
38.166666666666664 0.05946995413740608
38.333333333333336 0.05871463966594507
38.5 0.057969182890558246
38.666666666666664 0.05723336271521373
38.833333333333336 0.05651774747348895
39.0 0.05581210142334355
39.166666666666664 0.055119270601832054
39.333333333333336 0.05444061268427196
39.5 0.053781012083092015
39.666666666666664 0.053128510105946714
39.833333333333336 0.05248862153476815
40.0 0.05185594261853828
40.166666666666664 0.051234893023831114
40.333333333333336 0.05063199649903107
40.5 0.050051826945520975
40.666666666666664 0.04948308862680803
40.833333333333336 0.0489346062880799
41.0 0.04840821366068866
41.166666666666664 0.04790198786176811
41.333333333333336 0.04742406425042563
41.5 0.04697330324441862
41.666666666666664 0.046546568325786894
41.833333333333336 0.046142578913639896
42.0 0.045767324915629244
42.166666666666664 0.045418370406615276
42.333333333333336 0.04509000421074021
42.5 0.044778773323914854
42.666666666666664 0.044483665349852264
42.833333333333336 0.044205532566558854
43.0 0.043937154637541144
43.166666666666664 0.04367757042409683
43.333333333333336 0.043427666060509344
43.5 0.043193732737848725
43.666666666666664 0.04296696746812801
43.833333333333336 0.04274483213026877
44.0 0.04252719893104351
44.166666666666664 0.042316741119621144
44.333333333333336 0.0421138297657874
44.5 0.04191869183990523
44.666666666666664 0.0417270679634606
44.833333333333336 0.04153990518647178
45.0 0.04135914186872219
45.166666666666664 0.041188537067469985
45.333333333333336 0.041018412891780064
45.5 0.040848248157590195
45.666666666666664 0.04068296486512944
45.833333333333336 0.040524569797349114
46.0 0.04036964331557667
46.166666666666664 0.0402181285000085
46.333333333333336 0.04006561140130285
46.5 0.03991672802262971
46.666666666666664 0.039769264087613235
46.833333333333336 0.039618307486452
47.0 0.039466475638261236
47.166666666666664 0.03931344252216554
47.333333333333336 0.03916297581184912
47.5 0.03901669291093128
47.666666666666664 0.038873093973609406
47.833333333333336 0.038731818279184024
48.0 0.038590340458233105
48.166666666666664 0.038451692803300845
48.333333333333336 0.03831467622486216
48.5 0.03818393927608624
48.666666666666664 0.038062612336563995
48.833333333333336 0.037949110357348735
49.0 0.03784429701343707
49.166666666666664 0.0377462692977423
49.333333333333336 0.037651126865062494
49.5 0.037557838420379845
49.666666666666664 0.03746818121822713
49.833333333333336 0.037381317750190005
50.0 0.03729534003052064
99.83333333333333 0.032420770521274886
99.83333333333333 0.032420770521274886


==> plotData/EventTriggeringFinal2M5_25.csv <==
0.0 4.266912327014497
0.16666666666666666 4.2669069369008685
0.3333333333333333 4.266909674272674
0.5 4.266911756888985
0.6666666666666666 4.266913196853981
0.8333333333333334 4.266914157622591
1.0 4.266914785891403
1.1666666666666667 4.266405446266943
1.3333333333333333 4.261935347588668
1.5 4.251413061775444
1.6666666666666667 4.23379242033935
1.8333333333333333 4.210532514493655
2.0 4.182304448896469
2.1666666666666665 4.150273337619016
2.3333333333333335 4.11461338886434
2.5 4.076263949451687
2.6666666666666665 4.035716358410296
2.8333333333333335 3.993936914832577
3.0 3.9511321547651326
3.1666666666666665 3.9080261265406864
3.3333333333333335 3.8648512300045903
3.5 3.8222461300448014
3.6666666666666665 3.780403787284
3.8333333333333335 3.7396848379390817
4.0 3.70019425373628
4.166666666666667 3.6620263925330927
4.333333333333333 3.62533889479299
4.5 3.5900963139660433
4.666666666666667 3.556401756485254
4.833333333333333 3.5240922372859664
5.0 3.4932438390255207
5.166666666666667 3.4636700625518273
5.333333333333333 3.4353866819046983
5.5 3.4082118830467043
5.666666666666667 3.382116984292667
5.833333333333333 3.3570325918543245
6.0 3.332901025049836
6.166666666666667 3.3096711343187315
6.333333333333333 3.2871764163489994
6.5 3.2653895631252685
6.666666666666667 3.244142057052677
6.833333333333333 3.2234870273377108
7.0 3.203270483483792
7.166666666666667 3.183552982462962
7.333333333333333 3.164212052440088
7.5 3.14534385424557
7.666666666666667 3.1268625223105193
7.833333333333333 3.108878980235516
8.0 3.091240417391542
8.166666666666666 3.0740567155328007
8.333333333333334 3.057221849421534
8.5 3.0408286911653577
8.666666666666666 3.0247281460529942
8.833333333333334 3.009012367126385
9.0 2.9935595388616614
9.166666666666666 2.9784452311772567
9.333333333333334 2.9635683037792937
9.5 2.949018720205853
9.666666666666666 2.934720775104324
9.833333333333334 2.920730739620733
10.0 2.9069608983771307
10.166666666666666 2.8934799207584296
10.333333333333334 2.880200947561615
10.5 2.867169254360614
10.666666666666666 2.8542800929151273
10.833333333333334 2.841602967824049
11.0 2.8290639447160593
11.166666666666666 2.816728933180156
11.333333333333334 2.8045384573629715
11.5 2.792566680448855
11.666666666666666 2.780750462763432
11.833333333333334 2.7691024643975
12.0 2.7575818306199964
12.166666666666666 2.7462452115268783
12.333333333333334 2.7350343623576903
12.5 2.7239530445455813
12.666666666666666 2.712968221175272
12.833333333333334 2.7021184070440323
13.0 2.6913385067149513
13.166666666666666 2.6806219272704057
13.333333333333334 2.6699557528019278
13.5 2.659409190482804
13.666666666666666 2.6489757770355364
13.833333333333334 2.638672753187255
14.0 2.6284502576366604
14.166666666666666 2.61833149687671
14.333333333333334 2.6082762028072253
14.5 2.5982978123485694
14.666666666666666 2.5883610759774665
14.833333333333334 2.578478249400562
15.0 2.568623359076638
15.166666666666666 2.5588086221254582
15.333333333333334 2.5490317466408206
15.5 2.5393175837113184
15.666666666666666 2.5296427642057515
15.833333333333334 2.52000761267455
16.0 2.5103946516750733
16.166666666666668 2.5008171227414095
16.333333333333332 2.4912575541602475
16.5 2.4817130605908244
16.666666666666668 2.4721749354845177
16.833333333333332 2.4626444085291403
17.0 2.453107970893036
17.166666666666668 2.4435985455804627
17.333333333333332 2.434099620434932
17.5 2.4245677734685014
17.666666666666668 2.41496680376195
17.833333333333332 2.405303766929201
18.0 2.395583898830925
18.166666666666668 2.385806780134415
18.333333333333332 2.375970237683157
18.5 2.366108550529351
18.666666666666668 2.356248292055817
18.833333333333332 2.3464067812123615
19.0 2.3365684990032296
19.166666666666668 2.32671233810723
19.333333333333332 2.3168677958210973
19.5 2.307034633448151
19.666666666666668 2.2972182948989532
19.833333333333332 2.2874363909590767
20.0 2.2776746794850453
20.166666666666668 2.2679131087541875
20.333333333333332 2.258114758343246
20.5 2.2482499537770533
20.666666666666668 2.2383199908290075
20.833333333333332 2.228350324490787
21.0 2.218342558315439
21.166666666666668 2.208260683354832
21.333333333333332 2.198096785301171
21.5 2.1878935488507496
21.666666666666668 2.1776763155396153
21.833333333333332 2.167440278516029
22.0 2.1571783058736482
22.166666666666668 2.146908247535442
22.333333333333332 2.1366106853373417
22.5 2.1262342721498184
22.666666666666668 2.11578105984965
22.833333333333332 2.1052697817371904
23.0 2.0947199837249126
23.166666666666668 2.084114329926933
23.333333333333332 2.073480696781705
23.5 2.0628210587678844
23.666666666666668 2.052135503657707
23.833333333333332 2.041416381427347
24.0 2.030632682224062
24.166666666666668 2.019761624101918
24.333333333333332 2.0088199941930243
24.5 1.9978285826489064
24.666666666666668 1.9868051688219164
24.833333333333332 1.9757534214895838
25.0 1.9646802513864048
25.166666666666668 1.9535928696724523
25.333333333333332 1.9424844232794636
25.5 1.9313396879036806
25.666666666666668 1.920147857336384
25.833333333333332 1.9088919112520417
26.0 1.8975958728135642
26.166666666666668 1.8862619653967092
26.333333333333332 1.8748729645442466
26.5 1.8634147621588555
26.666666666666668 1.8519136539442005
26.833333333333332 1.8403721644559319
27.0 1.828780540001118
27.166666666666668 1.8171084231758095
27.333333333333332 1.8053872579463062
27.5 1.793615608580238
27.666666666666668 1.7817777356019924
27.833333333333332 1.7698647732254331
28.0 1.7578924280317751
28.166666666666668 1.7458582175770059
28.333333333333332 1.7337508757375688
28.5 1.7215688197495742
28.666666666666668 1.709330451719308
28.833333333333332 1.697031121863237
29.0 1.6846900551496578
29.166666666666668 1.6722959095537002
29.333333333333332 1.6598512630154787
29.5 1.6473587615518868
29.666666666666668 1.6348369128668474
29.833333333333332 1.6223178127764653
30.0 1.6098036238444209
30.166666666666668 1.5972695014262956
30.333333333333332 1.5847099388829358
30.5 1.5721357619358522
30.666666666666668 1.5595698807993328
30.833333333333332 1.547027169890807
31.0 1.5345152764248131
31.166666666666668 1.5220221455395777
31.333333333333332 1.5095293361501516
31.5 1.4970461686203256
31.666666666666668 1.4845973610345728
31.833333333333332 1.4721537258317785
32.0 1.4597224849876522
32.166666666666664 1.4473191404167178
32.333333333333336 1.434943028928897
32.5 1.4226054797157057
32.666666666666664 1.4103055083892113
32.833333333333336 1.3980216654127353
33.0 1.3857596794106575
33.166666666666664 1.3735171584888122
33.333333333333336 1.3613066870960562
33.5 1.3491244127786535
33.666666666666664 1.3369894172237733
33.833333333333336 1.324914720777227
34.0 1.3129159380326898
34.166666666666664 1.3009767851728458
34.333333333333336 1.2891014144069637
34.5 1.2773078092677537
34.666666666666664 1.2656013904748327
34.833333333333336 1.253998778996492
35.0 1.242502118441233
35.166666666666664 1.2311124197850378
35.333333333333336 1.2198062152297655
35.5 1.2086053924450797
35.666666666666664 1.1974968759827334
35.833333333333336 1.1864710908890883
36.0 1.1755071040503926
36.166666666666664 1.1645971065938274
36.333333333333336 1.1537397796446192
36.5 1.1429325181349435
36.666666666666664 1.1321829174254052
36.833333333333336 1.1214979635684017
37.0 1.1108554193406788
37.166666666666664 1.1002689299125081
37.333333333333336 1.0897731131646582
37.5 1.079378397433923
37.666666666666664 1.0690706059983395
37.833333333333336 1.0588528998984095
38.0 1.0487211999703652
38.166666666666664 1.0386909198004919
38.333333333333336 1.0287701198353747
38.5 1.018963360794821
38.666666666666664 1.0092777735722709
38.833333333333336 0.9996982636533314
39.0 0.9901962175407626
39.166666666666664 0.9807664111192974
39.333333333333336 0.9714084055710953
39.5 0.9621211090376691
39.666666666666664 0.9528899756294067
39.833333333333336 0.9437349558992866
40.0 0.9346368283045823
40.166666666666664 0.9256267694118077
40.333333333333336 0.9166950735348713
40.5 0.9078333900308164
40.666666666666664 0.8990310064558622
40.833333333333336 0.8903116777324789
41.0 0.8816599129870647
41.166666666666664 0.8730988189362084
41.333333333333336 0.864614773758197
41.5 0.8562234383705332
41.666666666666664 0.8479024368290944
41.833333333333336 0.8396499245476188
42.0 0.8314656305498953
42.166666666666664 0.823357626258219
42.333333333333336 0.8153110361903225
42.5 0.8073356399260515
42.666666666666664 0.7994118867827525
42.833333333333336 0.7915588809784727
43.0 0.7837934138993013
43.166666666666664 0.7761211117108456
43.333333333333336 0.768520950123391
43.5 0.7609936683265127
43.666666666666664 0.753539016420681
43.833333333333336 0.7461714001650539
44.0 0.7388978274857979
44.166666666666664 0.7317106787828771
44.333333333333336 0.7246053945365463
44.5 0.7175979447809736
44.666666666666664 0.7106799027318786
44.833333333333336 0.7038625458863321
45.0 0.6971488548173985
45.166666666666664 0.690542767707838
45.333333333333336 0.6840071431691148
45.5 0.6775382567788547
45.666666666666664 0.6711360259511318
45.833333333333336 0.6648254438400939
46.0 0.6586032135927482
46.166666666666664 0.6524742590682583
46.333333333333336 0.6464170486263514
46.5 0.6404447520542847
46.666666666666664 0.6345525570374029
46.833333333333336 0.6287571998756529
47.0 0.6230391860626849
47.166666666666664 0.6173900964517467
47.333333333333336 0.6118033740751251
47.5 0.6062905610317392
47.666666666666664 0.6008578489753864
47.833333333333336 0.5954959216982697
48.0 0.5901886739529172
48.166666666666664 0.5849495476584103
48.333333333333336 0.5797599341972082
48.5 0.574647083268065
48.666666666666664 0.5696093918510579
48.833333333333336 0.5646577814114889
49.0 0.5597725614535474
49.166666666666664 0.554956071867287
49.333333333333336 0.5502015681599942
49.5 0.5455243985255747
49.666666666666664 0.5409046366296836
49.833333333333336 0.5363489359717136
50.0 0.5318507675491967
99.83333333333333 0.17018972794128026
99.83333333333333 0.17018972794128026


==> plotData/EventTriggeringFinal2_10.csv <==
0.0 4.037568945473492
0.16666666666666666 4.0376014128765805
0.3333333333333333 4.037583367842392
0.5 4.037571854365888
0.6666666666666666 4.0375646770202245
0.8333333333333334 4.037560177291953
1.0 4.037557345259121
1.1666666666666667 4.035037613883368
1.3333333333333333 4.0124839371417895
1.5 3.9583843864488153
1.6666666666666667 3.868950451367203
1.8333333333333333 3.752180682415611
2.0 3.6161028458986184
2.1666666666666665 3.4672152147140025
2.3333333333333335 3.311197774653205
2.5 3.1509908298259446
2.6666666666666665 2.9921099432771596
2.8333333333333335 2.8362839915042604
3.0 2.6853639606285524
3.1666666666666665 2.5387921188544613
3.3333333333333335 2.396991350050486
3.5 2.2589083990436856
3.6666666666666665 2.124673611172193
3.8333333333333335 1.9929218582206816
4.0 1.8637964829377986
4.166666666666667 1.7363808846257824
4.333333333333333 1.6113176646584932
4.5 1.4884322531077767
4.666666666666667 1.3685048086361526
4.833333333333333 1.2519101991928288
5.0 1.1397671176598856
5.166666666666667 1.0329939206834682
5.333333333333333 0.9320842314942107
5.5 0.8374822742222521
5.666666666666667 0.7494334319201389
5.833333333333333 0.6682275533507142
6.0 0.5940051974687897
6.166666666666667 0.526688305758351
6.333333333333333 0.46623359282513965
6.5 0.41228948679317473
6.666666666666667 0.3646944634195948
6.833333333333333 0.3228318432437678
7.0 0.286398152193336
7.166666666666667 0.2546967468051014
7.333333333333333 0.22745228220813923
7.5 0.2039319960326222
7.666666666666667 0.18381794619295957
7.833333333333333 0.16656953672908636
8.0 0.15185973336084416
8.166666666666666 0.13915263772806455
8.333333333333334 0.12803804187266696
8.5 0.11813509574828279
8.666666666666666 0.10915241250661406
8.833333333333334 0.10093847113230993
9.0 0.09327241816438847
9.166666666666666 0.08611001535858057
9.333333333333334 0.07929134598839123
9.5 0.07285598550411915
9.666666666666666 0.06671371489683642
9.833333333333334 0.060944263492981134
10.0 0.05544072449086767
10.166666666666666 0.05032866914265576
10.333333333333334 0.04553142687083728
10.5 0.04128020324019664
10.666666666666666 0.03734046311493307
10.833333333333334 0.03405029723277674
11.0 0.031006349204575206
11.166666666666666 0.028755876147474446
11.333333333333334 0.026698871512176463
11.5 0.025212896738098046
11.666666666666666 0.023864739537970626
11.833333333333334 0.022943648077457742
12.0 0.022085549421187012
12.166666666666666 0.021529621369352988
12.333333333333334 0.02102604069106367
12.5 0.020687987196287408
12.666666666666666 0.020390685390397213
12.833333333333334 0.02019342105150853
13.0 0.0200245096152894
13.166666666666666 0.019908147999974313
13.333333333333334 0.019811479394205963
13.5 0.01974607681317512
13.666666666666666 0.019695060430359585
13.833333333333334 0.01966296777231999
14.0 0.019636535385328755
14.166666666666666 0.019618175712316756
14.333333333333334 0.019597151277744695
14.5 0.019576769642173423
14.666666666666666 0.019555729369580974
14.833333333333334 0.019534974301299662
15.0 0.019513283313706914
15.166666666666666 0.019490917865564235
15.333333333333334 0.019462616036350584
15.5 0.019434336987007254
15.666666666666666 0.019405415539008004
15.833333333333334 0.019376459146928402
16.0 0.01934806985500004
16.166666666666668 0.019322011635458568
16.333333333333332 0.019295956332155858
16.5 0.019273123844905957
16.666666666666668 0.019253315353226736
16.833333333333332 0.01924042708901546
17.0 0.01922663011634477
17.166666666666668 0.019213547525451413
17.333333333333332 0.019203290687035704
17.5 0.01919512363803541
17.666666666666668 0.019186006633498866
17.833333333333332 0.019179483418306536
18.0 0.019174289525956647
18.166666666666668 0.019171675346409688
18.333333333333332 0.019168656353184998
18.5 0.01916559947979036
18.666666666666668 0.019164303836638055
18.833333333333332 0.019161758899402102
19.0 0.019159150726345144
19.166666666666668 0.01915717057731533
19.333333333333332 0.01915584878261432
19.5 0.019156849973276463
19.666666666666668 0.019157638153024764
19.833333333333332 0.019157601548308943
20.0 0.019157161609605348
20.166666666666668 0.01915528456940663
20.333333333333332 0.019155686430208776
20.5 0.019156983347358946
20.666666666666668 0.019157226615955557
20.833333333333332 0.019157540765221238
21.0 0.019156198076403574
21.166666666666668 0.01915578484826443
21.333333333333332 0.019155191402146353
21.5 0.019155577233372374
21.666666666666668 0.019156710963989722
21.833333333333332 0.01915722806402253
22.0 0.019156684015477442
22.166666666666668 0.019156259394863772
22.333333333333332 0.0191555833823237
22.5 0.019156033427060043
22.666666666666668 0.019155915417262016
22.833333333333332 0.019154898099127658
23.0 0.019153761281731716
23.166666666666668 0.019154220750159486
23.333333333333332 0.01915596371790554
23.5 0.019156641007210748
23.666666666666668 0.019157818702326936
23.833333333333332 0.01915602930629827
24.0 0.01915516335765457
24.166666666666668 0.019156081600479886
24.333333333333332 0.019157304193449735
24.5 0.0191562303466418
24.666666666666668 0.019155149908325578
24.833333333333332 0.01915588077785358
25.0 0.019155875539483138
25.166666666666668 0.019156801575058984
25.333333333333332 0.01915719992260233
25.5 0.01915655969359844
25.666666666666668 0.019156131141949757
25.833333333333332 0.019155133408744834
26.0 0.0191545694972329
26.166666666666668 0.019155085245924446
26.333333333333332 0.019153722197119832
26.5 0.019154360730581247
26.666666666666668 0.019154902528249966
26.833333333333332 0.01915469964808031
27.0 0.01915445175926213
27.166666666666668 0.019154885966659985
27.333333333333332 0.019154233196136242
27.5 0.019152980839098683
27.666666666666668 0.01915379566095237
27.833333333333332 0.01915387372935115
28.0 0.019154203011292188
28.166666666666668 0.019154127693355665
28.333333333333332 0.019153154997432635
28.5 0.01915360734892557
28.666666666666668 0.01915388851375707
28.833333333333332 0.019155292659677095
29.0 0.019157062704401744
29.166666666666668 0.01915570165122621
29.333333333333332 0.01915423126528332
29.5 0.019153748309820792
29.666666666666668 0.019154708487390367
29.833333333333332 0.019155214739342716
30.0 0.019153802287210725
30.166666666666668 0.019153842153849732
30.333333333333332 0.01915350808709009
30.5 0.019154840476345393
30.666666666666668 0.019155483314508934
30.833333333333332 0.019156234156254705
31.0 0.01915514138234674
31.166666666666668 0.019154692956000575
31.333333333333332 0.01915587365278359
31.5 0.019155592368921583
31.666666666666668 0.01915550781987619
31.833333333333332 0.01915624936342751
32.0 0.019156545409816345
32.166666666666664 0.019155970585960747
32.333333333333336 0.019155448042250684
32.5 0.019154799292942122
32.666666666666664 0.01915526729739901
32.833333333333336 0.019155586269358132
33.0 0.019155808721803974
33.166666666666664 0.019155344187579065
33.333333333333336 0.019154878738234522
33.5 0.019154249411031773
33.666666666666664 0.019154836370605742
33.833333333333336 0.01915534808183184
34.0 0.019155957361678376
34.166666666666664 0.019155950913790055
34.333333333333336 0.019154266950898374
34.5 0.019153309630182355
34.666666666666664 0.019152235837446498
34.833333333333336 0.019151858272563837
35.0 0.019152425380534643
35.166666666666664 0.019153073311194757
35.333333333333336 0.019154406103054463
35.5 0.01915346227357481
35.666666666666664 0.019152163460793886
35.833333333333336 0.01915265815465053
36.0 0.0191536107114012
36.166666666666664 0.019155416926128307
36.333333333333336 0.01915603310047042
36.5 0.019156204785726775
36.666666666666664 0.019155405717845266
36.833333333333336 0.019154175162853296
37.0 0.01915341147923148
37.166666666666664 0.019154038877748827
37.333333333333336 0.019154846805096232
37.5 0.01915566300790326
37.666666666666664 0.019156238743030345
37.833333333333336 0.019154827943429972
38.0 0.019154707816133792
38.166666666666664 0.019153198799604632
38.333333333333336 0.019152304678741662
38.5 0.019154466439384663
38.666666666666664 0.01915458093932798
38.833333333333336 0.019154576185694144
39.0 0.01915372365498738
39.166666666666664 0.01915374828740369
39.333333333333336 0.01915302838179629
39.5 0.01915366176845877
39.666666666666664 0.01915513159227427
39.833333333333336 0.019155280833358067
40.0 0.01915467906935858
40.166666666666664 0.019153679768082424
40.333333333333336 0.019153319210788302
40.5 0.019154138403125725
40.666666666666664 0.01915452737340548
40.833333333333336 0.019153546716732073
41.0 0.01915412344833743
41.166666666666664 0.019154669411179027
41.333333333333336 0.019155010932821265
41.5 0.01915400378234905
41.666666666666664 0.019153396588010286
41.833333333333336 0.019152361834724487
42.0 0.019154016317096827
42.166666666666664 0.019156840014908645
42.333333333333336 0.019157355128443063
42.5 0.019155934266276053
42.666666666666664 0.019153915603422264
42.833333333333336 0.01915310779288933
43.0 0.019154794760862057
43.166666666666664 0.019154654309892747
43.333333333333336 0.019152861665202577
43.5 0.01915363986214116
43.666666666666664 0.019154940836662113
43.833333333333336 0.019154830098615818
44.0 0.019154913791510395
44.166666666666664 0.019155694501970494
44.333333333333336 0.019156015908046574
44.5 0.019157194788560677
44.666666666666664 0.01915739691309474
44.833333333333336 0.019155886755910737
45.0 0.01915517629784197
45.166666666666664 0.01915507685591052
45.333333333333336 0.01915440843290538
45.5 0.01915471922793484
45.666666666666664 0.019154592202995032
45.833333333333336 0.019154467589041026
46.0 0.019153665783878237
46.166666666666664 0.01915406047195066
46.333333333333336 0.01915471934929645
46.5 0.019155145852547493
46.666666666666664 0.01915441103878026
46.833333333333336 0.019154392208825234
47.0 0.01915482963281074
47.166666666666664 0.01915464516515459
47.333333333333336 0.019155259431585036
47.5 0.019155604242378506
47.666666666666664 0.019154873822539487
47.833333333333336 0.019154437796284694
48.0 0.019154304439805193
48.166666666666664 0.019156157395314392
48.333333333333336 0.019155745779821126
48.5 0.019155087091292187
48.666666666666664 0.019155393892903896
48.833333333333336 0.019155542297929998
49.0 0.01915572269179869
49.166666666666664 0.01915625658396577
49.333333333333336 0.01915541366209996
49.5 0.019154131214717655
49.666666666666664 0.01915336895158644
49.833333333333336 0.019153340917519225
50.0 0.019152521123569573
99.83333333333333 0.019154170258557562
99.83333333333333 0.019154170258557562


==> plotData/EventTriggeringFinal2_15.csv <==
0.0 4.158659636828657
0.16666666666666666 4.1586680859508265
0.3333333333333333 4.158663615697756
0.5 4.15866097340692
0.6666666666666666 4.1586595561406465
0.8333333333333334 4.1586587677666875
1.0 4.158658313630206
1.1666666666666667 4.157237969478615
1.3333333333333333 4.144046471900432
1.5 4.111899959279927
1.6666666666666667 4.055896837706401
1.8333333333333333 3.9790162415973986
2.0 3.8861664154559223
2.1666666666666665 3.7831776317679817
2.3333333333333335 3.6745003655169914
2.5 3.5623829457341887
2.6666666666666665 3.449448909467173
2.8333333333333335 3.3373411919667304
3.0 3.2280030925564467
3.1666666666666665 3.12217590000458
3.3333333333333335 3.0206305847965647
3.5 2.922915717198078
3.6666666666666665 2.829056013960722
3.8333333333333335 2.7379895972572905
4.0 2.649474512311886
4.166666666666667 2.5623245767394125
4.333333333333333 2.476386097323462
4.5 2.3906846913763
4.666666666666667 2.3052433462075874
4.833333333333333 2.2194172714765097
5.0 2.1333922249572863
5.166666666666667 2.046764120099281
5.333333333333333 1.9597491904988424
5.5 1.8721432332722727
5.666666666666667 1.784164278700745
5.833333333333333 1.6957399461318468
6.0 1.6071927690715737
6.166666666666667 1.5187302473585613
6.333333333333333 1.4307237559436747
6.5 1.3435135422041504
6.666666666666667 1.2574731101252807
6.833333333333333 1.1729917586374097
7.0 1.0904683183754103
7.166666666666667 1.0102757566983929
7.333333333333333 0.9328364564644314
7.5 0.8584633752025069
7.666666666666667 0.7875335567101669
7.833333333333333 0.7202413008263935
8.0 0.6569474931431005
8.166666666666666 0.5976950193253486
8.333333333333334 0.5426915573194111
8.5 0.49181060428407847
8.666666666666666 0.44517522915978386
8.833333333333334 0.40259920716179115
9.0 0.36404313224825413
9.166666666666666 0.3291752756450287
9.333333333333334 0.29788708364123706
9.5 0.2698233316887968
9.666666666666666 0.24477703290330233
9.833333333333334 0.22245698100886038
10.0 0.20263395203919823
10.166666666666666 0.1849903127184637
10.333333333333334 0.16921138119203488
10.5 0.15505396170627742
10.666666666666666 0.1422894565233158
10.833333333333334 0.13077467967367362
11.0 0.12029093104171609
11.166666666666666 0.1107166665224432
11.333333333333334 0.10187405344314147
11.5 0.0937297391486454
11.666666666666666 0.0861407956951579
11.833333333333334 0.07913287239438341
12.0 0.07258441224128234
12.166666666666666 0.06658339767831582
12.333333333333334 0.060973568659858514
12.5 0.05596255993134314
12.666666666666666 0.051299234223228636
12.833333333333334 0.047191177198024147
13.0 0.04339119060991857
13.166666666666666 0.04016999126247621
13.333333333333334 0.03720245460698141
13.5 0.03480219265958044
13.666666666666666 0.03259977929811488
13.833333333333334 0.03081271917160969
14.0 0.02917764748846224
14.166666666666666 0.02788518365171229
14.333333333333334 0.026707940132675835
14.5 0.025809018262602512
14.666666666666666 0.02498727313036145
14.833333333333334 0.024339226254896106
15.0 0.023743302253965422
15.166666666666666 0.02327581393069697
15.333333333333334 0.022847353139639228
15.5 0.022502103943481826
15.666666666666666 0.022184735398238575
15.833333333333334 0.021920594591465743
16.0 0.021671880642691047
16.166666666666668 0.021457437875460332
16.333333333333332 0.021262992364468814
16.5 0.021096201692216997
16.666666666666668 0.02094347082295998
16.833333333333332 0.020817825346218306
17.0 0.020704960427614324
17.166666666666668 0.02061161825771433
17.333333333333332 0.020524778146039657
17.5 0.020449608666667896
17.666666666666668 0.020379883228610115
17.833333333333332 0.02032487834862432
18.0 0.02027752360693608
18.166666666666668 0.02023272674538464
18.333333333333332 0.020191256129256627
18.5 0.020157385031995545
18.666666666666668 0.020125979523762657
18.833333333333332 0.02009749903521659
19.0 0.020071869460255454
19.166666666666668 0.020052426849955077
19.333333333333332 0.020033747722392622
19.5 0.020016464832680905
19.666666666666668 0.02000255248464913
19.833333333333332 0.019991713035370465
20.0 0.019981795555812167
20.166666666666668 0.01997307365704992
20.333333333333332 0.019963045242149546
20.5 0.019954177158954953
20.666666666666668 0.01994931820434836
20.833333333333332 0.01994617668542948
21.0 0.019942384051010682
21.166666666666668 0.019937887925439025
21.333333333333332 0.01993435233698171
21.5 0.01993501759311207
21.666666666666668 0.019935432207436224
21.833333333333332 0.019935260817479608
22.0 0.019934783157990528
22.166666666666668 0.019933584019863768
22.333333333333332 0.0199319552938221
22.5 0.019932703046642564
22.666666666666668 0.019932233586166134
22.833333333333332 0.019931498884899073
23.0 0.019930981570103964
23.166666666666668 0.019930497780909724
23.333333333333332 0.01992984526679805
23.5 0.01992809410323727
23.666666666666668 0.019928124986965577
23.833333333333332 0.01992865170458612
24.0 0.019928613803915314
24.166666666666668 0.01992845372178143
24.333333333333332 0.019928083988552094
24.5 0.01992784385837397
24.666666666666668 0.01992758548610058
24.833333333333332 0.019928461769181085
25.0 0.01992842569714321
25.166666666666668 0.019929101122843604
25.333333333333332 0.01992931167384216
25.5 0.019929528486494298
25.666666666666668 0.019928839410807118
25.833333333333332 0.019927819469494436
26.0 0.019927696869480226
26.166666666666668 0.019928207240072958
26.333333333333332 0.01992888215936774
26.5 0.019928301956297405
26.666666666666668 0.01992854866542777
26.833333333333332 0.01992876776194636
27.0 0.019928084596288025
27.166666666666668 0.019927996426288095
27.333333333333332 0.019927949377108383
27.5 0.01992730927494309
27.666666666666668 0.019927603585854218
27.833333333333332 0.01992786846111584
28.0 0.019927539889994832
28.166666666666668 0.019927088806208
28.333333333333332 0.019928264947651785
28.5 0.019928795732581384
28.666666666666668 0.019928629190878868
28.833333333333332 0.019929785708370826
29.0 0.01993004713861939
29.166666666666668 0.019929459783214164
29.333333333333332 0.019929243175511955
29.5 0.01992912482651466
29.666666666666668 0.01992862311018915
29.833333333333332 0.019927163885048026
30.0 0.019926631105959706
30.166666666666668 0.019927433584241924
30.333333333333332 0.019928295987053014
30.5 0.019928907312301413
30.666666666666668 0.019928973897898498
30.833333333333332 0.019928366837563553
31.0 0.019927488443951574
31.166666666666668 0.019927839658071784
31.333333333333332 0.019927744801428345
31.5 0.0199267071476091
31.666666666666668 0.019926588100680556
31.833333333333332 0.01992777516963181
32.0 0.019928221596960206
32.166666666666664 0.019928945819464472
32.333333333333336 0.01992856443445117
32.5 0.01992696023607514
32.666666666666664 0.01992668269367411
32.833333333333336 0.019927426031177083
33.0 0.01992670848244079
33.166666666666664 0.01992635048312949
33.333333333333336 0.01992649538339278
33.5 0.019926927803310734
33.666666666666664 0.019926727399247033
33.833333333333336 0.019926858489022765
34.0 0.019927346854974794
34.166666666666664 0.019926849062706493
34.333333333333336 0.01992735010323169
34.5 0.01992824353149009
34.666666666666664 0.019928305778641735
34.833333333333336 0.019927953319295606
35.0 0.019928559461728747
35.166666666666664 0.019928719780220875
35.333333333333336 0.01992932871358431
35.5 0.019928523707502952
35.666666666666664 0.01992847292859794
35.833333333333336 0.019928806972104113
36.0 0.019929068021819988
36.166666666666664 0.019929524376864106
36.333333333333336 0.019929023839341798
36.5 0.01992857327244151
36.666666666666664 0.019928712999676673
36.833333333333336 0.019929290446071914
37.0 0.019928833425512972
37.166666666666664 0.019928900308153037
37.333333333333336 0.019928003120396845
37.5 0.01992728249163698
37.666666666666664 0.01992799531190928
37.833333333333336 0.01992765989770075
38.0 0.019926129379694787
38.166666666666664 0.01992545796962257
38.333333333333336 0.01992591957701761
38.5 0.019926797145692333
38.666666666666664 0.019926840789189288
38.833333333333336 0.019928146209916394
39.0 0.019929299800388663
39.166666666666664 0.01992887408200664
39.333333333333336 0.01992755618385453
39.5 0.019926422572887896
39.666666666666664 0.01992667619571393
39.833333333333336 0.01992753693591677
40.0 0.019927242638384246
40.166666666666664 0.019926799237945464
40.333333333333336 0.0199265581749233
40.5 0.019926996228358106
40.666666666666664 0.01992639189478491
40.833333333333336 0.01992682422380338
41.0 0.01992626067052241
41.166666666666664 0.01992634042745014
41.333333333333336 0.0199267741765215
41.5 0.01992676080361707
41.666666666666664 0.01992689785050339
41.833333333333336 0.019927277120512826
42.0 0.01992693272992937
42.166666666666664 0.019927718914183323
42.333333333333336 0.01992790557929195
42.5 0.019927329975221886
42.666666666666664 0.01992717590171558
42.833333333333336 0.01992748590591332
43.0 0.019927253441094153
43.166666666666664 0.019926980096876202
43.333333333333336 0.019927393408838923
43.5 0.019929119283035156
43.666666666666664 0.019927776513609427
43.833333333333336 0.01992627428486953
44.0 0.01992598577966193
44.166666666666664 0.01992729432885301
44.333333333333336 0.01992794608774417
44.5 0.01992727249628228
44.666666666666664 0.019927244867805838
44.833333333333336 0.01992781830950852
45.0 0.019928576757129026
45.166666666666664 0.019928401031191124
45.333333333333336 0.0199276105688542
45.5 0.019926858201204253
45.666666666666664 0.019926693185386892
45.833333333333336 0.019927284055017952
46.0 0.019927512497535743
46.166666666666664 0.019928844883428245
46.333333333333336 0.01992900550762394
46.5 0.019928465104070932
46.666666666666664 0.01992777160136353
46.833333333333336 0.0199270780124779
47.0 0.01992727337546321
47.166666666666664 0.019927426966355456
47.333333333333336 0.019928031434537655
47.5 0.01992825539088584
47.666666666666664 0.01992875126108941
47.833333333333336 0.0199290874975723
48.0 0.01992803872613144
48.166666666666664 0.019927475753191568
48.333333333333336 0.019926849591888285
48.5 0.01992639661754218
48.666666666666664 0.01992683179030873
48.833333333333336 0.01992616588919063
49.0 0.019927337264858458
49.166666666666664 0.019927612324212654
49.333333333333336 0.019926471166269593
49.5 0.019926333054623328
49.666666666666664 0.019927486301808087
49.833333333333336 0.019928548401541252
50.0 0.019929049407292204
50.166666666666664 0.019928798132310792
50.333333333333336 0.01992861172926999
50.5 0.01992743322152123
50.666666666666664 0.019927123637710237
50.833333333333336 0.01992765444096727
51.0 0.019926968087082525
51.166666666666664 0.019926663549107687
51.333333333333336 0.019927321070138247
51.5 0.019926865533490642
51.666666666666664 0.019927183709780298
51.833333333333336 0.019928188673017416
52.0 0.01992829049210923
52.166666666666664 0.019927623129418672
52.333333333333336 0.01992693018587109
52.5 0.019927736867396836
52.666666666666664 0.01992749728651697
52.833333333333336 0.019926891341760265
53.0 0.01992672460510217
53.166666666666664 0.01992647981138065
53.333333333333336 0.019925963846312407
53.5 0.019927111114631958
53.666666666666664 0.019927988716439877
53.833333333333336 0.019927713555421594
54.0 0.01992665564516134
54.166666666666664 0.01992696761921955
54.333333333333336 0.019926797586031126
54.5 0.019927022684496438
54.666666666666664 0.01992884640613
54.833333333333336 0.01992890253055745
55.0 0.019927595791763234
55.166666666666664 0.019926479677365105
55.333333333333336 0.019926572723485143
55.5 0.019927314732454977
55.666666666666664 0.01992765186669341
55.833333333333336 0.019927840251080197
56.0 0.019928239344728805
56.166666666666664 0.01992745186211756
56.333333333333336 0.019927229836752176
56.5 0.019927621724873442
56.666666666666664 0.01992806859123648
56.833333333333336 0.01992807747546797
57.0 0.019928003641896626
57.166666666666664 0.019928222106150466
57.333333333333336 0.0199279423280195
57.5 0.019927284192560926
57.666666666666664 0.019927596501218347
57.833333333333336 0.019927325644146572
58.0 0.01992709105065213
58.166666666666664 0.019927334319883055
58.333333333333336 0.01992653292380129
58.5 0.01992651554224274
58.666666666666664 0.019927042285923444
58.833333333333336 0.019926618595898907
59.0 0.01992751982921626
59.166666666666664 0.019927751634368187
59.333333333333336 0.019927588906433303
59.5 0.019927696576826307
59.666666666666664 0.019928043654651742
59.833333333333336 0.01992817098360569
60.0 0.019926959617628696
60.166666666666664 0.01992744162819036
60.333333333333336 0.019927756516728207
60.5 0.01992689665657886
60.666666666666664 0.01992719407377718
60.833333333333336 0.01992700402842028
61.0 0.019927305463455326
61.166666666666664 0.019927241175279855
61.333333333333336 0.019926970541099293
61.5 0.019927658030387447
61.666666666666664 0.019926475748849322
61.833333333333336 0.019927749201160614
62.0 0.019929214397631564
62.166666666666664 0.019929441597901623
62.333333333333336 0.019928893114616143
62.5 0.019927985329092623
62.666666666666664 0.019927755531187235
62.833333333333336 0.01992838546350781
63.0 0.019927688250235276
63.166666666666664 0.019927122574509452
63.333333333333336 0.019926701344800905
63.5 0.01992669763734178
63.666666666666664 0.019927577852650754
63.833333333333336 0.01992692292096084
64.0 0.01992687621197759
64.16666666666667 0.019927558428707144
64.33333333333333 0.019927404008801598
64.5 0.019927542910614767
64.66666666666667 0.019927633144475824
64.83333333333333 0.01992622937338177
65.0 0.019925172687386063
65.16666666666667 0.019926596738289882
65.33333333333333 0.019927246450354603
65.5 0.019928252735856147
65.66666666666667 0.01992859318614015
65.83333333333333 0.019927675378042024
66.0 0.019927147532866177
66.16666666666667 0.019927898852964178
66.33333333333333 0.019928025705703373
66.5 0.01992848426632556
66.66666666666667 0.01992799285860342
66.83333333333333 0.019927497975783297
67.0 0.019928076063730402
67.16666666666667 0.019927712143153926
67.33333333333333 0.019926524589320926
67.5 0.019926721456601466
67.66666666666667 0.019927061821526728
67.83333333333333 0.019926393672585436
68.0 0.019926826258591972
68.16666666666667 0.019927916876257765
68.33333333333333 0.01992787211835858
68.5 0.019927538668749464
68.66666666666667 0.019927515447253283
68.83333333333333 0.01992645557416527
69.0 0.01992662055895836
69.16666666666667 0.01992723871347713
69.33333333333333 0.019926727918630125
69.5 0.01992743348753798
69.66666666666667 0.019927723555183487
69.83333333333333 0.019927525953672795
70.0 0.019927695956156018
70.16666666666667 0.01992757459457398
70.33333333333333 0.01992792674029999
70.5 0.019927467303784842
70.66666666666667 0.019926493937555446
70.83333333333333 0.019926713325340625
71.0 0.019925952934907263
71.16666666666667 0.019925768394819316
71.33333333333333 0.019926409887742517
71.5 0.019926412551611924
71.66666666666667 0.01992724792708403
71.83333333333333 0.019926680007285105
72.0 0.019926405992016765
72.16666666666667 0.019927525438427195
72.33333333333333 0.019929168072454838
72.5 0.0199286431734497
72.66666666666667 0.019927997740971617
72.83333333333333 0.01992716110046177
73.0 0.0199268743492681
73.16666666666667 0.019927297975693734
73.33333333333333 0.01992770480414941
73.5 0.01992891822037597
73.66666666666667 0.019928844859980425
73.83333333333333 0.019928270998597886
74.0 0.01992870580469568
74.16666666666667 0.019927973323789937
74.33333333333333 0.019927864469876686
74.5 0.019927457728016785
74.66666666666667 0.01992735912171143
74.83333333333333 0.01992741862798855
75.0 0.0199270864055547
75.16666666666667 0.019927555704110367
75.33333333333333 0.019926574251498286
75.5 0.0199265789758811
75.66666666666667 0.019927251414269525
75.83333333333333 0.01992750414683271
76.0 0.01992775498404544
76.16666666666667 0.019927115447949825
76.33333333333333 0.019927319167022943
76.5 0.019926919018734546
76.66666666666667 0.019926944603031804
76.83333333333333 0.01992751015129856
77.0 0.019927761657117647
77.16666666666667 0.019927411707945264
77.33333333333333 0.019926439527414755
77.5 0.019926875207115412
77.66666666666667 0.01992684070106203
77.83333333333333 0.019927347709880094
78.0 0.01992750383914755
78.16666666666667 0.019927443452381757
78.33333333333333 0.019926635624337743
78.5 0.019927144174173517
78.66666666666667 0.019926946845267267
78.83333333333333 0.019926443010293445
79.0 0.01992720399236448
79.16666666666667 0.01992747821872832
79.33333333333333 0.019927331608052344
79.5 0.019927199826373497
79.66666666666667 0.019926258925221745
79.83333333333333 0.01992657961690188
80.0 0.01992685793628769
80.16666666666667 0.019926489977056403
80.33333333333333 0.019925082438287542
80.5 0.019925914824065246
80.66666666666667 0.01992711619952091
80.83333333333333 0.01992804267789942
81.0 0.019928242621753182
81.16666666666667 0.019928156264196667
81.33333333333333 0.019927479805398197
81.5 0.01992671182452822
81.66666666666667 0.019927177028361054
81.83333333333333 0.01992735280309855
82.0 0.019927213755353907
82.16666666666667 0.019928389610677374
82.33333333333333 0.019928461979963362
82.5 0.019927686752769787
82.66666666666667 0.019926806594551687
82.83333333333333 0.019926810050120005
83.0 0.019927615891145743
83.16666666666667 0.019927898307743348
83.33333333333333 0.01992692397054954
83.5 0.019926802798929066
83.66666666666667 0.01992725885641605
83.83333333333333 0.019927861544848432
84.0 0.01992802346828305
84.16666666666667 0.01992800548475089
84.33333333333333 0.019927979116257787
84.5 0.019928863838121404
84.66666666666667 0.01992938685221689
84.83333333333333 0.01992814949189691
85.0 0.019927682935323706
85.16666666666667 0.0199275647966467
85.33333333333333 0.019926776650595085
85.5 0.01992689873052271
85.66666666666667 0.019926918558213366
85.83333333333333 0.019928098767213114
86.0 0.019929497839931202
86.16666666666667 0.01992911226706723
86.33333333333333 0.01992717711125903
86.5 0.019927281715903286
86.66666666666667 0.01992708013190577
86.83333333333333 0.0199280140077105
87.0 0.019927178609537667
87.16666666666667 0.019926450368087968
87.33333333333333 0.01992674326280258
87.5 0.019927444558864818
87.66666666666667 0.01992797783688994
87.83333333333333 0.01992748352847427
88.0 0.019926682042856986
88.16666666666667 0.0199270646166034
88.33333333333333 0.019926196290765044
88.5 0.019926191062631632
88.66666666666667 0.01992689029617549
88.83333333333333 0.019926797841895626
89.0 0.019926673370824047
89.16666666666667 0.01992723523892749
89.33333333333333 0.019926934314882534
89.5 0.01992727420521324
89.66666666666667 0.019927651953611774
89.83333333333333 0.01992715533461347
90.0 0.01992730776594272
90.16666666666667 0.0199271472028154
90.33333333333333 0.01992594490722889
90.5 0.0199258502369166
90.66666666666667 0.019927038365670523
90.83333333333333 0.019927449531734722
91.0 0.01992716516979459
91.16666666666667 0.019927029640599017
91.33333333333333 0.019926868265730622
91.5 0.019926728979102085
91.66666666666667 0.01992707705064683
91.83333333333333 0.019927618381554525
92.0 0.019928133780270633
92.16666666666667 0.019927723694884297
92.33333333333333 0.01992814937264894
92.5 0.019927155158620664
92.66666666666667 0.019925946964331843
92.83333333333333 0.019927018999989058
93.0 0.019929561984119458
93.16666666666667 0.019929103388148604
93.33333333333333 0.01992836607679934
93.5 0.019928316268518532
93.66666666666667 0.019927672648673896
93.83333333333333 0.019926462905251727
94.0 0.019926992834952754
94.16666666666667 0.019926916999610064
94.33333333333333 0.019927886904217082
94.5 0.019928829087080137
94.66666666666667 0.019928192270794832
94.83333333333333 0.01992782443226512
95.0 0.019927850039597492
95.16666666666667 0.019927389397337077
95.33333333333333 0.01992677901563356
95.5 0.01992585411011546
95.66666666666667 0.019925570327498268
95.83333333333333 0.01992689209998282
96.0 0.019927298886409532
96.16666666666667 0.01992689032155985
96.33333333333333 0.01992738739356152
96.5 0.019927476787023193
96.66666666666667 0.019927742465068912
96.83333333333333 0.01992719758432161
97.0 0.019927496747801036
97.16666666666667 0.019927107401488883
97.33333333333333 0.019927206173296824
97.5 0.019928002071682233
97.66666666666667 0.019927654985269
97.83333333333333 0.019927702852622117
98.0 0.019927449439958417
98.16666666666667 0.019926542055379543
98.33333333333333 0.019926473753028633
98.5 0.019926465491291533
98.66666666666667 0.019927000178400482
98.83333333333333 0.01992748127454748
99.0 0.019926428304291678
99.16666666666667 0.019926527385214193
99.33333333333333 0.019927071644411806
99.5 0.019927013143595004
99.66666666666667 0.019926935341471972
99.83333333333333 0.019928507932063154
99.83333333333333 0.019928507932063154
99.83333333333333 0.019928507932063154


==> plotData/EventTriggeringFinal2_20.csv <==
0.0 4.248759741595149
0.16666666666666666 4.248759382192029
0.3333333333333333 4.248759357273108
0.5 4.2487596335734485
0.6666666666666666 4.24875992901296
0.8333333333333334 4.248760164668267
1.0 4.248760333488537
1.1666666666666667 4.247507119419204
1.3333333333333333 4.236461486764574
1.5 4.210412335338891
1.6666666666666667 4.167311515037738
1.8333333333333333 4.111043730984141
2.0 4.044402180364544
2.1666666666666665 3.9704199858226916
2.3333333333333335 3.8907917999869257
2.5 3.8075080680769693
2.6666666666666665 3.7227947511678563
2.8333333333333335 3.6382785072342965
3.0 3.5550723603110446
3.1666666666666665 3.4738291372038597
3.3333333333333335 3.395198231803564
3.5 3.319376274035054
3.6666666666666665 3.2467454663729294
3.8333333333333335 3.1768164388865636
4.0 3.1097059713080313
4.166666666666667 3.0446973721193507
4.333333333333333 2.9820292055473954
4.5 2.921082550405555
4.666666666666667 2.8620697421028645
4.833333333333333 2.804486691404547
5.0 2.748530312593407
5.166666666666667 2.6938209025627033
5.333333333333333 2.6403321339454373
5.5 2.587770897606281
5.666666666666667 2.5360241540453257
5.833333333333333 2.4849386922659518
6.0 2.4343486154845575
6.166666666666667 2.3841651167230578
6.333333333333333 2.3341770253553378
6.5 2.2843420541427895
6.666666666666667 2.2344198735398
6.833333333333333 2.1843775286582385
7.0 2.134021335481254
7.166666666666667 2.0833459070010534
7.333333333333333 2.0322607031953006
7.5 1.980803058289526
7.666666666666667 1.9289092689263954
7.833333333333333 1.8765877457782874
8.0 1.82384922501544
8.166666666666666 1.7706843818232574
8.333333333333334 1.717180840704932
8.5 1.663352987656259
8.666666666666666 1.609283113908835
8.833333333333334 1.554911668539688
9.0 1.5003351158085219
9.166666666666666 1.4455765091211321
9.333333333333334 1.3908450376360049
9.5 1.3361437800761822
9.666666666666666 1.2816495010029363
9.833333333333334 1.2274225929673757
10.0 1.1736908140128681
10.166666666666666 1.1205349741457644
10.333333333333334 1.0681761956449412
10.5 1.016691412002789
10.666666666666666 0.9663009357836124
10.833333333333334 0.9170517190830844
11.0 0.8691217154563555
11.166666666666666 0.8225476855339746
11.333333333333334 0.7775095250127966
11.5 0.7340655280564612
11.666666666666666 0.6923075989506009
11.833333333333334 0.6522035989704424
12.0 0.6138595014912949
12.166666666666666 0.5772870444760785
12.333333333333334 0.5425792400994565
12.5 0.5096788993076223
12.666666666666666 0.47859848269126226
12.833333333333334 0.44924989383635705
13.0 0.4216019585118177
13.166666666666666 0.395569817648439
13.333333333333334 0.371132944882871
13.5 0.34822711113268023
13.666666666666666 0.32676765801576135
13.833333333333334 0.3066738716691129
14.0 0.28787248702676754
14.166666666666666 0.27031260393053447
14.333333333333334 0.25385760261075097
14.5 0.23848067037624415
14.666666666666666 0.22409718927383865
14.833333333333334 0.21070682493343806
15.0 0.19817717009393754
15.166666666666666 0.18657677426339883
15.333333333333334 0.17573075144639644
15.5 0.16575587599556169
15.666666666666666 0.1564380177761613
15.833333333333334 0.14785994219282347
16.0 0.13983528884370153
16.166666666666668 0.13249818819851375
16.333333333333332 0.12560605569206829
16.5 0.11927654213251447
16.666666666666668 0.11333121940789306
16.833333333333332 0.10787709563997634
17.0 0.10273496466325807
17.166666666666668 0.09804834345775394
17.333333333333332 0.09364241986123438
17.5 0.08963325101796488
17.666666666666668 0.08584483072343041
17.833333333333332 0.0824069443422732
18.0 0.07915796104804597
18.166666666666668 0.07620302789303621
18.333333333333332 0.07342296017348805
18.5 0.07090147894088
18.666666666666668 0.0684895045001631
18.833333333333332 0.06622182488345053
19.0 0.0640468023487236
19.166666666666668 0.06203514692985514
19.333333333333332 0.06012329031395574
19.5 0.058345480514095924
19.666666666666668 0.05663563452763739
19.833333333333332 0.05502891666744932
20.0 0.053500281741877674
20.166666666666668 0.05207986726264711
20.333333333333332 0.050720745100302306
20.5 0.04945033899957683
20.666666666666668 0.048242827995443445
20.833333333333332 0.04712060782554167
21.0 0.04604859805620898
21.166666666666668 0.04504481342247851
21.333333333333332 0.04409398687130914
21.5 0.04320801569451037
21.666666666666668 0.042369361730017104
21.833333333333332 0.04159051470165302
22.0 0.04085510292114532
22.166666666666668 0.04018056476247325
22.333333333333332 0.03954790453148559
22.5 0.03895912162400854
22.666666666666668 0.03839983589166579
22.833333333333332 0.03787847846345117
23.0 0.03737196260808473
23.166666666666668 0.03688738553255242
23.333333333333332 0.036419272079432095
23.5 0.03597476004843715
23.666666666666668 0.035545685377619006
23.833333333333332 0.035130123439564044
24.0 0.03471997442442023
24.166666666666668 0.03432056582209299
24.333333333333332 0.03393088956782736
24.5 0.03354688225674182
24.666666666666668 0.03316997083856682
24.833333333333332 0.03280396927492907
25.0 0.03244845555843707
25.166666666666668 0.03210201333734109
25.333333333333332 0.031766514378932055
25.5 0.03144814989316062
25.666666666666668 0.031137600154836468
25.833333333333332 0.030840473160733444
26.0 0.030558746372234658
26.166666666666668 0.03028330045992703
26.333333333333332 0.030017278500030047
26.5 0.029769602261088074
26.666666666666668 0.029527187483002378
26.833333333333332 0.029291396056222108
27.0 0.02905937915042232
27.166666666666668 0.028828268749662066
27.333333333333332 0.02860132223085136
27.5 0.02837981463578404
27.666666666666668 0.028167030963677085
27.833333333333332 0.02795846858625402
28.0 0.027749348472992028
28.166666666666668 0.02753985358885428
28.333333333333332 0.027328870713955303
28.5 0.027122843931142233
28.666666666666668 0.026918786119713316
28.833333333333332 0.026718380422262163
29.0 0.026529173902571198
29.166666666666668 0.026345263900531813
29.333333333333332 0.026166393450912925
29.5 0.025994002542994325
29.666666666666668 0.025832867230192697
29.833333333333332 0.025684939843446625
30.0 0.02554319154600152
30.166666666666668 0.025407373480439248
30.333333333333332 0.025282269198276426
30.5 0.02517016354183595
30.666666666666668 0.02506523586327062
30.833333333333332 0.0249692881982109
31.0 0.024877998121455375
31.166666666666668 0.02479061076200743
31.333333333333332 0.02470398400021549
31.5 0.02462027145225948
31.666666666666668 0.02453796983389068
31.833333333333332 0.024455338108724363
32.0 0.024373243454371786
32.166666666666664 0.024292317075560392
32.333333333333336 0.024208834773013502
32.5 0.024127123221120185
32.666666666666664 0.024043876840919954
32.833333333333336 0.02395965356633073
33.0 0.023876080736194502
33.166666666666664 0.02379198238349
33.333333333333336 0.023707260556349752
33.5 0.02362398441145716
33.666666666666664 0.02354423535104998
33.833333333333336 0.023468724836528745
34.0 0.02339440599533725
34.166666666666664 0.023321729263516593
34.333333333333336 0.02325624615350007
34.5 0.023192192988303488
34.666666666666664 0.0231345968296501
34.833333333333336 0.023084411256395838
35.0 0.02304280085915394
35.166666666666664 0.02300198033765807
35.333333333333336 0.02296662210238094
35.5 0.022930665901426762
35.666666666666664 0.022897009253123452
35.833333333333336 0.022874411924625006
36.0 0.022851548988432814
36.166666666666664 0.022827127556020024
36.333333333333336 0.022804503490144182
36.5 0.022786506854633227
36.666666666666664 0.022771351782460435
36.833333333333336 0.02275473552193254
37.0 0.022740750833170904
37.166666666666664 0.022727686660666806
37.333333333333336 0.022716202064540215
37.5 0.022704810255954173
37.666666666666664 0.02269496016667957
37.833333333333336 0.022685879664532154
38.0 0.02267480156828968
38.166666666666664 0.022666637873621217
38.333333333333336 0.022659227908687095
38.5 0.022653278067982754
38.666666666666664 0.02264767145823475
38.833333333333336 0.022642558715112483
39.0 0.02263575811640053
39.166666666666664 0.022630896899750598
39.333333333333336 0.022624199246906864
39.5 0.02261816532047979
39.666666666666664 0.0226111613745257
39.833333333333336 0.02260370968011393
40.0 0.02260085016398694
40.166666666666664 0.022594650463915893
40.333333333333336 0.022586895081761166
40.5 0.022581448536006913
40.666666666666664 0.022574192862555405
40.833333333333336 0.02256975804159057
41.0 0.02256868120312618
41.166666666666664 0.022565649554620273
41.333333333333336 0.02256058711632145
41.5 0.02255869357075294
41.666666666666664 0.02255478529317905
41.833333333333336 0.022549384112688937
42.0 0.022548362917847523
42.166666666666664 0.022547516184972027
42.333333333333336 0.02254650488072383
42.5 0.022545115734997397
42.666666666666664 0.022545350843212686
42.833333333333336 0.02254578506212175
43.0 0.022546102919801216
43.166666666666664 0.02254558839156384
43.333333333333336 0.022546119032981336
43.5 0.022547977741857197
43.666666666666664 0.022549239665756803
43.833333333333336 0.022547066643016173
44.0 0.022545899857429684
44.166666666666664 0.022547705386180446
44.333333333333336 0.022546758775657094
44.5 0.022545008379401935
44.666666666666664 0.022545168872630583
44.833333333333336 0.02254659223380295
45.0 0.022546419254338358
45.166666666666664 0.0225447548999772
45.333333333333336 0.022545627898620378
45.5 0.02254437975284656
45.666666666666664 0.02254377028275379
45.833333333333336 0.022543093275464707
46.0 0.02253840992263944
46.166666666666664 0.022536778347836583
46.333333333333336 0.0225356152504388
46.5 0.022533862090345975
46.666666666666664 0.022531313690101893
46.833333333333336 0.022529848086444856
47.0 0.022529779997082503
47.166666666666664 0.022529827416568633
47.333333333333336 0.022529112696999344
47.5 0.022527641463795673
47.666666666666664 0.022528582622045476
47.833333333333336 0.02253037102537283
48.0 0.022529568488957766
48.166666666666664 0.022529528193465802
48.333333333333336 0.022528465717857216
48.5 0.02252575073879837
48.666666666666664 0.022525958065326222
48.833333333333336 0.022526569498871406
49.0 0.022524439430620366
49.166666666666664 0.022523587524403952
49.333333333333336 0.02252522725561653
49.5 0.022525569173596886
49.666666666666664 0.022524441006887174
49.833333333333336 0.02252254833219437
50.0 0.022522938780106905
99.83333333333333 0.02244877088768977
99.83333333333333 0.02244877088768977


==> plotData/EventTriggeringFinal2_25.csv <==
0.0 4.272326037087159
0.16666666666666666 4.272344199774592
0.3333333333333333 4.272335216186807
0.5 4.272329309637401
0.6666666666666666 4.272325831030678
0.8333333333333334 4.272323753802291
1.0 4.272322495330368
1.1666666666666667 4.27148009610858
1.3333333333333333 4.263798047193081
1.5 4.245470439961312
1.6666666666666667 4.21383507914734
1.8333333333333333 4.170829445075972
2.0 4.118903612757546
2.1666666666666665 4.061105551013317
2.3333333333333335 3.9991901738756144
2.5 3.934516852853234
2.6666666666666665 3.868313314761684
2.8333333333333335 3.8018535209543365
3.0 3.736279501114921
3.1666666666666665 3.6723823339866946
3.3333333333333335 3.6107587653636077
3.5 3.5515176167627285
3.6666666666666665 3.494990452891403
3.8333333333333335 3.4409494071603137
4.0 3.3896356989847396
4.166666666666667 3.340602009129632
4.333333333333333 3.2939908701632428
4.5 3.2493291724326143
4.666666666666667 3.2067737096712476
4.833333333333333 3.1659656997420815
5.0 3.126967113507987
5.166666666666667 3.089452611804085
5.333333333333333 3.053379306674541
5.5 3.0185610672172554
5.666666666666667 2.9849125320150676
5.833333333333333 2.952381598705665
6.0 2.920831409540282
6.166666666666667 2.8902836730812607
6.333333333333333 2.8605878299244254
6.5 2.8317851225478137
6.666666666666667 2.8036627888667867
6.833333333333333 2.7762930912601096
7.0 2.749521996651528
7.166666666666667 2.7234148221388716
7.333333333333333 2.6978354643247027
7.5 2.67285018062914
7.666666666666667 2.6483281049178715
7.833333333333333 2.624299500530819
8.0 2.600637024494643
8.166666666666666 2.5773536504010197
8.333333333333334 2.5543560314392804
8.5 2.5316720819170975
8.666666666666666 2.509213513204292
8.833333333333334 2.487006518880074
9.0 2.464980679813357
9.166666666666666 2.443153525828096
9.333333333333334 2.4214638657634144
9.5 2.399902246278494
9.666666666666666 2.3784307933052946
9.833333333333334 2.3570608371455037
10.0 2.335727026450157
10.166666666666666 2.3144188074941185
10.333333333333334 2.2931056999406447
10.5 2.2717788556763985
10.666666666666666 2.2504230500189135
10.833333333333334 2.2290129525044837
11.0 2.20751504250651
11.166666666666666 2.185907227813924
11.333333333333334 2.1641744940079284
11.5 2.1423003414816377
11.666666666666666 2.12026503073681
11.833333333333334 2.098055636447896
12.0 2.0756635732179634
12.166666666666666 2.0530954133796913
12.333333333333334 2.0303466181031267
12.5 2.007401987494656
12.666666666666666 1.984248762615609
12.833333333333334 1.9608438689672003
13.0 1.9371991236975967
13.166666666666666 1.9132968662254688
13.333333333333334 1.8891370906727456
13.5 1.8646920308743093
13.666666666666666 1.8399978824983845
13.833333333333334 1.8150593878143304
14.0 1.7899145277860469
14.166666666666666 1.7645208113088147
14.333333333333334 1.73888726016823
14.5 1.712978549607949
14.666666666666666 1.686817231183994
14.833333333333334 1.660402387368522
15.0 1.6337905598941385
15.166666666666666 1.6069665827931767
15.333333333333334 1.5799742970087571
15.5 1.5527867624770675
15.666666666666666 1.5254695524699062
15.833333333333334 1.4980222407281545
16.0 1.470519443979707
16.166666666666668 1.442960694215075
16.333333333333332 1.4154038613921387
16.5 1.3878548495403218
16.666666666666668 1.3604001705064357
16.833333333333332 1.3330529845123733
17.0 1.3059007722991336
17.166666666666668 1.2789478006728088
17.333333333333332 1.2522597117164498
17.5 1.2258428747284182
17.666666666666668 1.1997377285985047
17.833333333333332 1.1739223476573803
18.0 1.1484189628854302
18.166666666666668 1.1232221396904514
18.333333333333332 1.0983692750221417
18.5 1.0738578109182346
18.666666666666668 1.0497261590757931
18.833333333333332 1.025952666706401
19.0 1.0025509588345998
19.166666666666668 0.9795362341332529
19.333333333333332 0.9569436130651641
19.5 0.9347657085224674
19.666666666666668 0.9130288786700257
19.833333333333332 0.8917346783333531
20.0 0.8708776646924897
20.166666666666668 0.850470958682251
20.333333333333332 0.8305185177326828
20.5 0.8110197573896516
20.666666666666668 0.7919588163005767
20.833333333333332 0.7733588483944026
21.0 0.7552029593918841
21.166666666666668 0.7375113378670282
21.333333333333332 0.7202457560166462
21.5 0.703421807212951
21.666666666666668 0.6870156323523768
21.833333333333332 0.6710480169472027
22.0 0.6554687315139534
22.166666666666668 0.6402889602664836
22.333333333333332 0.6254949293597236
22.5 0.6111313873763867
22.666666666666668 0.5971260271420831
22.833333333333332 0.5835165643445167
23.0 0.5702511889929809
23.166666666666668 0.5573597468588092
23.333333333333332 0.5447944017104656
23.5 0.5325995629206819
23.666666666666668 0.52073036905579
23.833333333333332 0.5092049108615834
24.0 0.49797294372429896
24.166666666666668 0.487087046328026
24.333333333333332 0.4764709795623912
24.5 0.4661302030822266
24.666666666666668 0.4560369862708696
24.833333333333332 0.44620714395574246
25.0 0.4366111531988283
25.166666666666668 0.42728184598221075
25.333333333333332 0.4181848210169005
25.5 0.4093424643369164
25.666666666666668 0.4006921066395853
25.833333333333332 0.3922946054834647
26.0 0.38409583724014906
26.166666666666668 0.3761041934692744
26.333333333333332 0.36829342545584254
26.5 0.3606792711458185
26.666666666666668 0.35324289195280545
26.833333333333332 0.3460159172494374
27.0 0.33898455392314586
27.166666666666668 0.3321842941700508
27.333333333333332 0.3255768414032512
27.5 0.31919700802685946
27.666666666666668 0.31302121900731983
27.833333333333332 0.307069452223178
28.0 0.30131547905051265
28.166666666666668 0.29577653249747077
28.333333333333332 0.29040934392637713
28.5 0.28522069350828466
28.666666666666668 0.2801828102289527
28.833333333333332 0.27532516558701664
29.0 0.2706416161954906
29.166666666666668 0.2661551568293894
29.333333333333332 0.26184972977978643
29.5 0.25772846001343047
29.666666666666668 0.25375506048200364
29.833333333333332 0.2499410537042169
30.0 0.2462712214889335
30.166666666666668 0.24274466788029866
30.333333333333332 0.2393403887468454
30.5 0.23607577902697705
30.666666666666668 0.23290588836904932
30.833333333333332 0.22984084789233342
31.0 0.22686286009614642
31.166666666666668 0.2239800067472745
31.333333333333332 0.22118314935260394
31.5 0.21848499680908176
31.666666666666668 0.2158560533276144
31.833333333333332 0.2132980922240348
32.0 0.21079588571263258
32.166666666666664 0.2083632328059304
32.333333333333336 0.2059861079458042
32.5 0.20367800962553173
32.666666666666664 0.2014117920821073
32.833333333333336 0.19920313270564768
33.0 0.19704584135007608
33.166666666666664 0.19494619064484628
33.333333333333336 0.19289534218290855
33.5 0.19089158591608404
33.666666666666664 0.1889211377387593
33.833333333333336 0.18699867597246178
34.0 0.18510509661069652
34.166666666666664 0.1832428786851915
34.333333333333336 0.18141498032010392
34.5 0.17962495903627096
34.666666666666664 0.17784759801109212
34.833333333333336 0.17609255085812525
35.0 0.17435976920219723
35.166666666666664 0.17265502926979232
35.333333333333336 0.1709678427098632
35.5 0.16930048081679477
35.666666666666664 0.1676470903000835
35.833333333333336 0.1660073106154594
36.0 0.16437490909102992
36.166666666666664 0.16275462505104699
36.333333333333336 0.161151727752293
36.5 0.159575662965138
36.666666666666664 0.15802549040769787
36.833333333333336 0.15650359317450654
37.0 0.15501377941284156
37.166666666666664 0.1535686818128948
37.333333333333336 0.15215326539459212
37.5 0.15077121902098806
37.666666666666664 0.14941509336689135
37.833333333333336 0.14809375037655353
38.0 0.1468010592848376
38.166666666666664 0.14554147634364056
38.333333333333336 0.1443093574307927
38.5 0.14310026434784362
38.666666666666664 0.1419158216055638
38.833333333333336 0.14075525716277118
39.0 0.13961801784363165
39.166666666666664 0.13850499999616467
39.333333333333336 0.13740281009355318
39.5 0.13631288720886633
39.666666666666664 0.13523689697352664
39.833333333333336 0.13417119335148914
40.0 0.1331148571004004
40.166666666666664 0.1320678141276019
40.333333333333336 0.13102855697361662
40.5 0.13000042747026844
40.666666666666664 0.12898150734575536
40.833333333333336 0.12797369580430368
41.0 0.1269824762398944
41.166666666666664 0.12601382816990894
41.333333333333336 0.12506642277267752
41.5 0.12413894415299531
41.666666666666664 0.12322582231105354
41.833333333333336 0.12233102889647454
42.0 0.12145881413232888
42.166666666666664 0.12061126230789031
42.333333333333336 0.11979237900168958
42.5 0.11900186177796862
42.666666666666664 0.11823481523338221
42.833333333333336 0.11748850622822377
43.0 0.11675786107021204
43.166666666666664 0.11604139612863595
43.333333333333336 0.11533799670644677
43.5 0.11465895513602865
43.666666666666664 0.11399880433688167
43.833333333333336 0.1133559810328049
44.0 0.11273019274658828
44.166666666666664 0.11212502900091682
44.333333333333336 0.1115367048629555
44.5 0.11096345842921224
44.666666666666664 0.1104066590442461
44.833333333333336 0.10986164011829036
45.0 0.1093270885091325
45.166666666666664 0.10879909435778048
45.333333333333336 0.1082683745520782
45.5 0.10773907530564905
45.666666666666664 0.10720583419459653
45.833333333333336 0.10667781310615315
46.0 0.10615185528846262
46.166666666666664 0.10562913996213681
46.333333333333336 0.105119544968818
46.5 0.10462122583244847
46.666666666666664 0.10412383386487181
46.833333333333336 0.10362989103625729
47.0 0.10313397794361735
47.166666666666664 0.1026358026724708
47.333333333333336 0.10214061724111093
47.5 0.10164920843053472
47.666666666666664 0.10116115995655495
47.833333333333336 0.10067501770224735
48.0 0.10019668780204671
48.166666666666664 0.09972691916553861
48.333333333333336 0.09926524167519639
48.5 0.09881430723006633
48.666666666666664 0.09836820210476252
48.833333333333336 0.09792869113007185
49.0 0.0974931100847488
49.166666666666664 0.0970604643293426
49.333333333333336 0.09664085938057775
49.5 0.09624030838124908
49.666666666666664 0.09585290952383523
49.833333333333336 0.09547973082272425
50.0 0.09511645840121266
50.166666666666664 0.09476573959068793
50.333333333333336 0.09443149437470426
50.5 0.09411597008286104
50.666666666666664 0.09381263922862171
50.833333333333336 0.09351789135661366
51.0 0.0932265572255224
51.166666666666664 0.09294006514321869
51.333333333333336 0.09265791827062925
51.5 0.09238481057540243
51.666666666666664 0.09212502209117414
51.833333333333336 0.09186755159594905
52.0 0.09161310669967995
52.166666666666664 0.0913654291731757
52.333333333333336 0.09112872032061346
52.5 0.09090455739143354
52.666666666666664 0.09069316739686983
52.833333333333336 0.09049202253724732
53.0 0.09029655533375029
53.166666666666664 0.09010789421573023
53.333333333333336 0.08992387807204677
53.5 0.08974359416469876
53.666666666666664 0.08956691366042754
53.833333333333336 0.08939518548673926
54.0 0.08922658025801258
54.166666666666664 0.08906152187486746
54.333333333333336 0.08889956364217307
54.5 0.08873884810109511
54.666666666666664 0.08857883562888244
54.833333333333336 0.08841709924027656
55.0 0.0882526462682182
55.166666666666664 0.08809323717356744
55.333333333333336 0.08793669189972074
55.5 0.08778144889971005
55.666666666666664 0.08762472723231589
55.833333333333336 0.08746900773386114
56.0 0.08731146571887712
56.166666666666664 0.08715548201371402
56.333333333333336 0.087005034030956
56.5 0.08685797599512089
56.666666666666664 0.08670917292534751
56.833333333333336 0.08655982446329465
57.0 0.08640506810549854
57.166666666666664 0.08624357392126225
57.333333333333336 0.08607468827932524
57.5 0.08589934037411115
57.666666666666664 0.08572185676415126
57.833333333333336 0.08553884500650719
58.0 0.08535063707576117
58.166666666666664 0.08516313390906416
58.333333333333336 0.08497542499239118
58.5 0.08479121266960596
58.666666666666664 0.08460926847108322
58.833333333333336 0.08442877077752493
59.0 0.08425009070824294
59.166666666666664 0.08407727524514537
59.333333333333336 0.08390710336445713
59.5 0.08373951816358882
59.666666666666664 0.08357975467895168
59.833333333333336 0.08341989171429887
60.0 0.08326708559747495
60.166666666666664 0.08312523105661519
60.333333333333336 0.08299394016331071
60.5 0.08286645511937617
60.666666666666664 0.08273944361877383
60.833333333333336 0.08261735865442886
61.0 0.08249338700028865
61.166666666666664 0.08236808676949871
61.333333333333336 0.0822449595630186
61.5 0.08212084306779768
61.666666666666664 0.08199373764777496
61.833333333333336 0.0818640016950898
62.0 0.08173823161454641
62.166666666666664 0.08161164880734792
62.333333333333336 0.08148853217801805
62.5 0.08136779874217527
62.666666666666664 0.08124105785858161
62.833333333333336 0.08110999858933839
63.0 0.08097855780593242
63.166666666666664 0.08084692929992314
63.333333333333336 0.08071426260797071
63.5 0.08057879617162123
63.666666666666664 0.08043957704592922
63.833333333333336 0.08029468804799363
64.0 0.08014570013923197
64.16666666666667 0.07999366397947137
64.33333333333333 0.07983885940305288
64.5 0.07967975747311443
64.66666666666667 0.07951986405913955
64.83333333333333 0.07935757374060949
65.0 0.07919349972666932
65.16666666666667 0.07903194431303585
65.33333333333333 0.078874162244806
65.5 0.07871998575505877
65.66666666666667 0.07856897445974008
65.83333333333333 0.07842006440470752
66.0 0.07827263627947065
66.16666666666667 0.0781275690986356
66.33333333333333 0.077987348988666
66.5 0.07785104898857673
66.66666666666667 0.07771276993174674
66.83333333333333 0.07757218361937576
67.0 0.07743424229224305
67.16666666666667 0.07729859612998993
67.33333333333333 0.07716671266840153
67.5 0.07703886701864102
67.66666666666667 0.07691632778018567
67.83333333333333 0.07679817857025217
68.0 0.07668669686703908
68.16666666666667 0.0765777643973464
68.33333333333333 0.07647168043732437
68.5 0.07636998773289444
68.66666666666667 0.0762737501511691
68.83333333333333 0.07618569781922788
69.0 0.07610051826335802
69.16666666666667 0.0760207307708904
69.33333333333333 0.07594875407187412
69.5 0.07588301549515729
69.66666666666667 0.07581845277418622
69.83333333333333 0.07576136529476045
70.0 0.07570981321285403
70.16666666666667 0.0756600491909065
70.33333333333333 0.07561100950875602
70.5 0.07556590707208581
70.66666666666667 0.07552380225038074
70.83333333333333 0.0754823242258465
71.0 0.07544229324327174
71.16666666666667 0.07540804394447517
71.33333333333333 0.0753805712775431
71.5 0.0753530693889426
71.66666666666667 0.07532743614214076
71.83333333333333 0.07530398616538533
72.0 0.07528097614670196
72.16666666666667 0.07526202224770084
72.33333333333333 0.07524398619202474
72.5 0.07522559170230364
72.66666666666667 0.07521000874328815
72.83333333333333 0.07519486491362785
73.0 0.07518068859439833
73.16666666666667 0.0751707394721827
73.33333333333333 0.07516067296593991
73.5 0.07514797365038209
73.66666666666667 0.07513368931913339
73.83333333333333 0.07512078551370273
74.0 0.07510924621603617
74.16666666666667 0.07509739433105135
74.33333333333333 0.07508322025584266
74.5 0.07506754969652578
74.66666666666667 0.07504892712041497
74.83333333333333 0.07503074852686782
75.0 0.07501294963643071
75.16666666666667 0.07499454528558577
75.33333333333333 0.0749724810102064
75.5 0.07494933989516496
75.66666666666667 0.07492893212928246
75.83333333333333 0.07490917913586352
76.0 0.07488894546225852
76.16666666666667 0.07486725424267231
76.33333333333333 0.07484609333087011
76.5 0.07482521567484739
76.66666666666667 0.07480727101072482
76.83333333333333 0.07478966243990536
77.0 0.07476691341733475
77.16666666666667 0.07474072237450899
77.33333333333333 0.07471533361316085
77.5 0.07468988079677356
77.66666666666667 0.0746642234547063
77.83333333333333 0.07463579204970576
78.0 0.07460444958659002
78.16666666666667 0.07456873331449085
78.33333333333333 0.07453069583883766
78.5 0.07449300524032189
78.66666666666667 0.0744551006005596
78.83333333333333 0.0744173930382847
79.0 0.07437859742867639
79.16666666666667 0.07433553073606287
79.33333333333333 0.07429114250652434
79.5 0.07424520931899083
79.66666666666667 0.07420215408620505
79.83333333333333 0.07415851076042554
80.0 0.07411652323225522
80.16666666666667 0.07407282863346301
80.33333333333333 0.07403043381467482
80.5 0.07398726130143975
80.66666666666667 0.07394224320907361
80.83333333333333 0.0738989959080913
81.0 0.07385486714156171
81.16666666666667 0.0738085423633994
81.33333333333333 0.07376273022956756
81.5 0.07371723448874713
81.66666666666667 0.07366827237518231
81.83333333333333 0.07361990782488735
82.0 0.07357599297981664
82.16666666666667 0.07353148887672255
82.33333333333333 0.07348619770318549
82.5 0.0734398185118997
82.66666666666667 0.07339244134884862
82.83333333333333 0.07334813163737074
83.0 0.0733037422649183
83.16666666666667 0.07326138802152218
83.33333333333333 0.07321987638085335
83.5 0.07317901286783315
83.66666666666667 0.07313653494671257
83.83333333333333 0.0730937184332159
84.0 0.07305374539861377
84.16666666666667 0.07301405391671904
84.33333333333333 0.07297020843133652
84.5 0.07292580134913285
84.66666666666667 0.07288298804798073
84.83333333333333 0.07284197394883747
85.0 0.07279953490045786
85.16666666666667 0.07275638064677911
85.33333333333333 0.07271018954518775
85.5 0.07266369890390657
85.66666666666667 0.07261450237207953
85.83333333333333 0.07256626798772566
86.0 0.07251814073274183
86.16666666666667 0.07247075921674662
86.33333333333333 0.07242028577495307
86.5 0.07236961897420686
86.66666666666667 0.0723207879225723
86.83333333333333 0.07227011801153756
87.0 0.07221811451212931
87.16666666666667 0.07216886780803178
87.33333333333333 0.07212272551726383
87.5 0.07207937478304081
87.66666666666667 0.07203741004581875
87.83333333333333 0.07199649575212201
88.0 0.07195646048010569
88.16666666666667 0.07192005570771019
88.33333333333333 0.07188605830302254
88.5 0.07185629279965344
88.66666666666667 0.07182694641269129
88.83333333333333 0.07180253268749469
89.0 0.07177988620898813
89.16666666666667 0.07176017905184752
89.33333333333333 0.0717445033944905
89.5 0.07173461272750122
89.66666666666667 0.0717270851139705
89.83333333333333 0.07171668008617026
90.0 0.07170606722318691
90.16666666666667 0.07169892705526833
90.33333333333333 0.07169200458299399
90.5 0.07168757704095763
90.66666666666667 0.07168215850837364
90.83333333333333 0.07167493375868321
91.0 0.07166822394311914
91.16666666666667 0.07166069048541175
91.33333333333333 0.07165368989166847
91.5 0.07164735879459351
91.66666666666667 0.07164070667092759
91.83333333333333 0.07163642571461216
92.0 0.07163186167166401
92.16666666666667 0.0716261112493667
92.33333333333333 0.07162303547745758
92.5 0.07162117426572913
92.66666666666667 0.07161679425772426
92.83333333333333 0.07161062165866625
93.0 0.07160375462893394
93.16666666666667 0.07159902619141614
93.33333333333333 0.07159441554430898
93.5 0.07159059845166625
93.66666666666667 0.07158587490281142
93.83333333333333 0.0715801224351305
94.0 0.07157554329955092
94.16666666666667 0.07157159764121301
94.33333333333333 0.07156933344934634
94.5 0.07156765997430033
94.66666666666667 0.07156442800373491
94.83333333333333 0.07156316022864395
95.0 0.07155782319476023
95.16666666666667 0.07155113980690912
95.33333333333333 0.07154750669292367
95.5 0.07154376355857894
95.66666666666667 0.07153952671272634
95.83333333333333 0.0715353616404778
96.0 0.07152997556093248
96.16666666666667 0.07152484408573342
96.33333333333333 0.07151976261276112
96.5 0.07151472817339985
96.66666666666667 0.07150913471678728
96.83333333333333 0.07150844878092616
97.0 0.0715072130909559
97.16666666666667 0.07150503102783294
97.33333333333333 0.07150044413570883
97.5 0.07149562274479643
97.66666666666667 0.07149246955318982
97.83333333333333 0.07149181854482634
98.0 0.07149035175642525
98.16666666666667 0.07148738882332221
98.33333333333333 0.07148362267675303
98.5 0.07147908410118758
98.66666666666667 0.07147674295849192
98.83333333333333 0.07147499032428468
99.0 0.07147000362386553
99.16666666666667 0.07146536454049096
99.33333333333333 0.07146376303536464
99.5 0.07146047084148616
99.66666666666667 0.07145693330733417
99.83333333333333 0.07145295682602977
99.83333333333333 0.07145295682602977
99.83333333333333 0.07145295682602977


==> plotData/EventTriggeringFinal_10.csv <==
0.0 3.463088655237988
0.16666666666666666 3.463357202634344
0.3333333333333333 3.4632312288744433
0.5 3.4631414157078524
0.6666666666666666 3.4630852514849457
0.8333333333333334 3.463050349419505
1.0 3.4630286512131216
1.1666666666666667 3.460333990321659
1.3333333333333333 3.43574522949679
1.5 3.377596001628668
1.6666666666666667 3.2812078585023197
1.8333333333333333 3.1536422886906084
2.0 3.0057337851852326
2.1666666666666665 2.844408335621113
2.3333333333333335 2.6747652601223946
2.5 2.4975902678243567
2.6666666666666665 2.316579112398792
2.8333333333333335 2.133081547658684
3.0 1.9510712750708534
3.1666666666666665 1.7711835876109223
3.3333333333333335 1.5957466703891232
3.5 1.425388997617882
3.6666666666666665 1.2620212457551774
3.8333333333333335 1.106772687265194
4.0 0.9607834856151769
4.166666666666667 0.8248747652044978
4.333333333333333 0.6995241446375737
4.5 0.585612952364969
4.666666666666667 0.483490227054182
4.833333333333333 0.39473945669327565
5.0 0.32610836239570345
5.166666666666667 0.27573121838032333
5.333333333333333 0.2391728347640634
5.5 0.21314609312840718
5.666666666666667 0.19449322240078068
5.833333333333333 0.18091411482330977
6.0 0.17122195836407714
6.166666666666667 0.16342389137432006
6.333333333333333 0.15709522801731418
6.5 0.15123794215249164
6.666666666666667 0.14541073494795742
6.833333333333333 0.13907162586325164
7.0 0.13220495296693843
7.166666666666667 0.12474131218321861
7.333333333333333 0.1168958183289883
7.5 0.10862794515159553
7.666666666666667 0.10000333968953887
7.833333333333333 0.09117356505001882
8.0 0.08228430916390375
8.166666666666666 0.07349012618795547
8.333333333333334 0.06491766122715872
8.5 0.05677259546771348
8.666666666666666 0.049029701491550524
8.833333333333334 0.04188393981257502
9.0 0.03534122698487002
9.166666666666666 0.03047945139152379
9.333333333333334 0.02620423858771432
9.5 0.023339885332081877
9.666666666666666 0.021096886366176848
9.833333333333334 0.020336303592977275
10.0 0.01968113973622946
10.166666666666666 0.019287968974839892
10.333333333333334 0.018937036163501633
10.5 0.018810858893816923
10.666666666666666 0.018702779427184523
10.833333333333334 0.01863928767730852
11.0 0.018577629069687025
11.0 0.018577629069687025
49.833333333333336 0.018577629069687025


==> plotData/EventTriggeringFinal_15.csv <==
0.0 3.4501949296352783
0.16666666666666666 3.4502072014847727
0.3333333333333333 3.4502008109061935
0.5 3.4501969361427025
0.6666666666666666 3.450194807117297
0.8333333333333334 3.450193599601976
1.0 3.45019289391731
1.1666666666666667 3.4484157624680387
1.3333333333333333 3.4322093146715753
1.5 3.393908391302888
1.6666666666666667 3.3296732566077445
1.8333333333333333 3.2439314377916846
2.0 3.142397151557862
2.1666666666666665 3.0296143038790904
2.3333333333333335 2.9078517852675394
2.5 2.778475724780059
2.6666666666666665 2.64384533776441
2.8333333333333335 2.505871758193686
3.0 2.3677501538387835
3.1666666666666665 2.230068683594899
3.3333333333333335 2.094886715130258
3.5 1.961662921781029
3.6666666666666665 1.8320770017154873
3.8333333333333335 1.705429299698737
4.0 1.5827471543183886
4.166666666666667 1.4630063049455306
4.333333333333333 1.3467540795234232
4.5 1.2334073677979984
4.666666666666667 1.123629789731134
4.833333333333333 1.017906825579973
5.0 0.9171374027309958
5.166666666666667 0.8222032647132765
5.333333333333333 0.7329786259080415
5.5 0.6501325783325911
5.666666666666667 0.5734711297169389
5.833333333333333 0.5036070609830546
6.0 0.44052750680116304
6.166666666666667 0.3846312252828625
6.333333333333333 0.3353489007973988
6.5 0.2925385130385192
6.666666666666667 0.25563357097500555
6.833333333333333 0.22417948144449307
7.0 0.19790434838708515
7.166666666666667 0.1761169003157899
7.333333333333333 0.15855136417160792
7.5 0.14410961865556915
7.666666666666667 0.13234380165863147
7.833333333333333 0.12255870395519414
8.0 0.11441098095688126
8.166666666666666 0.10715793920200505
8.333333333333334 0.10058821532432129
8.5 0.09435266043299763
8.666666666666666 0.0882560709070356
8.833333333333334 0.08225765516701636
9.0 0.0762344500864317
9.166666666666666 0.07021160242855037
9.333333333333334 0.06416996784789968
9.5 0.058316763456606795
9.666666666666666 0.05260535570984323
9.833333333333334 0.047171431494939034
10.0 0.041921646067117235
10.166666666666666 0.037295747869577095
10.333333333333334 0.03293639870850284
10.5 0.02954112853995067
10.666666666666666 0.026464342579444404
10.833333333333334 0.024795457548384033
11.0 0.02330267524350406
11.166666666666666 0.022787136015683104
11.333333333333334 0.022327138974600667
11.5 0.02212430949357701
11.666666666666666 0.021943641829387038
11.833333333333334 0.021835571594695975
12.0 0.021728291635823734
12.0 0.021728291635823734
49.833333333333336 0.021728291635823734


==> plotData/EventTriggeringFinal_20.csv <==
0.0 3.5559462023445394
0.16666666666666666 3.556012395154834
0.3333333333333333 3.555980858542176
0.5 3.555958896881888
0.6666666666666666 3.555945388689426
0.8333333333333334 3.5559370828731653
1.0 3.555931953752833
1.1666666666666667 3.554615759772233
1.3333333333333333 3.542660908585703
1.5 3.514461287562804
1.6666666666666667 3.466775273142071
1.8333333333333333 3.4028301248277195
2.0 3.3263350549059445
2.1666666666666665 3.240611283716399
2.3333333333333335 3.146572894889395
2.5 3.045329764472243
2.6666666666666665 2.9382792597034633
2.8333333333333335 2.827237410525202
3.0 2.7143144508767554
3.1666666666666665 2.60084674660771
3.3333333333333335 2.4886884218180834
3.5 2.3785036357261533
3.6666666666666665 2.2719103881837324
3.8333333333333335 2.168772486550245
4.0 2.070103778798949
4.166666666666667 1.9752652653650922
4.333333333333333 1.8846143558518391
4.5 1.7972763025217402
4.666666666666667 1.7131472845961544
4.833333333333333 1.6313216984830103
5.0 1.5515909139235105
5.166666666666667 1.473191122347528
5.333333333333333 1.395759397227449
5.5 1.318775958712772
5.666666666666667 1.2419559248792351
5.833333333333333 1.1652775689428467
6.0 1.0887099324662421
6.166666666666667 1.0126679148764417
6.333333333333333 0.9371325253535581
6.5 0.8626199677215837
6.666666666666667 0.7893146379825898
6.833333333333333 0.7181008106932354
7.0 0.6492592111121323
7.166666666666667 0.5836759083523084
7.333333333333333 0.5215876697902523
7.5 0.4637408870981198
7.666666666666667 0.40993949309944205
7.833333333333333 0.36043088897787484
8.0 0.3152720522037519
8.166666666666666 0.27466271055027086
8.333333333333334 0.23860926346548716
8.5 0.20700807157428175
8.666666666666666 0.1797695462000453
8.833333333333334 0.15661723917578171
9.0 0.13727715896421525
9.166666666666666 0.12129547613265529
9.333333333333334 0.10841029541044978
9.5 0.09816224434576673
9.666666666666666 0.0901891561562552
9.833333333333334 0.08382614708063126
10.0 0.07859214700789306
10.166666666666666 0.07427723990879455
10.333333333333334 0.07042245178386822
10.5 0.06677335702637457
10.666666666666666 0.06315595956035772
10.833333333333334 0.05952321757932252
11.0 0.05577425567679697
11.166666666666666 0.051993105548155484
11.333333333333334 0.0480707883668929
11.5 0.04428142351790775
11.666666666666666 0.0404029209599726
11.833333333333334 0.03723317063072618
12.0 0.03408177837615703
12.166666666666666 0.03175412734389834
12.333333333333334 0.029476372750853866
12.5 0.028109512229460648
12.666666666666666 0.02681418438307037
12.833333333333334 0.026216055303982536
13.0 0.02566826094686868
13.166666666666666 0.025397656677123272
13.333333333333334 0.02514945069950217
13.5 0.025082619029743715
13.666666666666666 0.025019295675458998
13.833333333333334 0.024962866458826345
14.0 0.024915291469168373
14.166666666666666 0.02487429455491759
14.333333333333334 0.024841296660380315
14.5 0.02481305827294198
14.666666666666666 0.024788603864212454
14.666666666666666 0.024788603864212454
49.833333333333336 0.024788603864212454


==> plotData/EventTriggeringFinal_25.csv <==
0.0 3.577176028610248
0.16666666666666666 3.57725715608904
0.3333333333333333 3.577218668110554
0.5 3.5771916920060116
0.6666666666666666 3.577175022829832
0.8333333333333334 3.5771647427766284
1.0 3.5771583824345625
1.1666666666666667 3.576124618015362
1.3333333333333333 3.56675216151919
1.5 3.544656057261197
1.6666666666666667 3.507243976990756
1.8333333333333333 3.457013719169397
2.0 3.396434390440933
2.1666666666666665 3.328259088591239
2.3333333333333335 3.253135190082939
2.5 3.1721588640922374
2.6666666666666665 3.0860202625575104
2.8333333333333335 2.996577891828696
3.0 2.905175662109191
3.1666666666666665 2.8132772445589596
3.3333333333333335 2.722045637833245
3.5 2.632232793561464
3.6666666666666665 2.5447627853992
3.8333333333333335 2.4601066655263097
4.0 2.37903093542712
4.166666666666667 2.3012773163992146
4.333333333333333 2.227113681380701
4.5 2.15577491290277
4.666666666666667 2.087461378920482
4.833333333333333 2.021443603733621
5.0 1.9578666362409378
5.166666666666667 1.8963230662255486
5.333333333333333 1.8367365086472216
5.5 1.7784845906166185
5.666666666666667 1.7212413917571343
5.833333333333333 1.6644356347297562
6.0 1.6078255978359817
6.166666666666667 1.5511915779456267
6.333333333333333 1.494332455827997
6.5 1.4369292929927415
6.666666666666667 1.3786330762051968
6.833333333333333 1.3193458250002896
7.0 1.2592297418073328
7.166666666666667 1.1986643327547855
7.333333333333333 1.137940274417778
7.5 1.0773786085997563
7.666666666666667 1.0170878859837713
7.833333333333333 0.9573552200212896
8.0 0.8983258635524213
8.166666666666666 0.8402572874536439
8.333333333333334 0.7833148219871872
8.5 0.7275843201094333
8.666666666666666 0.6730985894327979
8.833333333333334 0.6200220101563213
9.0 0.5686018498820573
9.166666666666666 0.519101589707047
9.333333333333334 0.4716616944842299
9.5 0.4264746897630099
9.666666666666666 0.38359097294478234
9.833333333333334 0.3431846751363569
10.0 0.3054074142870493
10.166666666666666 0.2705078299693485
10.333333333333334 0.23859107453712794
10.5 0.20962033235099556
10.666666666666666 0.18358956427826476
10.833333333333334 0.16045570712920915
11.0 0.1401580942257905
11.166666666666666 0.12258852184921598
11.333333333333334 0.1075744864670909
11.5 0.09492368893453168
11.666666666666666 0.08451761519109562
11.833333333333334 0.07591809658883916
12.0 0.06887527437420982
12.166666666666666 0.06313963345184855
12.333333333333334 0.05839977382780423
12.5 0.05435023587342171
12.666666666666666 0.050732835108878056
12.833333333333334 0.047495765888066054
13.0 0.0444544458410998
13.166666666666666 0.041680859654773326
13.333333333333334 0.03894005331176237
13.5 0.03665715682155583
13.666666666666666 0.03443195660252764
13.833333333333334 0.03278834975451287
14.0 0.031118768929975577
14.166666666666666 0.029900176801944234
14.333333333333334 0.02867205829174188
14.5 0.027847697900905497
14.666666666666666 0.02702115614240695
14.833333333333334 0.02653641112964684
15.0 0.026055932258817107
15.166666666666666 0.02579136520317311
15.333333333333334 0.02552388062851452
15.333333333333334 0.02552388062851452
49.833333333333336 0.02552388062851452


==> plotData/EventTriggeringFinal_30.csv <==
0.0 3.62611688066779
0.16666666666666666 3.626051507830433
0.3333333333333333 3.62608139435993
0.5 3.62610353979501
0.6666666666666666 3.626117749850155
0.8333333333333334 3.6261267224191056
1.0 3.626132355902909
1.1666666666666667 3.625279502910987
1.3333333333333333 3.6175516662900047
1.5 3.5994616811480107
1.6666666666666667 3.5688964898671327
1.8333333333333333 3.527867163692103
2.0 3.4782600347221826
2.1666666666666665 3.422147493647671
2.3333333333333335 3.359664924009192
2.5 3.291934320167238
2.6666666666666665 3.21932554236898
2.8333333333333335 3.1435662075178805
3.0 3.06540600836331
3.1666666666666665 2.986266307305462
3.3333333333333335 2.9068180176735683
3.5 2.828040746092854
3.6666666666666665 2.750666382671142
3.8333333333333335 2.6752364134443556
4.0 2.602390085897042
4.166666666666667 2.5321464021494777
4.333333333333333 2.4649665907176006
4.5 2.4005376605468496
4.666666666666667 2.3391726692297308
4.833333333333333 2.2805676859586277
5.0 2.2248332906672452
5.166666666666667 2.1715432588313126
5.333333333333333 2.12053792691945
5.5 2.0712759516291066
5.666666666666667 2.023542723480019
5.833333333333333 1.9770967498357865
6.0 1.9318830178526225
6.166666666666667 1.887670731394194
6.333333333333333 1.844340804697704
6.5 1.8016840341911915
6.666666666666667 1.759614469180884
6.833333333333333 1.718096897447985
7.0 1.677039003730083
7.166666666666667 1.6364245524608438
7.333333333333333 1.5960136983269506
7.5 1.5555551384735748
7.666666666666667 1.5149440953990918
7.833333333333333 1.474217210805756
8.0 1.4334115930998572
8.166666666666666 1.3924228406765216
8.333333333333334 1.3511620310155674
8.5 1.3093521067480758
8.666666666666666 1.2669681652100453
8.833333333333334 1.2239032398903886
9.0 1.1802973707844107
9.166666666666666 1.1361469143581138
9.333333333333334 1.0916622976865806
9.5 1.046869276084606
9.666666666666666 1.0018990986123766
9.833333333333334 0.9567435821419582
10.0 0.9115327432376161
10.166666666666666 0.8662936143732884
10.333333333333334 0.8211917395304451
10.5 0.7763289302617288
10.666666666666666 0.7320245553834285
10.833333333333334 0.6883430564831334
11.0 0.6454010785207958
11.166666666666666 0.6030647518658032
11.333333333333334 0.561448645472331
11.5 0.5206846039662318
11.666666666666666 0.4811054068798018
11.833333333333334 0.4428213740528994
12.0 0.4060270292374992
12.166666666666666 0.37080576844339785
12.333333333333334 0.33726411431055864
12.5 0.3055907327210881
12.666666666666666 0.2759074996765352
12.833333333333334 0.24823510667419532
13.0 0.22269984615195634
13.166666666666666 0.19932090924744278
13.333333333333334 0.17793778064191595
13.5 0.15849270256574555
13.666666666666666 0.14086110755989664
13.833333333333334 0.1249494104312591
14.0 0.11075141779813907
14.166666666666666 0.09825054616896893
14.333333333333334 0.08728589341479395
14.5 0.07778305314921921
14.666666666666666 0.06951227957258689
14.833333333333334 0.06243806633555198
15.0 0.05636151682220704
15.166666666666666 0.051233128373049074
15.333333333333334 0.04679593533759218
15.5 0.04295629277114184
15.666666666666666 0.03954996787597271
15.833333333333334 0.036714402895825976
16.0 0.034172985653691416
16.166666666666668 0.03213227602649389
16.333333333333332 0.030252359844992544
16.5 0.028831431080164407
16.666666666666668 0.02749907137177263
16.833333333333332 0.026642300332159485
17.0 0.025883576925886595
17.166666666666668 0.025405919337628386
17.333333333333332 0.024972047014633424
17.5 0.02464561823641993
17.666666666666668 0.024316951221881888
17.833333333333332 0.0241541725399572
18.0 0.023992317650803268
18.166666666666668 0.023912770897086336
18.333333333333332 0.02384242738521877
18.5 0.023779385106790344
18.666666666666668 0.02370894634784889
18.833333333333332 0.023637697408135584
19.0 0.02357366532654258
19.166666666666668 0.023514451334470412
19.333333333333332 0.023455089565008837
19.5 0.023426857579568177
19.666666666666668 0.023399927679241317
19.666666666666668 0.023399927679241317
49.833333333333336 0.023399927679241317


==> plotData/EventTriggeringFinal_35.csv <==
0.0 3.619461549358801
0.16666666666666666 3.6195857524751545
0.3333333333333333 3.6195271724540787
0.5 3.619485748682537
0.6666666666666666 3.6194599916465804
0.8333333333333334 3.619444043281142
1.0 3.61943415088971
1.1666666666666667 3.618692941623045
1.3333333333333333 3.612137430162994
1.5 3.5969789400599153
1.6666666666666667 3.571429952578814
1.8333333333333333 3.537159143498395
2.0 3.4955913039722644
2.1666666666666665 3.448504105373065
2.3333333333333335 3.3959178620192807
2.5 3.338673024964026
2.6666666666666665 3.276939671892315
2.8333333333333335 3.2122283530297806
3.0 3.145164394991691
3.1666666666666665 3.077146598504781
3.3333333333333335 3.0086668588116683
3.5 2.94079042469795
3.6666666666666665 2.8738727819758925
3.8333333333333335 2.808510863909965
4.0 2.7451555382543993
4.166666666666667 2.683965233568768
4.333333333333333 2.6252827409607336
4.5 2.569000567485912
4.666666666666667 2.5153719184517893
4.833333333333333 2.464208794702711
5.0 2.415703778716142
5.166666666666667 2.3693760407608475
5.333333333333333 2.3251324749671367
5.5 2.2826876650792176
5.666666666666667 2.2420510526567945
5.833333333333333 2.2030415059240185
6.0 2.1654524736945135
6.166666666666667 2.1289878976907426
6.333333333333333 2.093356532049095
6.5 2.058260195612919
6.666666666666667 2.0235563145695483
6.833333333333333 1.9892527846922317
7.0 1.9554257416042669
7.166666666666667 1.9221501942054953
7.333333333333333 1.8894781932209794
7.5 1.8573695718690755
7.666666666666667 1.8257509474250277
7.833333333333333 1.7945325774536312
8.0 1.7636605882325955
8.166666666666666 1.7329453637663852
8.333333333333334 1.7023480235928699
8.5 1.6717946771126715
8.666666666666666 1.6412035845147384
8.833333333333334 1.6104251371340141
9.0 1.5794938409630315
9.166666666666666 1.5483160087743553
9.333333333333334 1.5170293161817994
9.5 1.4855796057291926
9.666666666666666 1.4540128249763065
9.833333333333334 1.422240413123232
10.0 1.3903104106059112
10.166666666666666 1.3582017817948056
10.333333333333334 1.3259071582309028
10.5 1.293070143704429
10.666666666666666 1.259643796809594
10.833333333333334 1.2254280640986066
11.0 1.1906898424702572
11.166666666666666 1.1554221758983423
11.333333333333334 1.119746912855103
11.5 1.0835508034286052
11.666666666666666 1.047044283385393
11.833333333333334 1.010297506189689
12.0 0.9735288937404333
12.166666666666666 0.9366787115722413
12.333333333333334 0.8998212478593692
12.5 0.8628220792243901
12.666666666666666 0.8259168589849059
12.833333333333334 0.7890843527288728
13.0 0.7525037995672165
13.166666666666666 0.7162194304028957
13.333333333333334 0.6803485783735722
13.5 0.6448162164044569
13.666666666666666 0.6098243901564792
13.833333333333334 0.5753787862025017
14.0 0.5415296967977111
14.166666666666666 0.5082649565475886
14.333333333333334 0.4757377394478994
14.5 0.4440463016493624
14.666666666666666 0.4134382682966642
14.833333333333334 0.38387884237085695
15.0 0.35539064110060503
15.166666666666666 0.3279779084238422
15.333333333333334 0.30178324640486076
15.5 0.27685603992239494
15.666666666666666 0.25333817155083443
15.833333333333334 0.23125801648588537
16.0 0.21062084617180754
16.166666666666668 0.1913089427891627
16.333333333333332 0.17338673081175285
16.5 0.15691413582544897
16.666666666666668 0.14186633192269593
16.833333333333332 0.12808364231592737
17.0 0.11556545134985319
17.166666666666668 0.1042573666662566
17.333333333333332 0.09403375362130367
17.5 0.08484929181819831
17.666666666666668 0.07661794174138202
17.833333333333332 0.06933931907470973
18.0 0.06282674316203667
18.166666666666668 0.05709012418742379
18.333333333333332 0.05199666370259656
18.5 0.04763920624171855
18.666666666666668 0.04377467673723935
18.833333333333332 0.04047727618257323
19.0 0.03755960038297425
19.166666666666668 0.03514261309516829
19.333333333333332 0.03294073522969219
19.5 0.03121219203162571
19.666666666666668 0.029679752961818136
19.833333333333332 0.028324161373539894
20.0 0.027106171473286193
20.166666666666668 0.026119128794760298
20.333333333333332 0.02520553115773236
20.5 0.02442145525072448
20.666666666666668 0.023692120281412755
20.833333333333332 0.023051705710630376
21.0 0.022458763286472738
21.166666666666668 0.021964741166049136
21.333333333333332 0.021508565847196955
21.5 0.02114681279749027
21.666666666666668 0.020804222595065352
21.833333333333332 0.020557188215659657
22.0 0.020344361528220417
22.166666666666668 0.020164463796490607
22.333333333333332 0.02001116132160847
22.5 0.019923776391889334
22.666666666666668 0.01984270085871535
22.833333333333332 0.01977804802813403
23.0 0.019733276228366695
23.166666666666668 0.01972461460248239
23.333333333333332 0.019710094779499476
23.5 0.01969837479077317
23.666666666666668 0.019690696781369133
23.833333333333332 0.01969131796544249
24.0 0.01969185217089631
24.166666666666668 0.01969296679392386
24.333333333333332 0.01968994307472235
24.333333333333332 0.01968994307472235
49.833333333333336 0.01968994307472235


==> plotData/EventTriggeringFinal_40.csv <==
0.0 3.6580118240875854
0.16666666666666666 3.658012560965343
0.3333333333333333 3.6580116015354864
0.5 3.6580115772380863
0.6666666666666666 3.6580118467204414
0.8333333333333334 3.658012126026675
1.0 3.6580123432471163
1.1666666666666667 3.65736733274383
1.3333333333333333 3.651625917223357
1.5 3.638379503370546
1.6666666666666667 3.6160208062296526
1.8333333333333333 3.5860391722137255
2.0 3.5496583175645444
2.1666666666666665 3.5084337624715225
2.3333333333333335 3.4624042216685083
2.5 3.412515189695866
2.6666666666666665 3.3590023949638317
2.8333333333333335 3.3032804910453892
3.0 3.2457865611373253
3.1666666666666665 3.1876637768875895
3.3333333333333335 3.129088701547762
3.5 3.070966500149959
3.6666666666666665 3.013464451500482
3.8333333333333335 2.9571876956416716
4.0 2.902344662352977
4.166666666666667 2.8492082972942967
4.333333333333333 2.7979232218859935
4.5 2.748546577598052
4.666666666666667 2.701150958333481
4.833333333333333 2.655574082708405
5.0 2.6118633123369563
5.166666666666667 2.56987393063079
5.333333333333333 2.5295828232507884
5.5 2.4908095218639232
5.666666666666667 2.4534896620054294
5.833333333333333 2.4173766125884484
6.0 2.3824488724136597
6.166666666666667 2.348566201497123
6.333333333333333 2.3156641518768466
6.5 2.2836613757917066
6.666666666666667 2.2524564405492016
6.833333333333333 2.2220793460240174
7.0 2.1924673751025114
7.166666666666667 2.1636278892180187
7.333333333333333 2.1355539157322116
7.5 2.1081408461326787
7.666666666666667 2.0813698011493242
7.833333333333333 2.055191690310464
8.0 2.029644906737607
8.166666666666666 2.0046381667788506
8.333333333333334 1.980163904360929
8.5 1.95615149612028
8.666666666666666 1.9326188236397897
8.833333333333334 1.9093911711473919
9.0 1.886442924433164
9.166666666666666 1.8635699070113325
9.333333333333334 1.84087402854134
9.5 1.81826713728607
9.666666666666666 1.7958429375180094
9.833333333333334 1.77351721228228
10.0 1.7514005972568114
10.166666666666666 1.7293437899897621
10.333333333333334 1.7074428211970971
10.5 1.6855496879685765
10.666666666666666 1.6637046769739543
10.833333333333334 1.6417221918817895
11.0 1.619573021791631
11.166666666666666 1.597050038823675
11.333333333333334 1.574166985745363
11.5 1.550806513480597
11.666666666666666 1.5270587760586913
11.833333333333334 1.502847424054083
12.0 1.47832044511509
12.166666666666666 1.4534119513412165
12.333333333333334 1.4283270453602528
12.5 1.4030194569388919
12.666666666666666 1.3775059504083271
12.833333333333334 1.3516288416923312
13.0 1.325536010695953
13.166666666666666 1.2990800799236955
13.333333333333334 1.2724211674056638
13.5 1.2453770021518535
13.666666666666666 1.2180700186901643
13.833333333333334 1.1904032646952103
14.0 1.162674091723706
14.166666666666666 1.1348321119250664
14.333333333333334 1.1069381624007715
14.5 1.07867288171426
14.666666666666666 1.0501009255145686
14.833333333333334 1.0210925707027123
15.0 0.9918510630671905
15.166666666666666 0.962319334401334
15.333333333333334 0.9326577930707378
15.5 0.902687395576901
15.666666666666666 0.8725379960461492
15.833333333333334 0.8421039681961567
16.0 0.8116326196584356
16.166666666666668 0.781065408006962
16.333333333333332 0.750479363031198
16.5 0.7197877890115767
16.666666666666668 0.689167324770049
16.833333333333332 0.6586063324213632
17.0 0.6282881641352451
17.166666666666668 0.5981685853594887
17.333333333333332 0.5683767152703392
17.5 0.5389159107685643
17.666666666666668 0.5099750015015077
17.833333333333332 0.48149636220172903
18.0 0.45362882458475123
18.166666666666668 0.4263987749515071
18.333333333333332 0.3999527545016242
18.5 0.37414917520341645
18.666666666666668 0.3491554580216421
18.833333333333332 0.3250628743983317
19.0 0.3019813022574164
19.166666666666668 0.279910790593219
19.333333333333332 0.2588979745850076
19.5 0.23896258797590586
19.666666666666668 0.22018782188078537
19.833333333333332 0.20252034074996625
20.0 0.18602228172005555
20.166666666666668 0.1705954603924799
20.333333333333332 0.15620954111205118
20.5 0.14280012082284355
20.666666666666668 0.13043983272836188
20.833333333333332 0.1191348367842199
21.0 0.10881891459687665
21.166666666666668 0.09943719158281707
21.333333333333332 0.09089194852476701
21.5 0.08314295597952708
21.666666666666668 0.07608552244971875
21.833333333333332 0.06972090263948919
22.0 0.06394330193837372
22.166666666666668 0.058846970367355395
22.333333333333332 0.054160310449837636
22.5 0.049916986762840586
22.666666666666668 0.0460271849902274
22.833333333333332 0.0425386086597652
23.0 0.03935680978294271
23.166666666666668 0.0366754097711928
23.333333333333332 0.03422320264315355
23.5 0.032051213139068634
23.666666666666668 0.030052244193191534
23.833333333333332 0.02840147500555741
24.0 0.026915609559025007
24.166666666666668 0.025637173465469145
24.333333333333332 0.02450101129587645
24.5 0.02354824799942333
24.666666666666668 0.022677182913484622
24.833333333333332 0.021907338317222694
25.0 0.02120104248657201
25.166666666666668 0.020589619108921604
25.333333333333332 0.02002908207415844
25.5 0.0195397299068424
25.666666666666668 0.01907703267712762
25.833333333333332 0.018672536487803888
26.0 0.018295884477479672
26.166666666666668 0.01799939749019958
26.333333333333332 0.01774432812699391
26.5 0.017520889069142207
26.666666666666668 0.017326493744406066
26.833333333333332 0.017177719394510276
27.0 0.017047744231316962
27.166666666666668 0.016945376525054477
27.333333333333332 0.016860207344045055
27.5 0.016790689384001665
27.666666666666668 0.0167365665569002
27.833333333333332 0.016694834542195666
28.0 0.016663179726450664
28.166666666666668 0.016635829088416088
28.333333333333332 0.016612931516672147
28.5 0.01659522516109183
28.666666666666668 0.016579450127328265
28.833333333333332 0.016578161903392556
29.0 0.016573512112661393
29.166666666666668 0.016570223505597625
29.333333333333332 0.016562611735966407
29.5 0.016565570035515252
29.666666666666668 0.016566528322479245
29.833333333333332 0.016566483519075
30.0 0.016563869257488997
30.166666666666668 0.016560102353364473
30.333333333333332 0.01656089037104306
30.5 0.01656064034238801
30.666666666666668 0.01656309745975903
30.833333333333332 0.016566790821949853
31.0 0.016563296062673098
31.166666666666668 0.01656469650908074
31.333333333333332 0.01655985580017206
31.5 0.016550728214387328
31.666666666666668 0.016528002132750012
31.833333333333332 0.016504035828114334
32.0 0.016474567120843473
32.166666666666664 0.016440744547565066
32.333333333333336 0.016410365996251435
32.5 0.016376523072778065
32.666666666666664 0.01633938042134785
32.833333333333336 0.0163089171706633
33.0 0.016274716772444818
33.166666666666664 0.01624017465355721
33.333333333333336 0.01621039178101947
33.5 0.01618149830166724
33.666666666666664 0.016160706647173805
33.833333333333336 0.016139263850363357
34.0 0.016115262976742997
34.166666666666664 0.01609550419236448
34.333333333333336 0.016077617990141065
34.5 0.016061352326653414
34.666666666666664 0.016049510636317266
34.833333333333336 0.016043591890977524
35.0 0.01604817525454827
35.166666666666664 0.016049510970341345
35.333333333333336 0.01605109120789006
35.5 0.016051257888820728
35.666666666666664 0.01604872658286294
35.833333333333336 0.016050803573935308
36.0 0.016049418304707137
36.166666666666664 0.016049673200390135
36.333333333333336 0.016048250720518794
36.5 0.01604839092348643
36.666666666666664 0.016044791644388882
36.833333333333336 0.016044445515536857
37.0 0.016048368623580316
37.166666666666664 0.0160528533537733
37.333333333333336 0.01604791176982256
37.5 0.016043613721642785
37.666666666666664 0.016044205709861956
37.833333333333336 0.016045782442346564
38.0 0.016047144085718598
38.166666666666664 0.016045401730031245
38.333333333333336 0.01604466193222678
38.5 0.01604702315835177
38.666666666666664 0.016051157699561898
38.833333333333336 0.016052384858593078
39.0 0.016049356727758594
39.166666666666664 0.01604782040148443
39.333333333333336 0.01604914562177221
39.5 0.016047433747183575
39.666666666666664 0.016044893661127105
39.833333333333336 0.016047985968458526
40.0 0.016051887865927646
40.166666666666664 0.016048774535829174
40.333333333333336 0.016045773207827647
40.5 0.016043621527139933
40.666666666666664 0.016045916607212683
40.833333333333336 0.01604536511949314
41.0 0.016045612646007797
41.166666666666664 0.016047982946930942
41.333333333333336 0.016050205407849766
41.5 0.016051788248185653
41.666666666666664 0.016046437195995352
41.833333333333336 0.01604345356489375
42.0 0.016043359874847625
42.166666666666664 0.016047816444413228
42.333333333333336 0.01604910331160588
42.5 0.016049699651553128
42.666666666666664 0.016048371226957202
42.833333333333336 0.016047261602178602
43.0 0.016048238208677727
43.166666666666664 0.01604880584314138
43.333333333333336 0.01604472363953655
43.5 0.0160418791745135
43.666666666666664 0.016043636784642226
43.833333333333336 0.016041904029653102
44.0 0.01604202763447585
44.166666666666664 0.01604466703243759
44.333333333333336 0.016047217522287348
44.5 0.016043613458609045
44.666666666666664 0.01604035926697886
44.833333333333336 0.01604127586847055
45.0 0.016046118052587394
45.166666666666664 0.016045231217891198
45.333333333333336 0.016044965443556714
45.5 0.01604479628048397
45.666666666666664 0.016044889702733725
45.833333333333336 0.016047265508327847
46.0 0.016049876102891165
46.166666666666664 0.016050262707010148
46.333333333333336 0.016047621727477732
46.5 0.016043515953942097
46.666666666666664 0.016045118115910938
46.833333333333336 0.01604681424178382
47.0 0.016043636675376165
47.166666666666664 0.016043559688869544
47.333333333333336 0.01604363655075118
47.5 0.016042584630747897
47.666666666666664 0.016042712975392996
47.833333333333336 0.016042634677498405
48.0 0.016041949296518036
48.166666666666664 0.016045401759011525
48.333333333333336 0.016044568557082958
48.5 0.016048029118873063
48.666666666666664 0.016050859668891186
48.833333333333336 0.016046402047281354
49.0 0.016044263039932782
49.166666666666664 0.016043609329538255
49.333333333333336 0.016044740509712947
49.5 0.01604608880840578
49.666666666666664 0.016045643162008957
49.833333333333336 0.01604848541793184
49.833333333333336 0.01604848541793184
49.833333333333336 0.01604848541793184


==> plotData/EventTriggeringFinal_45.csv <==
0.0 3.689876241536351
0.16666666666666666 3.6898634918208844
0.3333333333333333 3.6898688319415345
0.5 3.689873327851803
0.6666666666666666 3.6898764365098
0.8333333333333334 3.689878485067112
1.0 3.689879804121767
1.1666666666666667 3.689314761266263
1.3333333333333333 3.6842639354990188
1.5 3.672588369931337
1.6666666666666667 3.6528613183882035
1.8333333333333333 3.6263303274619205
2.0 3.594005354484748
2.1666666666666665 3.557410712224642
2.3333333333333335 3.5165030292403667
2.5 3.4720237556656324
2.6666666666666665 3.423893573218578
2.8333333333333335 3.373496893276067
3.0 3.321246228671142
3.1666666666666665 3.26842838928701
3.3333333333333335 3.2150856845557176
3.5 3.1621753138364186
3.6666666666666665 3.1097667643979023
3.8333333333333335 3.058506623027729
4.0 3.0086250256088687
4.166666666666667 2.9604003706752935
4.333333333333333 2.9139460033238027
4.5 2.8693551004921516
4.666666666666667 2.8268405023344836
4.833333333333333 2.786238868559656
5.0 2.7474172588673116
5.166666666666667 2.7100070322567835
5.333333333333333 2.673811828711142
5.5 2.6387355281414946
5.666666666666667 2.6046964324955875
5.833333333333333 2.5715744774465725
6.0 2.5392436352486323
6.166666666666667 2.507655866496276
6.333333333333333 2.4767530151802455
6.5 2.4466315561794114
6.666666666666667 2.4173071079485484
6.833333333333333 2.3887310709897553
7.0 2.360926803181371
7.166666666666667 2.333932436991609
7.333333333333333 2.3078051036892493
7.5 2.2824903060687145
7.666666666666667 2.25793680475405
7.833333333333333 2.234048048979831
8.0 2.2107104504487554
8.166666666666666 2.187977760237366
8.333333333333334 2.165878660646369
8.5 2.1443548907062127
8.666666666666666 2.1233948426384184
8.833333333333334 2.1029450506060594
9.0 2.083023807051783
9.166666666666666 2.0634592616739043
9.333333333333334 2.0443085137356602
9.5 2.025500969060654
9.666666666666666 2.007157820115543
9.833333333333334 1.9891060576373878
10.0 1.9713561651446454
10.166666666666666 1.9537849333085733
10.333333333333334 1.9364240154183774
10.5 1.919146346625036
10.666666666666666 1.9020191365423986
10.833333333333334 1.8849873292507566
11.0 1.8681280216242986
11.166666666666666 1.8513655699968463
11.333333333333334 1.834826417291602
11.5 1.8184675468196014
11.666666666666666 1.8022635809454874
11.833333333333334 1.7859732107444162
12.0 1.7695784135014259
12.166666666666666 1.7529933218206677
12.333333333333334 1.736332707394014
12.5 1.719583206749463
12.666666666666666 1.702864753618346
12.833333333333334 1.6859374938843292
13.0 1.6687998195148528
13.166666666666666 1.6513476171154455
13.333333333333334 1.633782172603408
13.5 1.6160731907808275
13.666666666666666 1.5982609748297723
13.833333333333334 1.5802196964476414
14.0 1.5621037667288895
14.166666666666666 1.5438579116016848
14.333333333333334 1.5256419846814573
14.5 1.507375513496395
14.666666666666666 1.4891688068075932
14.833333333333334 1.4708625030954479
15.0 1.4524318370244278
15.166666666666666 1.4336443310832312
15.333333333333334 1.4145791706167297
15.5 1.3952317180712965
15.666666666666666 1.3757478978444029
15.833333333333334 1.3560299261533777
16.0 1.336084093978648
16.166666666666668 1.3157892685406167
16.333333333333332 1.2952591538541283
16.5 1.2744681901294757
16.666666666666668 1.2536248138569475
16.833333333333332 1.2326054074735247
17.0 1.2114148839567078
17.166666666666668 1.1899039340858175
17.333333333333332 1.1682251384201845
17.5 1.1463870571796542
17.666666666666668 1.124441248860037
17.833333333333332 1.1022546417005028
18.0 1.0800119474467804
18.166666666666668 1.0577014056273786
18.333333333333332 1.035453666753869
18.5 1.0131600791816477
18.666666666666668 0.9908470389052025
18.833333333333332 0.9684060219654114
19.0 0.9459290869477122
19.166666666666668 0.9233545645385438
19.333333333333332 0.9007766909394145
19.5 0.8781517459723664
19.666666666666668 0.8556089301858723
19.833333333333332 0.8330308339136354
20.0 0.8104377128975233
20.166666666666668 0.7876589366760749
20.333333333333332 0.7647463502581779
20.5 0.7416310369934305
20.666666666666668 0.7184322140255053
20.833333333333332 0.6950591784297332
21.0 0.6716113144652388
21.166666666666668 0.6480667024184925
21.333333333333332 0.6245988866237967
21.5 0.6011772112373257
21.666666666666668 0.5778356714490566
21.833333333333332 0.554512224667233
22.0 0.5313684211496671
22.166666666666668 0.5083705423321878
22.333333333333332 0.48559611810112113
22.5 0.4629960159120545
22.666666666666668 0.4407356049051639
22.833333333333332 0.41876165673782717
23.0 0.39715380540590295
23.166666666666668 0.3759079560963368
23.333333333333332 0.35510900123126965
23.5 0.3347294151054193
23.666666666666668 0.3148589362691242
23.833333333333332 0.29548371030310155
24.0 0.27671884517993706
24.166666666666668 0.25857709223136055
24.333333333333332 0.24109552600653245
24.5 0.22429877455961456
24.666666666666668 0.2082231148453287
24.833333333333332 0.19283038337360367
25.0 0.17820982884176814
25.166666666666668 0.1643707560929926
25.333333333333332 0.15134718666884564
25.5 0.139060593741489
25.666666666666668 0.12760027308150865
25.833333333333332 0.11695182307419724
26.0 0.10707171374165965
26.166666666666668 0.09797308826332299
26.333333333333332 0.08962450399776728
26.5 0.08205165532173826
26.666666666666668 0.07516356637833198
26.833333333333332 0.0689784504942242
27.0 0.0633467860274599
27.166666666666668 0.05824369695968744
27.333333333333332 0.053570111656809055
27.5 0.04937700571866604
27.666666666666668 0.04555876743246636
27.833333333333332 0.042205016754072566
28.0 0.039119215911279495
28.166666666666668 0.03634142356660389
28.333333333333332 0.03383365069116222
28.5 0.03164530000635866
28.666666666666668 0.02964852965255393
28.833333333333332 0.02790353619867448
29.0 0.026309741707020124
29.166666666666668 0.02488162970385214
29.333333333333332 0.023579712325318494
29.5 0.022431183186064862
29.666666666666668 0.02138366677584747
29.833333333333332 0.020549523617351698
30.0 0.01977710627021732
30.166666666666668 0.01909252459025709
30.333333333333332 0.018465291796782825
30.5 0.017912678784520002
30.666666666666668 0.017399177644424755
30.833333333333332 0.016929103757283206
31.0 0.016514473101814118
31.166666666666668 0.016197218668092893
31.333333333333332 0.01592197198880018
31.5 0.015692422211722828
31.666666666666668 0.015477662742738481
31.833333333333332 0.01529264532197379
32.0 0.015119111180590023
32.166666666666664 0.014958983143246075
32.333333333333336 0.014818835232806795
32.5 0.014698110026533559
32.666666666666664 0.014588694504932428
32.833333333333336 0.014494695079851495
33.0 0.014426380960376422
33.166666666666664 0.014368516285031115
33.333333333333336 0.01431195827117463
33.5 0.014311814754211592
33.666666666666664 0.014318150050390705
33.833333333333336 0.014315994151106117
34.0 0.014309712026000546
34.166666666666664 0.0143102081743571
34.333333333333336 0.014313951854312322
34.5 0.01430843455975932
34.666666666666664 0.014298445498362358
34.833333333333336 0.014296381279458044
35.0 0.014296850146350418
35.166666666666664 0.014300242451149478
35.333333333333336 0.014301045799805283
35.5 0.014297632760956
35.666666666666664 0.014299173604571547
35.833333333333336 0.014299595804649377
36.0 0.014293740509936691
36.166666666666664 0.014292594354904374
36.333333333333336 0.014294918883603376
36.5 0.014298225366405183
36.666666666666664 0.014298259765683646
36.833333333333336 0.014297079089937773
37.0 0.014297098825912681
37.166666666666664 0.014294896622050215
37.333333333333336 0.014293979168896034
37.5 0.014297784150838627
37.666666666666664 0.014300334286109748
37.833333333333336 0.014298913417992882
38.0 0.014296427909714488
38.166666666666664 0.014295535250591683
38.333333333333336 0.01429659814791054
38.5 0.014295360357263708
38.666666666666664 0.014292914745393069
38.833333333333336 0.014293269883713065
39.0 0.014295471240013319
39.166666666666664 0.01429634205421287
39.333333333333336 0.014294416039430723
39.5 0.014292743104825163
39.666666666666664 0.014292553017960754
39.833333333333336 0.014295169278357722
40.0 0.01429608033961768
40.166666666666664 0.014294431657398635
40.333333333333336 0.01429633081053562
40.5 0.014298522603651666
40.666666666666664 0.014300537623797373
40.833333333333336 0.01430280426035186
41.0 0.014301258848088546
41.166666666666664 0.014296057526863984
41.333333333333336 0.014294787588351435
41.5 0.01429570105522574
41.666666666666664 0.014295346122142746
41.833333333333336 0.01429395560963303
42.0 0.014292702731953206
42.166666666666664 0.014294026848113914
42.333333333333336 0.014294609267286183
42.5 0.014294626051961143
42.666666666666664 0.014293845734463686
42.833333333333336 0.014292231971378662
43.0 0.014292637575277474
43.166666666666664 0.014291727939805687
43.333333333333336 0.014289373870935549
43.5 0.014291129267942697
43.666666666666664 0.01429677644956705
43.833333333333336 0.014299179810036328
44.0 0.014297419128649956
44.166666666666664 0.014292609647076085
44.333333333333336 0.014290967643496275
44.5 0.014292729446475378
44.666666666666664 0.014295537725444347
44.833333333333336 0.014293659444458831
45.0 0.014294506616605415
45.166666666666664 0.014293251457921015
45.333333333333336 0.01429439492527721
45.5 0.014294138885562089
45.666666666666664 0.014294176777524658
45.833333333333336 0.014293289327681893
46.0 0.014294734315415876
46.166666666666664 0.014295518217728155
46.333333333333336 0.014295656386916416
46.5 0.01429634263895477
46.666666666666664 0.014295406114149705
46.833333333333336 0.014292356266049628
47.0 0.014291579667178906
47.166666666666664 0.01429340770736707
47.333333333333336 0.01429520568739243
47.5 0.014295851002599563
47.666666666666664 0.014294643563610454
47.833333333333336 0.01429638010209469
48.0 0.014297298633670926
48.166666666666664 0.014294662317617774
48.333333333333336 0.014293762327569778
48.5 0.014295080649316708
48.666666666666664 0.014296402615407652
48.833333333333336 0.014293408685712949
49.0 0.014290844363196012
49.166666666666664 0.014291670672915065
49.333333333333336 0.014295555230486371
49.5 0.014296817462710604
49.666666666666664 0.01429651291656647
49.833333333333336 0.014296029777430294
49.833333333333336 0.014296029777430294
49.833333333333336 0.014296029777430294


==> plotData/EventTriggeringFinal_5.csv <==
0.0 3.2669871225346134
0.16666666666666666 3.2670564939249207
0.3333333333333333 3.267023395934234
0.5 3.267000396681323
0.6666666666666666 3.2669862722556107
0.8333333333333334 3.2669775963101566
1.0 3.2669722420785674
1.1666666666666667 3.2643822413530907
1.3333333333333333 3.2399437917909535
1.5 3.180435760179305
1.6666666666666667 3.0805821019236004
1.8333333333333333 2.946332526688758
2.0 2.7889543093219835
2.1666666666666665 2.615223341139542
2.3333333333333335 2.4304037182773652
2.5 2.235592482717421
2.6666666666666665 2.0352313440379786
2.8333333333333335 1.8326536270403433
3.0 1.633023661116462
3.1666666666666665 1.4389113198483456
3.3333333333333335 1.2530996751534853
3.5 1.0768711625746823
3.6666666666666665 0.9118984610452676
3.8333333333333335 0.7593215380285502
4.0 0.6200573553845875
4.166666666666667 0.49471181074042403
4.333333333333333 0.383209484033534
4.5 0.285723991488455
4.666666666666667 0.2022688046927816
4.833333333333333 0.13749259081367762
5.0 0.11107210904270294
5.166666666666667 0.11014199483521167
5.333333333333333 0.11903510816521137
5.5 0.13010308270693355
5.666666666666667 0.14030831007007324
5.833333333333333 0.14792206720588708
6.0 0.15262423893800628
6.166666666666667 0.15423451193981264
6.333333333333333 0.15318141907940008
6.5 0.14965277762695345
6.666666666666667 0.14402343815695234
6.833333333333333 0.1365718814546128
7.0 0.12780124188912703
7.166666666666667 0.11804422255302612
7.333333333333333 0.10762432248750109
7.5 0.09677657104019946
7.666666666666667 0.08585477884328048
7.833333333333333 0.07514344880364797
8.0 0.06490460951075488
8.166666666666666 0.055270744630294834
8.333333333333334 0.046266402816932055
8.5 0.03871656825628245
8.666666666666666 0.03179619323670421
8.833333333333334 0.028464442608123357
9.0 0.02553726596332058
9.166666666666666 0.024783855974074377
9.333333333333334 0.024158801237069406
9.5 0.024024334135514917
9.666666666666666 0.02395907364283909
9.666666666666666 0.02395907364283909
49.833333333333336 0.02395907364283909


==> plotData/EventTriggeringFinal_50.csv <==
0.0 3.6664384736582636
0.16666666666666666 3.6664786837110173
0.3333333333333333 3.6664593051460854
0.5 3.666446044138782
0.6666666666666666 3.666437990904041
0.8333333333333334 3.6664330804740697
1.0 3.6664300643759287
1.1666666666666667 3.6659364380426
1.3333333333333333 3.6615866425166503
1.5 3.6516469194881735
1.6666666666666667 3.634885879333371
1.8333333333333333 3.6123855362890858
2.0 3.5848096482363347
2.1666666666666665 3.55335135321867
2.3333333333333335 3.5178056152005093
2.5 3.4790485804604723
2.6666666666666665 3.4372092275808703
2.8333333333333335 3.3934214975818104
3.0 3.347879809906807
3.1666666666666665 3.301739900700352
3.3333333333333335 3.2551970115958504
3.5 3.2091140815398678
3.6666666666666665 3.163540928950315
3.8333333333333335 3.1190257495931544
4.0 3.0756630540206267
4.166666666666667 3.0336589830297935
4.333333333333333 2.993133745010847
4.5 2.954067536615448
4.666666666666667 2.9165289204842533
4.833333333333333 2.8804620419820712
5.0 2.8458515972041676
5.166666666666667 2.8125610825109093
5.333333333333333 2.780512159945187
5.5 2.749460128363403
5.666666666666667 2.7193249798804513
5.833333333333333 2.6899184102300677
6.0 2.6611420332669384
6.166666666666667 2.632916230509858
6.333333333333333 2.6051639573696592
6.5 2.5779107640779606
6.666666666666667 2.5511341463682293
6.833333333333333 2.5248682481014484
7.0 2.4990495110441637
7.166666666666667 2.473706006653746
7.333333333333333 2.44879642359725
7.5 2.424344693694154
7.666666666666667 2.400355262772216
7.833333333333333 2.376818163836465
8.0 2.353788527243198
8.166666666666666 2.3312800243464604
8.333333333333334 2.3093306511060945
8.5 2.2878883805541887
8.666666666666666 2.2669743034606125
8.833333333333334 2.246524744768408
9.0 2.226548962556274
9.166666666666666 2.207063704665671
9.333333333333334 2.1881454860171843
9.5 2.1697040490588444
9.666666666666666 2.1517077439115915
9.833333333333334 2.134075291205367
10.0 2.1168650004269045
10.166666666666666 2.10000086710112
10.333333333333334 2.0834386192478838
10.5 2.0670612660381757
10.666666666666666 2.050850700276287
10.833333333333334 2.034732627323624
11.0 2.0187470682101574
11.166666666666666 2.0028201624045474
11.333333333333334 1.9870608076513419
11.5 1.971410414403273
11.666666666666666 1.9560134995009129
11.833333333333334 1.9408359128503383
12.0 1.9258811044295763
12.166666666666666 1.9110078706179614
12.333333333333334 1.8962545276081124
12.5 1.8815760840748714
12.666666666666666 1.8670340865343962
12.833333333333334 1.8524530198899207
13.0 1.8378780890572253
13.166666666666666 1.8232804447158604
13.333333333333334 1.8087637258222133
13.5 1.7941977107515361
13.666666666666666 1.7795854404699523
13.833333333333334 1.7648188947704122
14.0 1.7499736009199929
14.166666666666666 1.7350168116666733
14.333333333333334 1.7200227016838165
14.5 1.7048778783532719
14.666666666666666 1.6896363835000794
14.833333333333334 1.6742474205639133
15.0 1.6588498323845597
15.166666666666666 1.6434271844026513
15.333333333333334 1.628014337712327
15.5 1.6124908777571991
15.666666666666666 1.5969187586022235
15.833333333333334 1.581254905373581
16.0 1.565596824210912
16.166666666666668 1.5498080952950672
16.333333333333332 1.5339610559457815
16.5 1.5179904962832442
16.666666666666668 1.5019572412037305
16.833333333333332 1.4857494341145407
17.0 1.4694620034013886
17.166666666666668 1.4530532470311228
17.333333333333332 1.436618849240902
17.5 1.4200831148942508
17.666666666666668 1.4035108304947985
17.833333333333332 1.3867092459768002
18.0 1.3697635490623765
18.166666666666668 1.3526604578123247
18.333333333333332 1.3355574409237314
18.5 1.3183321185650705
18.666666666666668 1.300989150551695
18.833333333333332 1.283468513429063
19.0 1.2659210381579606
19.166666666666668 1.2483855990194075
19.333333333333332 1.2309650519197832
19.5 1.2134901305323411
19.666666666666668 1.195890774247807
19.833333333333332 1.1779927105701626
20.0 1.1598703777283597
20.166666666666668 1.1414751592585428
20.333333333333332 1.1229183009141315
20.5 1.104163664418284
20.666666666666668 1.0853342775375776
20.833333333333332 1.0663298434948918
21.0 1.0471940579109937
21.166666666666668 1.0279243495133255
21.333333333333332 1.0087138427834863
21.5 0.9894686429664038
21.666666666666668 0.9701936874080548
21.833333333333332 0.9508120419383514
22.0 0.9314021266801061
22.166666666666668 0.9118846723183078
22.333333333333332 0.8923416791996965
22.5 0.8727078868810558
22.666666666666668 0.8531156544705822
22.833333333333332 0.8335247181157273
23.0 0.8140082835141738
23.166666666666668 0.794435762649109
23.333333333333332 0.7748964426497625
23.5 0.7553529350159639
23.666666666666668 0.735836339008003
23.833333333333332 0.7162036881020055
24.0 0.696543225208315
24.166666666666668 0.6767677248734615
24.333333333333332 0.6570539371834851
24.5 0.6373424971948592
24.666666666666668 0.6176990303845123
24.833333333333332 0.5980279866296593
25.0 0.5783490593297601
25.166666666666668 0.5586440915397441
25.333333333333332 0.5390293294756672
25.5 0.5194701507653435
25.666666666666668 0.5001154286400062
25.833333333333332 0.48090312925873097
26.0 0.4619532166257733
26.166666666666668 0.4432084896348855
26.333333333333332 0.42474859003371856
26.5 0.40658657411763244
26.666666666666668 0.3889274492802863
26.833333333333332 0.3716664389867716
27.0 0.3548655775551333
27.166666666666668 0.3385269974439979
27.333333333333332 0.32271918412112544
27.5 0.3073924693351402
27.666666666666668 0.29256917182428377
27.833333333333332 0.2781705443013016
28.0 0.26428160689115476
28.166666666666668 0.250842785794257
28.333333333333332 0.23790393846938718
28.5 0.2254344392478497
28.666666666666668 0.21349782289853592
28.833333333333332 0.20200503119517635
29.0 0.19094541978104707
29.166666666666668 0.1803641589792634
29.333333333333332 0.17022929016729013
29.5 0.16055017501279006
29.666666666666668 0.15133081719147987
29.833333333333332 0.14258579356968412
30.0 0.13431551205906267
30.166666666666668 0.12656403862238125
30.333333333333332 0.11925637316005541
30.5 0.11239649606817936
30.666666666666668 0.10592836445033452
30.833333333333332 0.09986424370707818
31.0 0.09419435211235051
31.166666666666668 0.08893475190910771
31.333333333333332 0.08402658371036904
31.5 0.0795449561994655
31.666666666666668 0.07537957414362398
31.833333333333332 0.07158810215735582
32.0 0.06808212522546073
32.166666666666664 0.0648159739618005
32.333333333333336 0.06174493716387858
32.5 0.05891261914043166
32.666666666666664 0.056264270114065484
32.833333333333336 0.05383452640022866
33.0 0.05155630626968525
33.166666666666664 0.04947164269778604
33.333333333333336 0.04753592564686747
33.5 0.04573720102539082
33.666666666666664 0.044037175681116016
33.833333333333336 0.04247540070384522
34.0 0.04103333377909019
34.166666666666664 0.039747797822156726
34.333333333333336 0.03855495926228517
34.5 0.03750142764353111
34.666666666666664 0.0365273970339474
34.833333333333336 0.03563806740268021
35.0 0.034820180737860515
35.166666666666664 0.034146477044215286
35.333333333333336 0.033534789211154624
35.5 0.032972534589588244
35.666666666666664 0.03245414317566294
35.833333333333336 0.031986085812225576
36.0 0.031538091245064244
36.166666666666664 0.031101207961833223
36.333333333333336 0.0306781576840905
36.5 0.03031715114616652
36.666666666666664 0.02994350420708275
36.833333333333336 0.029580736282032432
37.0 0.02922905410406769
37.166666666666664 0.028879327323193534
37.333333333333336 0.028558783569867286
37.5 0.028252228785831657
37.666666666666664 0.027949510147408735
37.833333333333336 0.027673754297757716
38.0 0.027408907483721812
38.166666666666664 0.0271570380924863
38.333333333333336 0.026914163982496905
38.5 0.02666630005125507
38.666666666666664 0.026418090858550722
38.833333333333336 0.026181389870537634
39.0 0.02595687990491145
39.166666666666664 0.025738306652010896
39.333333333333336 0.025520603869003816
39.5 0.02530823608801389
39.666666666666664 0.02510171484362562
39.833333333333336 0.02490363357029573
40.0 0.024718370758944123
40.166666666666664 0.024539104609345226
40.333333333333336 0.02436396507171017
40.5 0.024192751916062637
40.666666666666664 0.02402406039941775
40.833333333333336 0.023845520704906715
41.0 0.023675107271778382
41.166666666666664 0.023510984408263734
41.333333333333336 0.0233430487423945
41.5 0.023171004134005174
41.666666666666664 0.023004182459946697
41.833333333333336 0.02282827260706925
42.0 0.022653298230551157
42.166666666666664 0.02247240778727503
42.333333333333336 0.02229263516792599
42.5 0.02212363977057316
42.666666666666664 0.02195201163437925
42.833333333333336 0.021775862538479226
43.0 0.021612647364848903
43.166666666666664 0.021457547756988264
43.333333333333336 0.021320409892268837
43.5 0.021190805114656423
43.666666666666664 0.02106884946256574
43.833333333333336 0.02094384497594739
44.0 0.02082056402143829
44.166666666666664 0.02070293128272314
44.333333333333336 0.02059235372254509
44.5 0.020490220139429718
44.666666666666664 0.02038992968313483
44.833333333333336 0.02028566882951025
45.0 0.02017854659653323
45.166666666666664 0.02007376143386623
45.333333333333336 0.019966157559693175
45.5 0.019851440842175255
45.666666666666664 0.019739701197700334
45.833333333333336 0.01962623355817858
46.0 0.019510725283769285
46.166666666666664 0.019389907023990117
46.333333333333336 0.019278011636858487
46.5 0.01917835457383829
46.666666666666664 0.01906353724219515
46.833333333333336 0.01894518842204187
47.0 0.018834465840878646
47.166666666666664 0.018721281725802476
47.333333333333336 0.018616638837527448
47.5 0.018515258700303315
47.666666666666664 0.018406042500718485
47.833333333333336 0.018303823027244898
48.0 0.018199016672550142
48.166666666666664 0.01808169840266554
48.333333333333336 0.01795639182685897
48.5 0.017823737018431766
48.666666666666664 0.017689478267368476
48.833333333333336 0.017551956833572267
49.0 0.01741305183698684
49.166666666666664 0.017280180708551703
49.333333333333336 0.017138184319988686
49.5 0.016996364481207966
49.666666666666664 0.016864301846316435
49.833333333333336 0.01673371115332086
49.833333333333336 0.01673371115332086
49.833333333333336 0.01673371115332086


==> plotData/EventTriggeringSoftCFinal2_25.csv <==
0.0 4.272331579274406
0.16666666666666666 4.27233831959543
0.3333333333333333 4.272334402412024
0.5 4.2723321254648985
0.6666666666666666 4.272330799805801
0.8333333333333334 4.27233000708639
1.0 4.272329523770067
1.1666666666666667 4.271207862838553
1.3333333333333333 4.2608893125626714
1.5 4.235099975505841
1.6666666666666667 4.190323308128851
1.8333333333333333 4.128817485032175
2.0 4.053307691838498
2.1666666666666665 3.96732657002845
2.3333333333333335 3.8727775311892865
2.5 3.7712355631897094
2.6666666666666665 3.6638427084838074
2.8333333333333335 3.5534515683078975
3.0 3.439471844457861
3.1666666666666665 3.327150107622239
3.3333333333333335 3.213673031549802
3.5 3.104682308971215
3.6666666666666665 2.996760513304785
3.8333333333333335 2.893990654403421
4.0 2.7933502007369952
4.166666666666667 2.6978963057499907
4.333333333333333 2.6048887785280983
4.5 2.516458596966638
4.666666666666667 2.4302066481844617
4.833333333333333 2.347718946243446
5.0 2.2671247509678327
5.166666666666667 2.189763912174202
5.333333333333333 2.1140000952926976
5.5 2.0411465313238386
5.666666666666667 1.9695545177909295
5.833333333333333 1.900196887639739
6.0 1.8318737577750581
6.166666666666667 1.7660585025205355
6.333333333333333 1.7010907263037982
6.5 1.6377998872548842
6.666666666666667 1.5753754542723977
6.833333333333333 1.51452237428431
7.0 1.454863969390749
7.166666666666667 1.3972286256856328
7.333333333333333 1.341463802079253
7.5 1.2882492537879882
7.666666666666667 1.2375337400332294
7.833333333333333 1.1898409652917783
8.0 1.1450831066358906
8.166666666666666 1.1038212223575912
8.333333333333334 1.065784896433169
8.5 1.0312471863826023
8.666666666666666 1.0000506982460435
8.833333333333334 0.9722888505409149
9.0 0.9477281954939453
9.166666666666666 0.9262224012944504
9.333333333333334 0.9075793572702583
9.5 0.8915479156302595
9.666666666666666 0.8779390274913627
9.833333333333334 0.8664519406712627
10.0 0.8568392401934124
10.166666666666666 0.8487719075152754
10.333333333333334 0.8420042616026819
10.5 0.8362521514588187
10.666666666666666 0.8312961939439005
10.833333333333334 0.8269160928840508
11.0 0.8229440000997411
11.166666666666666 0.8192711873775871
11.333333333333334 0.8157806959321168
11.5 0.812423269392457
11.666666666666666 0.8091195810487155
11.833333333333334 0.8059016190007472
12.0 0.8027001905716168
12.166666666666666 0.7995913005466155
12.333333333333334 0.7965210530276362
12.5 0.7936668476913514
12.666666666666666 0.7909217868049891
12.833333333333334 0.7885817140950843
13.0 0.7863585016004007
13.166666666666666 0.7846220152687008
13.333333333333334 0.7830116941015166
13.5 0.7819863349007451
13.666666666666666 0.7810480605858986
13.833333333333334 0.7804757821677337
14.0 0.7799535819794972
14.166666666666666 0.779632664328049
14.333333333333334 0.7793482561811408
14.5 0.7791989990608842
14.666666666666666 0.7790688028581353
14.833333333333334 0.7789953390415109
15.0 0.7789303095608413
15.166666666666666 0.7788898825255448
15.333333333333334 0.7788589374063183
15.5 0.778839106380602
15.666666666666666 0.7788162675954883
15.833333333333334 0.778801751006865
16.0 0.7787945398456395
16.166666666666668 0.778788382203027
16.333333333333332 0.7787825527718903
16.5 0.7787752919273371
16.666666666666668 0.7787680992079266
16.833333333333332 0.7787610496406823
17.0 0.7787544467560208
17.166666666666668 0.7787471686676836
17.333333333333332 0.7787418247723142
17.5 0.7787351445405214
17.666666666666668 0.7787321640124855
17.833333333333332 0.778731927969523
18.0 0.7787286501943878
18.166666666666668 0.7787238737368845
18.333333333333332 0.7787212005083034
18.5 0.7787212333821119
18.666666666666668 0.7787175979188755
18.833333333333332 0.7787102375395886
19.0 0.7787077607672187
19.166666666666668 0.778711717973809
19.333333333333332 0.7787116022614519
19.5 0.7787072121478172
19.666666666666668 0.7787046941922381
19.833333333333332 0.7787034578079907
20.0 0.7787033703894245
20.166666666666668 0.778703187671071
20.333333333333332 0.7787054672221632
20.5 0.7787086104575291
20.666666666666668 0.7787084052946226
20.833333333333332 0.7787068932297797
21.0 0.7787051500760929
21.166666666666668 0.7787030574702595
21.333333333333332 0.7787061258033274
21.5 0.7787064440867715
21.666666666666668 0.7787048291411199
21.833333333333332 0.7787036294639175
22.0 0.7787031308283124
22.166666666666668 0.7787019318266667
22.333333333333332 0.7787017997628606
22.5 0.7787017319405021
22.666666666666668 0.7787012592353889
22.833333333333332 0.7787041848383438
23.0 0.7787018623480252
23.166666666666668 0.7787025793173342
23.333333333333332 0.7787061043817042
23.5 0.7787042861209895
23.666666666666668 0.778700598018831
23.833333333333332 0.7787001790801968
24.0 0.7786999435900489
24.166666666666668 0.7787004454886777
24.333333333333332 0.7787033307336654
24.5 0.7787024135070337
24.666666666666668 0.7787009853226741
24.833333333333332 0.778703499300869
25.0 0.7787014020893819
25.166666666666668 0.7786998603622688
25.333333333333332 0.7787019238130714
25.5 0.7786995098914851
25.666666666666668 0.7786992954148243
25.833333333333332 0.778698177291862
26.0 0.7787000331136837
26.166666666666668 0.7787001548549111
26.333333333333332 0.7787017960527431
26.5 0.7787031938957528
26.666666666666668 0.7787014718957954
26.833333333333332 0.7786997166610726
27.0 0.7787008156382652
27.166666666666668 0.7787027240621691
27.333333333333332 0.7787024263766342
27.5 0.7786997846276136
27.666666666666668 0.7786984444183676
27.833333333333332 0.778699450382815
28.0 0.7786996106979707
28.166666666666668 0.7786989165302804
28.333333333333332 0.7787004151713233
28.5 0.7787016323118504
28.666666666666668 0.7787021031111577
28.833333333333332 0.7786996916061959
29.0 0.778698776716265
29.166666666666668 0.7786992655226489
29.333333333333332 0.7787019921135332
29.5 0.7787021722796111
29.666666666666668 0.7787018366066469
29.833333333333332 0.7787010837533953
30.0 0.7787010906738007
30.166666666666668 0.7787011781379622
30.333333333333332 0.7786987728116769
30.5 0.7786995792812366
30.666666666666668 0.7787001460734513
30.833333333333332 0.7787003591812871
31.0 0.7787008751899107
31.166666666666668 0.7787016191135212
31.333333333333332 0.7786988604414949
31.5 0.7786986959315608
31.666666666666668 0.7786978604311587
31.833333333333332 0.7786991256073804
32.0 0.7787012362384307
32.166666666666664 0.7786982670778269
32.333333333333336 0.7786978596266327
32.5 0.7786987577900676
32.666666666666664 0.7786991498917719
32.833333333333336 0.7786993117142201
33.0 0.7786993876092644
33.166666666666664 0.7786981623670877
33.333333333333336 0.7786975035561761
33.5 0.7786980633455013
33.666666666666664 0.7786966409559085
33.833333333333336 0.7786952801895517
34.0 0.778697198851917
34.166666666666664 0.7787001150014361
34.333333333333336 0.7787007492409164
34.5 0.7787001608364441
34.666666666666664 0.778699100975052
34.833333333333336 0.7786979082884157
35.0 0.7786982932868624
35.166666666666664 0.778699199108525
35.333333333333336 0.7786982504129021
35.5 0.778696985778044
35.666666666666664 0.7786971149683376
35.833333333333336 0.7786966121678951
36.0 0.7786964869422726
36.166666666666664 0.7786960672448833
36.333333333333336 0.7786979301429212
36.5 0.7786999372380078
36.666666666666664 0.778700292423098
36.833333333333336 0.778697502644793
37.0 0.7786973232399205
37.166666666666664 0.7786998901397368
37.333333333333336 0.7787023992836289
37.5 0.7787016146808333
37.666666666666664 0.7786987202723739
37.833333333333336 0.7786983415086141
38.0 0.7786995577971356
38.166666666666664 0.7786991511966546
38.333333333333336 0.7786976965323047
38.5 0.7786996490279191
38.666666666666664 0.7786970221715599
38.833333333333336 0.778695882468385
39.0 0.7786985846062041
39.166666666666664 0.7786987520207866
39.333333333333336 0.7787017075351584
39.5 0.7787025829273866
39.666666666666664 0.778698551808608
39.833333333333336 0.7786965874448127
40.0 0.7786970411270708
40.166666666666664 0.7786963353960644
40.333333333333336 0.7786969486118445
40.5 0.778700211520025
40.666666666666664 0.7787001197720386
40.833333333333336 0.7786986153905364
41.0 0.7786981277406845
41.166666666666664 0.7786997070620207
41.333333333333336 0.7787015014088776
41.5 0.7787023231823564
41.666666666666664 0.7787020644396139
41.833333333333336 0.7787001546621007
42.0 0.7786987506392572
42.166666666666664 0.7786975791619637
42.333333333333336 0.7786985803439284
42.5 0.778702602720542
42.666666666666664 0.7787009798950071
42.833333333333336 0.7786974809911044
43.0 0.7786991466312662
43.166666666666664 0.7787008570435089
43.333333333333336 0.7786995383190064
43.5 0.7786981304210311
43.666666666666664 0.7786973771520886
43.833333333333336 0.7786985978897495
44.0 0.7786990822894355
44.166666666666664 0.7786958966310945
44.333333333333336 0.778696087159918
44.5 0.7786963895860521
44.666666666666664 0.7786988090733117
44.833333333333336 0.7787007422557176
45.0 0.7787000468806934
45.166666666666664 0.7786978512045771
45.333333333333336 0.7786996632976559
45.5 0.7786988145856704
45.666666666666664 0.7786987489851093
45.833333333333336 0.778698848669248
46.0 0.7786994691056446
46.166666666666664 0.7786984755829738
46.333333333333336 0.778697466764712
46.5 0.7786994963008576
46.666666666666664 0.7786992248591843
46.833333333333336 0.7786975755231171
47.0 0.778698572791348
47.166666666666664 0.7786990129627352
47.333333333333336 0.7786979106580074
47.5 0.7786962349083528
47.666666666666664 0.7786981369547699
47.833333333333336 0.7786985235109827
48.0 0.7786981030317919
48.166666666666664 0.7786982969633084
48.333333333333336 0.7786991443420921
48.5 0.778697527904321
48.666666666666664 0.778695546805381
48.833333333333336 0.7786979725885176
49.0 0.7786984521348423
49.166666666666664 0.7786980774147577
49.333333333333336 0.7786988856870007
49.5 0.7786979969816697
49.666666666666664 0.7787006650729367
49.833333333333336 0.7787006887436336
50.0 0.7786992525271286
99.83333333333333 0.7786983002609501
99.83333333333333 0.7786983002609501


==> plotData/Example0.csv <==
-1.0 1.0 0.9982989178034157
-1.0 1.0 0.9932076087066338
-1.0 1.0 0.9955835243932153
-1.0 1.0 0.9972907467788191
-1.0 1.0 0.9983640936042942
-1.0 1.0 0.9990333588686329
-1.0 1.0 0.9994503125815932
-0.9993850748926874 0.9995869983811803 0.999734321999552
-0.9877847669277158 0.9918118114750394 1.0003869191559496
-0.9476291643262102 0.9650703499990949 1.0006746168886318
-0.8774902777954459 0.919255187924684 1.0005700841939424
-0.7857244927082059 0.8621625079292308 1.0003361797647405
-0.6877614894439106 0.8047351228630286 1.0003870084744726
-0.5937565596706262 0.752961457895541 1.0004738821968224
-0.5058446045518781 0.7093518794578992 1.000502371622938
-0.4227115223002744 0.6746333015243056 1.0005449250761502
-0.34618168500558766 0.6468129609746254 1.0005808936747809
-0.2796190071999638 0.627435104720472 1.0005857023161508
-0.2235766744419192 0.6166244377099264 1.000653686847673
-0.17888489674490793 0.612033009172456 1.0006417875811433
-0.14123421604829844 0.605707051256759 1.0007330269773085
-0.10093957237166595 0.5866265032744002 1.0008293994073219
-0.056706550087320506 0.5536353389601958 1.000749921555005
-0.013354774999920771 0.5140608972583274 1.000689479335341
0.0228805698605421 0.4764324070707264 1.0006688859224535
0.05015611163942868 0.4448228437968371 1.0006318196578694
0.0692323530710306 0.4200375727466854 1.0006283877368398
0.082177344848962 0.40011088784282434 1.0006159396026415
0.0904084667524554 0.38519741667415763 1.0006565006995651
0.09287902688457628 0.3751989142784167 1.0006986242253968
0.08883342698659558 0.36954085368526446 1.0006740167236075
0.0801668551595931 0.36828499699842876 1.0006591972902903
0.07335124726610287 0.3666728526043821 1.0007352725983318
0.0762995574996519 0.35659504233368633 1.0007649917732715
0.08804392985143217 0.33821164267738446 1.0007221235025194
0.10319791425025704 0.317068128211913 1.000677667375706
0.11835418824166632 0.2977027681673574 1.0006672068405538
0.12996347569861078 0.2843742984966111 1.0006470131387069
0.1366382986512833 0.2767342456880151 1.0006450885212523
0.14099921905669666 0.27340041865125153 1.0006403564061095
0.1432771223601228 0.2731528760389419 1.0006589359809612
0.14434922606698208 0.2752300194517412 1.0006460369222427
0.1453692295189306 0.2797423006529134 1.0006431865432728
0.1462722079373422 0.284829669747547 1.0006641404898327
0.1467710263034152 0.28686732847487884 1.0006946647248738
0.14843794499359086 0.27908262230543857 1.0006759760633992
0.15413791763088014 0.261183317835743 1.0006550629245528
0.1627505668235365 0.23876604429175208 1.0006344063990926
0.1695996582372734 0.21732822172186728 1.000631051863875
0.17364101825272638 0.19941073565693568 1.0006264786173074
0.17473612402751204 0.18668964392460996 1.0006404554514585
0.1741483223139233 0.1781272163618013 1.0006376819200868
0.17303456844061627 0.1741770173749062 1.0006199955892416
0.17156313738670415 0.17437828887983242 1.0005886808448412
0.1708360802568718 0.17610748891115335 1.0005735783188996
0.17147189570034405 0.17753283979122614 1.0006003607571043
0.17286820558175142 0.17414096855813543 1.0006823229668562
0.1731301266812708 0.15650955508189623 1.000636560897741
0.16973662412447332 0.12388599538290279 1.0005792419961608
0.1623159497755995 0.08217933606035022 1.0004961860529888
0.15252564158620396 0.03838387857730474 1.0004576151052895
0.1418173529640412 -0.0037184661167506405 1.0004513507893056
0.12855300235184197 -0.04357868598812131 1.0004514701998641
0.11189508733121789 -0.08256668764726305 1.00045714786517
0.09414746032868981 -0.12092118512733285 1.000468913669435
0.07543085002030248 -0.15546304690938784 1.0004469982458202
0.05730362452370619 -0.18646398713701196 1.0004380864479092
0.04246738207832834 -0.2146360174119919 1.0004408589315918
0.0346311626653959 -0.24589731285146432 1.0006325239864913
0.041955718757446636 -0.28974402093295715 1.0006692274834543
0.06406517353230079 -0.3471178859544768 1.000564236892847
0.09575660331449232 -0.4144381581162333 1.0004164966988405
0.1319858070508393 -0.4845533029802265 1.0003950447192478
0.16993660063059757 -0.5538076900310585 1.000392301563291
0.20619521575667843 -0.6229265292416393 1.0003831236065108
0.24116223362193168 -0.6923281820190632 1.0003842545869732
0.27548426233255574 -0.7603393401242478 1.0004117008636821
0.30960379098359736 -0.8245716713857871 1.0004381826269773
0.34256588702141233 -0.8844592020561324 1.0004505241997146
0.37250256200864573 -0.9401379192898234 1.0004204811712276
0.4030247607558808 -0.9893366568377711 1.0004746765733632
0.440735167798989 -1.0288767148449809 1.0004938769362655
0.4858014202334515 -1.0600145961248548 1.000493141733374
0.5348697892296332 -1.0843230921701343 1.0004767926701494
0.5842787713415158 -1.1009295648410147 1.0004582282209664
0.6308005828407928 -1.1108853907611205 1.0004567868357137
0.6749349439674974 -1.118042177166466 1.000474780844179
0.7172001092554248 -1.123201832522275 1.0004923571649313
0.7575066383625488 -1.1244219668057274 1.0005232995704636
0.7966110812891314 -1.1226155545820475 1.0005266582561063
0.833457966838187 -1.118480912538951 1.000522505755211
0.8656606475158797 -1.1114566053258976 1.0004854466527933
0.8938080505601582 -1.103337101084879 1.000475079555808
0.9199100046309416 -1.095096764567102 1.0004779099762042
0.9429710199137311 -1.0860570287879936 1.0004864776450455
0.9620037934203416 -1.0774987006786931 1.0004966092056595
0.9786789260445437 -1.0700946276155507 1.000498828171604
0.9925649823258915 -1.0626887671187375 1.0005059211011844
1.0039957170841678 -1.0551855123624705 1.0004954057484146
1.0136216830635632 -1.0479982474711156 1.0004945630213862
1.021182154594512 -1.0405756621056073 1.0004937347150942


==> plotData/Example1.csv <==
1.0 1.0 0.9982989178034157
1.0 1.0 0.9932076087066338
1.0 1.0 0.9955835243932153
1.0 1.0 0.9972907467788191
1.0 1.0 0.9983640936042942
1.0 1.0 0.9990333588686329
1.0 1.0 0.9994503125815932
1.0 1.0 0.9997099329670305
1.0 1.0 0.9998714550085128
0.9995774705325791 0.999586968216823 0.999987332409928
0.991613274452956 0.9918074372100745 1.000360785665189
0.9641977939867314 0.9650441630570192 1.0005044601567366
0.9174051794475075 0.919304607693773 1.000402851866769
0.8592084893599443 0.8619562077103136 1.000367028575928
0.8008436809124322 0.8046844291498627 1.0005129579881078
0.749338379421248 0.7543479319479802 1.0006014103270353
0.7063485139293433 0.7106290203656229 1.0006052288193559
0.6711156302733334 0.6743651595630582 1.000603736910483
0.6418176630949115 0.6463754890519731 1.0006796182514601
0.6205478709849466 0.6267177791514147 1.000727002459334
0.6096402002044732 0.6146154215981436 1.0007083693863785
0.6083318567563771 0.610391435577887 1.0006716569118188
0.6070050071077566 0.6057637838051297 1.0008133281848934
0.5963867376576051 0.5879371014705637 1.0008579502688484
0.578114001137374 0.556966745635942 1.0007156348667665
0.5568245714950244 0.5190341684336977 1.0006305426721278
0.5394731902251526 0.48297629843617473 1.0006474490171107
0.5295971831263997 0.45395628301086033 1.0006235313805107
0.5248194525953473 0.4324487180647565 1.0005851619710715
0.5234644517790619 0.41648036919417253 1.0006061454550268
0.5233050080169184 0.40368740891941224 1.000615097505512
0.5244498786645626 0.39533610370469985 1.0006456602266347
0.525871471264086 0.39168664035167877 1.000668425513663
0.5261839857729647 0.3918028708655643 1.0006736549330322
0.5222637875368581 0.3909667155945926 1.0007249342670985
0.5128590580511148 0.38006538795198574 1.000752806742452
0.5003584935526897 0.358695247708146 1.0006919896366724
0.4896653031743812 0.3322618666141688 1.0006157028796476
0.4823105995069725 0.3068991232865472 1.0005794836735067
0.4790122419064722 0.28534001831655686 1.000528136403867
0.4791373672434509 0.2683976473285221 1.0004796042383273
0.4810738798422616 0.2572562505289544 1.0004696833737783
0.4830923177126958 0.24965309345471853 1.000494040542573
0.4839926148379443 0.24390530309673109 1.0005144570502766
0.4853373921511168 0.24174806318455389 1.000512898392119
0.4858294009842634 0.2419998120265876 1.0005415881113635
0.4846160908271542 0.2390741649258934 1.0006424968915963
0.4811486792857389 0.22518808710169225 1.0006596287297105
0.47570092002143927 0.2002470456224108 1.0005424440091173
0.4717156400443816 0.1685053844540625 1.00045965164776
0.4710404687591172 0.13757621658805919 1.000443149753104
0.47524351707985524 0.11059547646091117 1.0004197873570433
0.4824482144422264 0.08752095922672432 1.0004163575917673
0.489789187089015 0.06674624358088055 1.000439402443394
0.4963379225454534 0.04697761246151089 1.0004542069816287
0.5004681142199932 0.02986459457686541 1.0004570259653407
0.5029248854804713 0.01873919880961994 1.000435798721905
0.5053291377452802 0.013369536667748427 1.00044377356194
0.50477564415 0.008744144576946944 1.000495519644296
0.49633384327244023 -0.0037160069782649074 1.0004566553668288
0.4822987695715484 -0.024775588686583472 1.0003635921003784
0.4673979504649797 -0.049560375239692256 1.0003256022608806
0.45533855792421507 -0.07364167169539071 1.0003399369162724
0.4474542364644356 -0.09292964179671426 1.0003382851721907
0.44264166399076377 -0.10788166113316633 1.0003374038193453
0.43981325897708023 -0.1201977853022771 1.0003381165656648
0.4374492140462607 -0.13141059364199226 1.0003698133598324
0.4331643508980436 -0.14184255779074983 1.0003931057317612
0.42822203977610496 -0.14933146379768836 1.0003881108517592
0.42286855503092236 -0.15381147114744653 1.0003925045405626
0.4112550033964779 -0.15774398524488475 1.0005012817831789
0.38312318538307943 -0.16327496660064855 1.0005764513479238
0.33675629447265987 -0.1716972578702618 1.0005280425345815
0.2782683190964854 -0.18441335404784165 1.0004928667132964
0.2150807180853831 -0.20224900301962534 1.000530192585712
0.15017293183893798 -0.2288124015689028 1.0005244029816682
0.08629721900081 -0.26389394544069567 1.0005661811389694
0.0241186687710786 -0.30505476971889744 1.0005397155119338
-0.03643247727674148 -0.35000523022422514 1.00050259482073
-0.09166252100448102 -0.39611724856691577 1.0004938805932293
-0.14015636195447034 -0.43926162262362545 1.0004800820517035
-0.18212552919180225 -0.47985434934937365 1.0004452614818107
-0.22252685461705957 -0.5198813022317459 1.0005085121649107
-0.2709976949420527 -0.5613876644548499 1.0005872401106493
-0.32963860149718305 -0.6043555485489656 1.0005857776317828
-0.3935226052709677 -0.6492708839964263 1.0005847591394257
-0.4584252468622796 -0.6929749352625612 1.0005599164179524
-0.5203961566034534 -0.7346466914958951 1.0005409201222397
-0.5779184858218112 -0.7739282941380186 1.000523923616581
-0.6336024739031032 -0.8090988497516169 1.0005358487985376
-0.6886524906484757 -0.8406261305505776 1.0005247429345265
-0.740220003952688 -0.8706156929698576 1.0005175569156675
-0.7872587708024037 -0.899266317238334 1.0005072684321183
-0.8300755051646029 -0.9245655728792077 1.000513836222159
-0.8676107168845342 -0.9457866273127835 1.0005114888114437
-0.8993068350273354 -0.9639788455001468 1.0004806815131435
-0.9274034428976734 -0.9789112904599235 1.0004843931344114
-0.9517283650983739 -0.9922748154985492 1.000488972878614
-0.9730690044711314 -1.0033980116012535 1.0004812043216742
-0.9914525118979467 -1.01132318254297 1.0004967195093961
-1.0054898426117294 -1.0180288213073796 1.0004940206279773


==> plotData/Example2.csv <==
-1.0 0.0 0.9982989178034157
-1.0 0.0 0.9932076087066338
-1.0 0.0 0.9955835243932153
-1.0 0.0 0.9972907467788191
-1.0 0.0 0.9983640936042942
-1.0 0.0 0.9990333588686329
-1.0 0.0 0.9994503125815932
-1.0 0.0 0.9997099329670305
-1.0 0.0 0.9998714550085128
-1.0 0.0 0.9999718134059564
-1.0 0.0 1.000034037617801
-0.9995510638245795 0.00015459292190156404 1.0000825087688516
-0.9910890280647744 0.0030632843413740396 1.0003073098006454
-0.9619180355143682 0.013001096200734086 1.0003909200471497
-0.9117566187620065 0.02948584217682937 1.0003255695310453
-0.8486379425886255 0.04897835402866857 1.0002725461209094
-0.7835520705496708 0.0662709449683141 1.0003166236138172
-0.7233305079029251 0.07833312763517242 1.000345020761059
-0.6701871278445779 0.08529565316749244 1.000363407108304
-0.6245661471626807 0.08766875834011945 1.0003729893963833
-0.5861004123544764 0.08728318187520401 1.0004128038210136
-0.5555361532831784 0.08183001610409102 1.0004212242843662
-0.5325896343513832 0.07108486760203236 1.000429974942388
-0.5171258546196849 0.057260567252658934 1.0004050381122211
-0.5015060274194667 0.044183056434214496 1.0004760353711337
-0.4740473848453306 0.038981080218674524 1.000512791345853
-0.434573284085914 0.04261378015262274 1.00044150002828
-0.39150737772718647 0.050223994047282616 1.0004344239581864
-0.3520575458448887 0.055559450925427356 1.000447152387788
-0.3192437948499163 0.055660227934370976 1.0004224558612496
-0.29224872598862905 0.05265553728541805 1.0004319418722374
-0.2698072265516889 0.04752456610196232 1.0004463546072015
-0.2528074161511775 0.039729978318417736 1.0004665448219403
-0.24062866307969388 0.02905129966200848 1.0004723738101826
-0.23366274513660557 0.01592333510778099 1.00047102054593
-0.22983413861461277 0.0036744445743592813 1.0004574848523735
-0.225427636844598 -0.005166500187848033 1.0004969953854757
-0.21332887330035377 -0.006438083819280571 1.000485907104057
-0.19321984553531046 -0.0012410983303898782 1.0004662919635638
-0.17124358758216962 0.006719738217895177 1.0004736884076761
-0.1513361013189145 0.015388238721465441 1.000488601157646
-0.13468317439508581 0.02342835959050582 1.0005070261761968
-0.12357269123588366 0.027963380030857632 1.0005000166490425
-0.11800501642935823 0.029275370024804293 1.0004810937033926
-0.11599184646495764 0.028276776990805885 1.000473922180843
-0.11705530395398589 0.026385934432699987 1.0004705565967544
-0.11840593132465593 0.025937480873358343 1.0004768646083142
-0.11994303537263407 0.025738448366080302 1.0004748561446581
-0.1206181441096077 0.027609415419095562 1.0004964007395087
-0.1187312421717881 0.03753410397100421 1.0004951787131195
-0.11724180117965344 0.0574046477003054 1.000460522463601
-0.11778121313164847 0.08226638513969053 1.0004619856314807
-0.12012110651632124 0.10717149419600913 1.000473703912938
-0.12635040526285213 0.1314536108495603 1.0004769336301154
-0.13583299854803732 0.15372259006030076 1.0004817774790973
-0.14856591424250132 0.17496763599133214 1.0004683179587763
-0.16159688248312443 0.19535410750104587 1.0004754832178082
-0.17289628243275867 0.2141178594036237 1.0004814275005927
-0.18309478794341794 0.233249560655151 1.000488957761508
-0.19075177602973814 0.2525719701454521 1.0004772302268277
-0.1911275339578009 0.275093068599654 1.0007003441927453
-0.17142561204991402 0.3092576802435816 1.0007382719515292
-0.12974913608046812 0.35497626908160695 1.0006132992152201
-0.07139213085867735 0.4090263585040592 1.0004209745908912
-0.006131570853004309 0.4669985518558861 1.0003751007486537
0.05932331373916577 0.5261379310939449 1.0003986907663642
0.12210905106252667 0.5844172624326163 1.0004167644254502
0.1836057845544654 0.6420498898013012 1.000441132393057
0.2434698370913666 0.6993200346190553 1.0004319584749468
0.2989795296569153 0.7539335438603212 1.0004091807347621
0.3470557451516525 0.8051981194281796 1.0003758046924554
0.3880424189464935 0.8544434075846148 1.0003583485093976
0.42708797985042946 0.9018515860497076 1.0003913348752584
0.47112982855425045 0.9427875248214588 1.0004295009389124
0.5224293946276415 0.975321605813777 1.00037891936072
0.57694016109693 1.0007597826900954 1.0003343567399903
0.6280168985210866 1.0218036771803596 1.0003443460094639
0.674676932950232 1.0397834734621991 1.000352335298852
0.7186827970994556 1.053840054863345 1.0003689484603657
0.7607335613962993 1.0637668933160955 1.000366177568274
0.800351171303225 1.0698033440080095 1.0003693686832082
0.8362109194932632 1.0715043386576801 1.0003667792949054
0.8676940328903129 1.0710666741897228 1.0003729857620003
0.8967682004713082 1.070562972661226 1.0003899669388876
0.9228862496363157 1.0689620927148908 1.000394893830525
0.9462818689414174 1.0671067403443955 1.000406980896688
0.9671012654405509 1.0646325500590166 1.0004228521486158
0.9839518756948973 1.0611905206728287 1.0004252883860136
0.998163119169019 1.056825353716739 1.0004342714866492
1.0090095802536467 1.0518758001289576 1.0004414038255922
1.0166588614319756 1.0472052850760285 1.0004423661376394
1.0235763323803018 1.0417671491762657 1.0004126345623099
1.0292110671987902 1.0363150822414737 1.0004181016522344
1.0330856062163245 1.031398356079515 1.0004226748966982
1.0351681656087157 1.028273392049842 1.0004214342178195
1.0359009613841397 1.0261745550858867 1.0004218081219562
1.0358045448273239 1.0229145563429767 1.0004446909940075
1.0345075853899313 1.0183294868547006 1.0004453906284467
1.033000542978101 1.0129397536555214 1.0004460323830935
1.0320989759685695 1.0090077620092126 1.0004523615618124
1.0298235428171267 1.0065377111257972 1.000439241465413


==> plotData/Example3.csv <==
1.0 0.0 0.9982989178034157
1.0 0.0 0.9932076087066338
1.0 0.0 0.9955835243932153
1.0 0.0 0.9972907467788191
1.0 0.0 0.9983640936042942
1.0 0.0 0.9990333588686329
1.0 0.0 0.9994503125815932
1.0 0.0 0.9997099329670305
1.0 0.0 0.9998714550085128
1.0 0.0 0.9999718134059564
1.0 0.0 1.000034037617801
1.0 0.0 1.0000724868966044
1.0 0.0 1.0000961144642684
0.9994683658978913 -3.963041799104339e-05 1.0001231346692314
0.9894452821901853 -0.0007875897384588271 1.0003861132947165
0.9548252830471275 -0.003401281789341848 1.000484741176585
0.8947853757201756 -0.008170570834519442 1.0003886530161168
0.8175209111782613 -0.014847380047243286 1.0002659540854217
0.737118224102383 -0.022826276196288298 1.0002985025687365
0.6618001329398773 -0.03158247754562926 1.0003479574882996
0.5934657735573894 -0.04077651467097687 1.0003868983526878
0.5314959822698189 -0.049756993242854985 1.0004141958389197
0.47720630391053387 -0.057931057153791654 1.0004429301175901
0.43448394699795756 -0.06485363307746073 1.0003978277073655
0.4030173782817972 -0.07109748371178837 1.000407230424659
0.3818541355632643 -0.07842869903794458 1.0003661042311782
0.3638188102316411 -0.08513089410641839 1.0003988047395624
0.3383947429127465 -0.08882056600867072 1.0004345815346751
0.3054710538487626 -0.09019258864671276 1.00043724249675
0.27029005172662135 -0.0913470568450181 1.0004407931841517
0.24078241648018706 -0.09389693402913268 1.000440973338174
0.2194502626521011 -0.09616132723241133 1.000430655795442
0.20391717260323583 -0.09620077476907385 1.0004332889384764
0.19489911542029104 -0.09511290456716548 1.000434942693188
0.19076565278798974 -0.09387220009476938 1.00045035714647
0.1909692334332802 -0.09213665342438349 1.0004600530054835
0.19514765670022172 -0.09116355879573423 1.000466163401598
0.2009978809953865 -0.08957453906755819 1.0004625313409625
0.20537654993615062 -0.08740598236448438 1.0004733588664625
0.20189276489292807 -0.08735177960555407 1.000474167098109
0.19051441227723664 -0.09209491720681262 1.0004448174069445
0.1747165435752125 -0.10067890310756433 1.000435287106888
0.16034169126282816 -0.10971177600776172 1.00047144655093
0.15153239531855656 -0.11868824859655347 1.00048239738509
0.14659433122482124 -0.1290752180330874 1.0004929495398678
0.1440478935064493 -0.14064469074792307 1.0004962360013294
0.14131749689140527 -0.15312401322307578 1.0005009557676081
0.13863124109705538 -0.1645853549995393 1.0005105347440566
0.1379537454066111 -0.17514017826218686 1.0005074532039528
0.13740781898683796 -0.18625755336673833 1.0005186037117233
0.13115936457737787 -0.19678383556683499 1.0006353832422592
0.10805862236721397 -0.2071238006048146 1.0006978211893562
0.0665393852911369 -0.21950213036879784 1.0006673136546034
0.011653992306032812 -0.23378282579235776 1.000579685172689
-0.04918374772327816 -0.24882803539785336 1.0005632872766899
-0.11230545431268513 -0.2652725504493474 1.0005518081536384
-0.17359330670397033 -0.28465631523261403 1.000543467768676
-0.232905799905321 -0.3053118507522863 1.0005510130776027
-0.2895409166058225 -0.3247471122780956 1.0005498458549793
-0.3431790073292824 -0.3439742538323458 1.0005511019314224
-0.3953882570906635 -0.3624916778436327 1.0005574371007466
-0.4447396104192489 -0.3807104262878682 1.0005476232253616
-0.4924378508156182 -0.3959240683943368 1.0005829976288372
-0.5419315729397669 -0.4002615946976975 1.0006345527522655
-0.5932121492036704 -0.39256922422773366 1.0006351098341082
-0.642348175674665 -0.3749234441727778 1.000540825974093
-0.6877385253314783 -0.3521459786124186 1.0005464733871738
-0.7313969591718872 -0.3279952249547571 1.0005731172287973
-0.7733294320552617 -0.30252861229599803 1.000597775665927
-0.8119547736964545 -0.2750880199084844 1.0006081439935628
-0.8475818767162291 -0.24782889018553078 1.0006093720357252
-0.8788913466331842 -0.2207556655885703 1.0006077494668077
-0.9056273169002005 -0.19456633209806795 1.0006117285686473
-0.9303182498106632 -0.1684273477126672 1.000625397114919
-0.9519890187747386 -0.14359025609625897 1.0006241812759973
-0.9709659540495172 -0.12102917124697465 1.0006203590344902
-0.987736256605281 -0.09987287777940512 1.0006355631776507
-1.000729947530976 -0.08131887029572704 1.0005919738585116
-1.0107419562990936 -0.06490869397851085 1.000591355602787
-1.0194893975873134 -0.04957223502831676 1.0006060045609249
-1.0262745107217106 -0.035948942399707695 1.0006141172247986
-1.0301741615157884 -0.02359419952945241 1.0006103577251642
-1.0333748821004645 -0.012628711843496454 1.0006128295181467
-1.035761743661249 -0.004908744351278749 1.000612375195994
-1.0364647876454267 0.00040509428370638645 1.0005982879153497
-1.0367774914535342 0.005556291806635194 1.0005592691311853
-1.0359116583513277 0.010262847949987108 1.000550561151415
-1.0336669879748448 0.014091636436738053 1.0005521742395018
-1.0308636590895157 0.01739840176199081 1.0005566555721737
-1.0280642146816736 0.019149731285414084 1.0005343867033782
-1.0258949670621438 0.019330221122089153 1.0005419467664431
-1.0236877870330405 0.019110815387972213 1.0005627456985355
-1.0208466192066679 0.02030889590101914 1.0005595209631037
-1.0193790287786102 0.02094414952001422 1.0005538582131381
-1.0179897869068113 0.019935381564228916 1.0005277432509208
-1.0153705250797609 0.018342784259825606 1.0004916764451064
-1.0125084374086937 0.01702596788950972 1.0004887609715947
-1.0102897314136192 0.01671404039601132 1.0004909816757435
-1.0083587192622434 0.016752159863382854 1.0005052823829268
-1.0054644677949658 0.014628669900891289 1.0005080001174282
-1.0017711653107133 0.011712628991269902 1.0005080597386757


==> plotData/Example4.csv <==
-1.0 -1.0 0.9982989178034157
-1.0 -1.0 0.9932076087066338
-1.0 -1.0 0.9955835243932153
-1.0 -1.0 0.9972907467788191
-1.0 -1.0 0.9983640936042942
-1.0 -1.0 0.9990333588686329
-1.0 -1.0 0.9994503125815932
-1.0 -1.0 0.9997099329670305
-1.0 -1.0 0.9998714550085128
-1.0 -1.0 0.9999718134059564
-1.0 -1.0 1.000034037617801
-1.0 -1.0 1.0000724868966044
-1.0 -1.0 1.0000961144642684
-1.0 -1.0 1.000110502788597
-1.0 -1.0 1.0001191326150365
-1.0001331978374606 -0.9994647346974614 1.000137696418598
-1.0026519353732886 -0.9893723265756729 1.0004133579546797
-1.011509603151599 -0.9544800293717961 1.0005237729976524
-1.0279991948513225 -0.8936612183203987 1.0004461742076394
-1.0515720552025043 -0.8149193412883071 1.0003276632006648
-1.0801156736489212 -0.7315001811077257 1.0004204192787587
-1.1125352368484493 -0.6526885251719767 1.0004989985825883
-1.1487477570178632 -0.5798047740562884 1.0005444301063724
-1.1886074756330176 -0.5120938027585846 1.0005754977355819
-1.2321613505444815 -0.4495031560179914 1.000613996205128
-1.2778339647205943 -0.39462761397170487 1.0006073196500487
-1.3225752281946175 -0.3491957770218068 1.0006096708817491
-1.3669959657671735 -0.3116433405726615 1.0005702855417615
-1.4072047393661995 -0.27130352427434223 1.0007912957240312
-1.4327751383942178 -0.2123780797641308 1.0009133137743882
-1.4407368965932412 -0.13390645996742023 1.0007805279961626
-1.4348610327359905 -0.04125522634553791 1.0005273039134381
-1.4227563327288024 0.055446142837457746 1.0004642776406496
-1.406341740608398 0.15116620428738292 1.0004513615792694
-1.3879409979981148 0.24478572376589103 1.0004498622616287
-1.367552146316525 0.3351817765313778 1.0004459091724853
-1.3462660074114052 0.42095808852006966 1.0004348057730545
-1.3244354132703495 0.5009960486786236 1.0004168646631866
-1.3014452145089868 0.574637828059295 1.0003915708410278
-1.2784017037113191 0.6422557372653359 1.0003781819734179
-1.256967094423295 0.7054151835608429 1.0003780253764727
-1.2364823126350994 0.7652072607960916 1.0003871339117434
-1.2142395238500177 0.8198356458184226 1.0003902663929878
-1.1900070453235165 0.865620679889417 1.0003602114837915
-1.1667238661037893 0.9038627062524531 1.000351045906807
-1.1460987224981878 0.9374787408977259 1.0003598317970996
-1.1262793452728066 0.9673912732442802 1.000376275280073
-1.106339306399973 0.992943668748647 1.0003849052688132
-1.0882351640694166 1.0121321491990565 1.0003711947739484
-1.0727385719783455 1.0256624797155727 1.000359171323471
-1.0578979141006577 1.0364737162445068 1.000366611584637
-1.0444880233283287 1.0467273638049996 1.000373632604092
-1.0338114599257393 1.0550649094682898 1.0003733575137246
-1.0255925252054487 1.0589690170449506 1.000364323434237
-1.01776306709969 1.060444278629578 1.000369988825667
-1.0087769567415403 1.0619077695559782 1.000375706380582
-0.9996848072972138 1.06238428667031 1.0003843959381649
-0.992350462440635 1.0607078659604117 1.000389978649575
-0.9880568867619577 1.0566066312468219 1.0003761861727596
-0.9870574237263958 1.0528219718724738 1.00035790845971
-0.9863329956594284 1.0496499274064814 1.0003640094462736
-0.9851111972834681 1.0464173789941724 1.0003732266269667
-0.9837903851487657 1.0432335707628542 1.0003773314969422
-0.98297175572626 1.0403295220989075 1.0003766234423714
-0.9830317273302471 1.036799701852341 1.0003786528175425
-0.9827486251722815 1.0324325101155805 1.0003792791475115
-0.9837115958631435 1.026421951255684 1.0003743334375552
-0.9846824148981055 1.0198718282871693 1.0003695988472179
-0.9860388088137655 1.0146177036201713 1.0003686515258818
-0.9882300689685835 1.011630237524383 1.0003634074611296
-0.9904698882794727 1.00946552497006 1.000365809380428
-0.991842532953821 1.0071224225019515 1.0003697775001785
-0.9922811493325441 1.0059799876104574 1.0003715681040832
-0.9915510595904804 1.0055170910968174 1.0003734803794038
-0.9916119473726595 1.0041808879444813 1.0003760867961016
-0.9939705310196851 1.0017160158804184 1.0003642694416355
-0.9967580796840814 0.9985568278335188 1.0003595036593604
-0.9975376128514695 0.9969960174184203 1.0003626926632119
-0.9982747493821369 0.9970975789181069 1.0003609813442722
-0.9985519687384492 0.9977288486125322 1.0003604337019567
-0.9987768596827646 0.9970521529138479 1.000361603034587
-0.9997031673425969 0.9960838420863034 1.0003684850017314
-0.9995447511802926 0.9946068543796245 1.0003714568972608
-0.9997493730565106 0.9933159086091821 1.0003793115979696
-1.0015729181553312 0.9935943741977233 1.0003850534511507
-1.002893992139405 0.9945712574739969 1.0003979278926747
-1.0018167915682255 0.994191330881832 1.0003993556606636
-0.9996873822628582 0.994206545861525 1.0003940708523824
-0.9998667803630072 0.994086607044899 1.0003834559563582
-1.0007751657921329 0.993589003511063 1.000392101921422
-1.0010967105741064 0.9937224634108657 1.0004015648532196
-1.0017206993914711 0.9937429209707953 1.0003992052480533
-1.0013569930158392 0.9941148694519573 1.0003808509210106
-1.000716304684408 0.9952296454714706 1.000381135808334
-1.0013164920728257 0.995898102710941 1.0003867382359364
-1.0014037294390854 0.9972027971246087 1.0003958685893248
-1.0012282337897842 0.9977523792230025 1.0003978577853043
-1.001447789340415 0.9974723545974218 1.0004063021536287
-1.0014857063984959 0.9975326732280219 1.0004098930379535
-1.002319987055623 0.9979427979251629 1.0004079816586036
-1.0022208220965516 0.9991204665845563 1.000414216346571


==> plotData/Example5.csv <==
1.0 -1.0 0.9982989178034157
1.0 -1.0 0.9932076087066338
1.0 -1.0 0.9955835243932153
1.0 -1.0 0.9972907467788191
1.0 -1.0 0.9983640936042942
1.0 -1.0 0.9990333588686329
1.0 -1.0 0.9994503125815932
1.0 -1.0 0.9997099329670305
1.0 -1.0 0.9998714550085128
1.0 -1.0 0.9999718134059564
1.0 -1.0 1.000034037617801
1.0 -1.0 1.0000724868966044
1.0 -1.0 1.0000961144642684
1.0 -1.0 1.000110502788597
1.0 -1.0 1.0001191326150365
1.0 -1.0 1.0001241742300655
1.0 -1.0 1.0001269808273712
1.00002808963478 -0.999655795609045 1.000133698627634
1.0005595351474952 -0.993162590724995 1.0002415446071764
1.0024379261351357 -0.9706468742299437 1.000290108234143
1.006010420468833 -0.9309505919901109 1.000291268142931
1.0112989201001028 -0.8784991578809032 1.000268880473815
1.0179127145791433 -0.8220205262864229 1.0003120756244614
1.0258468842154902 -0.7654172188093815 1.0003631534618773
1.0349553560630467 -0.7090830266971471 1.0004091776115835
1.0447786140349478 -0.655519639410659 1.0004470516804367
1.055922598762268 -0.6049294225263075 1.0004803258580437
1.069343722675356 -0.5571808840073182 1.0004970970872238
1.0829020058812855 -0.5135693173644376 1.0005178827790993
1.0970379380259656 -0.4761481163461079 1.000505154533491
1.1111085120146154 -0.44277897290905455 1.0004862714791367
1.1200032368388624 -0.4065601198890314 1.000508752908454
1.121991979619387 -0.3657115995310867 1.0004994558939497
1.119255283079299 -0.32398735103231724 1.0004877490052808
1.115956719432741 -0.2841103560588565 1.000499784176765
1.1118899018138024 -0.245537432981505 1.000506340559046
1.107146940521258 -0.20959483709435145 1.000501985373045
1.1018166297971703 -0.1769647497749922 1.0005002083663108
1.0944104305513078 -0.1480099745574699 1.0004941084562267
1.0857807488554774 -0.1218770322274716 1.0004950480751629
1.0771862177851128 -0.09678352234238319 1.0004979265996425
1.0707080370314856 -0.07473026573882113 1.0004911557841294
1.06485575655217 -0.057222448909123536 1.0004701584372768
1.0574885597892552 -0.04300245088663779 1.0004619808684572
1.0498525645655192 -0.028906221081324235 1.0004767502826712
1.0426290032054384 -0.014625287596408798 1.0004898480578364
1.0361342365079032 -0.0029492564255717557 1.0004969308120417
1.0318414654507824 0.004522713616548213 1.0004738193309928
1.028858791151491 0.009401653931676357 1.000468796611534
1.0247026406901343 0.014412756624898826 1.0004748900350477
1.0189971729000513 0.01835547744774635 1.0004773839082213
1.014583050030342 0.021780154822234277 1.0004908485305206
1.010728681539515 0.023985513325917474 1.0004982868973278
1.0080828892559341 0.024597404750451357 1.0005106962136041
1.0054540179937002 0.024929753530609222 1.000519398290196
1.001971465176371 0.02428297236690069 1.0005361640078898
0.9998586056462155 0.022457457838022332 1.0005376696284431
0.9985564187953386 0.021295895419063182 1.0005451501673077
0.9982093240905838 0.01977786737208298 1.000558590668737
0.9971491372544032 0.019035353756224005 1.0005592313300857
0.995378778416883 0.019056878418173717 1.000559911795229
0.9947376806992967 0.017919779628249533 1.0005797221027357
0.9958173959379462 0.014967615350438113 1.0006056655221771
0.9966892140520112 0.012472380737995614 1.0006319874178238
0.9974720802899446 0.00986197877511863 1.0006195853926445
0.9972636207586496 0.008815050147855885 1.0006147697528056
0.9966515283145445 0.00844101060812985 1.0006304834168007
0.9972105957589226 0.00746049490243017 1.0006224278743265
0.9976664976218799 0.005172519566234879 1.000608818852787
0.9975495962863068 0.003233063584499707 1.0006229866895602
0.9973857049860295 0.0018333939439418856 1.0006294171744763
0.9973286150979037 0.0016094012719345407 1.0006236344718724
0.9984913112426641 0.001112589959887167 1.0006332331726435
1.0001604491397522 0.0005544558481127559 1.0006363786941703
1.0001300522448333 -0.00021564502587678724 1.000641456877537
0.9989668579941271 -0.0006707434617618802 1.0006404606161832
0.9985415873759078 -0.0004612608908447502 1.0006290964209503
0.9976088846897966 -0.0006719322406936179 1.0006222426523028
0.9967476266890283 -0.001114952651716683 1.0006232724785151
0.9970264330794425 -0.00208664583322804 1.0006251767382353
0.9978191341275306 -0.003337140865371957 1.000612947507401
0.9978314348251454 -0.003572160629694121 1.0006133769487577
0.9979052592905138 -0.004043898054344464 1.00060267595428
0.9992432258027644 -0.003464038669773295 1.000593021353877
1.000033800358056 -0.0020796937176679187 1.0006023092756686
1.0008489685039086 -0.002101799443788188 1.0006059385651729
1.000416403885216 -0.002801872423244367 1.0005786328948094
0.9998574730740954 -0.002776546202506669 1.0005725928155276
1.0004257399560488 -0.003366130555551905 1.0005742304172045
1.0005726859756074 -0.004152462354906072 1.0005812592174144
1.001138165818897 -0.003150023310466432 1.000570311649592
1.0020431778276588 -0.001652062830779899 1.0005701296521514
1.0025612857741715 -0.00024356810435466336 1.0005747902268318
1.001585070272609 0.00027038237398935294 1.0005539850284326
1.000456045501974 -0.001052700401515505 1.0005423692221285
0.9993942675096861 -0.002205226480966438 1.000533824382952
0.9992046647532327 -0.001978740882176089 1.000530737146327
0.9988552571345153 -0.0011536354156900241 1.0005212098300027
0.9979784127284401 -0.00045739398164790224 1.000526326871401
0.9977096016077063 -0.0006949907356030849 1.0005449721515653
0.999280338953449 -0.0005808877648272315 1.0005518831724949


==> plotData/ExperimentPosition.csv <==
-0.9984248280525208 0.9899215698242188 0.9872322678565979 1.0054577589035034 1.0113763809204102 0.9867194294929504 -1.004880428314209 0.010674144141376019 1.000417947769165 1.0124547481536865 -0.0069290692918002605 1.001429796218872 -1.018183946609497 -0.9941982626914978 1.0256602764129639 1.0135188102722168 -1.0058845281600952 1.0019711256027222
-0.998514711856842 0.9900217056274414 0.9875711798667908 1.0055627822875977 1.0117818117141724 0.9869495630264282 -1.005068302154541 0.010812411084771156 0.9999995827674866 1.0119388103485107 -0.0068623460829257965 1.0015794038772583 -1.0184707641601562 -0.9945046305656433 1.025830626487732 1.0135338306427002 -1.0059067010879517 1.002050757408142
-0.9984461069107056 0.9898942112922668 0.9876788854598999 1.0056283473968506 1.012096881866455 0.9872303605079651 -1.0051724910736084 0.010916962288320065 0.9995324015617371 1.0117164850234985 -0.006844167597591877 1.001628041267395 -1.0183781385421753 -0.9940593242645264 1.025469183921814 1.0135488510131836 -1.006005048751831 1.002131462097168
-0.9983038306236267 0.9897913932800293 0.9876394271850586 1.0056939125061035 1.0123711824417114 0.9875854253768921 -1.0052242279052734 0.010936785489320755 0.9989376068115234 1.0114421844482422 -0.006814247462898493 1.0016592741012573 -1.0174742937088013 -0.9936493635177612 1.024871587753296 1.0134694576263428 -1.0060287714004517 1.0021804571151733
-0.9981583952903748 0.9897610545158386 0.9874972105026245 1.0056675672531128 1.01272714138031 0.9880748987197876 -1.005433201789856 0.0109569625928998 0.9981042146682739 1.0112099647521973 -0.006858201697468758 1.0016756057739258 -1.0171259641647339 -0.9938286542892456 1.0246691703796387 1.013363242149353 -1.0060456991195679 1.0022152662277222
-0.9982276558876038 0.9896199107170105 0.9874427318572998 1.0057166814804077 1.0128945112228394 0.9884293079376221 -1.0054516792297363 0.010898200795054436 0.9975272417068481 1.011143445968628 -0.006939822342246771 1.0016674995422363 -1.0171452760696411 -0.9933941960334778 1.0249531269073486 1.0133687257766724 -1.006122350692749 1.002204179763794
-0.9981185793876648 0.9895280003547668 0.9874147176742554 1.0057742595672607 1.0129897594451904 0.988715410232544 -1.0054941177368164 0.010830994695425034 0.9970077276229858 1.0109847784042358 -0.007034197449684143 1.0016533136367798 -1.0168994665145874 -0.9936594367027283 1.0253113508224487 1.0131915807724 -1.0060443878173828 1.0021586418151855
-0.998211681842804 0.9896308779716492 0.9874091744422913 1.0057440996170044 1.0131776332855225 0.9889726638793945 -1.0054209232330322 0.0108521468937397 0.9967696070671082 1.0109587907791138 -0.007189870811998844 1.0016218423843384 -1.0163618326187134 -0.9941419363021851 1.0254884958267212 1.0130641460418701 -1.0059611797332764 1.0021133422851562
-0.998241662979126 0.9897139072418213 0.9873335957527161 1.005730390548706 1.0132392644882202 0.9890382289886475 -1.0053776502609253 0.010875142179429531 0.9965694546699524 1.0109349489212036 -0.007290607318282127 1.0015826225280762 -1.0149621963500977 -0.9944759011268616 1.025757074356079 1.012997031211853 -1.0059057474136353 1.0020831823349
-0.9983510971069336 0.9899753332138062 0.9871787428855896 1.005691647529602 1.0133416652679443 0.9889807105064392 -1.0052340030670166 0.010888495482504368 0.9964159727096558 1.0109138488769531 -0.007388158701360226 1.0015411376953125 -1.0150957107543945 -0.9952120184898376 1.0257633924484253 1.012873888015747 -1.0056136846542358 1.0020627975463867
-0.9982680678367615 0.9904224872589111 0.987033486366272 1.0056103467941284 1.0133955478668213 0.9888249635696411 -1.0051096677780151 0.01079380139708519 0.9964737892150879 1.010952115058899 -0.007491320371627808 1.0015077590942383 -1.0145807266235352 -0.9957647323608398 1.025876522064209 1.0126153230667114 -1.0052895545959473 1.0021111965179443
-0.9982345700263977 0.9906933903694153 0.9870398640632629 1.0055432319641113 1.013484001159668 0.9886489510536194 -1.0050326585769653 0.010882035829126835 0.9966073036193848 1.0109961032867432 -0.00748762721195817 1.0014742612838745 -1.0140798091888428 -0.9961009621620178 1.0254329442977905 1.0125374794006348 -1.0050783157348633 1.0021462440490723
-0.9980736374855042 0.9909701347351074 0.9871055483818054 1.0054759979248047 1.0134690999984741 0.9884744882583618 -1.0048861503601074 0.010914440266788006 0.996734082698822 1.0110973119735718 -0.007519152946770191 1.0014445781707764 -1.014312982559204 -0.996580183506012 1.025427222251892 1.0123939514160156 -1.0047699213027954 1.002213478088379
-0.997998058795929 0.991299033164978 0.9871411919593811 1.0053999423980713 1.013486385345459 0.9883143901824951 -1.0046465396881104 0.011074435897171497 0.9968092441558838 1.0111793279647827 -0.0074826693162322044 1.0014128684997559 -1.0129578113555908 -0.9971045255661011 1.0247694253921509 1.012173056602478 -1.0042556524276733 1.002294659614563
-0.9979588985443115 0.9916562438011169 0.9870966076850891 1.0053715705871582 1.013466477394104 0.9882867932319641 -1.0043363571166992 0.011215370148420334 0.9966224431991577 1.0112825632095337 -0.007472625467926264 1.0013763904571533 -1.012789011001587 -0.9963337779045105 1.0247036218643188 1.012005090713501 -1.0039030313491821 1.0023695230484009
-0.9978050589561462 0.9919106960296631 0.9870668649673462 1.0052955150604248 1.013484001159668 0.9882622361183167 -1.0041122436523438 0.01138633769005537 0.9961691498756409 1.0113831758499146 -0.007438119035214186 1.0013272762298584 -1.0121455192565918 -0.9961039423942566 1.02420973777771 1.0119242668151855 -1.0035061836242676 1.002407431602478
-0.9978040456771851 0.9921698570251465 0.9870864152908325 1.00520658493042 1.0135260820388794 0.9882325530052185 -1.0038690567016602 0.011515708640217781 0.9952212572097778 1.0115309953689575 -0.007387293968349695 1.0012524127960205 -1.011646032333374 -0.9963204860687256 1.0243653059005737 1.0117614269256592 -1.00301194190979 1.0024499893188477
-0.9978941679000854 0.9924036860466003 0.9871705770492554 1.0050783157348633 1.0135178565979004 0.9882021546363831 -1.0036630630493164 0.011626738123595715 0.9942224621772766 1.0116206407546997 -0.007378849666565657 1.0011861324310303 -1.011513113975525 -0.9960775971412659 1.0242801904678345 1.0115100145339966 -1.0026452541351318 1.002416729927063
-0.9979377388954163 0.9926624894142151 0.987205445766449 1.004976749420166 1.01356840133667 0.9881467223167419 -1.0035812854766846 0.011716254986822605 0.9930763840675354 1.0116981267929077 -0.0073213702999055386 1.0011022090911865 -1.0112881660461426 -0.9960053563117981 1.0243606567382812 1.0112687349319458 -1.0022941827774048 1.0022728443145752
-0.9981799125671387 0.9927998781204224 0.9871240854263306 1.004767656326294 1.013717532157898 0.9880322813987732 -1.0032799243927002 0.011754998937249184 0.9915156364440918 1.0117347240447998 -0.007310126442462206 1.0010547637939453 -1.010493278503418 -0.9955136775970459 1.0241780281066895 1.0109968185424805 -1.0019869804382324 1.0020642280578613
-0.9985519647598267 0.9930195808410645 0.986646831035614 1.0045433044433594 1.0139756202697754 0.9879013895988464 -1.003224492073059 0.011734784580767155 0.9905017018318176 1.0118478536605835 -0.0072549693286418915 1.0009747743606567 -1.0100960731506348 -0.995062530040741 1.02448308467865 1.0107415914535522 -1.001775860786438 1.0016918182373047
-0.998890221118927 0.9930914640426636 0.9860795736312866 1.004279375076294 1.0141278505325317 0.9877726435661316 -1.0031025409698486 0.01169681828469038 0.9901857376098633 1.0119379758834839 -0.0071970270946621895 1.0009288787841797 -1.0091042518615723 -0.9953279495239258 1.0240074396133423 1.0104254484176636 -1.0015418529510498 1.0014132261276245
-0.9992510676383972 0.9931815266609192 0.9855514764785767 1.0040879249572754 1.0143370628356934 0.9876314997673035 -1.0029397010803223 0.011700167320668697 0.9904351234436035 1.0119867324829102 -0.007080097682774067 1.0009000301361084 -1.0091557502746582 -0.9950100183486938 1.0238851308822632 1.0101643800735474 -1.0012462139129639 1.0011577606201172
-0.999725341796875 0.9932311177253723 0.985060453414917 1.0037789344787598 1.0146422386169434 0.9874410033226013 -1.0028164386749268 0.011892097070813179 0.9915250539779663 1.012009620666504 -0.007035848218947649 1.0009387731552124 -1.0082428455352783 -0.9946797490119934 1.023478627204895 1.0099427700042725 -1.0009503364562988 1.000909447669983
-1.0002427101135254 0.9931769967079163 0.9850666522979736 1.0035558938980103 1.0149222612380981 0.9873185753822327 -1.0025687217712402 0.011764644645154476 0.992771565914154 1.0121010541915894 -0.006967506837099791 1.0010184049606323 -1.007629156112671 -0.995152473449707 1.0231237411499023 1.0098501443862915 -1.0007758140563965 1.0008103847503662
-1.0007044076919556 0.9932121634483337 0.9854746460914612 1.0033550262451172 1.0151945352554321 0.9872711300849915 -1.0022919178009033 0.011660286225378513 0.9942376017570496 1.0121815204620361 -0.006967014633119106 1.001176357269287 -1.0070505142211914 -0.9943632483482361 1.0230923891067505 1.009692668914795 -1.0005465745925903 1.0008647441864014
-1.0013327598571777 0.9930802583694458 0.9862372875213623 1.0032047033309937 1.0156303644180298 0.9872874617576599 -1.00205659866333 0.011763473972678185 0.9962098598480225 1.012343406677246 -0.006895002909004688 1.0014076232910156 -1.006018877029419 -0.9945061802864075 1.0229299068450928 1.0095816850662231 -1.0003271102905273 1.0010427236557007
-1.0018970966339111 0.9926736354827881 0.9868531227111816 1.0032219886779785 1.015965461730957 0.9873179793357849 -1.0016694068908691 0.011672665365040302 0.9973475337028503 1.0124510526657104 -0.006885054521262646 1.0015711784362793 -1.0058950185775757 -0.9941191077232361 1.0230084657669067 1.0095348358154297 -1.0000914335250854 1.0013130903244019
-1.0023529529571533 0.9924128651618958 0.9870550036430359 1.0032365322113037 1.0162994861602783 0.9874081611633301 -1.0014381408691406 0.011506489478051662 0.998167097568512 1.012515902519226 -0.006830450147390366 1.0016520023345947 -1.0058560371398926 -0.9948146343231201 1.0229079723358154 1.009588360786438 -0.9998186826705933 1.0017509460449219
-1.003096342086792 0.9920734763145447 0.9869858622550964 1.0031784772872925 1.0167852640151978 0.9875789880752563 -1.0010251998901367 0.01136623602360487 0.9985952377319336 1.0125954151153564 -0.006880082190036774 1.0016357898712158 -1.005347728729248 -0.9946674108505249 1.0229344367980957 1.009645938873291 -0.9996335506439209 1.0020794868469238
-1.003767728805542 0.9919703006744385 0.986467182636261 1.003136396408081 1.0172251462936401 0.9877820014953613 -1.0003681182861328 0.011245652101933956 0.9983886480331421 1.0125941038131714 -0.0069275833666324615 1.001516342163086 -1.0051679611206055 -0.9947938323020935 1.0231685638427734 1.0096755027770996 -0.9992989897727966 1.0024157762527466
-1.0039925575256348 0.9919969439506531 0.9858017563819885 1.0031346082687378 1.0174249410629272 0.9879488945007324 -0.9999988079071045 0.010906711220741272 0.9980272054672241 1.012608528137207 -0.00698828836902976 1.0013796091079712 -1.0047824382781982 -0.9950545430183411 1.0230885744094849 1.0097904205322266 -0.9990195631980896 1.002587914466858
-1.0046746730804443 0.9917461276054382 0.9854105114936829 1.0031520128250122 1.017659306526184 0.988085925579071 -0.9995295405387878 0.010601237416267395 0.9975658655166626 1.0126243829727173 -0.007037538569420576 1.0012624263763428 -1.0046923160552979 -0.9955814480781555 1.0233378410339355 1.0098776817321777 -0.9988762140274048 1.0027143955230713
-1.0056812763214111 0.9917924404144287 0.9849311709403992 1.0031466484069824 1.0179617404937744 0.9883005619049072 -0.9988003373146057 0.010154448449611664 0.9967777132987976 1.0126508474349976 -0.0071939993649721146 1.0011098384857178 -1.004586100578308 -0.9961543679237366 1.0233211517333984 1.0098410844802856 -0.9985889792442322 1.0027962923049927
-1.0062389373779297 0.991581916809082 0.9847323298454285 1.0031145811080933 1.0182079076766968 0.9884733557701111 -0.9985081553459167 0.00988058652728796 0.9963260889053345 1.0126819610595703 -0.0072555700317025185 1.0010277032852173 -1.0040497779846191 -0.9968729615211487 1.0231189727783203 1.0098121166229248 -0.9984529614448547 1.0028499364852905
-1.0065346956253052 0.9912633895874023 0.9847190976142883 1.0031261444091797 1.0183674097061157 0.9886085987091064 -0.9981120824813843 0.009416463784873486 0.995928168296814 1.0126780271530151 -0.0073943790048360825 1.000931739807129 -1.0030505657196045 -0.997887134552002 1.0228607654571533 1.0098625421524048 -0.9981805086135864 1.0029196739196777
-1.006144404411316 0.9911333918571472 0.9848493337631226 1.003166675567627 1.0185106992721558 0.9887587428092957 -0.9974420666694641 0.008831491693854332 0.9955114126205444 1.0127503871917725 -0.007423020899295807 1.0008763074874878 -1.0027738809585571 -0.9977262020111084 1.0227587223052979 1.0098748207092285 -0.9980221390724182 1.0030213594436646
-1.0051339864730835 0.9903491735458374 0.9852012991905212 1.00310480594635 1.0186114311218262 0.9888356328010559 -0.9971370100975037 0.00823993980884552 0.9951004981994629 1.0127568244934082 -0.00746126240119338 1.0008565187454224 -1.002554178237915 -0.9979618787765503 1.0224030017852783 1.0098319053649902 -0.997860848903656 1.003148078918457
-1.001680612564087 0.9880374073982239 0.9857887625694275 1.003106951713562 1.0186700820922852 0.9888795614242554 -0.9967182278633118 0.007836736738681793 0.9945353269577026 1.0128639936447144 -0.007453880738466978 1.0008844137191772 -1.001678466796875 -0.9981000423431396 1.0220332145690918 1.0097811222076416 -0.9976291060447693 1.0032919645309448
-0.9976072907447815 0.9853827357292175 0.9863799214363098 1.0030815601348877 1.018661618232727 0.9889310002326965 -0.9964990019798279 0.007141462527215481 0.9937034249305725 1.0128517150878906 -0.007483329623937607 1.0009247064590454 -1.00186288356781 -0.9985082745552063 1.0219509601593018 1.0098283290863037 -0.9975711107254028 1.0033676624298096
-0.9898353219032288 0.9806249141693115 0.9876726269721985 1.0030755996704102 1.0187008380889893 0.9889482259750366 -0.9961717128753662 0.00655025290325284 0.9928334951400757 1.0129213333129883 -0.007457793690264225 1.0010288953781128 -1.0018019676208496 -0.9990376234054565 1.0218781232833862 1.0097187757492065 -0.997377336025238 1.003382921218872
-0.9818154573440552 0.9752093553543091 0.9886691570281982 1.0030525922775269 1.0187422037124634 0.9889972805976868 -0.9960223436355591 0.006099577993154526 0.9922444224357605 1.012985110282898 -0.007472203113138676 1.0010920763015747 -1.0017542839050293 -0.999295711517334 1.0218150615692139 1.0096137523651123 -0.9972870349884033 1.0032849311828613
-0.9711747765541077 0.9683420062065125 0.9895501732826233 1.0030419826507568 1.0188270807266235 0.9890326261520386 -0.9958764314651489 0.005598812364041805 0.9916901588439941 1.0130928754806519 -0.007419959641993046 1.0011183023452759 -1.0019229650497437 -0.999506413936615 1.0218205451965332 1.0095561742782593 -0.997215211391449 1.0030614137649536
-0.9529743790626526 0.956483781337738 0.9907581210136414 1.0032058954238892 1.0190690755844116 0.9890366792678833 -0.9958159327507019 0.004861779045313597 0.9912588000297546 1.0132089853286743 -0.007382879499346018 1.0010517835617065 -1.002110242843628 -0.9995284080505371 1.0218749046325684 1.009550929069519 -0.9970630407333374 1.0027811527252197
-0.9364001750946045 0.9456813931465149 0.9917849898338318 1.0033206939697266 1.0191850662231445 0.988970935344696 -0.995501697063446 0.0043447595089674 0.9911629557609558 1.013339638710022 -0.00736273592337966 1.0009154081344604 -1.0021073818206787 -0.9994513988494873 1.0218589305877686 1.0094091892242432 -0.9969750642776489 1.0024948120117188
-0.9170367121696472 0.93315589427948 0.9926621913909912 1.0031858682632446 1.0190834999084473 0.9888571500778198 -0.9951747059822083 0.0035177364479750395 0.9915418028831482 1.0134456157684326 -0.007330080959945917 1.0006002187728882 -1.0022252798080444 -0.9992738962173462 1.021863579750061 1.00935697555542 -0.9968872666358948 1.0020548105239868
-0.8872308135032654 0.9145146012306213 0.9936486482620239 1.0023914575576782 1.0184720754623413 0.9886605143547058 -0.9951712489128113 0.0028589798603206873 0.9920941591262817 1.0135059356689453 -0.007317267823964357 1.0003538131713867 -1.0024569034576416 -0.9991462230682373 1.0218000411987305 1.0093259811401367 -0.9968010187149048 1.001725196838379
-0.8623977303504944 0.8989490270614624 0.9942445158958435 1.001550316810608 1.017885684967041 0.9885810017585754 -0.9950096011161804 0.0021425546146929264 0.9927291870117188 1.0135064125061035 -0.007365751080214977 1.0001288652420044 -1.0025545358657837 -0.9989599585533142 1.021694302558899 1.0093060731887817 -0.9967813491821289 1.0013706684112549
-0.8263263702392578 0.8766553401947021 0.9946010112762451 1.0002644062042236 1.0164246559143066 0.9884964823722839 -0.9946951866149902 0.0011685490608215332 0.993370532989502 1.0135517120361328 -0.007404127158224583 0.9999367594718933 -1.0028679370880127 -0.9982949495315552 1.0213195085525513 1.0090254545211792 -0.9966927170753479 1.0009325742721558
-0.7970706820487976 0.858894944190979 0.994625449180603 0.9968997836112976 1.013363003730774 0.9887235164642334 -0.994550883769989 0.00044701664592139423 0.9938192963600159 1.0136266946792603 -0.007581245619803667 0.9998478889465332 -1.003653645515442 -0.99863600730896 1.021425485610962 1.008815050125122 -0.9966631531715393 1.000652551651001
-0.7664300203323364 0.8407956957817078 0.9944310784339905 0.9933211803436279 1.0099257230758667 0.9890814423561096 -0.9944190979003906 -0.0003017107956111431 0.9942395687103271 1.0136827230453491 -0.007731907069683075 0.9998036623001099 -1.004023790359497 -0.9983089566230774 1.0211559534072876 1.0085909366607666 -0.9966523051261902 1.0004637241363525
-0.7245480418205261 0.8162766695022583 0.9941125512123108 0.9868769645690918 1.0034830570220947 0.989881157875061 -0.9940969347953796 -0.0011987319448962808 0.9947635531425476 1.0138019323349 -0.008031496778130531 0.999809741973877 -1.0034239292144775 -0.9977771639823914 1.0205987691879272 1.0083208084106445 -0.996711254119873 1.0003581047058105
-0.7245480418205261 0.8162766695022583 0.9941125512123108 0.9868769645690918 1.0034830570220947 0.989881157875061 -0.9940969347953796 -0.0011987319448962808 0.9947635531425476 1.0138019323349 -0.008031496778130531 0.999809741973877 -1.0034239292144775 -0.9977771639823914 1.0205987691879272 1.0083208084106445 -0.996711254119873 1.0003581047058105
-0.6702489852905273 0.7856486439704895 0.9933300614356995 0.975486695766449 0.9920291900634766 0.9912123084068298 -0.9939920902252197 -0.002055808436125517 0.9955605268478394 1.0140581130981445 -0.008519371971487999 1.0000193119049072 -1.0019526481628418 -0.9984194040298462 1.0196908712387085 1.0079360008239746 -0.996744692325592 1.0004526376724243
-0.6154974102973938 0.7561522126197815 0.9927852153778076 0.9594235420227051 0.9757745265960693 0.9926027655601501 -0.9938993453979492 -0.0025646749418228865 0.996368944644928 1.0143482685089111 -0.009302955120801926 1.0003564357757568 -1.001025915145874 -0.9983585476875305 1.0190373659133911 1.0075628757476807 -0.9966954588890076 1.0006818771362305
-0.5722292065620422 0.7339577674865723 0.9927899837493896 0.9476022720336914 0.9637192487716675 0.9932965040206909 -0.9937517642974854 -0.0030767563730478287 0.9970688819885254 1.0145111083984375 -0.010117157362401485 1.0005663633346558 -1.0004992485046387 -0.9979349970817566 1.019025444984436 1.0073275566101074 -0.9966278076171875 1.0008823871612549
-0.5405524373054504 0.7183603644371033 0.9930710792541504 0.9298757910728455 0.9453935027122498 0.9941598773002625 -0.9936703443527222 -0.0033027988392859697 0.9974827766418457 1.0147215127944946 -0.01070998702198267 1.000586748123169 -1.0003715753555298 -0.998068630695343 1.0194916725158691 1.0071176290512085 -0.9965578317642212 1.000992774963379
-0.5094760060310364 0.703754723072052 0.9934144616127014 0.9149479269981384 0.9295861721038818 0.994623601436615 -0.9936339855194092 -0.0036623459309339523 0.9978658556938171 1.0149362087249756 -0.011509262025356293 1.0004847049713135 -0.9997227787971497 -0.9982337355613708 1.0197734832763672 1.006941556930542 -0.9965599775314331 1.0010194778442383
-0.4698059558868408 0.6860408782958984 0.9940005540847778 0.8925811648368835 0.905731737613678 0.9949471950531006 -0.9935431480407715 -0.003937003202736378 0.9980723261833191 1.0151177644729614 -0.012059596367180347 1.0003279447555542 -0.9984721541404724 -0.9985727071762085 1.0202387571334839 1.006969928741455 -0.9965993165969849 1.000952959060669
-0.441397100687027 0.6737666130065918 0.9945070147514343 0.8742588758468628 0.8858787417411804 0.9951084852218628 -0.9935685396194458 -0.004234041087329388 0.9981058239936829 1.0152978897094727 -0.0126414243131876 1.000160574913025 -0.9984018206596375 -0.9988627433776855 1.0207512378692627 1.0069772005081177 -0.9965507984161377 1.0008591413497925
-0.4058804512023926 0.6595284342765808 0.9947449564933777 0.8481723070144653 0.8570209741592407 0.9953848719596863 -0.9936638474464417 -0.004544609226286411 0.9981390833854675 1.0156248807907104 -0.013428163714706898 0.9999880790710449 -0.9984633922576904 -0.9991979002952576 1.0214771032333374 1.0070420503616333 -0.9963911771774292 1.0006133317947388
-0.38092923164367676 0.6500940322875977 0.9945687651634216 0.8272530436515808 0.8333458304405212 0.995488166809082 -0.9937011003494263 -0.004724882077425718 0.9983418583869934 1.0157470703125 -0.01404647808521986 0.9999508857727051 -0.9986580610275269 -0.99860680103302 1.021978735923767 1.0070788860321045 -0.9962629675865173 1.0004782676696777
-0.3501989543437958 0.6394441723823547 0.9938702583312988 0.7979375123977661 0.7992637753486633 0.9956862926483154 -0.9938644766807556 -0.005023057106882334 0.9990354776382446 1.0159157514572144 -0.01504723820835352 0.9999827146530151 -0.9990832805633545 -1.00007963180542 1.022183895111084 1.0070841312408447 -0.9960790872573853 1.0003308057785034
-0.3292640745639801 0.6330053806304932 0.9930286407470703 0.7755622863769531 0.7724719047546387 0.9960638284683228 -0.9939101338386536 -0.0052120499312877655 0.9997920989990234 1.0160425901412964 -0.01578378677368164 1.0000553131103516 -0.9988529682159424 -0.9998030662536621 1.0219018459320068 1.0070629119873047 -0.9958407878875732 1.0002590417861938
-0.30988797545433044 0.6277525424957275 0.9920706152915955 0.7531774640083313 0.7448428273200989 0.9965565204620361 -0.9941197037696838 -0.005438639782369137 1.0007399320602417 1.0162097215652466 -0.0163821280002594 1.0001426935195923 -0.9991768002510071 -0.999618411064148 1.0216621160507202 1.0070695877075195 -0.9956451654434204 1.000199794769287
-0.2867870330810547 0.6221923232078552 0.9906900525093079 0.7229499220848083 0.7062981724739075 0.9972661137580872 -0.994267463684082 -0.005779030732810497 1.0019636154174805 1.0164834260940552 -0.017246201634407043 1.0002834796905518 -0.9990413784980774 -1.0003507137298584 1.0211920738220215 1.006951093673706 -0.9953808784484863 1.00017249584198
-0.27100449800491333 0.619140088558197 0.9897416234016418 0.7003511190414429 0.6762494444847107 0.9976023435592651 -0.9943789839744568 -0.005985325202345848 1.0028108358383179 1.0166420936584473 -0.01787068322300911 1.000339388847351 -0.9998506903648376 -0.9991996884346008 1.021093487739563 1.0067684650421143 -0.9951785802841187 1.0001729726791382
-0.2565804123878479 0.6167868971824646 0.9889333844184875 0.6698994636535645 0.6347931623458862 0.9977035522460938 -0.9942586421966553 -0.006154194008558989 1.0035548210144043 1.0168732404708862 -0.018728481605648994 1.0003278255462646 -1.0003855228424072 -0.9988293051719666 1.0204789638519287 1.0064090490341187 -0.9948549270629883 1.0001214742660522
-0.23940213024616241 0.6149977445602417 0.9879177212715149 0.646758496761322 0.6030341982841492 0.9976192116737366 -0.9943625330924988 -0.006399812176823616 1.0038286447525024 1.017059564590454 -0.01925469934940338 1.0002307891845703 -1.0008423328399658 -0.9986048936843872 1.0202652215957642 1.0060460567474365 -0.9945763349533081 0.9999609589576721
-0.22773462533950806 0.6139879822731018 0.9872629046440125 0.6236057281494141 0.5705500841140747 0.9974747896194458 -0.9945432543754578 -0.00661300728097558 1.003693699836731 1.0172746181488037 -0.01952102966606617 1.0000853538513184 -1.0011756420135498 -0.9993065595626831 1.0199087858200073 1.0056803226470947 -0.9941352009773254 0.9996463060379028
-0.2106531262397766 0.6134117245674133 0.9861325621604919 0.5839055776596069 0.5153935551643372 0.9973904490470886 -0.9946633577346802 -0.006895424798130989 1.00246000289917 1.017507791519165 -0.019776849076151848 0.9999247193336487 -1.002471685409546 -0.9996176362037659 1.020484209060669 1.004943609237671 -0.9937095642089844 0.9989435076713562
-0.20157252252101898 0.6134648323059082 0.9853883981704712 0.5599677562713623 0.4819420576095581 0.9974932670593262 -0.9949116706848145 -0.0068201711401343346 1.0013340711593628 1.0175807476043701 -0.01973419077694416 0.9998987317085266 -1.0030970573425293 -1.000213623046875 1.0209369659423828 1.0043352842330933 -0.9936078190803528 0.9983574748039246
-0.19326366484165192 0.6138765811920166 0.9846983551979065 0.5353487133979797 0.44813814759254456 0.99788498878479 -0.9953046441078186 -0.00723828561604023 1.0001649856567383 1.0176814794540405 -0.01961049810051918 0.9999647736549377 -1.0034379959106445 -1.0005035400390625 1.0213029384613037 1.0037505626678467 -0.9936903119087219 0.997605562210083
-0.18344292044639587 0.614715039730072 0.9838296175003052 0.5020175576210022 0.4028724431991577 0.9985674023628235 -0.9955812692642212 -0.00754185626283288 0.998355507850647 1.0178022384643555 -0.019296186044812202 1.0001720190048218 -1.0039619207382202 -1.0001949071884155 1.0214167833328247 1.00315523147583 -0.9937227368354797 0.9964345097541809
-0.17687928676605225 0.6152114272117615 0.9832910895347595 0.47623562812805176 0.36883893609046936 0.9990966320037842 -0.9959609508514404 -0.007583955302834511 0.9971138834953308 1.017824649810791 -0.018945565447211266 1.0004016160964966 -1.004267930984497 -1.000443935394287 1.0214895009994507 1.0024843215942383 -0.9938382506370544 0.9954720139503479
-0.17097486555576324 0.6159759163856506 0.9829362034797668 0.44965285062789917 0.33498862385749817 0.9994676113128662 -0.9961316585540771 -0.0077901603654026985 0.9961704015731812 1.0178195238113403 -0.018446067348122597 1.0006734132766724 -1.0046350955963135 -1.0006133317947388 1.021352767944336 1.0017707347869873 -0.9941248893737793 0.9941246509552002
-0.163812518119812 0.6168472170829773 0.9828821420669556 0.41378483176231384 0.2895394563674927 0.9998052716255188 -0.995851457118988 -0.007714755367487669 0.995450496673584 1.0179694890975952 -0.01773933321237564 1.0010350942611694 -1.0038933753967285 -1.001189947128296 1.0209498405456543 1.0013618469238281 -0.9943888187408447 0.993230402469635
-0.15901049971580505 0.6171571612358093 0.9830753803253174 0.3866134583950043 0.25521647930145264 0.9999056458473206 -0.9949520230293274 -0.007581903133541346 0.9952843189239502 1.0181844234466553 -0.017043152824044228 1.0012680292129517 -1.0032289028167725 -1.0017807483673096 1.0202118158340454 1.0010098218917847 -0.9947187900543213 0.9927334785461426
-0.15490539371967316 0.6175271272659302 0.9835554957389832 0.3588531017303467 0.22078707814216614 0.9997725486755371 -0.9936659336090088 -0.007207151502370834 0.9956269860267639 1.0182929039001465 -0.016148576512932777 1.0014814138412476 -1.0034950971603394 -1.001439094543457 1.0197635889053345 1.0006645917892456 -0.9951294660568237 0.9926769137382507
-0.14965814352035522 0.6176741719245911 0.9842616319656372 0.32144272327423096 0.17513832449913025 0.9994406700134277 -0.9902506470680237 -0.006055263802409172 0.9962998628616333 1.0183801651000977 -0.014912751503288746 1.0016655921936035 -1.0034716129302979 -1.0013432502746582 1.0196702480316162 1.0003584623336792 -0.995660126209259 0.993289589881897
-0.14521050453186035 0.6173839569091797 0.9848148822784424 0.2844347059726715 0.13014131784439087 0.9992223381996155 -0.9846447110176086 -0.004078505095094442 0.9972536563873291 1.0183485746383667 -0.013764436356723309 1.0018965005874634 -1.004528522491455 -1.000838041305542 1.0202387571334839 1.0002291202545166 -0.996010959148407 0.9947957396507263
-0.1421874612569809 0.6168922185897827 0.9850809574127197 0.2569902539253235 0.09679755568504333 0.9989684224128723 -0.979047954082489 -0.0020391764119267464 0.9981648921966553 1.01839017868042 -0.01275559701025486 1.00201416015625 -1.0043541193008423 -1.0016429424285889 1.020223617553711 1.0001801252365112 -0.996149480342865 0.9954915046691895
-0.13920851051807404 0.6161102652549744 0.985050618648529 0.2203829139471054 0.05284272879362106 0.9985302090644836 -0.9688536524772644 0.0017075171926990151 0.9993274807929993 1.0184248685836792 -0.011414327658712864 1.0022226572036743 -1.0050030946731567 -1.0032678842544556 1.0212770700454712 1.0002068281173706 -0.9963876008987427 0.9968884587287903
-0.13574717938899994 0.6145431399345398 0.9846735596656799 0.19370220601558685 0.020678965374827385 0.9980381727218628 -0.9589259028434753 0.005226567387580872 0.9999537467956543 1.018314003944397 -0.010515116155147552 1.0024709701538086 -1.0033643245697021 -1.0043672323226929 1.0216131210327148 1.000418782234192 -0.9965117573738098 0.9976969361305237
-0.13334967195987701 0.6129016876220703 0.9841832518577576 0.16784098744392395 -0.01069912314414978 0.9975083470344543 -0.9469773173332214 0.009277989156544209 1.000451683998108 1.0182429552078247 -0.009677490219473839 1.0027360916137695 -1.0036954879760742 -1.0049413442611694 1.0220465660095215 1.0004446506500244 -0.9965648055076599 0.9982430338859558
-0.13114604353904724 0.6112726330757141 0.9834123253822327 0.14279818534851074 -0.04088849201798439 0.9967485070228577 -0.9285937547683716 0.015792781487107277 1.0007737874984741 1.017938256263733 -0.008781898766756058 1.0031123161315918 -1.0055391788482666 -1.0050368309020996 1.0230084657669067 1.0003747940063477 -0.9965255260467529 0.9985440373420715
-0.12844979763031006 0.6083734631538391 0.9824198484420776 0.11007247120141983 -0.07900406420230865 0.9953638315200806 -0.9125831127166748 0.021431250497698784 1.0006245374679565 1.0175997018814087 -0.008177561685442924 1.0033937692642212 -1.0063285827636719 -1.0054705142974854 1.0230886936187744 1.000432014465332 -0.996522068977356 0.9985173344612122
-0.12650376558303833 0.6060776114463806 0.9818446636199951 0.08612323552370071 -0.10634016990661621 0.994021475315094 -0.8949723839759827 0.027559708803892136 1.0004605054855347 1.0172652006149292 -0.007638611365109682 1.0036019086837769 -1.0060791969299316 -1.0057622194290161 1.0230439901351929 1.0004057884216309 -0.9964240789413452 0.9982748031616211
-0.12480301409959793 0.6035160422325134 0.9816210865974426 0.05625581368803978 -0.14190590381622314 0.9918825626373291 -0.8688901662826538 0.036312542855739594 1.0000211000442505 1.016723394393921 -0.007042692508548498 1.0037754774093628 -1.0065803527832031 -1.006868600845337 1.0228458642959595 1.000312089920044 -0.9963414072990417 0.9980595111846924
-0.12262394279241562 0.6000677943229675 0.9819090366363525 0.03570778667926788 -0.1675809770822525 0.9903464317321777 -0.8478768467903137 0.04305032640695572 0.9996611475944519 1.0162938833236694 -0.006726112216711044 1.0038056373596191 -1.0070672035217285 -1.0065165758132935 1.0225862264633179 1.0001782178878784 -0.9962549209594727 0.9978562593460083
-0.12053456157445908 0.5966698527336121 0.9828737378120422 0.010307738557457924 -0.1993684470653534 0.9881550073623657 -0.8175573348999023 0.052632179111242294 0.9990373253822327 1.0156861543655396 -0.0065833753906190395 1.0037426948547363 -1.0069189071655273 -1.0063573122024536 1.0219848155975342 1.0000091791152954 -0.9961472153663635 0.9977129101753235
-0.11909699440002441 0.5941793322563171 0.9837763905525208 -0.0075942156836390495 -0.22178472578525543 0.9866949915885925 -0.7774311304092407 0.06508319079875946 0.9984467625617981 1.0149518251419067 -0.0063824960961937904 1.0036967992782593 -1.0068755149841309 -1.0058215856552124 1.0214835405349731 0.9998100399971008 -0.9958747625350952 0.9978366494178772
-0.11711251735687256 0.591271698474884 0.9848502278327942 -0.02915324829518795 -0.2495432198047638 0.985349714756012 -0.7605538368225098 0.07010313123464584 0.9983288049697876 1.014556646347046 -0.0063524311408400536 1.0037071704864502 -1.0071085691452026 -1.0059813261032104 1.0215497016906738 0.9996497631072998 -0.995758056640625 0.9979965686798096
-0.11548890918493271 0.5892729759216309 0.9856263399124146 -0.0437651090323925 -0.26872488856315613 0.9848082065582275 -0.7345368266105652 0.07765927165746689 0.9983149766921997 1.0140841007232666 -0.006450319197028875 1.0037574768066406 -1.0070178508758545 -1.006443738937378 1.021420955657959 0.9994639754295349 -0.9955814480781555 0.998313844203949
-0.11370354890823364 0.5873629450798035 0.9863411784172058 -0.05712863430380821 -0.28617483377456665 0.9845914840698242 -0.6992884278297424 0.0872989073395729 0.9985834956169128 1.0135092735290527 -0.006458628457039595 1.0038418769836426 -1.0078341960906982 -1.0051301717758179 1.0223366022109985 0.9990864992141724 -0.9952602982521057 0.9987991452217102
-0.11128167808055878 0.5854136943817139 0.9872417449951172 -0.07307450473308563 -0.3074421286582947 0.9849852323532104 -0.6727350950241089 0.09433156996965408 0.99899822473526 1.0131133794784546 -0.006484545301645994 1.003883719444275 -1.0078110694885254 -1.0048884153366089 1.0228245258331299 0.9988154768943787 -0.9949709177017212 0.999131441116333
-0.109307661652565 0.5842355489730835 0.9877991080284119 -0.08358387649059296 -0.3219781517982483 0.9855950474739075 -0.6459428668022156 0.10108762979507446 0.9995153546333313 1.012752890586853 -0.00649643037468195 1.0039042234420776 -1.007494568824768 -1.0028915405273438 1.022523045539856 0.9985882639884949 -0.9948404431343079 0.9994094371795654
-0.10739443451166153 0.5833958983421326 0.9883472919464111 -0.09317788481712341 -0.3352743685245514 0.9864165782928467 -0.6102664470672607 0.10932223498821259 1.0005685091018677 1.0123934745788574 -0.006475531496107578 1.0038119554519653 -1.0084383487701416 -1.000008225440979 1.023209810256958 0.9982551336288452 -0.9947255253791809 0.9995718598365784
-0.10468965768814087 0.58249831199646 0.9890264272689819 -0.10447032749652863 -0.3514777719974518 0.9874873757362366 -0.584126889705658 0.11492811143398285 1.0017026662826538 1.0121161937713623 -0.006343891844153404 1.0036799907684326 -1.010345220565796 -0.9969261288642883 1.0241608619689941 0.9979621171951294 -0.9945668578147888 0.9995289444923401
-0.10266189277172089 0.5822486877441406 0.9894558191299438 -0.11192895472049713 -0.36269256472587585 0.9883307218551636 -0.5586585402488708 0.11995890736579895 1.003175139427185 1.011987328529358 -0.006278533022850752 1.0034894943237305 -1.0114613771438599 -0.9888594150543213 1.0244383811950684 0.9975718259811401 -0.9943385720252991 0.9993008971214294
-0.10021345317363739 0.5823935866355896 0.9902253150939941 -0.1226152777671814 -0.37955865263938904 0.9891026616096497 -0.5175633430480957 0.12671320140361786 1.005924940109253 1.0119789838790894 -0.006179368123412132 1.0030174255371094 -1.0143455266952515 -0.9785308241844177 1.0251680612564087 0.9972198605537415 -0.9942899346351624 0.9990742802619934
-0.09773936122655869 0.5829946398735046 0.991011917591095 -0.12844911217689514 -0.38863101601600647 0.9891639947891235 -0.48607417941093445 0.13072796165943146 1.0079479217529297 1.0121015310287476 -0.00599824171513319 1.0025060176849365 -1.0163651704788208 -0.9644802212715149 1.0251288414001465 0.9969144463539124 -0.994055986404419 0.998816192150116
-0.09617935866117477 0.5837225914001465 0.9915159344673157 -0.13399696350097656 -0.3973294794559479 0.9889858365058899 -0.4638904631137848 0.13266129791736603 1.0089913606643677 1.0122402906417847 -0.005886802915483713 1.00211501121521 -1.0195139646530151 -0.9495943188667297 1.0252138376235962 0.9967957735061646 -0.9939037561416626 0.9987019300460815
-0.0943167507648468 0.5849372744560242 0.9920327067375183 -0.14032667875289917 -0.4077114760875702 0.9883812069892883 -0.44278863072395325 0.13383817672729492 1.0095726251602173 1.0125272274017334 -0.005773242097347975 1.0017178058624268 -1.0228012800216675 -0.9321374893188477 1.0250303745269775 0.9966521859169006 -0.9937535524368286 0.9986845254898071
-0.09317483007907867 0.5862486958503723 0.9924113154411316 -0.14471100270748138 -0.41502752900123596 0.9878347516059875 -0.4227372109889984 0.13421279191970825 1.0099047422409058 1.0127851963043213 -0.00559212826192379 1.0013483762741089 -1.027449131011963 -0.9123871922492981 1.0251457691192627 0.9964708685874939 -0.9935391545295715 0.9987543225288391
-0.09216902405023575 0.5877785086631775 0.9927436113357544 -0.1488216072320938 -0.42183539271354675 0.9873974323272705 -0.40344393253326416 0.13367947936058044 1.0097650289535522 1.0128848552703857 -0.005386359989643097 1.001031517982483 -1.0343680381774902 -0.8805786967277527 1.0244060754776 0.9962805509567261 -0.9932416677474976 0.9989327192306519
-0.09142449498176575 0.5897851586341858 0.9931279420852661 -0.15353047847747803 -0.4299776256084442 0.9869625568389893 -0.3793463110923767 0.1316099613904953 1.0090289115905762 1.0126233100891113 -0.0053125969134271145 1.000956654548645 -1.0394150018692017 -0.8545101284980774 1.0239005088806152 0.9961909651756287 -0.9930630922317505 0.9991416335105896
-0.09115379303693771 0.5914812088012695 0.9934356808662415 -0.15683741867542267 -0.4356190860271454 0.986981213092804 -0.362491250038147 0.1294548660516739 1.0080595016479492 1.0119627714157104 -0.0052393232472240925 1.0009634494781494 -1.0454908609390259 -0.8264305591583252 1.0236423015594482 0.9960878491401672 -0.9928603172302246 0.9994142651557922
-0.09130668640136719 0.5936107039451599 0.9937936067581177 -0.16074056923389435 -0.4424586892127991 0.9873068332672119 -0.34122687578201294 0.12581144273281097 1.006187081336975 1.009848952293396 -0.005193689372390509 1.0011181831359863 -1.0547949075698853 -0.7858027815818787 1.0227378606796265 0.9960020780563354 -0.9927673935890198 0.9995748996734619
-0.09154685586690903 0.5952866673469543 0.9940544366836548 -0.16346216201782227 -0.44699153304100037 0.9878568053245544 -0.32654809951782227 0.12200856953859329 1.0047276020050049 1.0072262287139893 -0.005254034884274006 1.0014052391052246 -1.0617974996566772 -0.7530753016471863 1.022140383720398 0.9958885312080383 -0.9926257729530334 0.9996623992919922
-0.09214192628860474 0.5973581075668335 0.9942958950996399 -0.16674020886421204 -0.4525650441646576 0.9888045191764832 -0.3085482716560364 0.11637892574071884 1.0030517578125 1.0017648935317993 -0.0057304599322378635 1.0018975734710693 -1.0759696960449219 -0.6975400447845459 1.021942377090454 0.9956604242324829 -0.9924306273460388 0.9996485114097595
-0.09283078461885452 0.5986770391464233 0.9944205284118652 -0.169779971241951 -0.45747238397598267 0.9897620677947998 -0.29198315739631653 0.10991503298282623 1.002084493637085 0.9935827851295471 -0.00664483429864049 1.0024935007095337 -1.088741421699524 -0.6524414420127869 1.0222634077072144 0.9955376982688904 -0.9923758506774902 0.9995430111885071
-0.09410706907510757 0.6007396578788757 0.9945115447044373 -0.17224419116973877 -0.460846483707428 0.9903668165206909 -0.2808767557144165 0.1047346293926239 1.0019570589065552 0.9853183627128601 -0.007724281400442123 1.0028642416000366 -1.095278263092041 -0.6295987963676453 1.0224746465682983 0.9954895377159119 -0.9923729300498962 0.9994971752166748
-0.09508413076400757 0.6018764972686768 0.9943221211433411 -0.17479896545410156 -0.46419161558151245 0.9908295273780823 -0.27082517743110657 0.09909361600875854 1.0023783445358276 0.9747506976127625 -0.008689584210515022 1.0031296014785767 -1.104994535446167 -0.5943021774291992 1.022430419921875 0.9954453706741333 -0.9922856688499451 0.99942946434021
-0.09607003629207611 0.6030773520469666 0.9940195679664612 -0.17839865386486053 -0.4683523178100586 0.9911252856254578 -0.2586839199066162 0.09167388081550598 1.003575325012207 0.9577318429946899 -0.01067639421671629 1.0033516883850098 -1.1185368299484253 -0.5486758947372437 1.0231609344482422 0.9953307509422302 -0.9921762347221375 0.9993887543678284
-0.0973697379231453 0.6045238971710205 0.9933985471725464 -0.18095852434635162 -0.47136056423187256 0.9911143779754639 -0.2504730820655823 0.08630288392305374 1.0046985149383545 0.9429541826248169 -0.0124557726085186 1.0034987926483154 -1.1292383670806885 -0.5148787498474121 1.0235595703125 0.9952719211578369 -0.9920921325683594 0.9993855953216553
-0.09801571071147919 0.6052048206329346 0.9927970767021179 -0.18359097838401794 -0.4741348624229431 0.9910411834716797 -0.24313852190971375 0.0809272974729538 1.0057542324066162 0.9262703657150269 -0.014325723983347416 1.0036901235580444 -1.1401010751724243 -0.4813768267631531 1.0239449739456177 0.9952375292778015 -0.9920358061790466 0.9994221329689026
-0.09820952266454697 0.605578601360321 0.9920777082443237 -0.18624846637248993 -0.47676023840904236 0.9908570051193237 -0.23643113672733307 0.07621940970420837 1.0066328048706055 0.9079636931419373 -0.016468651592731476 1.0038957595825195 -1.1514263153076172 -0.44983452558517456 1.0242241621017456 0.9951953291893005 -0.9919071197509766 0.999488353729248
-0.09756224602460861 0.6054840683937073 0.9913313388824463 -0.18988382816314697 -0.47999247908592224 0.9906271696090698 -0.22842474281787872 0.07043203711509705 1.0071563720703125 0.88166344165802 -0.019591068848967552 1.0042839050292969 -1.1663577556610107 -0.40746623277664185 1.023955225944519 0.9951344132423401 -0.9917445778846741 0.9995371699333191
-0.09609627723693848 0.6048528552055359 0.9908100366592407 -0.19271109998226166 -0.48224660754203796 0.9904714226722717 -0.2231753170490265 0.06667706370353699 1.0071476697921753 0.8607790470123291 -0.022055620327591896 1.0047426223754883 -1.1778143644332886 -0.37742358446121216 1.0237061977386475 0.99508136510849 -0.9915705919265747 0.9995534420013428
-0.0926404669880867 0.602825939655304 0.9905275106430054 -0.19631841778755188 -0.48438411951065063 0.9904077053070068 -0.21679413318634033 0.06249614432454109 1.0066642761230469 0.8245759010314941 -0.02604391798377037 1.0055347681045532 -1.1961270570755005 -0.32785531878471375 1.0229511260986328 0.9950960278511047 -0.9912925362586975 0.9995299577713013
-0.08699211478233337 0.5994827151298523 0.990646243095398 -0.19980217516422272 -0.4862087368965149 0.9903594255447388 -0.21082180738449097 0.05929122865200043 1.005880355834961 0.8023481369018555 -0.028615111485123634 1.0058670043945312 -1.2082297801971436 -0.30086174607276917 1.023002028465271 0.9951525926589966 -0.9912240505218506 0.9994746446609497
-0.08104395866394043 0.595927357673645 0.9911509156227112 -0.2021687626838684 -0.48721468448638916 0.9903630018234253 -0.20674647390842438 0.057569172233343124 1.005269169807434 0.7799075841903687 -0.031177178025245667 1.0060248374938965 -1.2194011211395264 -0.2736712694168091 1.0224965810775757 0.9951884746551514 -0.9911337494850159 0.9993340969085693
-0.07117903232574463 0.5895392894744873 0.992218554019928 -0.20539788901805878 -0.4882684051990509 0.9906778931617737 -0.20169463753700256 0.05633282661437988 1.0046488046646118 0.750541627407074 -0.034525688737630844 1.0059658288955688 -1.2348912954330444 -0.24027909338474274 1.0220595598220825 0.9952058792114258 -0.9909958243370056 0.9991617202758789
-0.062264010310173035 0.5835670232772827 0.9931568503379822 -0.20782560110092163 -0.4885985851287842 0.9910004734992981 -0.1981453150510788 0.05611627548933029 1.004320502281189 0.7292611598968506 -0.03686612844467163 1.0058066844940186 -1.246090054512024 -0.21636728942394257 1.0218459367752075 0.9952924847602844 -0.9908854961395264 0.998940646648407
-0.052076131105422974 0.5767275094985962 0.9940593838691711 -0.21024177968502045 -0.48875999450683594 0.9914246201515198 -0.19474121928215027 0.056390829384326935 1.0042060613632202 0.7024174332618713 -0.03992149606347084 1.005490779876709 -1.2609138488769531 -0.18544639647006989 1.0214931964874268 0.9955167770385742 -0.9908777475357056 0.9986738562583923
-0.03663855791091919 0.5660011172294617 0.9948352575302124 -0.2132481038570404 -0.48822304606437683 0.9920468926429749 -0.19032442569732666 0.0570903941988945 1.0041447877883911 0.6832718253135681 -0.04219963401556015 1.0051900148391724 -1.2726411819458008 -0.16395747661590576 1.0219860076904297 0.9956148862838745 -0.9909267425537109 0.9984983205795288
-0.02413458563387394 0.5569583773612976 0.9952113032341003 -0.2152811884880066 -0.4877271354198456 0.9923324584960938 -0.18721620738506317 0.0579422190785408 1.0041821002960205 0.6653327941894531 -0.044386956840753555 1.0050150156021118 -1.2840924263000488 -0.14359192550182343 1.022183895111084 0.9957053661346436 -0.9910268187522888 0.9984082579612732
-0.010718568228185177 0.5469655990600586 0.9951984882354736 -0.2170698493719101 -0.48718634247779846 0.9925230741500854 -0.1829792559146881 0.05913151428103447 1.004284381866455 0.6430497765541077 -0.047278694808483124 1.0046731233596802 -1.2994085550308228 -0.11716114729642868 1.0224437713623047 0.9958081841468811 -0.9911223649978638 0.9984748363494873
0.008096055127680302 0.5323729515075684 0.9951168298721313 -0.21948647499084473 -0.4861014783382416 0.9924086928367615 -0.17984913289546967 0.060077328234910965 1.0041828155517578 0.6279696226119995 -0.04921756684780121 1.0043567419052124 -1.3104968070983887 -0.09798510372638702 1.0223910808563232 0.9959287643432617 -0.9912397265434265 0.998691737651825
0.02763407491147518 0.5162438154220581 0.9950906038284302 -0.2219231277704239 -0.4848930239677429 0.9915871620178223 -0.17466528713703156 0.06206421181559563 1.0035475492477417 0.6057961583137512 -0.05253097787499428 1.0037322044372559 -1.3281437158584595 -0.06767214089632034 1.021733283996582 0.9962866902351379 -0.9914928078651428 0.9992275238037109
0.042697470635175705 0.5033872723579407 0.9952203035354614 -0.2225627303123474 -0.48443347215652466 0.9910546541213989 -0.17278611660003662 0.06293469667434692 1.0032566785812378 0.5940747857093811 -0.05447463318705559 1.0033750534057617 -1.3393253087997437 -0.05042559653520584 1.0215727090835571 0.9965126514434814 -0.9916549324989319 0.9995236396789551
0.05797434598207474 0.48973751068115234 0.9955530166625977 -0.2230609804391861 -0.48332545161247253 0.989683985710144 -0.16873589158058167 0.06468905508518219 1.0024529695510864 0.5838649272918701 -0.056429874151945114 1.0030455589294434 -1.3501670360565186 -0.03411310538649559 1.0212467908859253 0.9966795444488525 -0.9917666912078857 0.9997453093528748
0.07853980362415314 0.470953106880188 0.996165931224823 -0.2227708101272583 -0.4822695255279541 0.9885628819465637 -0.16595320403575897 0.06579870730638504 1.0020266771316528 0.5749971866607666 -0.05835886299610138 1.0028067827224731 -1.3606191873550415 -0.018758147954940796 1.0206177234649658 0.9967971444129944 -0.9919381737709045 0.999885082244873
0.0937981829047203 0.4563613533973694 0.9966588020324707 -0.22218915820121765 -0.48139888048171997 0.9874873161315918 -0.16352608799934387 0.06687269359827042 1.0016872882843018 0.5675669312477112 -0.060184042900800705 1.0025898218154907 -1.3740763664245605 0.00036378379445523024 1.0194908380508423 0.9971469640731812 -0.9922743439674377 0.9998698234558105
0.11369305849075317 0.4367290735244751 0.9970467686653137 -0.2208855152130127 -0.48063161969184875 0.9864065647125244 -0.16073395311832428 0.06821276247501373 1.0016858577728271 0.5596702098846436 -0.06269212067127228 1.0022087097167969 -1.3851876258850098 0.013830913230776787 1.0186946392059326 0.9974096417427063 -0.9925909042358398 0.9998331069946289
0.12814286351203918 0.42165106534957886 0.9970993995666504 -0.21946510672569275 -0.48020970821380615 0.98604816198349 -0.1587235927581787 0.0690576359629631 1.0018267631530762 0.554888129234314 -0.0646442249417305 1.001991629600525 -1.395490288734436 0.025724712759256363 1.018206000328064 0.9975722432136536 -0.9928272366523743 0.9997771978378296
0.1423187404870987 0.4067341983318329 0.9969252347946167 -0.21786300837993622 -0.48043036460876465 0.9861012697219849 -0.15651674568653107 0.06983741372823715 1.002155065536499 0.5499781966209412 -0.06705517321825027 1.0015497207641602 -1.4076837301254272 0.04077346250414848 1.017432689666748 0.9977391958236694 -0.9931755065917969 0.999752402305603
0.16037161648273468 0.38710054755210876 0.9964264631271362 -0.2158309817314148 -0.48092877864837646 0.9871253371238708 -0.15498651564121246 0.07028742879629135 1.0025166273117065 0.5473127365112305 -0.06887654960155487 1.0011272430419922 -1.4163652658462524 0.05119754746556282 1.017049789428711 0.9978184103965759 -0.9933770895004272 0.9997543096542358
0.17344608902931213 0.3725806474685669 0.9957285523414612 -0.21405227482318878 -0.48182860016822815 0.9883869886398315 -0.15347421169281006 0.07059239596128464 1.0027046203613281 0.5453698635101318 -0.07063720375299454 1.0005658864974976 -1.425567388534546 0.060654133558273315 1.0169204473495483 0.9978951811790466 -0.9936860203742981 0.9998089075088501
0.19051028788089752 0.3536805510520935 0.9945879578590393 -0.2112407237291336 -0.48330169916152954 0.9909161925315857 -0.15130217373371124 0.07078182697296143 1.0026053190231323 0.5432928204536438 -0.07347367703914642 0.9998112320899963 -1.4405814409255981 0.0740942731499672 1.0176372528076172 0.9979907870292664 -0.9941837191581726 0.9998854994773865
0.20716959238052368 0.33521732687950134 0.9932677745819092 -0.2100946456193924 -0.48399877548217773 0.9919393062591553 -0.15015001595020294 0.0706309899687767 1.002204418182373 0.5429691672325134 -0.07500132918357849 0.9993796348571777 -1.4486565589904785 0.08112335950136185 1.0181447267532349 0.9979498386383057 -0.9943886399269104 0.9998765587806702
0.21936066448688507 0.32150211930274963 0.9924367666244507 -0.20792421698570251 -0.48535099625587463 0.9937371015548706 -0.1490456610918045 0.0703088641166687 1.0015782117843628 0.5426431894302368 -0.0767383798956871 0.9992141127586365 -1.455801248550415 0.0882163718342781 1.0186357498168945 0.997858464717865 -0.994600236415863 0.9998072981834412
0.23166806995868683 0.3079376220703125 0.9915876388549805 -0.2065514773130417 -0.4865359663963318 0.9948156476020813 -0.14783617854118347 0.06987413763999939 1.0008724927902222 0.542832612991333 -0.0782870277762413 0.9990969896316528 -1.4624991416931152 0.0943186804652214 1.0191186666488647 0.9978629946708679 -0.9948185086250305 0.9997155666351318
0.24715165793895721 0.29078051447868347 0.9906701445579529 -0.20476599037647247 -0.48813948035240173 0.995533287525177 -0.1460534930229187 0.0686490461230278 1.0000554323196411 0.543424129486084 -0.08021121472120285 0.9992111921310425 -1.4704502820968628 0.10111113637685776 1.0195417404174805 0.9977948665618896 -0.995064377784729 0.9995504021644592
0.2583182156085968 0.2781236469745636 0.9902001619338989 -0.2034759670495987 -0.48913368582725525 0.995622992515564 -0.14492008090019226 0.06771602481603622 0.9996420741081238 0.543929934501648 -0.08141019195318222 0.9993631839752197 -1.475001335144043 0.1047942265868187 1.0193222761154175 0.9977096319198608 -0.9951386451721191 0.9993817806243896
0.2692832946777344 0.26608556509017944 0.9900526404380798 -0.20256009697914124 -0.48988038301467896 0.9954100251197815 -0.1435055434703827 0.06687632203102112 0.9993336200714111 0.5445154309272766 -0.08305860310792923 0.9996768236160278 -1.4812992811203003 0.11169164627790451 1.0196706056594849 0.9976379871368408 -0.995275616645813 0.9991804361343384
0.2834230661392212 0.2508193254470825 0.9903067946434021 -0.20149259269237518 -0.4908381998538971 0.994849443435669 -0.14249952137470245 0.06590680778026581 0.9992813467979431 0.5445278882980347 -0.08412174880504608 0.9998551607131958 -1.4844199419021606 0.11517798155546188 1.0188695192337036 0.9976601004600525 -0.9954346418380737 0.9990324974060059
0.29329022765159607 0.24016177654266357 0.990684986114502 -0.2006988227367401 -0.49140438437461853 0.9943082928657532 -0.14159812033176422 0.06502602994441986 0.9993274807929993 0.5441227555274963 -0.08522943407297134 1.0000630617141724 -1.4876372814178467 0.11826874315738678 1.0185446739196777 0.9977445602416992 -0.995628297328949 0.998923122882843
0.3026769161224365 0.23011669516563416 0.9911270141601562 -0.20008353888988495 -0.4917406141757965 0.9937409162521362 -0.14025045931339264 0.0641099140048027 0.9995331168174744 0.542872428894043 -0.08686387538909912 1.0003795623779297 -1.489773154258728 0.12139182537794113 1.0175451040267944 0.9978553652763367 -0.9959510564804077 0.998879611492157
0.3173362910747528 0.21456827223300934 0.9917096495628357 -0.19916307926177979 -0.49165958166122437 0.9930551052093506 -0.1382070779800415 0.06310782581567764 0.9996020197868347 0.5390021800994873 -0.08882997930049896 1.0006215572357178 -1.4922659397125244 0.12741780281066895 1.0174322128295898 0.9978715181350708 -0.9962502121925354 0.999016284942627
0.32537633180618286 0.2065008282661438 0.9917528629302979 -0.19875860214233398 -0.4914700984954834 0.9928256273269653 -0.13745592534542084 0.06277769804000854 0.9996126890182495 0.534968376159668 -0.09027453511953354 1.0007895231246948 -1.4932600259780884 0.1314384937286377 1.017453908920288 0.9978229999542236 -0.9964269399642944 0.9991949200630188
0.33286353945732117 0.19917310774326324 0.991589367389679 -0.19813033938407898 -0.49084511399269104 0.9926323294639587 -0.13620848953723907 0.06224078685045242 0.9994065165519714 0.5299100279808044 -0.09178252518177032 1.0010560750961304 -1.4934272766113281 0.13353945314884186 1.0177055597305298 0.9978792667388916 -0.9965687394142151 0.9994254112243652
0.3423156142234802 0.19025470316410065 0.991146445274353 -0.19745586812496185 -0.48969781398773193 0.992536187171936 -0.1346452534198761 0.0614316463470459 0.9992210865020752 0.5233151316642761 -0.09337364137172699 1.0012882947921753 -1.493710994720459 0.1364486813545227 1.0178813934326172 0.99794602394104 -0.9966935515403748 0.9996790885925293
0.3487885296344757 0.18463179469108582 0.9906648993492126 -0.1968144327402115 -0.48865196108818054 0.9924749135971069 -0.13325567543506622 0.06083308160305023 0.9990121722221375 0.5154069662094116 -0.09521058201789856 1.0015759468078613 -1.4934059381484985 0.1403529793024063 1.0182209014892578 0.9979139566421509 -0.9968690872192383 0.9999220371246338
0.3546903729438782 0.17993244528770447 0.9901745915412903 -0.19629277288913727 -0.4872554540634155 0.9923142790794373 -0.13118615746498108 0.06044205650687218 0.9984901547431946 0.5024635791778564 -0.09776108711957932 1.0020338296890259 -1.492456316947937 0.142715185880661 1.0183463096618652 0.9979130029678345 -0.9970386624336243 1.0000498294830322
0.3620821535587311 0.1745888888835907 0.9896537661552429 -0.19503463804721832 -0.4850982129573822 0.9918168187141418 -0.12953808903694153 0.06047889590263367 0.9980320930480957 0.4913316071033478 -0.09974625706672668 1.0024200677871704 -1.4920819997787476 0.14584751427173615 1.0188217163085938 0.9980446696281433 -0.9972216486930847 1.0000125169754028
0.3672494888305664 0.17127206921577454 0.9893765449523926 -0.19421744346618652 -0.4833887815475464 0.9915355443954468 -0.1276322305202484 0.06121635064482689 0.9975063800811768 0.4792064428329468 -0.10207098722457886 1.0028090476989746 -1.4906885623931885 0.14952050149440765 1.0187430381774902 0.998083770275116 -0.9974532127380371 0.9999040961265564
0.37205004692077637 0.168528214097023 0.9892395734786987 -0.19307275116443634 -0.4815807044506073 0.9910889863967896 -0.12469518929719925 0.06313456594944 0.9968420267105103 0.461271733045578 -0.10543616861104965 1.0032329559326172 -1.4892991781234741 0.15244129300117493 1.018514633178711 0.9980673789978027 -0.9977339506149292 0.9996310472488403
0.377943217754364 0.16577036678791046 0.9890395402908325 -0.1915818750858307 -0.478770911693573 0.9904536604881287 -0.12256531417369843 0.0652182325720787 0.9965111017227173 0.4470307528972626 -0.10822790861129761 1.0033994913101196 -1.488452434539795 0.1569710522890091 1.0180095434188843 0.9981158971786499 -0.9979091286659241 0.9993558526039124
0.3832120895385742 0.16377684473991394 0.9887850880622864 -0.18954525887966156 -0.47619137167930603 0.9899193048477173 -0.11929600685834885 0.0695609524846077 0.9965465664863586 0.4273439645767212 -0.11228727549314499 1.0033984184265137 -1.486902117729187 0.15917281806468964 1.017530918121338 0.9981085062026978 -0.9981732368469238 0.9989829063415527
0.38666999340057373 0.16271094977855682 0.988507866859436 -0.18802820146083832 -0.4745722711086273 0.9897041916847229 -0.11633392423391342 0.07427338510751724 0.9966921806335449 0.4121931791305542 -0.1155315488576889 1.0031299591064453 -1.4851056337356567 0.16377772390842438 1.0168870687484741 0.9980587959289551 -0.9983344078063965 0.9986402988433838
0.39030152559280396 0.1618141084909439 0.9879159927368164 -0.18597912788391113 -0.4722631275653839 0.9899260997772217 -0.11195594817399979 0.08250109851360321 0.9970734119415283 0.3919760286808014 -0.11984089761972427 1.002556562423706 -1.4844534397125244 0.16541920602321625 1.0166287422180176 0.9979729652404785 -0.9984978437423706 0.9984352588653564
0.39253538846969604 0.16117098927497864 0.9873422384262085 -0.18451352417469025 -0.4703929126262665 0.990394115447998 -0.10849467664957047 0.09035325795412064 0.9975776076316833 0.37710362672805786 -0.12325830012559891 1.0019593238830566 -1.483970046043396 0.16920782625675201 1.016422986984253 0.9979868531227112 -0.9986462593078613 0.9983195066452026
0.3943600058555603 0.1608193963766098 0.9866569638252258 -0.18277929723262787 -0.46890971064567566 0.9911922812461853 -0.10314872860908508 0.10313821583986282 0.9983663558959961 0.35805606842041016 -0.12806645035743713 1.0009773969650269 -1.4834277629852295 0.17139902710914612 1.0165584087371826 0.9980452656745911 -0.9987898468971252 0.9982428550720215
0.3962005078792572 0.16023612022399902 0.985799252986908 -0.18063433468341827 -0.4668932557106018 0.9924063682556152 -0.09891577064990997 0.11443263292312622 0.9993118643760681 0.3444803059101105 -0.13151872158050537 1.0001634359359741 -1.483162522315979 0.17252537608146667 1.0166146755218506 0.9981322884559631 -0.9988648295402527 0.9982512593269348
0.3970051109790802 0.1600109189748764 0.985171914100647 -0.17908059060573578 -0.4655832052230835 0.9933686852455139 -0.09400063753128052 0.12738122045993805 1.000273585319519 0.3316696286201477 -0.13489776849746704 0.9994059205055237 -1.4840120077133179 0.17466937005519867 1.0169928073883057 0.9982680082321167 -0.9989163875579834 0.9982800483703613
0.3972383141517639 0.15928281843662262 0.9845793843269348 -0.1775015890598297 -0.46437227725982666 0.9942508339881897 -0.08644983172416687 0.14679773151874542 1.001828908920288 0.31657305359840393 -0.13963155448436737 0.9987154006958008 -1.4841235876083374 0.17516840994358063 1.0172029733657837 0.9985408186912537 -0.9990023374557495 0.9983378648757935
0.39711934328079224 0.15844716131687164 0.9843405485153198 -0.17564766108989716 -0.46321845054626465 0.9952394962310791 -0.0799761489033699 0.1630617380142212 1.0029804706573486 0.30635708570480347 -0.14330364763736725 0.9985218048095703 -1.4843034744262695 0.17730562388896942 1.0173823833465576 0.9986639618873596 -0.9990473985671997 0.9983387589454651
0.39674004912376404 0.15761473774909973 0.9843747615814209 -0.17461541295051575 -0.46245795488357544 0.9957733750343323 -0.07227090001106262 0.1804722249507904 1.00409996509552 0.29717206954956055 -0.1467238813638687 0.998737096786499 -1.4842232465744019 0.17854109406471252 1.0174508094787598 0.9988241195678711 -0.9991390109062195 0.9982874393463135
0.39553308486938477 0.15590591728687286 0.985002338886261 -0.17296957969665527 -0.46128979325294495 0.9961462616920471 -0.05687699466943741 0.21196800470352173 1.0054327249526978 0.28194257616996765 -0.1533040851354599 0.999478816986084 -1.4860124588012695 0.17990048229694366 1.0180202722549438 0.999206006526947 -0.9991804957389832 0.9979931116104126
0.39449381828308105 0.15472769737243652 0.9856583476066589 -0.17254090309143066 -0.4610546827316284 0.9961576461791992 -0.04595661163330078 0.2325047105550766 1.0058867931365967 0.2777114808559418 -0.15561065077781677 0.9998612403869629 -1.486096739768982 0.18093638122081757 1.01813542842865 0.999273955821991 -0.9991900324821472 0.9978958368301392
0.3933789134025574 0.15333537757396698 0.9861863851547241 -0.17203831672668457 -0.46086084842681885 0.996087372303009 -0.03333045914769173 0.2542005181312561 1.0060611963272095 0.2724273204803467 -0.15880277752876282 1.0003719329833984 -1.4864754676818848 0.18179857730865479 1.0179413557052612 0.9996318817138672 -0.9992055296897888 0.9974502921104431
0.39143362641334534 0.15094731748104095 0.9869160652160645 -0.17150962352752686 -0.4605022370815277 0.9956779479980469 -0.013864276930689812 0.28468355536460876 1.0059682130813599 0.26666969060897827 -0.16270633041858673 1.0009057521820068 -1.486756682395935 0.1832294762134552 1.016892671585083 0.9999819993972778 -0.9991722702980042 0.997126042842865
0.3901520073413849 0.14907796680927277 0.9871906042098999 -0.17114326357841492 -0.46028217673301697 0.9952328205108643 0.0023928475566208363 0.30811697244644165 1.005844235420227 0.2632735073566437 -0.16594815254211426 1.001052975654602 -1.487750768661499 0.18321210145950317 1.0171864032745361 1.000314474105835 -0.9991478323936462 0.9969039559364319
0.3887097239494324 0.1468895524740219 0.9874579906463623 -0.17117942869663239 -0.4600285589694977 0.9946500658988953 0.020201614126563072 0.33202892541885376 1.0055396556854248 0.25986284017562866 -0.1701493263244629 1.000932216644287 -1.4893344640731812 0.1841191053390503 1.0168014764785767 1.0008193254470825 -0.9990895390510559 0.9967638850212097
0.3868464529514313 0.1435115784406662 0.9878236651420593 -0.1716519296169281 -0.45967623591423035 0.9937179684638977 0.04624474048614502 0.3647441267967224 1.0049526691436768 0.2585281729698181 -0.1730644404888153 1.0004332065582275 -1.4902788400650024 0.1848883330821991 1.016523838043213 1.0012563467025757 -0.9990573525428772 0.9968164563179016
0.3858337998390198 0.14058014750480652 0.988073468208313 -0.17185111343860626 -0.45951977372169495 0.99299556016922 0.06751847267150879 0.38978803157806396 1.0045188665390015 0.2574080526828766 -0.1763581931591034 0.999809205532074 -1.4912065267562866 0.1856037676334381 1.0165154933929443 1.0017911195755005 -0.9989975690841675 0.9970101118087769
0.38491290807724 0.13743337988853455 0.9883836507797241 -0.17215894162654877 -0.45938679575920105 0.9923160076141357 0.09032290428876877 0.414898544549942 1.0039604902267456 0.25649261474609375 -0.17952045798301697 0.998959481716156 -1.4914640188217163 0.18569013476371765 1.016434907913208 1.0021532773971558 -0.9990601539611816 0.9972434043884277
0.3842831552028656 0.13294650614261627 0.988594651222229 -0.1725933700799942 -0.4590660035610199 0.9914581179618835 0.12203299254179001 0.4482688903808594 1.0032846927642822 0.25588077306747437 -0.18374839425086975 0.9976040124893188 -1.493160367012024 0.1865706443786621 1.016481637954712 1.0025845766067505 -0.998967170715332 0.9974467754364014
0.3843061029911041 0.12766073644161224 0.9885069131851196 -0.17304907739162445 -0.4588907063007355 0.9909498691558838 0.15533411502838135 0.4814123511314392 1.002702236175537 0.2554384171962738 -0.18809334933757782 0.9963914752006531 -1.493578314781189 0.1882154643535614 1.0166683197021484 1.0033233165740967 -0.998797595500946 0.9977043271064758
0.38501229882240295 0.1230120062828064 0.9883204102516174 -0.17311154305934906 -0.4591172933578491 0.9909350275993347 0.18133686482906342 0.5060891509056091 1.0023573637008667 0.2553878724575043 -0.19155512750148773 0.995593786239624 -1.4939978122711182 0.18861955404281616 1.0168894529342651 1.0036134719848633 -0.9987733960151672 0.9977807998657227
0.3866254389286041 0.11786699295043945 0.9879336357116699 -0.17310120165348053 -0.45927515625953674 0.9911541938781738 0.20820817351341248 0.530621349811554 1.0020278692245483 0.25541335344314575 -0.19525937736034393 0.9950591921806335 -1.493540644645691 0.18996143341064453 1.0167614221572876 1.0041923522949219 -0.9987635612487793 0.997775137424469
0.39001572132110596 0.11031116545200348 0.9871817231178284 -0.17309221625328064 -0.45942267775535583 0.991883397102356 0.2446405291557312 0.5627820491790771 1.0017213821411133 0.2558395266532898 -0.20032130181789398 0.9951894283294678 -1.4941378831863403 0.19039152562618256 1.0169930458068848 1.004547119140625 -0.9987806081771851 0.9975890517234802
0.39332708716392517 0.10414335876703262 0.9865909814834595 -0.17277872562408447 -0.4596352279186249 0.9926412105560303 0.2720910906791687 0.5861481428146362 1.0016708374023438 0.2567010521888733 -0.2040729969739914 0.9957935214042664 -1.494445562362671 0.19166073203086853 1.0172661542892456 1.0049562454223633 -0.9986950159072876 0.9971773028373718
0.3989243507385254 0.09507004916667938 0.9859479069709778 -0.17222240567207336 -0.46002864837646484 0.9936229586601257 0.30861523747444153 0.6166627407073975 1.0017645359039307 0.2584357261657715 -0.2090233862400055 0.9972454905509949 -1.4944628477096558 0.19221056997776031 1.0173274278640747 1.005340576171875 -0.9988653659820557 0.9968248605728149
0.40400540828704834 0.0877847746014595 0.985547661781311 -0.17188242077827454 -0.4601932764053345 0.9942893385887146 0.3363090455532074 0.6388660669326782 1.0019510984420776 0.2601725161075592 -0.2125958353281021 0.9986233115196228 -1.4940375089645386 0.19376316666603088 1.0171293020248413 1.0056846141815186 -0.9990185499191284 0.99654221534729
0.4096720218658447 0.08042574673891068 0.9853934645652771 -0.17155343294143677 -0.4603232443332672 0.9947687983512878 0.3722996413707733 0.6674119830131531 1.0025830268859863 0.26272621750831604 -0.21711330115795135 1.0004669427871704 -1.4935191869735718 0.19554680585861206 1.0164783000946045 1.0059891939163208 -0.9992937445640564 0.9963220357894897
0.4182968735694885 0.07043783366680145 0.9856826066970825 -0.17065775394439697 -0.46099820733070374 0.9949634075164795 0.399196594953537 0.6887059807777405 1.0030200481414795 0.26428964734077454 -0.22042611241340637 1.0014718770980835 -1.4939080476760864 0.19594113528728485 1.0160884857177734 1.0061970949172974 -0.9994682669639587 0.9963033199310303
0.4254641830921173 0.06290940940380096 0.9861985445022583 -0.16985370218753815 -0.4616273045539856 0.994728684425354 0.42556247115135193 0.7094778418540955 1.0036206245422363 0.2654455900192261 -0.22349265217781067 1.0021215677261353 -1.4941389560699463 0.19672901928424835 1.015637755393982 1.0063238143920898 -0.9996430277824402 0.9963630437850952
0.4355755150318146 0.05301254987716675 0.9872506260871887 -0.16887034475803375 -0.4622558355331421 0.9939097762107849 0.46891215443611145 0.7434453964233398 1.0041459798812866 0.2653694748878479 -0.22813475131988525 1.0022172927856445 -1.4945366382598877 0.19726330041885376 1.0149927139282227 1.0065429210662842 -0.9999415874481201 0.9965032339096069
0.44611459970474243 0.043544091284275055 0.9885230660438538 -0.16770844161510468 -0.46313410997390747 0.9926854372024536 0.5028300881385803 0.7698245644569397 1.0040168762207031 0.2625025808811188 -0.2307499349117279 1.0013375282287598 -1.4947911500930786 0.1975942701101303 1.0148860216140747 1.0065979957580566 -1.0000207424163818 0.9965558052062988
0.45433735847473145 0.03687528893351555 0.9893430471420288 -0.16718576848506927 -0.4632752537727356 0.9922404289245605 0.5274636745452881 0.7891131043434143 1.0036247968673706 0.26053690910339355 -0.23109884560108185 1.000886082649231 -1.4948406219482422 0.19751949608325958 1.0149755477905273 1.006615161895752 -1.0000817775726318 0.9965798854827881
0.4625013768672943 0.03077509254217148 0.9899776577949524 -0.1664775311946869 -0.46348848938941956 0.9917828440666199 0.5435659885406494 0.8017827868461609 1.0032473802566528 0.2578461766242981 -0.23107397556304932 1.0004215240478516 -1.4952512979507446 0.19766657054424286 1.015460729598999 1.006629467010498 -1.0001907348632812 0.9966080188751221
0.47356608510017395 0.023414650931954384 0.9901458024978638 -0.16584144532680511 -0.4636785387992859 0.991426408290863 0.5746996998786926 0.8264205455780029 1.0021778345108032 0.2510991096496582 -0.23017121851444244 0.9998646974563599 -1.4950547218322754 0.19767627120018005 1.0158287286758423 1.0066943168640137 -1.0003280639648438 0.9966607093811035
0.48163291811943054 0.018627477809786797 0.9898591041564941 -0.16544264554977417 -0.4637397527694702 0.9914848804473877 0.5974473357200623 0.8444143533706665 1.0013136863708496 0.24487830698490143 -0.2284264713525772 0.9998188614845276 -1.4948718547821045 0.19696414470672607 1.0157889127731323 1.0067330598831177 -1.000351905822754 0.9967267513275146
0.4896017014980316 0.014299602247774601 0.9891945123672485 -0.16489607095718384 -0.4635956883430481 0.991711437702179 0.6195510029792786 0.86170893907547 1.000518560409546 0.23762556910514832 -0.22560524940490723 1.0001472234725952 -1.4956692457199097 0.1960945576429367 1.0161601305007935 1.0069752931594849 -1.0000650882720947 0.9967939853668213
0.49759504199028015 0.010927915573120117 0.9883968234062195 -0.16431769728660583 -0.46325209736824036 0.9919571280479431 0.6482497453689575 0.883815586566925 0.9998414516448975 0.22692610323429108 -0.2203298956155777 1.0009621381759644 -1.4974325895309448 0.19482415914535522 1.0169005393981934 1.0069842338562012 -0.9995712637901306 0.9969170689582825
0.5081660747528076 0.007233752869069576 0.9873404502868652 -0.16391615569591522 -0.46249791979789734 0.9920138120651245 0.6693176627159119 0.8996285200119019 0.9996533989906311 0.21813394129276276 -0.2152070552110672 1.0015860795974731 -1.4979110956192017 0.19357697665691376 1.0169122219085693 1.0071969032287598 -0.9987386465072632 0.9970648884773254
0.5155827403068542 0.005426749121397734 0.9866935014724731 -0.16377177834510803 -0.46197766065597534 0.9918283820152283 0.6901713013648987 0.9150524139404297 0.9999096989631653 0.20850752294063568 -0.20942510664463043 1.0019782781600952 -1.4984691143035889 0.19295910000801086 1.0173088312149048 1.0074479579925537 -0.996282696723938 0.9972918033599854
0.5255818367004395 0.0037178946658968925 0.9862012267112732 -0.16331890225410461 -0.4609017074108124 0.9911823868751526 0.724185049533844 0.939075767993927 1.0010954141616821 0.1916332244873047 -0.1984516680240631 1.002313256263733 -1.4985729455947876 0.1903180629014969 1.0169683694839478 1.0079364776611328 -0.9910324811935425 0.9976494312286377
0.5354287028312683 0.0030152942053973675 0.9865264296531677 -0.1629609316587448 -0.46002963185310364 0.9906514883041382 0.7441697120666504 0.952322781085968 1.00189208984375 0.18130451440811157 -0.19103345274925232 1.0022578239440918 -1.5002185106277466 0.1881815791130066 1.0170063972473145 1.0082627534866333 -0.9862457513809204 0.997872531414032
0.5424551963806152 0.0032512685284018517 0.9872788190841675 -0.16303712129592896 -0.45917457342147827 0.9901995658874512 0.7640125751495361 0.9648095965385437 1.0025821924209595 0.1711333692073822 -0.1828017383813858 1.0019593238830566 -1.5008245706558228 0.18700145184993744 1.0171838998794556 1.008683443069458 -0.980172872543335 0.998018205165863
0.5514988303184509 0.00450068200007081 0.9884479641914368 -0.16286377608776093 -0.45770829916000366 0.9896315336227417 0.7899894714355469 0.9799554347991943 1.0031253099441528 0.15764263272285461 -0.17120449244976044 1.00161874294281 -1.5005406141281128 0.18586772680282593 1.016831636428833 1.009217381477356 -0.9728122353553772 0.9982365965843201
0.5580906867980957 0.006135216448456049 0.9894276857376099 -0.16244015097618103 -0.45663774013519287 0.9892796277999878 0.809229850769043 0.9905670881271362 1.003226399421692 0.14809471368789673 -0.16211165487766266 1.0013034343719482 -1.5006916522979736 0.18486395478248596 1.0167156457901 1.0097596645355225 -0.9638485312461853 0.9983968734741211
0.564910888671875 0.00798554252833128 0.990252673625946 -0.16232822835445404 -0.45555081963539124 0.9890384078025818 0.8281848430633545 1.0002714395523071 1.0032068490982056 0.13894982635974884 -0.15243373811244965 1.0011545419692993 -1.5008468627929688 0.18423092365264893 1.0164631605148315 1.0106080770492554 -0.9498425722122192 0.9985265731811523
0.5737248659133911 0.010975307784974575 0.9910845160484314 -0.16263894736766815 -0.45430001616477966 0.9887365102767944 0.8531655669212341 1.0126324892044067 1.0029911994934082 0.12747158110141754 -0.13890765607357025 1.0011218786239624 -1.501126766204834 0.18343810737133026 1.0158023834228516 1.011380910873413 -0.937757670879364 0.9984859824180603
0.5800729990005493 0.013838154263794422 0.9913320541381836 -0.16338218748569489 -0.4537583887577057 0.9886165857315063 0.871386706829071 1.0211576223373413 1.0028325319290161 0.11993955075740814 -0.12856705486774445 1.0010459423065186 -1.5012242794036865 0.18120788037776947 1.015640377998352 1.0122965574264526 -0.9243939518928528 0.9983445405960083
0.5866689085960388 0.01684321090579033 0.9910950660705566 -0.16450056433677673 -0.45368149876594543 0.9885510206222534 0.894952118396759 1.031670093536377 1.0026212930679321 0.11073869466781616 -0.11488749086856842 1.0008412599563599 -1.5009928941726685 0.17875789105892181 1.01505708694458 1.0137313604354858 -0.905036985874176 0.9981282949447632
0.5954979658126831 0.02079978957772255 0.9902320504188538 -0.16675065457820892 -0.454428493976593 0.9886465072631836 0.9116743803024292 1.038861870765686 1.0025063753128052 0.10447251796722412 -0.10455720871686935 1.0006345510482788 -1.5023144483566284 0.17784635722637177 1.0151444673538208 1.0150140523910522 -0.8892871141433716 0.997829794883728
0.6040558815002441 0.025198744609951973 0.989021360874176 -0.1703723520040512 -0.4563309848308563 0.9889187812805176 0.9334118366241455 1.0479226112365723 1.0020997524261475 0.09534723311662674 -0.08695962280035019 0.99974524974823 -1.5014179944992065 0.17415902018547058 1.0150865316390991 1.017392635345459 -0.8616799712181091 0.9975783228874207
0.6107368469238281 0.028381098061800003 0.9881734251976013 -0.17574647068977356 -0.4596950113773346 0.9895704388618469 0.9584519863128662 1.058320164680481 1.0014100074768066 0.0890829861164093 -0.07311441749334335 0.9987384676933289 -1.5013009309768677 0.17428967356681824 1.0157296657562256 1.020216703414917 -0.8326877951622009 0.9975025057792664
0.6195876002311707 0.032529719173908234 0.987582266330719 -0.1815977841615677 -0.46345460414886475 0.9902644753456116 0.9677078723907471 1.0620588064193726 1.0010945796966553 0.0850955992937088 -0.06287969648838043 0.9978762269020081 -1.5009539127349854 0.1733158528804779 1.0156913995742798 1.0220741033554077 -0.8147504329681396 0.9974979758262634
0.6260308623313904 0.035622309893369675 0.9877157211303711 -0.18892040848731995 -0.4683155417442322 0.9910719394683838 0.9811559915542603 1.0672982931137085 1.0006208419799805 0.08285090327262878 -0.05623047053813934 0.9972720146179199 -1.5009398460388184 0.17359663546085358 1.0158835649490356 1.0227947235107422 -0.808879554271698 0.9975630044937134
0.6324180364608765 0.0386880598962307 0.98842853307724 -0.19781352579593658 -0.4739762544631958 0.9920365214347839 0.9934442639350891 1.0721737146377563 1.0001052618026733 0.07968781888484955 -0.046542905271053314 0.9965318441390991 -1.5015360116958618 0.17318156361579895 1.0162174701690674 1.0248090028762817 -0.7908784747123718 0.9976003170013428
0.6408658623695374 0.04259922355413437 0.9900331497192383 -0.20808708667755127 -0.4806157052516937 0.992918848991394 1.0086334943771362 1.078208088874817 0.999282956123352 0.07663972675800323 -0.03402110934257507 0.9957659840583801 -1.501856803894043 0.17195647954940796 1.0162254571914673 1.0276111364364624 -0.7674346566200256 0.9976814985275269
0.6470631957054138 0.045351624488830566 0.991421103477478 -0.2243018001317978 -0.4911574721336365 0.9938381910324097 1.0190305709838867 1.0822139978408813 0.9986143112182617 0.07490608841180801 -0.02504652738571167 0.9953776597976685 -1.5008511543273926 0.17162534594535828 1.0153340101242065 1.029552698135376 -0.7502390742301941 0.9978357553482056
0.6530233025550842 0.047874465584754944 0.9927403330802917 -0.23805466294288635 -0.5005353093147278 0.9943464398384094 1.0284711122512817 1.0858397483825684 0.9979208707809448 0.07354916632175446 -0.013663792982697487 0.9951798915863037 -1.501747727394104 0.17059944570064545 1.0154407024383545 1.0325815677642822 -0.7280011177062988 0.998029351234436
0.6607064008712769 0.05111873149871826 0.9940073490142822 -0.25855278968811035 -0.5147150158882141 0.994799792766571 1.0395153760910034 1.0899559259414673 0.9971243739128113 0.07285302877426147 -0.005484138149768114 0.9953243732452393 -1.5011022090911865 0.17189651727676392 1.0158358812332153 1.0347397327423096 -0.7118737697601318 0.9982456564903259
0.6661957502365112 0.05329768732190132 0.9944370985031128 -0.27555447816848755 -0.5266438722610474 0.9949777722358704 1.0470499992370605 1.0926151275634766 0.9968329668045044 0.07271414995193481 0.002618682337924838 0.995479166507721 -1.50022554397583 0.1731553077697754 1.0153919458389282 1.0370503664016724 -0.6963322162628174 0.9984135031700134
0.6731879711151123 0.05574405565857887 0.994425892829895 -0.3061767816543579 -0.5490179657936096 0.9949766993522644 1.057634711265564 1.096238374710083 0.9969884753227234 0.07309045642614365 0.01772901974618435 0.9959367513656616 -1.4953885078430176 0.180122509598732 1.0152559280395508 1.0419769287109375 -0.667259693145752 0.9984682202339172
0.6797622442245483 0.05827832594513893 0.9938445091247559 -0.3256889879703522 -0.5635293126106262 0.994764506816864 1.0633429288864136 1.0977481603622437 0.9973818063735962 0.07346922904253006 0.022390568628907204 0.99611896276474 -1.4941738843917847 0.18407613039016724 1.0158523321151733 1.0435519218444824 -0.6583150029182434 0.9984732270240784
0.6844303607940674 0.05979172885417938 0.9932921528816223 -0.34588655829429626 -0.5787056684494019 0.9944883584976196 1.0680638551712036 1.0990874767303467 0.9980664253234863 0.07420580089092255 0.029600806534290314 0.9962382316589355 -1.489683985710144 0.19050350785255432 1.0158343315124512 1.0461636781692505 -0.6452690958976746 0.9982780814170837
0.6890262961387634 0.06113626807928085 0.9925649166107178 -0.3663763701915741 -0.594630241394043 0.994325578212738 1.0723869800567627 1.099841833114624 0.9988417625427246 0.07500914484262466 0.03651954606175423 0.9963197112083435 -1.4824763536453247 0.2015233337879181 1.0166069269180298 1.0496433973312378 -0.629429280757904 0.9981252551078796
0.6947867274284363 0.06286057829856873 0.9915971159934998 -0.39457786083221436 -0.6163045167922974 0.9942414164543152 1.0775418281555176 1.1003202199935913 0.9996101260185242 0.07635289430618286 0.04563433304429054 0.9963827133178711 -1.4762150049209595 0.21168963611125946 1.0171504020690918 1.052366018295288 -0.6185920834541321 0.9980630874633789
0.6987499594688416 0.06384898722171783 0.991020143032074 -0.4155799150466919 -0.6328651905059814 0.9941055774688721 1.0807907581329346 1.1002302169799805 1.0000557899475098 0.0774218887090683 0.05231393128633499 0.9964220523834229 -1.469181776046753 0.22378230094909668 1.017630696296692 1.0549248456954956 -0.6083583831787109 0.9980659484863281
0.7025005221366882 0.06437177211046219 0.9907683730125427 -0.43696674704551697 -0.6496158242225647 0.9941611289978027 1.0837178230285645 1.0999271869659424 1.0003418922424316 0.07837361097335815 0.05885802209377289 0.9964127540588379 -1.4602965116500854 0.23683583736419678 1.0176925659179688 1.058922529220581 -0.595950722694397 0.9980728030204773
0.707408607006073 0.06447364389896393 0.9907864332199097 -0.46551722288131714 -0.6717700958251953 0.9942435622215271 1.0869702100753784 1.0991125106811523 1.000518798828125 0.07959090173244476 0.06709754467010498 0.9964160919189453 -1.4464099407196045 0.2568778097629547 1.0171140432357788 1.0616087913513184 -0.5874127745628357 0.9981141090393066
0.7105875611305237 0.06375101208686829 0.9912107586860657 -0.48682689666748047 -0.6881608366966248 0.9941253066062927 1.0890905857086182 1.098031997680664 1.000306487083435 0.08011744916439056 0.07325173914432526 0.9964916706085205 -1.4320043325424194 0.27910828590393066 1.0158370733261108 1.0644326210021973 -0.5795760154724121 0.9981252551078796
0.7147795557975769 0.061611607670784 0.9920387864112854 -0.5149693489074707 -0.7094298005104065 0.9939298033714294 1.0915523767471313 1.0960310697555542 0.9998668432235718 0.08067569881677628 0.08133324980735779 0.996597409248352 -1.4209179878234863 0.29702210426330566 1.0154376029968262 1.0683568716049194 -0.569719135761261 0.9980798959732056
0.7197657227516174 0.05719944089651108 0.9927952289581299 -0.5494015216827393 -0.7350050210952759 0.9935927391052246 1.0939091444015503 1.0930595397949219 0.9989238381385803 0.0807715430855751 0.0912812203168869 0.9968709945678711 -1.40072762966156 0.32856816053390503 1.0140011310577393 1.0731383562088013 -0.5589481592178345 0.9979353547096252
0.7215229868888855 0.05456319451332092 0.9929062724113464 -0.5700089335441589 -0.749850869178772 0.9933648109436035 1.094929814338684 1.0909783840179443 0.9982324242591858 0.08024486899375916 0.09685049206018448 0.9970102310180664 -1.387568712234497 0.34959572553634644 1.0129626989364624 1.0761618614196777 -0.5529868006706238 0.9977770447731018
0.7242633700370789 0.049378156661987305 0.9928619265556335 -0.5901495814323425 -0.7640544176101685 0.9931238293647766 1.0955872535705566 1.0886825323104858 0.9975795149803162 0.0793875902891159 0.10221955925226212 0.9972206354141235 -1.374824047088623 0.3707578480243683 1.0123744010925293 1.0791057348251343 -0.5476558804512024 0.9976820945739746
0.7276577353477478 0.04082154110074043 0.992542564868927 -0.6101930737495422 -0.7779414653778076 0.9931131601333618 1.0960383415222168 1.0866055488586426 0.9970192313194275 0.07826210558414459 0.10737241059541702 0.9974510669708252 -1.3617726564407349 0.39231741428375244 1.011964201927185 1.082132339477539 -0.5426439046859741 0.997658371925354
0.7297928929328918 0.03314845263957977 0.9923136234283447 -0.6294734477996826 -0.7910889983177185 0.992945671081543 1.0964783430099487 1.0842732191085815 0.9967613816261292 0.07680556923151016 0.1124190241098404 0.9977063536643982 -1.3486244678497314 0.41348737478256226 1.0122931003570557 1.086001992225647 -0.5366258025169373 0.997694730758667
0.7325137853622437 0.020870883017778397 0.9921401739120483 -0.6485792398452759 -0.8037825226783752 0.9927520155906677 1.0964994430541992 1.0810465812683105 0.9968612790107727 0.07419593632221222 0.11879579722881317 0.9981369972229004 -1.3317618370056152 0.4421098828315735 1.013911247253418 1.0887824296951294 -0.5325660109519958 0.9977536201477051
0.7343800663948059 0.010491903871297836 0.9922498464584351 -0.6736335754394531 -0.8199834823608398 0.9923585057258606 1.0960806608200073 1.0786619186401367 0.9973391890525818 0.07160619646310806 0.12349031120538712 0.9984093904495239 -1.3191516399383545 0.4643954634666443 1.0154799222946167 1.0916357040405273 -0.5288271903991699 0.9978877305984497
0.7357766032218933 -0.000650847505312413 0.9926334023475647 -0.69179368019104 -0.8318878412246704 0.9919527173042297 1.0955307483673096 1.076339840888977 0.9982507824897766 0.06715625524520874 0.12912410497665405 0.9988250732421875 -1.303517460823059 0.49290186166763306 1.016750454902649 1.0954116582870483 -0.5244053602218628 0.9980338215827942
0.7372004389762878 -0.01683288998901844 0.9935047626495361 -0.7160266637802124 -0.8471952676773071 0.9914507865905762 1.0945117473602295 1.0731862783432007 0.9997502565383911 0.06274141371250153 0.13315819203853607 0.9990991353988647 -1.2924573421478271 0.5139774680137634 1.0177301168441772 1.0980910062789917 -0.5213533639907837 0.9981802701950073
0.7378606796264648 -0.029482560232281685 0.9944181442260742 -0.733919620513916 -0.8582025766372681 0.9911286234855652 1.093279480934143 1.070741891860962 1.0010106563568115 0.05751439556479454 0.13671451807022095 0.9994730353355408 -1.2805277109146118 0.5343717336654663 1.0182756185531616 1.1008626222610474 -0.5186194777488708 0.9982500672340393
0.7381847500801086 -0.04686898738145828 0.9956430792808533 -0.7570822238922119 -0.8727043271064758 0.9906284809112549 1.0909415483474731 1.0669299364089966 1.0030900239944458 0.046435922384262085 0.14198614656925201 1.0001373291015625 -1.2618863582611084 0.5667144060134888 1.0180456638336182 1.1052172183990479 -0.5147780776023865 0.9982742071151733
0.73760586977005 -0.06520027667284012 0.9969359040260315 -0.7793919444084167 -0.8865687251091003 0.9898415207862854 1.0893021821975708 1.0645695924758911 1.0042238235473633 0.038145460188388824 0.14444249868392944 1.0006537437438965 -1.2517799139022827 0.5857848525047302 1.017852544784546 1.107818603515625 -0.5128602981567383 0.9982534646987915
0.7371980547904968 -0.074284628033638 0.9975116848945618 -0.79063880443573 -0.8935136198997498 0.9895683526992798 1.0874645709991455 1.062402606010437 1.00510835647583 0.02806713804602623 0.14660672843456268 1.0012246370315552 -1.236588478088379 0.6098302006721497 1.0168051719665527 1.111108660697937 -0.5105686783790588 0.9981337785720825
0.73534095287323 -0.09227616339921951 0.9985423684120178 -0.812909722328186 -0.9069966077804565 0.9890127182006836 1.0848637819290161 1.059485673904419 1.005858063697815 0.012098834849894047 0.14866124093532562 1.00199294090271 -1.2260832786560059 0.627021312713623 1.0157769918441772 1.113343596458435 -0.5092994570732117 0.9980794191360474
0.7326234579086304 -0.10982688516378403 0.999176025390625 -0.834568202495575 -0.919904887676239 0.9884805083274841 1.0826168060302734 1.0572983026504517 1.0060011148452759 -0.0018825822044163942 0.14987243711948395 1.002611517906189 -1.2165125608444214 0.6445251107215881 1.0157759189605713 1.1157065629959106 -0.5081563591957092 0.9979355931282043
0.730388879776001 -0.12291713058948517 0.9991682767868042 -0.8505460619926453 -0.9294937252998352 0.988020122051239 1.0804266929626465 1.0553227663040161 1.0059276819229126 -0.01743139512836933 0.15061499178409576 1.0031780004501343 -1.206100344657898 0.6604120135307312 1.0155197381973267 1.1185059547424316 -0.5068868398666382 0.9978046417236328
0.7277674674987793 -0.13570497930049896 0.998948335647583 -0.8660939931869507 -0.938703179359436 0.9876415729522705 1.0770189762115479 1.0525022745132446 1.0055593252182007 -0.04050019383430481 0.15086691081523895 1.0039067268371582 -1.19302237033844 0.681908130645752 1.0158843994140625 1.1204276084899902 -0.5062496066093445 0.9978135228157043
0.7236849069595337 -0.15200363099575043 0.998005747795105 -0.8863660097122192 -0.9508174061775208 0.9873305559158325 1.0744916200637817 1.0503044128417969 1.0051751136779785 -0.059567976742982864 0.15059493482112885 1.0044097900390625 -1.1827280521392822 0.6963863372802734 1.0155707597732544 1.122379183769226 -0.5056520700454712 0.9977839589118958
0.7202394008636475 -0.1637025773525238 0.9970441460609436 -0.900944173336029 -0.9595220685005188 0.9871191382408142 1.072055697441101 1.048372507095337 1.0046578645706177 -0.08012626320123672 0.14979882538318634 1.0047231912612915 -1.1730695962905884 0.7123419046401978 1.0163294076919556 1.124068021774292 -0.5052133202552795 0.9979473352432251
0.7166273593902588 -0.17515291273593903 0.9959981441497803 -0.9202957153320312 -0.9707919359207153 0.9870494604110718 1.0684105157852173 1.0454871654510498 1.0038472414016724 -0.10950596630573273 0.1480628103017807 1.0049725770950317 -1.1592273712158203 0.7323633432388306 1.0164040327072144 1.1263620853424072 -0.5047786235809326 0.9982241988182068
0.7087586522102356 -0.1968463957309723 0.9945228099822998 -0.942382276058197 -0.9834635853767395 0.9870932698249817 1.063014030456543 1.0409510135650635 1.002697229385376 -0.15722838044166565 0.14466595649719238 1.0047156810760498 -1.1393204927444458 0.7627915143966675 1.0163946151733398 1.1292781829833984 -0.5041711330413818 0.9988107681274414
0.70436030626297 -0.20682783424854279 0.9942684173583984 -0.9551051259040833 -0.9909540414810181 0.9873756766319275 1.0610551834106445 1.0393736362457275 1.002441644668579 -0.17399796843528748 0.1431453824043274 1.004553198814392 -1.1321245431900024 0.773030698299408 1.016217827796936 1.130134105682373 -0.5040204524993896 0.9990572333335876
0.6997671723365784 -0.21621321141719818 0.9941748380661011 -0.9679038524627686 -0.998031497001648 0.987936794757843 1.058416724205017 1.0371872186660767 1.0021449327468872 -0.20023539662361145 0.14078333973884583 1.0043144226074219 -1.1220186948776245 0.7882848381996155 1.015883207321167 1.1312357187271118 -0.5036123991012573 0.9992547035217285
0.694962739944458 -0.22489528357982635 0.9942366480827332 -0.9793549180030823 -1.0045146942138672 0.9884135723114014 1.0556645393371582 1.0347683429718018 1.00199556350708 -0.23604783415794373 0.13754494488239288 1.0040642023086548 -1.1083457469940186 0.8083019256591797 1.0151211023330688 1.1326786279678345 -0.5029299855232239 0.9994309544563293
0.6884071230888367 -0.2357935756444931 0.9944155812263489 -0.9941232204437256 -1.0126097202301025 0.9892272353172302 1.0523152351379395 1.0316734313964844 1.001820683479309 -0.2631816565990448 0.134944349527359 1.0040453672409058 -1.0988272428512573 0.8236128091812134 1.0148342847824097 1.1334240436553955 -0.5023492574691772 0.9994584321975708
0.6834480166435242 -0.24346961081027985 0.9944846630096436 -1.0045034885406494 -1.0180894136428833 0.9898454546928406 1.0498508214950562 1.0294504165649414 1.0016982555389404 -0.29067015647888184 0.13240616023540497 1.0041532516479492 -1.088923692703247 0.8382430076599121 1.0144628286361694 1.1341757774353027 -0.5017452239990234 0.999420166015625
0.6783156991004944 -0.2506677806377411 0.9942319393157959 -1.0140197277069092 -1.023187518119812 0.9903464317321777 1.046588659286499 1.0262887477874756 1.001405119895935 -0.32773444056510925 0.12855850160121918 1.0043983459472656 -1.0763219594955444 0.8574021458625793 1.0142247676849365 1.1348243951797485 -0.5008057355880737 0.9992570281028748
0.6711881756782532 -0.2600356340408325 0.9936022758483887 -1.0259089469909668 -1.029329776763916 0.9909461140632629 1.044307827949524 1.0241183042526245 1.0012110471725464 -0.35569679737091064 0.1257171332836151 1.0046343803405762 -1.0668672323226929 0.871288537979126 1.0140273571014404 1.1352707147598267 -0.4998217225074768 0.9991206526756287
0.6661236882209778 -0.2670483887195587 0.9929249286651611 -1.0342297554016113 -1.0335195064544678 0.991276741027832 1.042070984840393 1.0218822956085205 1.0010122060775757 -0.38356515765190125 0.12280619889497757 1.0048969984054565 -1.054441213607788 0.8888875246047974 1.014276146888733 1.1356767416000366 -0.49883466958999634 0.9991236925125122
0.6612377762794495 -0.27425190806388855 0.9923229217529297 -1.041615605354309 -1.0372117757797241 0.9915382266044617 1.0398871898651123 1.0199114084243774 1.000929832458496 -0.4112333357334137 0.11978399753570557 1.0050795078277588 -1.0468155145645142 0.901900589466095 1.0147680044174194 1.1360740661621094 -0.4975760281085968 0.9991874694824219
0.6538766026496887 -0.2868623435497284 0.991645872592926 -1.0530823469161987 -1.042374849319458 0.9918788075447083 1.0366177558898926 1.0170289278030396 1.0011056661605835 -0.4571318030357361 0.1145610511302948 1.005142092704773 -1.0338406562805176 0.9233963489532471 1.0158751010894775 1.136539101600647 -0.49597984552383423 0.9992985725402832
0.6498435735702515 -0.2952097952365875 0.9916635155677795 -1.0607630014419556 -1.0460479259490967 0.9919559955596924 1.0340850353240967 1.0147062540054321 1.0013076066970825 -0.4934593141078949 0.11030873656272888 1.004892110824585 -1.0270824432373047 0.9358020424842834 1.0163220167160034 1.1366124153137207 -0.4950697422027588 0.999333381652832
0.6451363563537598 -0.3069404363632202 0.9922396540641785 -1.065905213356018 -1.048518180847168 0.991972804069519 1.0325028896331787 1.013235330581665 1.0012826919555664 -0.5205698609352112 0.1071295365691185 1.0045579671859741 -1.0201287269592285 0.9471280574798584 1.016487956047058 1.1368292570114136 -0.49431297183036804 0.9993220567703247
0.6422052383422852 -0.31687667965888977 0.992913544178009 -1.0704013109207153 -1.0504307746887207 0.9919583201408386 1.0308024883270264 1.0116922855377197 1.0011225938796997 -0.547056257724762 0.1039125993847847 1.0041890144348145 -1.0144602060317993 0.9572085738182068 1.0165281295776367 1.1368392705917358 -0.4935120940208435 0.9992294311523438
0.6401578783988953 -0.3277226388454437 0.993614673614502 -1.0743931531906128 -1.0520833730697632 0.9919496178627014 1.0291152000427246 1.0104694366455078 1.0008503198623657 -0.5728678703308105 0.10057210177183151 1.0037479400634766 -1.00632643699646 0.970085084438324 1.015963077545166 1.1366716623306274 -0.49256032705307007 0.9991210699081421
0.6381894946098328 -0.3392964005470276 0.994356632232666 -1.0778850317001343 -1.0535023212432861 0.9920069575309753 1.027854323387146 1.0095685720443726 1.0002720355987549 -0.5978410840034485 0.09711804986000061 1.0032836198806763 -1.002495288848877 0.9793172478675842 1.015519142150879 1.1367053985595703 -0.49205467104911804 0.9989905953407288
0.6368669271469116 -0.3559558689594269 0.9951040744781494 -1.0816909074783325 -1.0548651218414307 0.9921453595161438 1.0260478258132935 1.0081732273101807 0.999435544013977 -0.6305662989616394 0.09249502420425415 1.002807378768921 -0.9978098273277283 0.98747718334198 1.0149821043014526 1.1366002559661865 -0.49155476689338684 0.9988797903060913
0.6366545557975769 -0.3694973886013031 0.9953931570053101 -1.0841460227966309 -1.0552961826324463 0.9922643303871155 1.0248948335647583 1.007169246673584 0.9985111355781555 -0.6543535590171814 0.08891433477401733 1.0025030374526978 -0.9918403029441833 0.9981023073196411 1.0142122507095337 1.1364009380340576 -0.49106189608573914 0.9988556504249573
0.6372899413108826 -0.3892289400100708 0.995301365852356 -1.0865436792373657 -1.0558912754058838 0.9923439621925354 1.023119568824768 1.0062534809112549 0.997587263584137 -0.6848068833351135 0.08417832851409912 1.0022104978561401 -0.987813413143158 1.0044057369232178 1.013838291168213 1.1361027956008911 -0.4907333254814148 0.9989144802093506
0.6387888193130493 -0.40469324588775635 0.994996964931488 -1.087876796722412 -1.0560358762741089 0.9922827482223511 1.0221384763717651 1.0053846836090088 0.99705970287323 -0.7067816257476807 0.08060280233621597 1.0020718574523926 -0.9841301441192627 1.0115376710891724 1.0137234926223755 1.1358392238616943 -0.49059244990348816 0.9990602135658264
0.6415760517120361 -0.4263487756252289 0.9944853186607361 -1.089365839958191 -1.0556560754776 0.9921973943710327 1.02065110206604 1.0046557188034058 0.9964133501052856 -0.7489378452301025 0.07341786473989487 1.0019104480743408 -0.9772512912750244 1.0234776735305786 1.013940453529358 1.1349848508834839 -0.4906325340270996 0.999357283115387
0.6457281112670898 -0.44918093085289 0.9943333268165588 -1.0896756649017334 -1.0551989078521729 0.9921311140060425 1.019626259803772 1.0041264295578003 0.9960380792617798 -0.7690500020980835 0.0697169154882431 1.0017744302749634 -0.9753921627998352 1.0268216133117676 1.0140331983566284 1.1347002983093262 -0.4907507300376892 0.9993644952774048
0.6496163010597229 -0.466961145401001 0.9947535991668701 -1.0897401571273804 -1.0544548034667969 0.9921357035636902 1.0188935995101929 1.0035423040390015 0.995665431022644 -0.78201824426651 0.06716980785131454 1.00165855884552 -0.9740906357765198 1.0302457809448242 1.0142947435379028 1.1343797445297241 -0.4909422695636749 0.9993443489074707
0.6542220115661621 -0.48539355397224426 0.9955219626426697 -1.0896828174591064 -1.053625464439392 0.9922553896903992 1.0182703733444214 1.0031659603118896 0.9952587485313416 -0.8009156584739685 0.0636349692940712 1.0014491081237793 -0.9707961082458496 1.0357110500335693 1.014724612236023 1.1337569952011108 -0.49158740043640137 0.9992502927780151
0.6592404246330261 -0.5037122964859009 0.9965713620185852 -1.0891836881637573 -1.0528285503387451 0.9923650622367859 1.0176907777786255 1.0028156042099 0.9947730898857117 -0.8248368501663208 0.05842467397451401 1.001081943511963 -0.969180703163147 1.039084792137146 1.0148231983184814 1.1332529783248901 -0.49222368001937866 0.9991633296012878
0.6664971113204956 -0.5284996032714844 0.998162567615509 -1.08817458152771 -1.0514118671417236 0.9924651384353638 1.0170389413833618 1.0020965337753296 0.9941765069961548 -0.8419355154037476 0.05463657155632973 1.0006906986236572 -0.9671152234077454 1.0415972471237183 1.0147217512130737 1.132714033126831 -0.4928268790245056 0.9991004467010498
0.672931432723999 -0.5473306775093079 0.99909907579422 -1.0874882936477661 -1.0504279136657715 0.9927668571472168 1.0164860486984253 1.001434326171875 0.9939682483673096 -0.8640410304069519 0.04922506958246231 1.0002676248550415 -0.9646980166435242 1.044624924659729 1.014359712600708 1.1318553686141968 -0.49355635046958923 0.9990206956863403
0.6792349219322205 -0.5659254193305969 0.9999136328697205 -1.086311936378479 -1.049193263053894 0.9929628968238831 1.0161161422729492 1.0006238222122192 0.9937838912010193 -0.8797754645347595 0.04523074999451637 0.9998444318771362 -0.9639343619346619 1.0473874807357788 1.014365315437317 1.1311546564102173 -0.49386343359947205 0.9990060925483704
0.6879952549934387 -0.5904130339622498 1.0002779960632324 -1.0845677852630615 -1.04775071144104 0.9933497309684753 1.0158380270004272 1.0000935792922974 0.9937542676925659 -0.894748330116272 0.04112612456083298 0.9994174242019653 -0.9629630446434021 1.0496346950531006 1.0141332149505615 1.1303925514221191 -0.49395284056663513 0.9990771412849426
0.6950106024742126 -0.608556866645813 1.000102162361145 -1.0829178094863892 -1.0465366840362549 0.9935759902000427 1.0155971050262451 0.9994505643844604 0.9939256906509399 -0.9093945622444153 0.037077974528074265 0.9990994930267334 -0.9616202712059021 1.052280068397522 1.0139611959457397 1.1294655799865723 -0.4934518337249756 0.9991692304611206
0.7069873213768005 -0.6386537551879883 0.9991112351417542 -1.07990562915802 -1.044381856918335 0.993950605392456 1.0152912139892578 0.9985533952713013 0.9943718910217285 -0.9367249011993408 0.0289700198918581 0.998503565788269 -0.9598457217216492 1.0549789667129517 1.0134284496307373 1.1266487836837769 -0.4902653694152832 0.9996338486671448
0.7169179916381836 -0.6619818210601807 0.9980338215827942 -1.0774134397506714 -1.0426892042160034 0.994149923324585 1.0150703191757202 0.9979107975959778 0.9947172403335571 -0.9493880867958069 0.025006970390677452 0.9983969926834106 -0.9593161940574646 1.0557831525802612 1.0133204460144043 1.1256206035614014 -0.4885924756526947 0.9998086094856262
0.7246525287628174 -0.6793478727340698 0.9973065853118896 -1.0753906965255737 -1.0412516593933105 0.9941472411155701 1.0149767398834229 0.9975577592849731 0.9949110746383667 -0.9616245031356812 0.021187404170632362 0.9983242750167847 -0.9593374729156494 1.0570762157440186 1.0135596990585327 1.1239399909973145 -0.48530280590057373 0.9999284148216248
0.7325177192687988 -0.6963015198707581 0.9969012141227722 -1.0730504989624023 -1.040000557899475 0.9940477013587952 1.0148897171020508 0.9972335696220398 0.9950680136680603 -0.9772999882698059 0.016289575025439262 0.9984217882156372 -0.9592580795288086 1.0576215982437134 1.0135129690170288 1.1212618350982666 -0.4795006513595581 0.9999959468841553
0.7430035471916199 -0.7180577516555786 0.9969260692596436 -1.0698637962341309 -1.0381442308425903 0.993885338306427 1.0147110223770142 0.9970763325691223 0.9952087998390198 -0.9882504940032959 0.012857090681791306 0.9984997510910034 -0.9595614671707153 1.057644248008728 1.0137125253677368 1.119136929512024 -0.4742218852043152 0.9999897480010986
0.751143217086792 -0.7338377833366394 0.9973477125167847 -1.0672423839569092 -1.0370396375656128 0.9935907125473022 1.0146387815475464 0.9970757961273193 0.9952908158302307 -0.9986880421638489 0.009600454941391945 0.9986093044281006 -0.9597350358963013 1.0579088926315308 1.0137207508087158 1.1165958642959595 -0.4678221046924591 0.9997140169143677
0.7592836618423462 -0.7493411302566528 0.9982704520225525 -1.0637985467910767 -1.0356112718582153 0.9932236671447754 1.0145809650421143 0.9970600008964539 0.9953990578651428 -1.0114573240280151 0.005757100414484739 0.9986279010772705 -0.960425615310669 1.0578584671020508 1.0135928392410278 1.1132307052612305 -0.4581524133682251 0.9992330074310303
0.7702155709266663 -0.7691627740859985 0.9995920062065125 -1.0612295866012573 -1.0343027114868164 0.9930197596549988 1.014633297920227 0.9971938729286194 0.9953784942626953 -1.020190715789795 0.002650494920089841 0.9985647201538086 -0.9613057374954224 1.0572431087493896 1.0137865543365479 1.11029851436615 -0.4497542381286621 0.9987890720367432
0.7783213257789612 -0.7837234735488892 1.0004570484161377 -1.0586680173873901 -1.0330427885055542 0.9928755164146423 1.0147558450698853 0.9973098039627075 0.9952409267425537 -1.0285698175430298 9.97320530586876e-05 0.9986458420753479 -0.9625089764595032 1.057011365890503 1.0140748023986816 1.106273889541626 -0.437585711479187 0.9982061982154846
0.7888820767402649 -0.8028021454811096 1.0011515617370605 -1.054767370223999 -1.0314956903457642 0.9927334785461426 1.014927864074707 0.9975766539573669 0.9948819279670715 -1.039345145225525 -0.002665724139660597 0.9986546039581299 -0.9637371897697449 1.055739402770996 1.013966679573059 1.103119134902954 -0.42744725942611694 0.9978191256523132
0.7993061542510986 -0.8213687539100647 1.001041293144226 -1.0510956048965454 -1.0301456451416016 0.9927179217338562 1.0150774717330933 0.9980147480964661 0.9944936633110046 -1.048412799835205 -0.004881373606622219 0.9985738396644592 -0.9647243022918701 1.054250955581665 1.0138208866119385 1.097737431526184 -0.40977320075035095 0.9974244236946106
0.8096874356269836 -0.8393386006355286 1.0001546144485474 -1.0475170612335205 -1.0286915302276611 0.9927940368652344 1.0151634216308594 0.9982876777648926 0.9944013953208923 -1.0567795038223267 -0.006471133325248957 0.9984733462333679 -0.9666360020637512 1.0525883436203003 1.0136840343475342 1.0932896137237549 -0.3946784734725952 0.997377872467041
0.8148365020751953 -0.8482039570808411 0.9995332956314087 -1.044840931892395 -1.0275872945785522 0.9929249882698059 1.0153533220291138 0.9986652135848999 0.9946075677871704 -1.0622875690460205 -0.007459951099008322 0.9984747767448425 -0.9671745300292969 1.050660252571106 1.0134556293487549 1.0910249948501587 -0.38681337237358093 0.9973595142364502
0.8245874047279358 -0.8655686974525452 0.9981158971786499 -1.0417439937591553 -1.0262725353240967 0.9929205775260925 1.0155656337738037 0.9991121888160706 0.9949933886528015 -1.0672738552093506 -0.007838599383831024 0.9984380006790161 -0.9689611196517944 1.0495123863220215 1.0138119459152222 1.0878053903579712 -0.3749581575393677 0.9974589943885803
0.8318604230880737 -0.8782387375831604 0.9969769716262817 -1.0391772985458374 -1.0252809524536133 0.9930978417396545 1.0158873796463013 0.9996141195297241 0.9954570531845093 -1.0728538036346436 -0.008166646584868431 0.998568594455719 -0.9703277945518494 1.0479471683502197 1.014053225517273 1.0834788084030151 -0.3589043617248535 0.9977099895477295
0.8412348628044128 -0.8946946263313293 0.9959283471107483 -1.0358535051345825 -1.0240120887756348 0.993280827999115 1.0163300037384033 1.000203013420105 0.9957948923110962 -1.0765618085861206 -0.008042752742767334 0.9987455606460571 -0.9708775281906128 1.0462428331375122 1.0140541791915894 1.0800988674163818 -0.34658870100975037 0.9979552626609802
0.8479806184768677 -0.9064922332763672 0.9955370426177979 -1.0333999395370483 -1.0228993892669678 0.993257462978363 1.0166224241256714 1.0005061626434326 0.9956997036933899 -1.0796246528625488 -0.008000499568879604 0.9991584420204163 -0.9723460674285889 1.0437147617340088 1.0140937566757202 1.0769401788711548 -0.33437588810920715 0.9982181787490845
0.8546642065048218 -0.9183040261268616 0.9955795407295227 -1.0309642553329468 -1.0219169855117798 0.9932200312614441 1.0168331861495972 1.0010974407196045 0.9951103925704956 -1.0830715894699097 -0.007594274822622538 0.9996528029441833 -0.9742773175239563 1.0410043001174927 1.0142909288406372 1.0727708339691162 -0.31817036867141724 0.9985302090644836
0.8632394075393677 -0.9334895610809326 0.9962489008903503 -1.0288506746292114 -1.0207431316375732 0.9931976795196533 1.016952633857727 1.001656413078308 0.9945455193519592 -1.085059404373169 -0.007395028602331877 1.0000431537628174 -0.9753017425537109 1.0390416383743286 1.0142430067062378 1.0695980787277222 -0.3060271441936493 0.9987305402755737
0.8693856596946716 -0.9444624781608582 0.9970042109489441 -1.0257189273834229 -1.0192584991455078 0.9930997490882874 1.017125129699707 1.001948356628418 0.9941088557243347 -1.0865881443023682 -0.006819311995059252 1.000353455543518 -0.9765567183494568 1.037213683128357 1.0141918659210205 1.0655702352523804 -0.29012173414230347 0.9988919496536255
0.8776265382766724 -0.9584630727767944 0.9977284669876099 -1.0223257541656494 -1.0178145170211792 0.9931085705757141 1.017279028892517 1.0029420852661133 0.9934681057929993 -1.088315725326538 -0.005583935417234898 1.0005342960357666 -0.9795075058937073 1.032075047492981 1.0141526460647583 1.0598385334014893 -0.2666017711162567 0.9989287853240967
0.8853400945663452 -0.9721715450286865 0.9979731440544128 -1.0206800699234009 -1.016517162322998 0.9931350350379944 1.0174463987350464 1.0034420490264893 0.9931725263595581 -1.0884819030761719 -0.00496283732354641 1.0004647970199585 -0.9800245761871338 1.0310158729553223 1.0140957832336426 1.0578651428222656 -0.2588394582271576 0.998953104019165
0.890640377998352 -0.9818480610847473 0.9975417256355286 -1.0185929536819458 -1.015338659286499 0.9930689334869385 1.017639398574829 1.0038120746612549 0.993133544921875 -1.0882929563522339 -0.004194853361696005 1.0003204345703125 -0.9814751148223877 1.0287946462631226 1.0141593217849731 1.0549182891845703 -0.24736574292182922 0.9990105032920837
0.8978561758995056 -0.9943534135818481 0.9963312149047852 -1.016601324081421 -1.0136820077896118 0.9932798743247986 1.0177903175354004 1.0040783882141113 0.9932674169540405 -1.0877225399017334 -0.0033810273744165897 1.0001190900802612 -0.982255756855011 1.026736855506897 1.0143202543258667 1.0521916151046753 -0.23602531850337982 0.9991114139556885
0.9028359651565552 -1.0030908584594727 0.9952053427696228 -1.015113115310669 -1.0126861333847046 0.9934349656105042 1.0179723501205444 1.0045605897903442 0.993398129940033 -1.086806058883667 -0.002675052732229233 0.9999012351036072 -0.9836501479148865 1.024207592010498 1.0142688751220703 1.0487226247787476 -0.22137826681137085 0.9992485642433167
0.9072281122207642 -1.0114483833312988 0.9940515756607056 -1.01308012008667 -1.0109220743179321 0.9936295747756958 1.0181670188903809 1.0049153566360474 0.9933491945266724 -1.0852488279342651 -0.0016800069715827703 0.9996418356895447 -0.9842319488525391 1.0228033065795898 1.0143406391143799 1.0462011098861694 -0.2105109691619873 0.9993809461593628
0.9129312634468079 -1.0218437910079956 0.9925894141197205 -1.0118062496185303 -1.0097172260284424 0.9938327074050903 1.0182809829711914 1.004996657371521 0.9931403398513794 -1.0836273431777954 -0.001104198396205902 0.9995942115783691 -0.9860619306564331 1.0209932327270508 1.0145059823989868 1.0437884330749512 -0.19974631071090698 0.9994440078735352
0.9169784784317017 -1.0289649963378906 0.9919144511222839 -1.0108540058135986 -1.0082625150680542 0.9940633773803711 1.0183284282684326 1.0050173997879028 0.9927248954772949 -1.0816197395324707 -0.0005465595168061554 0.9995867013931274 -0.9874826073646545 1.0187331438064575 1.0144867897033691 1.0403602123260498 -0.18551987409591675 0.9994964599609375
0.9220749139785767 -1.0377599000930786 0.9915180206298828 -1.0093988180160522 -1.0068467855453491 0.9943084716796875 1.0183043479919434 1.0051190853118896 0.9921138286590576 -1.0784882307052612 -0.000124667989439331 0.9998142719268799 -0.9874213933944702 1.017850637435913 1.0144723653793335 1.0380685329437256 -0.17510201036930084 0.999500036239624
0.9253972172737122 -1.0439610481262207 0.9917099475860596 -1.0081361532211304 -1.005624532699585 0.9944390654563904 1.018275499343872 1.0052932500839233 0.991742730140686 -1.0759425163269043 0.00013752652739640325 1.0000674724578857 -0.9886138439178467 1.0159950256347656 1.0142431259155273 1.0357199907302856 -0.16481047868728638 0.9994933009147644
0.9297515749931335 -1.0513968467712402 0.9923181533813477 -1.0066324472427368 -1.0037273168563843 0.9945178031921387 1.0180538892745972 1.005059003829956 0.9914350509643555 -1.0713326930999756 0.0002543756563682109 1.0004093647003174 -0.9905574321746826 1.0140738487243652 1.0141912698745728 1.032016396522522 -0.14759844541549683 0.999489426612854
0.9333058595657349 -1.0580418109893799 0.9929539561271667 -1.0061873197555542 -1.002882719039917 0.9945148229598999 1.0179003477096558 1.004909873008728 0.9915680289268494 -1.0683902502059937 0.00012891391816083342 1.000579833984375 -0.9911960959434509 1.0118869543075562 1.0137357711791992 1.0296305418014526 -0.1374751627445221 0.9995338916778564
0.9357763528823853 -1.0626075267791748 0.9932045340538025 -1.0049664974212646 -1.0015509128570557 0.9943863153457642 1.017573356628418 1.0047216415405273 0.9919312000274658 -1.0652610063552856 -9.813551878323779e-05 1.0006320476531982 -0.992506206035614 1.0108145475387573 1.0138664245605469 1.0266895294189453 -0.1241692528128624 0.9996638298034668
0.9380576014518738 -1.0670573711395264 0.9933905601501465 -1.00435209274292 -1.0007308721542358 0.9941548109054565 1.0172104835510254 1.0045411586761475 0.9923728108406067 -1.0609407424926758 -0.0005474429344758391 1.0004222393035889 -0.993874728679657 1.0094143152236938 1.0137686729431152 1.024722933769226 -0.11444734781980515 0.9997571110725403
0.9405811429023743 -1.072184443473816 0.9932894706726074 -1.003427267074585 -0.9997618794441223 0.9938268661499023 1.0168206691741943 1.0043439865112305 0.9930611848831177 -1.058022141456604 -0.0009143275092355907 1.0001955032348633 -0.9945216774940491 1.0081896781921387 1.0136059522628784 1.0225715637207031 -0.10476183891296387 0.9998377561569214
0.9419236183166504 -1.0757997035980225 0.9931231141090393 -1.002687692642212 -0.998986542224884 0.9934654831886292 1.0165640115737915 1.0041513442993164 0.9936362504959106 -1.054810881614685 -0.001261115656234324 0.9999373555183411 -0.9952303767204285 1.0076862573623657 1.013597011566162 1.020250678062439 -0.09232857823371887 0.9999666213989258
0.9435198307037354 -1.079006314277649 0.9927200675010681 -1.0021756887435913 -0.998223066329956 0.9932300448417664 1.0161285400390625 1.004019021987915 0.994316577911377 -1.0510077476501465 -0.0017574565717950463 0.9995810985565186 -0.9964763522148132 1.005001425743103 1.0137063264846802 1.0184422731399536 -0.08321613073348999 1.0001049041748047
0.9451692700386047 -1.0829873085021973 0.9922441840171814 -1.0016539096832275 -0.9976867437362671 0.9931552410125732 1.0158283710479736 1.0038198232650757 0.9947159886360168 -1.048214077949524 -0.002098958706483245 0.9994150400161743 -0.9973971843719482 1.0047998428344727 1.0138633251190186 1.0167295932769775 -0.07432980090379715 1.0002496242523193
0.9459233283996582 -1.0855258703231812 0.9920335412025452 -1.0010017156600952 -0.9971365332603455 0.9931470155715942 1.0154623985290527 1.0036760568618774 0.99510258436203 -1.0453349351882935 -0.0024730658624321222 0.9993607997894287 -0.9979495406150818 1.0036603212356567 1.014053463935852 1.015387773513794 -0.06584729254245758 1.0003339052200317
0.9468919634819031 -1.0884239673614502 0.9919228553771973 -1.0005918741226196 -0.9966261386871338 0.9932377338409424 1.0150517225265503 1.0034092664718628 0.9955002069473267 -1.0417611598968506 -0.002907914575189352 0.9993542432785034 -0.9993879795074463 1.0021718740463257 1.0142892599105835 1.0135583877563477 -0.054672177881002426 1.0003911256790161
0.9478318095207214 -1.0911061763763428 0.9921701550483704 -0.9996945858001709 -0.9960504770278931 0.9934996962547302 1.0144516229629517 1.0031810998916626 0.9958247542381287 -1.0373951196670532 -0.0033723050728440285 0.9997280836105347 -1.0008642673492432 1.0003459453582764 1.0144922733306885 1.0113935470581055 -0.03888782486319542 1.0002613067626953
0.9483417868614197 -1.0925710201263428 0.9924637079238892 -0.999273955821991 -0.9956238865852356 0.9935906529426575 1.0141444206237793 1.0031747817993164 0.9958924055099487 -1.0356671810150146 -0.0036244250368326902 0.9998571872711182 -1.0015686750411987 0.999849796295166 1.0145816802978516 1.01106595993042 -0.0365447923541069 1.0002548694610596
0.9483737945556641 -1.0939738750457764 0.9928972125053406 -0.9990007877349854 -0.9952107071876526 0.9936966896057129 1.0137132406234741 1.002945899963379 0.9959893226623535 -1.032957911491394 -0.003903408069163561 1.0002251863479614 -1.001542091369629 0.9990922212600708 1.0143442153930664 1.010089635848999 -0.02936246246099472 1.0001277923583984
0.9485345482826233 -1.095215082168579 0.9934996962547302 -0.9987494349479675 -0.9948218464851379 0.9938848614692688 1.0132304430007935 1.0029106140136719 0.9961401224136353 -1.0297363996505737 -0.004267378710210323 1.0006412267684937 -1.002174973487854 0.9985220432281494 1.0145608186721802 1.009037971496582 -0.020419331267476082 0.9999544620513916
0.9485839605331421 -1.0956530570983887 0.9939151406288147 -0.9983272552490234 -0.9944508075714111 0.9940126538276672 1.0128413438796997 1.0027875900268555 0.9962655305862427 -1.0271390676498413 -0.004372181370854378 1.0009297132492065 -1.002579927444458 0.9972583651542664 1.0143097639083862 1.00838041305542 -0.014120763167738914 0.9997811317443848
0.9487313032150269 -1.0960628986358643 0.9944093823432922 -0.99809730052948 -0.9941049814224243 0.9941622614860535 1.0124549865722656 1.0027849674224854 0.9963449239730835 -1.0240507125854492 -0.004781986586749554 1.0011928081512451 -1.0032055377960205 0.9965009093284607 1.0140430927276611 1.0076103210449219 -0.0064617120660841465 0.9996744394302368
0.9486398696899414 -1.0961596965789795 0.995090663433075 -0.9976975321769714 -0.9937288165092468 0.9943177700042725 1.0119227170944214 1.0026671886444092 0.9964160323143005 -1.0218547582626343 -0.005076154135167599 1.0012069940567017 -1.0023245811462402 0.9954112768173218 1.0137437582015991 1.0069408416748047 -0.0012969474773854017 0.9996599555015564
0.9484744668006897 -1.095695972442627 0.9955424666404724 -0.9974242448806763 -0.9934561252593994 0.9943944215774536 1.011669397354126 1.002845048904419 0.9964416027069092 -1.0193843841552734 -0.005194984842091799 1.0010360479354858 -1.0028409957885742 0.9955927133560181 1.013893961906433 1.0065735578536987 0.003550157183781266 0.9996927380561829
0.9484098553657532 -1.0950517654418945 0.9960634708404541 -0.9971426129341125 -0.9933145642280579 0.9944406151771545 1.011481761932373 1.0029100179672241 0.9964234828948975 -1.0172170400619507 -0.005149839445948601 1.000769019126892 -1.0025274753570557 0.9948532581329346 1.0134754180908203 1.005908489227295 0.009433610364794731 0.9998895525932312
0.9482141733169556 -1.0938085317611694 0.9965292811393738 -0.99677574634552 -0.9931042194366455 0.9944123029708862 1.010813593864441 1.0032601356506348 0.9963201284408569 -1.0142712593078613 -0.005233404226601124 1.0002944469451904 -1.0023469924926758 0.9944223761558533 1.0131498575210571 1.0055986642837524 0.013211128301918507 1.000063419342041
0.9480403661727905 -1.0923153162002563 0.9968526363372803 -0.9964120984077454 -0.9929646849632263 0.9943336248397827 1.0102730989456177 1.0037018060684204 0.9959245920181274 -1.0106302499771118 -0.005223359912633896 0.9997365474700928 -1.0024700164794922 0.9940303564071655 1.012898564338684 1.0048977136611938 0.01910921186208725 1.00043523311615
0.9477283358573914 -1.0911201238632202 0.9969545006752014 -0.9961312413215637 -0.9929612874984741 0.9942497611045837 1.009705662727356 1.0040862560272217 0.9952957630157471 -1.0084246397018433 -0.005271816626191139 0.9995089769363403 -1.0022649765014648 0.9940903186798096 1.0129961967468262 1.0043493509292603 0.023271534591913223 1.0008032321929932
0.9473798274993896 -1.089237928390503 0.9968671202659607 -0.9958057403564453 -0.9930629134178162 0.994044303894043 1.009244441986084 1.0041288137435913 0.9947358965873718 -1.0063111782073975 -0.005117299500852823 0.9993877410888672 -1.0022292137145996 0.9939702153205872 1.013009786605835 1.0042402744293213 0.025103069841861725 1.0009794235229492
0.9470927715301514 -1.087844729423523 0.9967705011367798 -0.9955878853797913 -0.9932056665420532 0.9938855767250061 1.0084865093231201 1.0044397115707397 0.9943370223045349 -1.004089593887329 -0.00517027173191309 0.9994231462478638 -1.0023717880249023 0.9937881827354431 1.0131566524505615 1.0039095878601074 0.027646955102682114 1.0012568235397339
0.9466847777366638 -1.0863248109817505 0.9968246221542358 -0.9952862858772278 -0.9933392405509949 0.9937530159950256 1.0079703330993652 1.0047540664672852 0.9942392706871033 -1.0013012886047363 -0.005127809010446072 0.999589204788208 -1.002711296081543 0.9935500621795654 1.0134379863739014 1.0034834146499634 0.030700109899044037 1.0016045570373535
0.9461892247200012 -1.0839564800262451 0.9968573451042175 -0.9949975609779358 -0.9935981035232544 0.9936118125915527 1.00752854347229 1.0052099227905273 0.9944554567337036 -0.9994955658912659 -0.005120435729622841 0.999813437461853 -1.0029265880584717 0.993381679058075 1.0136065483093262 1.00334632396698 0.03255917876958847 1.001737356185913
0.9459123611450195 -1.081956386566162 0.9969091415405273 -0.9949020743370056 -0.9938412308692932 0.993553102016449 1.0071150064468384 1.0055174827575684 0.9948644042015076 -0.9976588487625122 -0.005302485078573227 1.0000252723693848 -1.0030291080474854 0.9932101368904114 1.0136356353759766 1.0030146837234497 0.03425225242972374 1.0018157958984375
0.9457316398620605 -1.0802520513534546 0.9971168041229248 -0.9948338866233826 -0.9940870404243469 0.993579626083374 1.0065398216247559 1.0057897567749023 0.9956336617469788 -0.9952954649925232 -0.005556526128202677 1.0003225803375244 -1.0030677318572998 0.9929289817810059 1.0134704113006592 1.002781629562378 0.03620723634958267 1.0017465353012085
0.9451665282249451 -1.0776190757751465 0.997492253780365 -0.9946871995925903 -0.9943590760231018 0.9937136173248291 1.0062894821166992 1.0060114860534668 0.9961751103401184 -0.9935610890388489 -0.005819614045321941 1.0005254745483398 -1.0036108493804932 0.99281907081604 1.0134754180908203 1.002621054649353 0.037348974496126175 1.0016480684280396
0.9447676539421082 -1.075668215751648 0.997715175151825 -0.9946698546409607 -0.9946292638778687 0.9938739538192749 1.006056785583496 1.0061132907867432 0.9966777563095093 -0.9921482801437378 -0.006107376888394356 1.000722885131836 -1.0037448406219482 0.9928023815155029 1.0134716033935547 1.0023818016052246 0.038293469697237015 1.0014729499816895
0.944265604019165 -1.0731775760650635 0.997721254825592 -0.9948179125785828 -0.9951946139335632 0.9943346381187439 1.0059211254119873 1.0064455270767212 0.9971230626106262 -0.9896446466445923 -0.006786957383155823 1.0009557008743286 -1.0039589405059814 0.992876410484314 1.0134131908416748 1.002208948135376 0.039967071264982224 1.001094102859497
0.9434667229652405 -1.0707429647445679 0.9974323511123657 -0.9948822259902954 -0.9954822659492493 0.9946631789207458 1.005713701248169 1.0065275430679321 0.9971932172775269 -0.9883211851119995 -0.007242330349981785 1.0009301900863647 -1.0040318965911865 0.9931054711341858 1.0133261680603027 1.0021865367889404 0.040379345417022705 1.0009312629699707
0.9430812001228333 -1.068651556968689 0.9969488382339478 -0.9949396252632141 -0.9958574771881104 0.9949749112129211 1.0056419372558594 1.0065363645553589 0.9971337914466858 -0.9879164099693298 -0.007355688139796257 1.000897765159607 -1.004042148590088 0.9931429028511047 1.0133302211761475 1.0022319555282593 0.04048106074333191 1.0008233785629272
0.9425064921379089 -1.06622314453125 0.9962795972824097 -0.9950710535049438 -0.9962109327316284 0.9954124093055725 1.0055341720581055 1.0066351890563965 0.996706485748291 -0.9866480231285095 -0.007813951931893826 1.0007599592208862 -1.0041394233703613 0.9935855865478516 1.0133694410324097 1.0021847486495972 0.04065535590052605 1.0007069110870361
0.942059338092804 -1.064815878868103 0.9958919286727905 -0.9951491355895996 -0.996480405330658 0.9956622123718262 1.0055198669433594 1.0067472457885742 0.9962134957313538 -0.985826313495636 -0.008296363055706024 1.000593900680542 -1.0039026737213135 0.9937688112258911 1.0134371519088745 1.0022600889205933 0.040744245052337646 1.000617265701294
0.9416891932487488 -1.0633013248443604 0.9958227276802063 -0.9952594041824341 -0.9967761635780334 0.995895266532898 1.0056095123291016 1.006746530532837 0.9956418871879578 -0.9850404858589172 -0.008714127354323864 1.0003304481506348 -1.0041205883026123 0.9938938021659851 1.013506531715393 1.0024373531341553 0.04063046723604202 1.0005930662155151
0.9406583309173584 -1.0611581802368164 0.996121883392334 -0.9955065250396729 -0.9971995949745178 0.9961152076721191 1.0055630207061768 1.006688117980957 0.9948210120201111 -0.9840118288993835 -0.009279768913984299 1.0000089406967163 -1.0041571855545044 0.9945498704910278 1.013672947883606 1.0025302171707153 0.04051779955625534 1.0006111860275269
0.9401907324790955 -1.0597174167633057 0.9965535402297974 -0.9957143068313599 -0.9975122213363647 0.9961943030357361 1.0055339336395264 1.0067108869552612 0.9942445755004883 -0.9831953048706055 -0.009704159572720528 0.9997110962867737 -1.0041956901550293 0.9946663975715637 1.0138126611709595 1.0025948286056519 0.040322549641132355 1.000688076019287
0.9398184418678284 -1.0582257509231567 0.9972151517868042 -0.9959005117416382 -0.9978487491607666 0.9961289167404175 1.0056002140045166 1.0066734552383423 0.9936269521713257 -0.9822631478309631 -0.010247813537716866 0.999365508556366 -1.004187822341919 0.9949572086334229 1.0138978958129883 1.002821683883667 0.04001197963953018 1.000723123550415
0.9388961791992188 -1.056260108947754 0.998119592666626 -0.996174693107605 -0.9980762600898743 0.9960113167762756 1.0057631731033325 1.0065927505493164 0.9932396411895752 -0.9816506505012512 -0.010790477506816387 0.9991676211357117 -1.0040922164916992 0.9948123693466187 1.0137479305267334 1.0030609369277954 0.03969397023320198 1.0007425546646118
0.9382414221763611 -1.0541719198226929 0.9988691210746765 -0.9963983297348022 -0.9983531832695007 0.9957664012908936 1.0060079097747803 1.0064362287521362 0.9926034212112427 -0.9809118509292603 -0.01151623297482729 0.9989590048789978 -1.0042517185211182 0.9963629245758057 1.0141758918762207 1.0034483671188354 0.03852503374218941 1.0008258819580078
0.9377409219741821 -1.0519005060195923 0.9991332292556763 -0.9966320991516113 -0.9986595511436462 0.9954527020454407 1.006288766860962 1.0064254999160767 0.9921970963478088 -0.9804695248603821 -0.012018402107059956 0.9989542365074158 -1.0035229921340942 0.9965118765830994 1.0140563249588013 1.003610372543335 0.03816617652773857 1.000912070274353
0.9374322891235352 -1.0504229068756104 0.9990687370300293 -0.9966974854469299 -0.9988154768943787 0.995201826095581 1.0065784454345703 1.0062865018844604 0.9918827414512634 -0.9802698493003845 -0.012333597987890244 0.9989768862724304 -1.0042476654052734 0.9966080188751221 1.0140019655227661 1.0038386583328247 0.03754236176609993 1.0010600090026855
0.9374849796295166 -1.0488221645355225 0.9985104203224182 -0.9969065189361572 -0.9989826083183289 0.9950074553489685 1.0067065954208374 1.0061728954315186 0.9918530583381653 -0.9799504280090332 -0.012709288857877254 0.9990921020507812 -1.0039288997650146 0.996808648109436 1.0140398740768433 1.0041202306747437 0.03669657185673714 1.0012693405151367
0.9375386238098145 -1.0463544130325317 0.9975995421409607 -0.9971135854721069 -0.9989888668060303 0.9948334097862244 1.0071040391921997 1.0059411525726318 0.9922325611114502 -0.9796360731124878 -0.013184960931539536 0.9992868304252625 -1.0034596920013428 0.9971460700035095 1.013649821281433 1.0043675899505615 0.03569826856255531 1.0015344619750977
0.9378743171691895 -1.0448304414749146 0.9969581961631775 -0.9972119331359863 -0.9990050196647644 0.9947344660758972 1.0076613426208496 1.0056947469711304 0.9928002953529358 -0.9794411063194275 -0.013507766649127007 0.9994093179702759 -1.00326406955719 0.9972251653671265 1.0133825540542603 1.0045878887176514 0.03447795286774635 1.0018224716186523
0.9384136199951172 -1.0431963205337524 0.996432363986969 -0.997302770614624 -0.9989315867424011 0.9946874380111694 1.0082036256790161 1.0052318572998047 0.9936678409576416 -0.9792611002922058 -0.013827575370669365 0.9994832873344421 -1.0031778812408447 0.9974667429924011 1.0130549669265747 1.0049066543579102 0.03351001814007759 1.001930832862854
0.9391220808029175 -1.0409406423568726 0.9963099360466003 -0.9973866939544678 -0.9989153742790222 0.9947760105133057 1.0087801218032837 1.0050548315048218 0.9942653179168701 -0.9791808724403381 -0.014002443291246891 0.9994600415229797 -1.0032060146331787 0.9976416826248169 1.0128445625305176 1.005096673965454 0.03239091858267784 1.0020101070404053
0.9398095011711121 -1.0391957759857178 0.9966133832931519 -0.9974110722541809 -0.9988650679588318 0.9948713183403015 1.0092318058013916 1.0049619674682617 0.9947785139083862 -0.9791206121444702 -0.01410510390996933 0.9993663430213928 -1.0031919479370117 0.997886598110199 1.012833833694458 1.0052835941314697 0.03088434971868992 1.0020725727081299
0.9407755136489868 -1.037827491760254 0.9971956610679626 -0.9973897337913513 -0.9987127780914307 0.9950342774391174 1.0095229148864746 1.0048211812973022 0.995057225227356 -0.9792502522468567 -0.01411297358572483 0.9991764426231384 -1.0030393600463867 0.9986745119094849 1.0129929780960083 1.0056047439575195 0.02975858934223652 1.0020222663879395
0.9424935579299927 -1.035268783569336 0.998586893081665 -0.9972770810127258 -0.9984269738197327 0.9953104257583618 1.009873390197754 1.0045385360717773 0.9951136112213135 -0.9794849157333374 -0.014094007201492786 0.998982310295105 -1.0013542175292969 0.9993351697921753 1.013134241104126 1.0058478116989136 0.02777768485248089 1.0017319917678833
0.9435203671455383 -1.033922553062439 0.9995484352111816 -0.9971882700920105 -0.998275101184845 0.9954632520675659 1.009936809539795 1.004496693611145 0.9950305223464966 -0.9798372387886047 -0.013983499258756638 0.9989005923271179 -1.0006119012832642 0.9995208382606506 1.0132646560668945 1.0060615539550781 0.026678385213017464 1.0015175342559814
0.9446291327476501 -1.0326684713363647 1.0004181861877441 -0.9972085952758789 -0.9980939626693726 0.9955945611000061 1.0098767280578613 1.0045922994613647 0.9948690533638 -0.9800823926925659 -0.01365418266505003 0.9989022612571716 -1.0006041526794434 0.9994929432868958 1.0133005380630493 1.0061941146850586 0.025577256456017494 1.0012052059173584
0.9461781978607178 -1.0311305522918701 1.0009845495224 -0.9971637725830078 -0.9977789521217346 0.9957003593444824 1.0097501277923584 1.004704236984253 0.9948089122772217 -0.9804542660713196 -0.013223258778452873 0.9990158677101135 -1.0006365776062012 0.9997221231460571 1.0134695768356323 1.0063632726669312 0.02445356547832489 1.0009069442749023
0.9472495913505554 -1.0299766063690186 1.000953197479248 -0.9970703721046448 -0.9975517988204956 0.9957219958305359 1.0096185207366943 1.004965901374817 0.9949031472206116 -0.9808332920074463 -0.012703724205493927 0.9991816878318787 -1.000226378440857 0.9998124241828918 1.013414978981018 1.0064966678619385 0.023372910916805267 1.0005745887756348
0.9483663439750671 -1.0288912057876587 1.0004215240478516 -0.9971424341201782 -0.9973315596580505 0.9956985712051392 1.009343147277832 1.0054975748062134 0.9952554702758789 -0.9814416766166687 -0.012069586664438248 0.9994326233863831 -1.0000052452087402 0.9999307990074158 1.0134402513504028 1.006568431854248 0.022074513137340546 1.00014328956604
0.9502460360527039 -1.027655005455017 0.9992147088050842 -0.9971199035644531 -0.9970753788948059 0.9955597519874573 1.0090776681900024 1.0058852434158325 0.995638370513916 -0.9819779396057129 -0.011612113565206528 0.9996167421340942 -1.000105381011963 1.0000132322311401 1.0133838653564453 1.0066848993301392 0.021028125658631325 0.999813973903656
0.9515894055366516 -1.026918888092041 0.9980831146240234 -0.9971652626991272 -0.9969351291656494 0.9954916834831238 1.0089895725250244 1.0062346458435059 0.9959846138954163 -0.9826664924621582 -0.01110045239329338 0.9997706413269043 -0.9999651908874512 1.0001059770584106 1.013380527496338 1.0066498517990112 0.01969989202916622 0.9994384050369263
0.9528538584709167 -1.0261247158050537 0.9970347881317139 -0.997138261795044 -0.9967355132102966 0.9953911900520325 1.0086945295333862 1.0067168474197388 0.9962975978851318 -0.9835981130599976 -0.010546796955168247 0.9998705387115479 -1.000180959701538 1.0002397298812866 1.013453722000122 1.0066627264022827 0.01877504400908947 0.9993171691894531
0.9546234011650085 -1.0249519348144531 0.9960002303123474 -0.9972519874572754 -0.9966489672660828 0.9953834414482117 1.0085757970809937 1.0071245431900024 0.9963042736053467 -0.9843505620956421 -0.010123788379132748 0.9998790621757507 -1.0002914667129517 1.0002272129058838 1.0135289430618286 1.006728172302246 0.017820606008172035 0.9993281960487366
0.9564583897590637 -1.0236672163009644 0.9955319166183472 -0.9973427057266235 -0.9964015483856201 0.9953702688217163 1.00831139087677 1.0079070329666138 0.996088981628418 -0.9855619668960571 -0.009697326458990574 0.9998802542686462 -1.0006859302520752 1.0000230073928833 1.0136642456054688 1.0069891214370728 0.016093792393803596 0.9996785521507263
0.9579070210456848 -1.0228179693222046 0.9956539273262024 -0.9974168539047241 -0.9962858557701111 0.9953049421310425 1.0081202983856201 1.008621096611023 0.9956807494163513 -0.9868355989456177 -0.009315974079072475 0.9999104738235474 -1.001122236251831 0.9997719526290894 1.0136281251907349 1.0073916912078857 0.014341969043016434 1.0001978874206543
0.9600474834442139 -1.0215344429016113 0.9963834881782532 -0.9973968267440796 -0.9961273074150085 0.995162308216095 1.0079187154769897 1.0090700387954712 0.9953622817993164 -0.987342357635498 -0.009204181842505932 0.99992835521698 -1.0015718936920166 0.9994920492172241 1.0137248039245605 1.0074878931045532 0.013973562978208065 1.0002868175506592
0.9615799784660339 -1.0204310417175293 0.9971475601196289 -0.9974644780158997 -0.9960798621177673 0.9949703216552734 1.0079395771026611 1.009506106376648 0.9949699640274048 -0.9881686568260193 -0.00910157524049282 1.0000224113464355 -1.001885175704956 0.9994207620620728 1.0136693716049194 1.0078718662261963 0.012514199130237103 1.0007033348083496
0.9632811546325684 -1.0192641019821167 0.9978635907173157 -0.9975248575210571 -0.9960473775863647 0.9946503043174744 1.0077539682388306 1.0100423097610474 0.9947510957717896 -0.989046037197113 -0.008979549631476402 1.000189185142517 -1.0024185180664062 0.9993131756782532 1.013358235359192 1.00808846950531 0.011467105709016323 1.0009676218032837
0.9653617739677429 -1.017961859703064 0.9984225630760193 -0.9975871443748474 -0.995894730091095 0.9941182136535645 1.0074467658996582 1.0105406045913696 0.9947208166122437 -0.99009770154953 -0.008885100483894348 1.0004559755325317 -1.0027261972427368 0.9991295337677002 1.0132670402526855 1.0085089206695557 0.010414880700409412 1.0011239051818848
0.9667197465896606 -1.0168181657791138 0.9982238411903381 -0.9977304339408875 -0.9957855939865112 0.9937232136726379 1.0074316263198853 1.0109344720840454 0.9949322938919067 -0.9908806681632996 -0.008918499574065208 1.0006444454193115 -1.0030410289764404 0.9990881681442261 1.013114094734192 1.0087356567382812 0.009135731495916843 1.001107096672058
0.968258261680603 -1.0160346031188965 0.9977060556411743 -0.9978541135787964 -0.9955477118492126 0.9932621717453003 1.0073391199111938 1.011412501335144 0.9954488277435303 -0.991916298866272 -0.008864087052643299 1.000859260559082 -1.0034641027450562 0.9990354776382446 1.013126015663147 1.0089651346206665 0.008187450468540192 1.0009961128234863
0.9700403809547424 -1.0148632526397705 0.9965537190437317 -0.9979797601699829 -0.9952870011329651 0.993026614189148 1.0073391199111938 1.0117616653442383 0.9958835244178772 -0.9926419258117676 -0.008927436545491219 1.000847339630127 -1.0037050247192383 0.9989293813705444 1.0131069421768188 1.0091344118118286 0.007408262696117163 1.0007426738739014
0.9714798331260681 -1.0139790773391724 0.9954159259796143 -0.9979885816574097 -0.9949659705162048 0.9928998947143555 1.0073597431182861 1.012140154838562 0.9962670207023621 -0.9933303594589233 -0.009069263935089111 1.0007436275482178 -1.00400972366333 0.9989588856697083 1.0131237506866455 1.0091873407363892 0.006575391627848148 1.0003103017807007
0.9737924337387085 -1.0125739574432373 0.9937260746955872 -0.9981651902198792 -0.994459331035614 0.9929208159446716 1.0072972774505615 1.0124210119247437 0.9968181848526001 -0.994183361530304 -0.00917911808937788 1.000339150428772 -1.0045685768127441 0.9991247653961182 1.0132081508636475 1.0090031623840332 0.005742913112044334 0.9998977184295654
0.974923849105835 -1.0118601322174072 0.9930315613746643 -0.9982206225395203 -0.994098424911499 0.9930194616317749 1.0072451829910278 1.0127334594726562 0.99709153175354 -0.9946970343589783 -0.009456953033804893 1.000173807144165 -1.004960298538208 0.9988194108009338 1.0129480361938477 1.0088679790496826 0.005262394435703754 0.999776303768158
0.9761442542076111 -1.011160135269165 0.9927729964256287 -0.9982642531394958 -0.9938257932662964 0.9931456446647644 1.0071794986724854 1.0129066705703735 0.997344434261322 -0.99530428647995 -0.00967273861169815 1.000003457069397 -1.0050227642059326 0.9989086985588074 1.012591004371643 1.0085690021514893 0.00493225920945406 0.9997500777244568
0.977742612361908 -1.0104389190673828 0.9931504726409912 -0.998261034488678 -0.9935625791549683 0.9933369159698486 1.0072261095046997 1.013022541999817 0.9974674582481384 -0.9960464239120483 -0.009983419440686703 0.9998084902763367 -1.0049846172332764 0.9990851283073425 1.0123569965362549 1.0082486867904663 0.004702055361121893 0.9998364448547363
0.9789528846740723 -1.0100184679031372 0.9940574765205383 -0.9982722401618958 -0.9932601451873779 0.9936022162437439 1.0071524381637573 1.0129164457321167 0.997463047504425 -0.9964549541473389 -0.010290026664733887 0.9996975064277649 -1.0045288801193237 0.999601423740387 1.0122623443603516 1.0079302787780762 0.00441370252519846 1.0000015497207642
0.9801124930381775 -1.0096951723098755 0.9952459931373596 -0.9982392191886902 -0.9930385947227478 0.9937582015991211 1.0071698427200317 1.012982964515686 0.9973716735839844 -0.9967347979545593 -0.010539662092924118 0.9997092485427856 -1.0042054653167725 0.9997026920318604 1.012131690979004 1.0073904991149902 0.004080571699887514 1.0003244876861572
0.9815942049026489 -1.009222388267517 0.9969382286071777 -0.9981330037117004 -0.992816686630249 0.9938647747039795 1.0068761110305786 1.0130064487457275 0.9971957802772522 -0.9971106648445129 -0.01084164995700121 0.9999249577522278 -1.003824234008789 0.9994182586669922 1.0120797157287598 1.00682532787323 0.003904905403032899 1.0005673170089722
0.9826576709747314 -1.0090147256851196 0.9977555274963379 -0.99809730052948 -0.9926537871360779 0.9938817620277405 1.0067825317382812 1.0128819942474365 0.9969176054000854 -0.9972787499427795 -0.010933459736406803 1.0001695156097412 -1.0039114952087402 0.999592661857605 1.0121759176254272 1.0063259601593018 0.0038038580678403378 1.0007215738296509
0.9835271835327148 -1.008725643157959 0.9981410503387451 -0.9980117678642273 -0.9925543069839478 0.993837296962738 1.00660240650177 1.0127395391464233 0.9964087009429932 -0.9976766705513 -0.010953123681247234 1.0005900859832764 -1.0032833814620972 0.9997232556343079 1.0124176740646362 1.005625605583191 0.003666834207251668 1.000826358795166
0.9847747683525085 -1.0088359117507935 0.9977419972419739 -0.9979326128959656 -0.9923292398452759 0.9937050938606262 1.0063691139221191 1.0125874280929565 0.9960134029388428 -0.9980430603027344 -0.010980064980685711 1.0009158849716187 -1.003251314163208 0.9998041987419128 1.0126769542694092 1.004941701889038 0.0037139467895030975 1.000841498374939
0.9860818982124329 -1.0087618827819824 0.9959640502929688 -0.9978454113006592 -0.9922773241996765 0.9934840798377991 1.006083369255066 1.0121793746948242 0.9953721761703491 -0.9984646439552307 -0.010887826792895794 1.0012831687927246 -1.002307415008545 1.0003821849822998 1.0125670433044434 1.0038952827453613 0.0039031270425766706 1.000891923904419
0.9866402745246887 -1.0087072849273682 0.9949291944503784 -0.9978299736976624 -0.9922860264778137 0.9933037757873535 1.0058817863464355 1.0119396448135376 0.9951859712600708 -0.9987977743148804 -0.010645203292369843 1.0013624429702759 -1.0023105144500732 1.000152826309204 1.0130842924118042 1.0030906200408936 0.004318451974540949 1.0009211301803589
0.9877074956893921 -1.0088796615600586 0.9926976561546326 -0.9977882504463196 -0.9921579957008362 0.9930444955825806 1.0057529211044312 1.0116827487945557 0.9952611923217773 -0.9988874793052673 -0.010578245855867863 1.0013043880462646 -1.00226891040802 1.0001485347747803 1.0131086111068726 1.0028660297393799 0.004460243973881006 1.0009263753890991
0.9884606003761292 -1.0090434551239014 0.9912230968475342 -0.9977335929870605 -0.9920443296432495 0.9928086400032043 1.005588173866272 1.0113296508789062 0.9958926439285278 -0.9991272687911987 -0.010408040136098862 1.001072883605957 -1.0020357370376587 1.0000466108322144 1.0131944417953491 1.0022729635238647 0.00482294661924243 1.000907063484192
0.9891788363456726 -1.0093469619750977 0.9900346398353577 -0.9977458715438843 -0.9918948411941528 0.9924713373184204 1.0055456161499023 1.0109962224960327 0.9967743158340454 -0.9992430806159973 -0.010289589874446392 1.0008119344711304 -1.0016987323760986 1.000117540359497 1.013239860534668 1.0017647743225098 0.005145263858139515 1.0008822679519653
0.9898410439491272 -1.0093722343444824 0.9899962544441223 -0.997759997844696 -0.9917030334472656 0.992307186126709 1.005589246749878 1.0107333660125732 0.9978697299957275 -0.9991949200630188 -0.01015563402324915 1.0005611181259155 -1.00098717212677 1.0004019737243652 1.0132044553756714 1.0012837648391724 0.005536925978958607 1.000862956047058
0.9905592203140259 -1.009477972984314 0.9908800721168518 -0.9977447390556335 -0.9912804961204529 0.992229700088501 1.0055819749832153 1.0103851556777954 0.9994656443595886 -0.9989690184593201 -0.009861311875283718 1.0003433227539062 -1.0010287761688232 1.0011414289474487 1.0133659839630127 1.0006428956985474 0.006077793892472982 1.0007771253585815
0.9915481209754944 -1.0096856355667114 0.993224561214447 -0.9976388216018677 -0.9909340143203735 0.992260217666626 1.005569577217102 1.0100599527359009 1.0005693435668945 -0.9987961053848267 -0.009640042670071125 1.0002416372299194 -1.0017149448394775 1.0014013051986694 1.0132579803466797 1.0001940727233887 0.006431367248296738 1.0007132291793823
0.9918889403343201 -1.009697437286377 0.9955225586891174 -0.9975710511207581 -0.990574836730957 0.992306113243103 1.0056684017181396 1.0097835063934326 1.0014441013336182 -0.9984328746795654 -0.009317140094935894 1.0002362728118896 -1.0006885528564453 1.0015727281570435 1.0129401683807373 0.9997609257698059 0.006867272779345512 1.0005288124084473
0.9927427172660828 -1.009771466255188 0.9980525374412537 -0.9973790645599365 -0.9900621175765991 0.9923723936080933 1.0056856870651245 1.009244680404663 1.002310872077942 -0.998046875 -0.009134972468018532 1.0003132820129395 -1.0001598596572876 1.0018792152404785 1.0126869678497314 0.9990906715393066 0.007439421955496073 1.0002952814102173
0.9936581254005432 -1.0097529888153076 0.9997119307518005 -0.9972251057624817 -0.989425003528595 0.9924007058143616 1.005688190460205 1.0088627338409424 1.0027484893798828 -0.9974175691604614 -0.009080573916435242 1.0003970861434937 -0.9995636343955994 1.0011990070343018 1.011993646621704 0.998339056968689 0.008153344504535198 1.0000585317611694
0.9943709373474121 -1.0098081827163696 1.0000531673431396 -0.997169017791748 -0.9888501763343811 0.9924500584602356 1.0055711269378662 1.0086462497711182 1.002894639968872 -0.997052788734436 -0.009168973192572594 1.0004197359085083 -0.9995182156562805 1.0012390613555908 1.0119091272354126 0.9980626702308655 0.008462111465632915 0.9999732375144958
0.9949537515640259 -1.0098360776901245 0.9997162222862244 -0.9970539808273315 -0.9883530735969543 0.9924334287643433 1.0055233240127563 1.0084686279296875 1.002945899963379 -0.9965135455131531 -0.00939922221004963 1.0003670454025269 -0.9989182353019714 1.001603603363037 1.0119285583496094 0.9976856708526611 0.009063013829290867 0.9998427033424377
0.9958728551864624 -1.0098391771316528 0.9983727931976318 -0.9969283938407898 -0.9876267313957214 0.9923892021179199 1.005407691001892 1.0083470344543457 1.0029504299163818 -0.9961768984794617 -0.009764699265360832 1.00029718875885 -0.9993904232978821 1.0016940832138062 1.01213800907135 0.9972564578056335 0.009473188780248165 0.9998905658721924
0.9964053630828857 -1.0098273754119873 0.9968731999397278 -0.9967976212501526 -0.9870393872261047 0.9923309683799744 1.0054296255111694 1.0082809925079346 1.0028877258300781 -0.9958349466323853 -0.010168507695198059 1.0002037286758423 -0.9989284873008728 1.0018390417099 1.0124694108963013 0.9970438480377197 0.009866446256637573 1.0000351667404175
0.9969298243522644 -1.0099363327026367 0.9951652884483337 -0.9965506792068481 -0.9861807823181152 0.9921786189079285 1.0052924156188965 1.0081613063812256 1.0026047229766846 -0.9952746629714966 -0.010879053734242916 1.0000606775283813 -0.9996544718742371 1.0022469758987427 1.0130654573440552 0.9966439604759216 0.010393126867711544 1.0003604888916016
0.9978510737419128 -1.0099387168884277 0.9929137825965881 -0.9963757395744324 -0.9855842590332031 0.992148756980896 1.005163550376892 1.0082768201828003 1.0022798776626587 -0.9949296712875366 -0.011512121185660362 0.9998872876167297 -1.0002743005752563 1.0023945569992065 1.0132614374160767 0.9964842200279236 0.010711101815104485 1.0006537437438965
0.9983159899711609 -1.009859561920166 0.9916480779647827 -0.9961947202682495 -0.9849801063537598 0.9921562671661377 1.005038857460022 1.0084148645401 1.0019121170043945 -0.9944486618041992 -0.012237967923283577 0.9996033310890198 -0.9999473690986633 1.002454400062561 1.0133529901504517 0.9960496425628662 0.011138531379401684 1.0009841918945312
0.9989669322967529 -1.0100919008255005 0.990944504737854 -0.995941162109375 -0.9845821857452393 0.9921969771385193 1.004683256149292 1.0084255933761597 1.0015143156051636 -0.9940378665924072 -0.013391883112490177 0.9992066025733948 -0.9999993443489075 1.0025436878204346 1.013339638710022 0.9958046078681946 0.01141420565545559 1.001184344291687
0.9997535943984985 -1.0102964639663696 0.9911174178123474 -0.9956972002983093 -0.9840729832649231 0.9922457337379456 1.004540205001831 1.0085108280181885 1.0010979175567627 -0.9938997030258179 -0.014386726543307304 0.9989336729049683 -1.000068187713623 1.0025908946990967 1.0131789445877075 0.9954384565353394 0.011668477207422256 1.0013118982315063
1.0005995035171509 -1.0105900764465332 0.9925603866577148 -0.9954096078872681 -0.9836692810058594 0.9922807812690735 1.0043251514434814 1.0083765983581543 1.000354528427124 -0.9934775829315186 -0.016057349741458893 0.9983996152877808 -0.9999428987503052 1.002693772315979 1.0128934383392334 0.994982898235321 0.012010477483272552 1.0012459754943848
1.0011101961135864 -1.0105245113372803 0.9942351579666138 -0.9953466653823853 -0.983309805393219 0.9922642111778259 1.003865361213684 1.0084155797958374 0.9991163015365601 -0.9931915402412415 -0.017725752666592598 0.9980263710021973 -1.0000134706497192 1.0027674436569214 1.0125685930252075 0.9946528673171997 0.012194468639791012 1.0009349584579468
1.001983642578125 -1.010725736618042 0.9966577887535095 -0.9953364133834839 -0.9830716252326965 0.9922428727149963 1.0038057565689087 1.008453607559204 0.9989199638366699 -0.9931342005729675 -0.017995893955230713 0.9979785084724426 -0.9997332096099854 1.002790927886963 1.0124890804290771 0.9946077466011047 0.012233350425958633 1.0008217096328735
1.0023208856582642 -1.0106991529464722 0.9981942772865295 -0.9952856302261353 -0.982990562915802 0.9922243356704712 1.0035353899002075 1.0084012746810913 0.9984545111656189 -0.9931113719940186 -0.0190154816955328 0.9977890253067017 -0.9999154210090637 1.0026967525482178 1.0123732089996338 0.9942923188209534 0.012318942695856094 1.0003751516342163
1.0026514530181885 -1.0106256008148193 0.9991160035133362 -0.9953279495239258 -0.9829406142234802 0.9921988844871521 1.0030463933944702 1.0085065364837646 0.998011589050293 -0.9932087063789368 -0.020340388640761375 0.9976480603218079 -0.9987189173698425 1.0020489692687988 1.0120534896850586 0.9941726922988892 0.01232878491282463 1.000042200088501
1.0031076669692993 -1.010568380355835 0.9991621375083923 -0.9953188300132751 -0.9830138087272644 0.9921972751617432 1.0027223825454712 1.0086861848831177 0.9977031350135803 -0.9931849241256714 -0.0212869830429554 0.9975443482398987 -0.999118447303772 1.0022047758102417 1.0122534036636353 0.9940600395202637 0.01235343050211668 0.9997536540031433
1.0031102895736694 -1.010553002357483 0.9983806014060974 -0.9952904582023621 -0.9831323027610779 0.992226243019104 1.0024466514587402 1.0086824893951416 0.9973069429397583 -0.9931503534317017 -0.02212199568748474 0.9974260926246643 -0.9985595941543579 1.001879334449768 1.0122843980789185 0.9940424561500549 0.012390078976750374 0.9994757771492004
1.0032670497894287 -1.0105922222137451 0.9963230490684509 -0.9951722621917725 -0.9834415912628174 0.9922888875007629 1.0020743608474731 1.0086982250213623 0.9967845678329468 -0.9932970404624939 -0.023064354434609413 0.9973579049110413 -0.9984208941459656 1.001602292060852 1.0123796463012695 0.994011402130127 0.0123967994004488 0.999364972114563
1.0033612251281738 -1.010606288909912 0.9944673776626587 -0.9949500560760498 -0.9839178919792175 0.9924402236938477 1.0016530752182007 1.0089750289916992 0.9958851337432861 -0.9933481812477112 -0.023549245670437813 0.9973223209381104 -0.9982185959815979 1.0013238191604614 1.0124799013137817 0.9940142035484314 0.01249224878847599 0.9993011355400085
1.0034072399139404 -1.0105507373809814 0.9927518367767334 -0.9947967529296875 -0.9842439889907837 0.9926034212112427 1.0013350248336792 1.0090702772140503 0.9951116442680359 -0.9932962656021118 -0.024178005754947662 0.9972335696220398 -0.9987025856971741 1.001722812652588 1.012834072113037 0.9941518306732178 0.012600362300872803 0.9992961287498474
1.0033023357391357 -1.010519027709961 0.9910292029380798 -0.9944939017295837 -0.9848894476890564 0.9929371476173401 1.0009517669677734 1.0092798471450806 0.9938795566558838 -0.9933099746704102 -0.024583783000707626 0.9971511960029602 -0.9984883069992065 1.0015089511871338 1.0129350423812866 0.9943506717681885 0.012707763351500034 0.9993293285369873
1.0035731792449951 -1.0106101036071777 0.9905153512954712 -0.9942784309387207 -0.9853032827377319 0.9931655526161194 1.0008903741836548 1.0094636678695679 0.9933261871337891 -0.9934059381484985 -0.024756597355008125 0.9970437288284302 -0.9988116025924683 1.001326560974121 1.0129027366638184 0.9943511486053467 0.012901212088763714 0.99931401014328
1.0037559270858765 -1.0106102228164673 0.9910003542900085 -0.9940324425697327 -0.9857673645019531 0.9933818578720093 1.0007693767547607 1.0096800327301025 0.9929152727127075 -0.9935146570205688 -0.02487271837890148 0.9968463182449341 -0.9987121224403381 1.0007463693618774 1.0127637386322021 0.9945235252380371 0.013087675906717777 0.9992563724517822
1.0041096210479736 -1.0106842517852783 0.9924300909042358 -0.9939193725585938 -0.9863735437393188 0.99360191822052 1.0007673501968384 1.0097992420196533 0.9924594759941101 -0.9936245083808899 -0.0247819721698761 0.9966681003570557 -0.9987557530403137 1.0005728006362915 1.0127077102661133 0.9946467280387878 0.013338776305317879 0.9991540908813477
1.0044975280761719 -1.010793924331665 0.9937645792961121 -0.9938427209854126 -0.986860454082489 0.9936661124229431 1.0007206201553345 1.0098837614059448 0.9920342564582825 -0.9937570691108704 -0.024618186056613922 0.9965386986732483 -0.9987717866897583 1.0004520416259766 1.0126234292984009 0.9947892427444458 0.013523044995963573 0.9990357756614685
1.0046801567077637 -1.0109248161315918 0.9949288964271545 -0.9938653111457825 -0.9873161911964417 0.9935745596885681 1.0008760690689087 1.0099788904190063 0.9914371371269226 -0.9939724206924438 -0.024307912215590477 0.9964340925216675 -0.998857855796814 1.0001633167266846 1.0125993490219116 0.9948554039001465 0.013805819675326347 0.9988481998443604
1.005057692527771 -1.0113866329193115 0.9956825375556946 -0.9940340518951416 -0.9879890084266663 0.9933513402938843 1.0009584426879883 1.0100927352905273 0.9905363917350769 -0.9940198063850403 -0.023994319140911102 0.9963951706886292 -0.9989629983901978 1.000089168548584 1.012616753578186 0.9949702620506287 0.013882622122764587 0.998742401599884
1.0053156614303589 -1.0116945505142212 0.9954671263694763 -0.99422687292099 -0.9884121417999268 0.9930660724639893 1.0011390447616577 1.0100436210632324 0.9897595047950745 -0.994141161441803 -0.023587031289935112 0.9963818192481995 -0.9988569021224976 0.9999567866325378 1.0126737356185913 0.9951246380805969 0.013964643701910973 0.9987024664878845
1.005600094795227 -1.0119608640670776 0.9946538209915161 -0.9944841861724854 -0.9890804886817932 0.9927283525466919 1.001226782798767 1.0099543333053589 0.9887738823890686 -0.9943681955337524 -0.022891918197274208 0.9964381456375122 -0.9985564351081848 0.9996834397315979 1.0126856565475464 0.9952317476272583 0.014025215059518814 0.9987210631370544
1.0058913230895996 -1.0124328136444092 0.9929407238960266 -0.9945954084396362 -0.9895404577255249 0.9924965500831604 1.0013803243637085 1.0099014043807983 0.988178014755249 -0.9945948719978333 -0.022333292290568352 0.9965227246284485 -0.9986669421195984 0.9998959898948669 1.0127301216125488 0.9954841732978821 0.013987409882247448 0.9987905025482178
1.0060961246490479 -1.0127421617507935 0.9910278916358948 -0.9948529601097107 -0.9901139736175537 0.9923200011253357 1.001599669456482 1.0097262859344482 0.9873019456863403 -0.9950652122497559 -0.021270615980029106 0.9967215657234192 -0.9984643459320068 0.9987058639526367 1.012403130531311 0.9956682324409485 0.013973078690469265 0.9990271329879761
1.006269097328186 -1.013116717338562 0.9897394180297852 -0.9950652718544006 -0.9904098510742188 0.9923495650291443 1.0016614198684692 1.0096193552017212 0.9869095087051392 -0.9952188730239868 -0.020606297999620438 0.9967919588088989 -0.998867392539978 0.998481035232544 1.0123651027679443 0.9957610964775085 0.013907210901379585 0.9991093873977661
1.0065568685531616 -1.013548731803894 0.9887537360191345 -0.9951892495155334 -0.9907723069190979 0.9925380945205688 1.0017178058624268 1.0094146728515625 0.9865285158157349 -0.9954185485839844 -0.019835935905575752 0.9968562722206116 -0.9991200566291809 0.9982731938362122 1.0123260021209717 0.9959364533424377 0.013725184835493565 0.9992138743400574
1.0067521333694458 -1.0138912200927734 0.9887921214103699 -0.9952462911605835 -0.9910324215888977 0.9927570819854736 1.0017696619033813 1.0092885494232178 0.9860460758209229 -0.9955823421478271 -0.01911453902721405 0.9969191551208496 -0.9992362260818481 0.9980290532112122 1.0121971368789673 0.9960676431655884 0.013448053039610386 0.9993001222610474
1.0070059299468994 -1.0141257047653198 0.9894287586212158 -0.9953557848930359 -0.9913601875305176 0.9930893778800964 1.0017341375350952 1.0090676546096802 0.9854130744934082 -0.9959923624992371 -0.01806371659040451 0.9970706701278687 -1.0001544952392578 0.9984797239303589 1.012300968170166 0.9962935447692871 0.01310639176517725 0.9993340373039246
1.0072520971298218 -1.0147461891174316 0.9910071492195129 -0.995664656162262 -0.9917811155319214 0.9936069250106812 1.001602053642273 1.0088950395584106 0.9843327403068542 -0.9963533878326416 -0.0172103438526392 0.9972161054611206 -1.000319480895996 0.9980987906455994 1.0120620727539062 0.9963362216949463 0.012811706401407719 0.9993300437927246
1.0076146125793457 -1.015088677406311 0.9924384951591492 -0.9958982467651367 -0.9920765161514282 0.9940727949142456 1.0016154050827026 1.0087590217590332 0.9834131002426147 -0.9966784715652466 -0.016280628740787506 0.9973922967910767 -0.9993869066238403 0.9976615309715271 1.0116910934448242 0.9964122772216797 0.012552926316857338 0.9992291927337646
1.0077803134918213 -1.0155284404754639 0.994053304195404 -0.9961567521095276 -0.9926149249076843 0.9945700764656067 1.0014915466308594 1.0085810422897339 0.9823924899101257 -0.9971597194671631 -0.01516227051615715 0.9976236820220947 -0.9990832805633545 0.9975268244743347 1.011461615562439 0.9966790676116943 0.012035987339913845 0.999036967754364
1.007979154586792 -1.0158644914627075 0.9947605729103088 -0.9963248372077942 -0.9930047392845154 0.9948572516441345 1.00144362449646 1.0084378719329834 0.981931209564209 -0.9972586631774902 -0.01415837649255991 0.9977300763130188 -0.9989191293716431 0.9974156022071838 1.0112109184265137 0.9968381524085999 0.011668124236166477 0.9988071322441101
1.0081126689910889 -1.0162442922592163 0.9950074553489685 -0.9966549277305603 -0.9935464859008789 0.9950653314590454 1.0013759136199951 1.008346676826477 0.9817708134651184 -0.9977465271949768 -0.012773381546139717 0.9978333115577698 -0.9982620477676392 0.9974843859672546 1.0110152959823608 0.9972828030586243 0.011155597865581512 0.9983893036842346
1.0081623792648315 -1.0165433883666992 0.9942062497138977 -0.9972339868545532 -0.9944581389427185 0.9952881336212158 1.001279354095459 1.0083645582199097 0.982446014881134 -0.9981669187545776 -0.011459412053227425 0.9978575110435486 -0.9977720975875854 0.9975549578666687 1.0110671520233154 0.9975281357765198 0.010624242015182972 0.9979188442230225
1.0081489086151123 -1.0165883302688599 0.9932737946510315 -0.9974992871284485 -0.9950147271156311 0.9954689741134644 1.001314640045166 1.0083938837051392 0.9834001660346985 -0.9984786510467529 -0.01058726105839014 0.9979217052459717 -0.9978463649749756 0.998069167137146 1.0113729238510132 0.9978727698326111 0.010159891098737717 0.9975966811180115
1.0082263946533203 -1.0167393684387207 0.9922586679458618 -0.9976621866226196 -0.9956238269805908 0.9955880641937256 1.0012320280075073 1.0084184408187866 0.9845886826515198 -0.998542070388794 -0.009422623552381992 0.9978721141815186 -0.9977792501449585 0.9985156059265137 1.0115288496017456 0.9982941746711731 0.009441528469324112 0.9973489046096802
1.0082170963287354 -1.0167204141616821 0.9910113215446472 -0.9976035952568054 -0.996432900428772 0.9957267642021179 1.0013844966888428 1.0085265636444092 0.9863354563713074 -0.9986266493797302 -0.00818062387406826 0.9978657960891724 -0.9975521564483643 0.9987978935241699 1.0116795301437378 0.998494565486908 0.008963064290583134 0.9972764253616333
1.0081743001937866 -1.016548991203308 0.9904704689979553 -0.9977303147315979 -0.9970397353172302 0.9958801865577698 1.0014028549194336 1.0084878206253052 0.9876379370689392 -0.9987229704856873 -0.007282680366188288 0.9978006482124329 -0.9975902438163757 0.9989901781082153 1.0117690563201904 0.998856246471405 0.008421019650995731 0.9973361492156982
1.0081548690795898 -1.0163311958312988 0.9904329180717468 -0.9977965354919434 -0.9976670742034912 0.9960107803344727 1.0013140439987183 1.008516550064087 0.9889326095581055 -0.9986283779144287 -0.006164148449897766 0.9977582693099976 -0.9969642758369446 0.9991183876991272 1.0117433071136475 0.9992682337760925 0.007841099984943867 0.997571587562561
1.0080158710479736 -1.0160577297210693 0.9913692474365234 -0.9979659914970398 -0.9986798763275146 0.9961422085762024 1.0013179779052734 1.0085104703903198 0.9904780387878418 -0.998572051525116 -0.005386990495026112 0.99772047996521 -0.9970512390136719 0.9993767142295837 1.0117322206497192 0.9994086623191833 0.007465216796845198 0.9978732466697693
1.0080050230026245 -1.0157499313354492 0.9926442503929138 -0.9981139302253723 -0.9993308782577515 0.9961236119270325 1.0013790130615234 1.0083931684494019 0.9915814399719238 -0.9985628128051758 -0.0045839035883545876 0.997715950012207 -0.9970908761024475 0.9993788599967957 1.0117487907409668 0.9997275471687317 0.00697858864441514 0.9981826543807983
1.0081733465194702 -1.0155335664749146 0.9941297769546509 -0.9981649518013 -0.9999325275421143 0.9958643913269043 1.0012832880020142 1.0084233283996582 0.9925783276557922 -0.9984443187713623 -0.0038889972493052483 0.9977701902389526 -0.9975534081459045 0.9993253350257874 1.0117460489273071 1.0000081062316895 0.006603287998586893 0.998429000377655
1.00824773311615 -1.0151424407958984 0.9962895512580872 -0.9983356595039368 -1.0005505084991455 0.9952707290649414 1.0013766288757324 1.0083966255187988 0.9935702681541443 -0.9983107447624207 -0.00314743397757411 0.9979333281517029 -0.997806191444397 0.9990155100822449 1.0118393898010254 1.000482201576233 0.006015184335410595 0.9986842274665833
1.0083471536636353 -1.0147223472595215 0.9980637431144714 -0.9984999299049377 -1.0013296604156494 0.9943348169326782 1.0014516115188599 1.0082424879074097 0.9944572448730469 -0.9979873895645142 -0.002316460944712162 0.9983292818069458 -0.9983435273170471 0.9986700415611267 1.011911153793335 1.0009913444519043 0.005293441005051136 0.9987083673477173
1.008365511894226 -1.0145245790481567 0.9991002678871155 -0.9987108111381531 -1.0016099214553833 0.9938021898269653 1.0015813112258911 1.0082124471664429 0.9948081970214844 -0.9976488947868347 -0.0018486524932086468 0.9985970854759216 -0.9986823201179504 0.998519241809845 1.0119761228561401 1.0011930465698242 0.005017127376049757 0.9986433982849121
1.0084137916564941 -1.0144336223602295 0.9993343353271484 -0.9989365339279175 -1.0018261671066284 0.9933426380157471 1.0017004013061523 1.008130669593811 0.9950322508811951 -0.9972134232521057 -0.0012432810617610812 0.9988793134689331 -0.9991831183433533 0.9982542395591736 1.0120587348937988 1.0013930797576904 0.0047723473981022835 0.9985688328742981
1.0086990594863892 -1.0143790245056152 0.9991481900215149 -0.9990629553794861 -1.0019922256469727 0.993005633354187 1.0019805431365967 1.0080879926681519 0.9951236248016357 -0.9968130588531494 -0.0007351306267082691 0.9990792870521545 -0.9994122982025146 0.9980913400650024 1.012107491493225 1.0016708374023438 0.004488798789680004 0.9985173940658569
1.0090738534927368 -1.0143887996673584 0.9984560012817383 -0.9991782307624817 -1.0021342039108276 0.9928080439567566 1.002151608467102 1.0080212354660034 0.9952765703201294 -0.996695876121521 -0.0003134272701572627 0.9992610812187195 -0.9989954233169556 0.9973632097244263 1.0119074583053589 1.001814603805542 0.004316024482250214 0.998532772064209
1.0090916156768799 -1.0141820907592773 0.9977566003799438 -0.9993070960044861 -1.002199649810791 0.9928483366966248 1.0023901462554932 1.0078966617584229 0.9953720569610596 -0.9965183734893799 0.0002583813911769539 0.9992988705635071 -0.9997140169143677 0.9972447156906128 1.0119249820709229 1.0021693706512451 0.004005555994808674 0.9986187815666199
1.0085285902023315 -1.0136420726776123 0.9971321225166321 -0.9994182586669922 -1.0021841526031494 0.9930177330970764 1.0028058290481567 1.0077332258224487 0.9954574108123779 -0.9963414669036865 0.0010099319042637944 0.9992539286613464 -0.999241828918457 0.9971095323562622 1.0118502378463745 1.0024315118789673 0.003740175161510706 0.9987408518791199
1.0068656206130981 -1.0121889114379883 0.9965083599090576 -0.9995888471603394 -1.0021333694458008 0.9933400750160217 1.0030851364135742 1.0075913667678833 0.9955196380615234 -0.9963018894195557 0.00160268135368824 0.9990952014923096 -0.999160885810852 0.997074544429779 1.0117186307907104 1.0026440620422363 0.0035467634443193674 0.9988877177238464
1.0044137239456177 -1.0104894638061523 0.9963046908378601 -0.9997861385345459 -1.0020838975906372 0.9935973882675171 1.0034363269805908 1.0075201988220215 0.9956392049789429 -0.9965205192565918 0.0024518559221178293 0.998981237411499 -0.9995135068893433 0.9971302151679993 1.0114983320236206 1.0030261278152466 0.0031962930224835873 0.9991793036460876


==> plotData/ExperimentTargetPosition.csv <==
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-1.0 1.0 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.9999558071400949 0.999971623890527 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.9996464571207593 0.9997729911242155 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.9988067927825626 0.9992338450442272 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.9971716569660742 0.9981839289937235 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.9944758925118637 0.9964529863158663 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.9904543422605006 0.993870760353817 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.984841849052554 0.9902669944507373 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.9773732557285937 0.9854714319497886 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.967783405129189 0.9793138161941325 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.9558071400949095 0.9716238905269305 1.0 1.0 1.0 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.9412532244732598 0.9622867104674876 1.0 0.999973237003246 0.999971623890527 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.9242261061394846 0.9514085802396808 1.0 0.999785896025968 0.9997729911242159 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.9049041539757644 0.9391511162435303 1.0 0.9992773990876419 0.9992338450442291 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.8834657368642793 0.9256759348790566 1.0 0.9982871682077437 0.9981839289937283 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.8600892236872094 0.9111446525462799 1.0 0.9966546254057491 0.9964529863158758 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.834952983326735 0.8957188856452203 1.0 0.9942191927011343 0.9938707603538334 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.8082353846650363 0.8795602505758984 1.0 0.9908202921133752 0.9902669944507634 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.7801147965842934 0.8628303637383343 1.0 0.9862973456619477 0.9854714319498278 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.7507695879666865 0.8456908415325484 1.0 0.9804897753663278 0.9793138161941884 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.7203781276943957 0.8283033003585609 1.0 0.9732370032459913 0.9716238905270076 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.6891233367200246 0.810822984550571 1.0 0.964415348036378 0.9622632459343277 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.6572063442778706 0.7933796501794932 1.0 0.954048715336782 0.9512208639737115 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.6248328316726547 0.7760966812504208 1.0 0.9421979074624615 0.938517573845603 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.5922084802090977 0.759097461768447 1.0 0.9289237267286742 0.9241742047504454 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.5595389711919204 0.7425053757386653 1.0 0.9142869754506782 0.9082115858886823 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.5270299859258437 0.726443807166169 1.0 0.8983484559437314 0.8906505464607571 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.4948872057155885 0.7110361400560514 1.0 0.8811689705230917 0.8715119156671135 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.4633163118658755 0.6964057584134059 1.0 0.8628093215040173 0.8508165227081949 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.4325229856814257 0.6826760462433257 1.0 0.843330311201766 0.8285851967844446 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.40271290846696056 0.6699703875509044 1.0 0.8227927419315958 0.8048387670963063 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.3740660302587542 0.6583857851182164 1.0 0.8012493355298648 0.7796035802511908 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.34665937601930225 0.6479137168352631 1.0 0.778720491917332 0.7529280524843789 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.32054423944265437 0.6385192793690271 1.0 0.7552185305358566 0.7248661174381187 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.2957719142228601 0.630167569386491 1.0 0.7307557708272979 0.6954717087546582 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.272393694053969 0.6228236835546375 1.0 0.7053445322335151 0.6647987600762457 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.2504608726300308 0.6164527185404491 1.0 0.6789971341963674 0.6329012050451293 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.23002474364509498 0.6110197710109087 1.0 0.651725896157714 0.5998329773035568 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.21113660079321114 0.6064899376329986 1.0 0.6235431375594143 0.5656480104937766 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.19384773776842892 0.6028283150737017 1.0 0.5944611778433271 0.5304002382580367 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.17820944826479787 0.6000000000000006 1.0 0.5644923364513119 0.4941435942385853 1.0 -1.0 0.0 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.1642491332667849 0.5979602190511709 1.0 0.5336738220629128 0.45695129729114703 1.0 -0.9999696692894298 1.0947345395587472e-05 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.151898622920526 0.5966247187556607 1.0 0.5021424003084141 0.4189737071253532 1.0 -0.9997573543154379 8.757876316469978e-05 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.1410658546625745 0.5958993756142108 1.0 0.4700597260557846 0.3803804686643117 1.0 -0.9991810708146028 0.0002955783256808618 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.13165876592948375 0.5956900661275625 1.0 0.4375874541729936 0.3413412268311304 1.0 -0.9980588345235031 0.0007006301053175982 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.12358529415780697 0.5959026667964566 1.0 0.40488723952801026 0.30202562654891724 1.0 -0.9962086611787169 0.0013684181744484337 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.11675337678409754 0.5964430541216343 1.0 0.37212073698880355 0.2626033127407801 1.0 -0.9934485665168226 0.0023646266054468935 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.11107095124490875 0.5972171046038366 1.0 0.33944960142334263 0.22324393032982678 1.0 -0.9895965662743986 0.0037549394706865016 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.10644595497679392 0.5981306947438045 1.0 0.30703548769959665 0.18411712423916524 1.0 -0.9844706761880235 0.005605040842540786 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.10278632541630635 0.5990897010422791 1.0 0.27504005068553466 0.14539253939190339 1.0 -0.9778889119942755 0.007980614793383266 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.09999999999999937 0.6000000000000014 1.0 0.2436249452491265 0.10723982071114997 1.0 -0.9696692894297332 0.01094734539558747 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.09799500145461768 0.6007845020569779 1.0 0.2129389630725486 0.06981539325971264 1.0 -0.9596692492467055 0.014549211032400628 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.09667969366767162 0.601434253410277 1.0 0.18307944309481475 0.033222802659207816 1.0 -0.9479039322604238 0.018743367330564795 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.09596252581686299 0.6019573341962328 1.0 0.15413086106914684 -0.00244762532904745 1.0 -0.9344279043018503 0.023465264227695726 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.09575194707989351 0.602361824551179 1.0 0.12617769274876667 -0.0371055649437361 1.0 -0.9192957312019472 0.028650351661409182 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.09595640663446495 0.6026558046114499 1.0 0.09930441388689609 -0.07066069042354108 1.0 -0.9025619787916764 0.03423407956932092 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.09648435365827908 0.602847354513379 1.0 0.07359550023675698 -0.1030226760071453 1.0 -0.8842812129020003 0.040151897889046696 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.09724423732903764 0.6029445543933005 1.0 0.049135427551571194 -0.13410119593323175 1.0 -0.8645079993638809 0.04633925655820228 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.09814450682444241 0.6029554843875484 1.0 0.026008671584560574 -0.16380592444048334 1.0 -0.8432969040082803 0.05273160551440342 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.09909361132219513 0.6028882246324564 1.0 0.004299708088946973 -0.19204653576758307 1.0 -0.8207024926661606 0.059264394695265885 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.09999999999999756 0.6027508552643586 1.0 -0.015906987182047753 -0.21873270415321383 1.0 -0.7967793311684839 0.06587307403840542 1.0 1.0 0.0 1.0 -1.0 -1.0 1.0 1.0 -1.0 1.0
-0.10078845297808742 0.6025521576567272 1.0 -0.03454906291168461 -0.24379447128413043 1.0 -0.7716039777874519 0.07249273013871256 1.0 1.0 0.0 1.0 -1.0000091187649252 -0.9999524921974805 1.0 1.0 -1.0 1.0
-0.1014490741468463 0.6023037181315888 1.0 -0.051652665529155574 -0.2672433486393746 1.0 -0.7453409605602257 0.07905699622017678 1.0 1.0 0.0 1.0 -1.0000729501194008 -0.999619937579844 1.0 1.0 -1.0 1.0
-0.10198829833919174 0.602017824248108 1.0 -0.06726606590013551 -0.28911121514605986 1.0 -0.7181767999652054 0.08549914216406237 1.0 1.0 0.0 1.0 -1.0002462066529774 -0.9987172893319736 1.0 1.0 -1.0 1.0
-0.10241256038804125 0.6017067635654497 1.0 -0.08143753489029926 -0.30942994973129995 1.0 -0.6902980164807917 0.09175243785163356 1.0 1.0 0.0 1.0 -1.0005836009552052 -0.9969595006387523 1.0 1.0 -1.0 1.0
-0.1027282951263124 0.6013828236427786 1.0 -0.09421534336532167 -0.32823143132220833 1.0 -0.6618911305853848 0.09775015316415461 1.0 1.0 0.0 1.0 -1.0011398456156348 -0.994061524685063 1.0 1.0 -1.0 1.0
-0.10294193738692271 0.6010582920392594 1.0 -0.1056477621908776 -0.3455475388458986 1.0 -0.6331426627573853 0.1034255579828898 1.0 1.0 0.0 1.0 -1.0019696532238167 -0.989738314655789 1.0 1.0 -1.0 1.0
-0.10305992200278971 0.6007454563140571 1.0 -0.11578306223264188 -0.3614101512294844 1.0 -0.6042391334751938 0.10871192218910335 1.0 1.0 0.0 1.0 -1.0031277363693012 -0.983704823735813 1.0 1.0 -1.0 1.0
-0.10308868380683095 0.6004566040263364 1.0 -0.12466951435628938 -0.3758511474000793 1.0 -0.5753670632172104 0.11354251566405954 1.0 1.0 0.0 1.0 -1.0046688076416386 -0.9756760051100183 1.0 1.0 -1.0 1.0
-0.10303465763196396 0.6002040227352621 1.0 -0.13235538942749495 -0.38890240628479683 1.0 -0.5467129724618358 0.11785060828902262 1.0 1.0 0.0 1.0 -1.0066475796303795 -0.9653668119632879 1.0 1.0 -1.0 1.0
-0.10290427831110627 0.599999999999999 1.0 -0.1388889583119334 -0.4005958068107507 1.0 -0.5184633816874703 0.12156946994525684 1.0 1.0 0.0 1.0 -1.0091187649250744 -0.9524921974805047 1.0 1.0 -1.0 1.0
-0.10270516395186052 0.5998534896234785 1.0 -0.14432715073362648 -0.41097261681436265 1.0 -0.4907875000754214 0.12464646994981189 1.0 0.999968648376854 -1.7887494003422472e-06 1.0 -1.0121297183140667 -0.9368427263962903 1.0 1.0 -1.0 1.0
-0.10244966576056969 0.5997601103836994 1.0 -0.1487615318499834 -0.4201116597692875 1.0 -0.463785291618624 0.12708537536287917 1.0 0.9997491870148316 -1.430999520273798e-05 1.0 -1.0156983633808734 -0.918511409644219 1.0 1.0 -1.0 1.0
-0.10215131821826184 0.5997121473024268 1.0 -0.15229232567676018 -0.42810114805848826 1.0 -0.43753940901292 0.12890405268043553 1.0 0.9991535061750565 -4.829623380924069e-05 1.0 -1.0198352659078036 -0.8976668697076039 1.0 1.0 -1.0 1.0
-0.10182365580596506 0.5997018854014264 1.0 -0.1550197562297129 -0.435029294064928 1.0 -0.41213250495415127 0.13012036839845778 1.0 0.9979934961186523 -0.00011447996162190384 1.0 -1.0245509916771676 -0.874477729069758 1.0 1.0 -1.0 1.0
-0.10148021300470741 0.5997216097024635 1.0 -0.15704404752459764 -0.44098431017156975 1.0 -0.38764723213815966 0.13075218901292274 1.0 0.9960810471067427 -0.0002235936750427809 1.0 -1.0298561064712746 -0.8491126102139942 1.0 1.0 -1.0 1.0
-0.10113452429551696 0.5997636052273032 1.0 -0.15846542357717042 -0.4460544087613766 1.0 -0.3641662432607871 0.13081738101980728 1.0 0.9932280494004513 -0.0003863698704739254 1.0 -1.0357611760724346 -0.8217401356236254 1.0 1.0 -1.0 1.0
-0.10080012415942177 0.5998201569977112 1.0 -0.1593841084031873 -0.4503278022173115 1.0 -0.3417721910178755 0.13033381091508822 1.0 0.9892463932609018 -0.0006135410443173907 1.0 -1.0422767662629573 -0.7925289277819646 1.0 1.0 -1.0 1.0
-0.10049054707744993 0.5998835500354526 1.0 -0.1599003260184044 -0.4538927029223376 1.0 -0.3205477281052666 0.12931934519474236 1.0 0.9839479689492179 -0.0009158396929752306 1.0 -1.0494134428251523 -0.7616476091723248 1.0 1.0 -1.0 1.0
-0.10021932753062951 0.5999460693622929 1.0 -0.16011430043857774 -0.45683732325941784 1.0 -0.30057550721880244 0.12779185035474655 1.0 0.977144666726523 -0.0013039983128494983 1.0 -1.0571817715413294 -0.7292648022780189 1.0 1.0 -1.0 1.0
-0.09999999999998858 0.5999999999999975 1.0 -0.1601262556794634 -0.45924987561151526 1.0 -0.2819381810543252 0.12576919289107769 1.0 0.968648376853941 -0.0017887494003422473 1.0 -1.0655923181937983 -0.6955491295823599 1.0 1.0 -1.0 1.0
-0.09982306935464175 0.6000232972193434 1.0 -0.1600232504490908 -0.4612105823588991 1.0 -0.26469642556995926 0.12327770160994296 1.0 0.958330319074374 -0.0023793634870648075 1.0 -1.0746487370090454 -0.6606763662126705 1.0 1.0 -1.0 1.0
-0.09958692201604982 0.5999365972871545 1.0 -0.15983968222458306 -0.4627677058710634 1.0 -0.2488230097729637 0.12037755455847163 1.0 0.9462990310578385 -0.0030792632454656127 1.0 -1.084327035990264 -0.624850897872312 1.0 1.0 -1.0 1.0
-0.09916691479376016 0.5996462067192664 1.0 -0.15959678317533663 -0.46396151851480827 1.0 -0.2342687259328804 0.1171373920940234 1.0 0.9327223799561297 -0.0038904093832023744 1.0 -1.0945963115848243 -0.5882842629086557 1.0 1.0 -1.0 1.0
-0.09843840449732014 0.5990584320315143 1.0 -0.159315785470748 -0.46483229265693377 1.0 -0.22098436631925125 0.11362585457395792 1.0 0.9177682329210426 -0.004814762607932803 1.0 -1.1054256602400965 -0.5511879996690727 1.0 1.0 -1.0 1.0
-0.09727674793627707 0.5980795797397339 1.0 -0.15901792128021366 -0.4654203006642401 1.0 -0.2089207232016182 0.10991158235563492 1.0 0.9016044571043724 -0.005854283627314609 1.0 -1.1167841784034507 -0.5137736465009345 1.0 1.0 -1.0 1.0
-0.09555730192017833 0.5966159563597608 1.0 -0.1587244227731301 -0.46576581490352736 1.0 -0.19802858884952315 0.10606321579641406 1.0 0.8843989196579142 -0.007010933149005506 1.0 -1.1286409625222569 -0.47625274175161203 1.0 1.0 -1.0 1.0
-0.09315542325857128 0.5945738684074304 1.0 -0.15845652211889374 -0.46590910774159566 1.0 -0.188258755532508 0.10214939525365505 1.0 0.866319487733463 -0.008286671880663201 1.0 -1.140965109043885 -0.43883682376847655 1.0 1.0 -1.0 1.0
-0.08994646876100326 0.5918596223985784 1.0 -0.1582354514869011 -0.4658904515452452 1.0 -0.17956201552011467 0.09823876108471755 1.0 0.847534028482814 -0.009683460529945403 1.0 -1.1537257144157054 -0.40173743089889924 1.0 1.0 -1.0 1.0
-0.08580579523702161 0.58837952484904 1.0 -0.15808244304654867 -0.46575011868127614 1.0 -0.17188916108188507 0.09439995364696127 1.0 0.8282104090577622 -0.011203259804509827 1.0 -1.166891875085088 -0.3651661014902513 1.0 1.0 -1.0 1.0
-0.08060875949617372 0.5840398822746509 1.0 -0.1580187289672329 -0.4655283815164885 1.0 -0.16519098448736114 0.09070161329774588 1.0 0.8085164966101028 -0.012848030412014181 1.0 -1.1804326874994033 -0.32933437388990383 1.0 1.0 -1.0 1.0
-0.07426280054197743 0.5787684290996794 1.0 -0.1580595871632806 -0.46525976521718143 1.0 -0.15941465691978546 0.0872030199980918 1.0 0.7886155493052524 -0.01461840871738761 1.0 -1.1943124166983108 -0.29443092930616166 1.0 1.0 -1.0 1.0
-0.06680368615383271 0.5725786113821256 1.0 -0.15819647852873994 -0.4649558061476492 1.0 -0.15449286521720368 0.08392601212366217 1.0 0.7686523893631126 -0.016509733714644988 1.0 -1.2084760020906293 -0.2605530203910629 1.0 1.0 -1.0 1.0
-0.05829926630511004 0.5655053030884224 1.0 -0.15841490970258937 -0.4646222934716851 1.0 -0.15035467513136214 0.0808830676537809 1.0 0.7487672300172069 -0.018516020055072618 1.0 -1.2228635516774675 -0.22777504265757942 1.0 1.0 -1.0 1.0
-0.04881739096917988 0.5575833781850025 1.0 -0.1587003873238073 -0.46426501635308254 1.0 -0.14692915241400714 0.07808666456777184 1.0 0.7291002845010586 -0.020631282389956804 1.0 -1.2374151734599337 -0.19617139161868302 1.0 1.0 -1.0 1.0
-0.038425910119412696 0.5488477106382986 1.0 -0.15903841803137225 -0.4638897639556347 1.0 -0.14414536281688506 0.0755492808449589 1.0 0.7097917660481909 -0.022849535370583856 1.0 -1.2520709754391361 -0.1658164627873455 1.0 1.0 -1.0 1.0
-0.027192673729178968 0.5393331744147438 1.0 -0.15941450846426264 -0.4635023254431349 1.0 -0.14193237209174225 0.07328339446466595 1.0 0.6909818878921272 -0.025164793648240074 1.0 -1.2667710656161837 -0.13678465167653858 1.0 1.0 -1.0 1.0
-0.015185531771849172 0.5290746434807708 1.0 -0.15981416526145695 -0.46310848997937637 1.0 -0.14021924599032504 0.07130148340621686 1.0 0.6728108632663908 -0.027571071874211765 1.0 -1.2814555519921844 -0.10915035379923405 1.0 1.0 -1.0 1.0
-0.0024723342207937757 0.5181069918028125 1.0 -0.16022289506193366 -0.4627140467281524 1.0 -0.13893505026437974 0.06961602564893553 1.0 0.655418905404505 -0.030062384699785238 1.0 -1.2960645425682469 -0.08298796466840366 1.0 1.0 -1.0 1.0
0.010879068950616747 0.5064650933473017 1.0 -0.16062620450467122 -0.46232478485325634 1.0 -0.13800885066565274 0.06823949917214582 1.0 0.638946227539993 -0.03263274677624679 1.0 -1.3105381453454799 -0.0583718797970192 1.0 1.0 -1.0 1.0
0.024800827769011925 0.4941838220806713 1.0 -0.16100960022864808 -0.4619464935184814 1.0 -0.13736971294589034 0.06718438195517162 1.0 0.623533042906378 -0.03527617275488275 1.0 -1.3248164683249912 -0.03537649469805302 1.0 1.0 -1.0 1.0
0.03922475091177108 0.4813047337520046 1.0 -0.1613611695068838 -0.4615843159476933 1.0 -0.13695442470924832 0.0664545171243959 1.0 0.6092922239357074 -0.03798581070462709 1.0 -1.3388410466748109 -0.014053738537603333 1.0 1.0 -1.0 1.0
0.05408128165927265 0.4678961112409874 1.0 -0.1616793221485625 -0.4612408116050473 1.0 -0.1367306609695199 0.06601920839443805 1.0 0.5962272798541224 -0.04075134236500464 1.0 -1.3525591242306507 0.005634324905719058 1.0 1.0 -1.0 1.0
0.0693005219426449 0.45403291920995587 1.0 -0.16196504859690936 -0.4609178940147712 1.0 -0.1366738185929078 0.06583912462697653 1.0 0.5843143790862887 -0.04356158289318789 1.0 -1.3659193719951443 0.02374809820017632 1.0 1.0 -1.0 1.0
0.08481257369301606 0.43979012232124626 1.0 -0.16221933929514953 -0.46061747670109265 1.0 -0.13675929444561463 0.06587493468368981 1.0 0.5735296900568716 -0.04640534744634935 1.0 -1.3788704609709248 0.04034798391403061 1.0 1.0 -1.0 1.0
0.1005475388415144 0.42524268523719483 1.0 -0.16244318468650826 -0.4603414731882394 1.0 -0.1369624853938431 0.06608730742625636 1.0 0.5638493811905364 -0.04927145118166153 1.0 -1.3913610621606252 0.055494384615544096 1.0 1.0 -1.0 1.0
0.11643551931926815 0.41046557262013783 1.0 -0.16263757521421068 -0.46009179700043923 1.0 -0.13725878830379584 0.06643691171635467 1.0 0.5552496209119484 -0.05214870925629692 1.0 -1.4033398465668785 0.06924770287297893 1.0 1.0 -1.0 1.0
0.13240661705740558 0.39553374913241157 1.0 -0.16280350132148202 -0.45987036166191975 1.0 -0.1376236000416755 0.0668844164156632 1.0 0.5477065776457731 -0.05502593682742803 1.0 -1.414755485192318 0.0816683412545973 1.0 1.0 -1.0 1.0
0.1483909339870549 0.38052217943635225 1.0 -0.16294195345154744 -0.45967908069690866 1.0 -0.1380323174736848 0.06739049038586041 1.0 0.5411964198166759 -0.05789194905222737 1.0 -1.4255566490395772 0.09281670232866132 1.0 1.0 -1.0 1.0
0.1643185720393444 0.3655058281942961 1.0 -0.16305392204763214 -0.45951986762963376 1.0 -0.13846033746602637 0.06791580248862479 1.0 0.5356953158493221 -0.06073556108786745 1.0 -1.4356920091112888 0.10275318866343319 1.0 1.0 -1.0 1.0
0.1801196331454023 0.35055966006857947 1.0 -0.16314039755296134 -0.45939463598432273 1.0 -0.13888305688490288 0.0684210215856348 1.0 0.5311794341683771 -0.06354558809152068 1.0 -1.4451102364100863 0.11153820282717505 1.0 1.0 -1.0 1.0
0.19572568752413347 0.33575881780822 1.0 -0.1632026898781889 -0.45930426164811833 1.0 -0.13927952940153981 0.06887372828497214 1.0 0.5275940484856202 -0.06631414898127716 1.0 -1.453771020394802 0.11923525960281607 1.0 1.0 -1.0 1.0
0.21107417854554925 0.32117915650896117 1.0 -0.16324338680368372 -0.4592454699598233 1.0 -0.1396434359072542 0.06926915018033127 1.0 0.5247608536612867 -0.0690465777188965 1.0 -1.4616781243490653 0.1259203226319533 1.0 1.0 -1.0 1.0
0.22610401786743764 0.30689670935322805 1.0 -0.16326539557724343 -0.4592139486211554 1.0 -0.13997211409838584 0.06960942661180987 1.0 0.522470649842726 -0.07175151202705582 1.0 -1.4688463300127048 0.13167246777085084 1.0 1.0 -1.0 1.0
0.24075411714758665 0.29298750952344554 1.0 -0.16327162344666557 -0.45920538533383237 1.0 -0.1402629016712746 0.06989669691950563 1.0 0.5205142371772873 -0.07443758962843224 1.0 -1.475290419125549 0.13657077087577274 1.0 1.0 -1.0 1.0
0.25496338804378427 0.2795275902020386 1.0 -0.16326497765974776 -0.459215467799572 1.0 -0.14051313632226023 0.07013310044351623 1.0 0.5186824158123199 -0.07711344824570288 1.0 -1.481025173427426 0.1406943078029831 1.0 1.0 -1.0 1.0
0.2686707422138184 0.2665929845714322 1.0 -0.16324836546428761 -0.4592398837200921 1.0 -0.14072015574768265 0.07032077652393935 1.0 0.5167659858951732 -0.07978772560154487 1.0 -1.486065374658165 0.14412215440874596 1.0 1.0 -1.0 1.0
0.2818150913154771 0.2542597258140514 1.0 -0.16322469410808269 -0.4592743207971104 1.0 -0.14088129764388163 0.07046186450087266 1.0 0.5145557475731964 -0.08246905941863533 1.0 -1.490425804557594 0.14693338654932542 1.0 1.0 -1.0 1.0
0.29433534700654834 0.24260384711232102 1.0 -0.16319687083893059 -0.4593144667323446 1.0 -0.14099389970719703 0.07055850371441384 1.0 0.5118425009937388 -0.08516608741965138 1.0 -1.494121244865542 0.14920708008098552 1.0 1.0 -1.0 1.0
0.3061704209448201 0.23170138164866616 1.0 -0.16316780290462893 -0.4593560092275125 1.0 -0.14105529963396868 0.07061283350466059 1.0 0.5084170463041499 -0.08788744732727014 1.0 -1.4971664773218376 0.15102231085999035 1.0 1.0 -1.0 1.0
0.3172592247880804 0.22162836260551172 1.0 -0.16314039755297532 -0.45939463598433194 1.0 -0.14106283512053638 0.07062699321171058 1.0 0.5040701836517787 -0.09064177686416866 1.0 -1.4995762836663091 0.15245815474260396 1.0 1.0 -1.0 1.0
0.3275523667611012 0.2124429412552046 1.0 -0.1631170278387274 -0.4594268499754052 1.0 -0.14100768238566516 0.07062872895585877 1.0 0.49864372960085224 -0.09343752214687936 1.0 -1.501373467745062 0.1535849231629816 1.0 1.0 -1.0 1.0
0.337047241356591 0.20413174122977906 1.0 -0.16309793004448314 -0.4594524152568735 1.0 -0.14085637173782037 0.07074821397818924 1.0 0.49218356638310834 -0.09628236286735502 1.0 -1.50261292182931 0.15443786986684307 1.0 1.0 -1.0 1.0
0.34575293963424214 0.19666350425119125 1.0 -0.16308280625980065 -0.45947191115576264 1.0 -0.14056927200789257 0.07114122829998339 1.0 0.48478659264716234 -0.09918378711140362 1.0 -1.503357560296544 0.15504348417779934 1.0 1.0 -1.0 1.0
0.35367855265374704 0.19000697204139735 1.0 -0.16307135857423796 -0.45948591699909824 1.0 -0.14010675202677228 0.07196355194252256 1.0 0.4765497070416297 -0.10214928296483315 1.0 -1.5036702975242544 0.1554282554194614 1.0 1.0 -1.0 1.0
0.3608331714747982 0.1841308863223535 1.0 -0.16306328907735312 -0.4594950121139062 1.0 -0.13942918062535004 0.07337096492708815 1.0 0.4675698082151257 -0.10518633851345163 1.0 -1.5036140478899318 0.15561867291544018 1.0 1.0 -1.0 1.0
0.36722588715708804 0.17900398881601584 1.0 -0.16305829985870424 -0.45949977582721224 1.0 -0.13849692663451638 0.07551924727496152 1.0 0.4579437948162659 -0.10830244184306705 1.0 -1.5032517257710671 0.15564122598934668 1.0 1.0 -1.0 1.0
0.372865790760309 0.17459502124434056 1.0 -0.16305609300784932 -0.45950078746604217 1.0 -0.13727035888516187 0.07856417900742406 1.0 0.4477685654936656 -0.1115050810394874 1.0 -1.5026462455451508 0.15552240396479186 1.0 1.0 -1.0 1.0
0.3777619733441535 0.17087272532928383 1.0 -0.16305637061434647 -0.4594986263574217 1.0 -0.135709846208177 0.0826615401457571 1.0 0.43714101889594026 -0.1148017441885207 1.0 -1.5018605215896734 0.15528869616538668 1.0 1.0 -1.0 1.0
0.381923525968314 0.16780584279280175 1.0 -0.1630588347677537 -0.45949387182837664 1.0 -0.13377575743445233 0.08796711071124204 1.0 0.4261580536717053 -0.11819991937597492 1.0 -1.5009574682821256 0.15496659191474216 1.0 1.0 -1.0 1.0
0.38535953969248293 0.16536311535685053 1.0 -0.1630631875576291 -0.4594871032059328 1.0 -0.1314284613948784 0.09463667072516026 1.0 0.4149165684695761 -0.12170709468765806 1.0 -1.4999999999999984 0.15458258053646923 1.0 1.0 -1.0 1.0
0.3880853115881654 0.16350532480243413 1.0 -0.16306912642091884 -0.45947885835930996 1.0 -0.12861294637163548 0.10279566265522369 1.0 0.4035134756636754 -0.12532874147800627 1.0 -1.4990423881477357 0.15416058963610535 1.0 1.0 -1.0 1.0
0.3901409627741167 0.16216141314674784 1.0 -0.16307633018412138 -0.45946950932650454 1.0 -0.12521267845206274 0.11244817875486655 1.0 0.39204574253015545 -0.12906226417596828 1.0 -1.498104332237597 0.15371429994689395 1.0 1.0 -1.0 1.0
0.3915728203809048 0.1612523624660348 1.0 -0.16308447302112328 -0.4594593866877071 1.0 -0.12109574317478906 0.12356797372395366 1.0 0.3806103500706758 -0.13290305047912102 1.0 -1.4971968888087954 0.15325483048400498 1.0 1.0 -1.0 1.0
0.3924272115390976 0.16069915483653807 1.0 -0.16309322910581112 -0.459448821023108 1.0 -0.11613022607844337 0.1361288022623498 1.0 0.369304279286896 -0.1368464880850414 1.0 -1.4963311144005433 0.15279330026260834 1.0 1.0 -1.0 1.0
0.39275046337926317 0.1604227723345008 1.0 -0.1631022726120715 -0.4594381429128979 1.0 -0.11018421270165452 0.15010441906991978 1.0 0.35822451118047566 -0.14088796469130635 1.0 -1.495518065552054 0.152340828297874 1.0 1.0 -1.0 1.0
0.3925889030319694 0.1603441970361661 1.0 -0.16311127771379091 -0.4594276829372672 1.0 -0.10312578858305144 0.16546857884652835 1.0 0.34746802675307426 -0.14502286799549272 1.0 -1.4947687988025402 0.1519085336049718 1.0 1.0 -1.0 1.0
0.3919888576277843 0.16038441101777706 1.0 -0.163119918584856 -0.45941777167640646 1.0 -0.09482303926126302 0.18219503629204037 1.0 0.33713180700635137 -0.1492465856951774 1.0 -1.4940943706912149 0.15150753519907176 1.0 1.0 -1.0 1.0
0.39099665429727576 0.1604643963555768 1.0 -0.16312786939915333 -0.4594087397105061 1.0 -0.08514405027491817 0.2002575461063206 1.0 0.3273128329419666 -0.15355450548793734 1.0 -1.493505837757291 0.15114895209534376 1.0 1.0 -1.0 1.0
0.3896586201710118 0.16050513512580844 1.0 -0.16313480433056946 -0.4594009176197567 1.0 -0.07395690716264579 0.21962986298923384 1.0 0.3181080855615795 -0.15794201507134942 1.0 -1.4930142565399815 0.15084390330895775 1.0 1.0 -1.0 1.0
0.3880210823795604 0.16042760940471507 1.0 -0.16314039755299095 -0.4593946359843487 1.0 -0.061129695463074764 0.2402857416406449 1.0 0.3096145458668497 -0.16240450214299043 1.0 -1.4926306835784993 0.1506035078550836 1.0 1.0 -1.0 1.0
0.38614148550998145 0.1601585371867671 1.0 -0.16314441278381986 -0.4593901307481411 1.0 -0.04656620161333193 0.26218404511410076 1.0 0.3019105159613216 -0.16693630665460946 1.0 -1.4923627775663824 0.15043620518372727 1.0 1.0 -1.0 1.0
0.38412174397530274 0.1596475801393441 1.0 -0.16314697191452007 -0.45938725930966634 1.0 -0.030313015644535795 0.2852240698778772 1.0 0.2949995823560804 -0.17152757757464307 1.0 -1.4922046058144693 0.1503397164842385 1.0 1.0 -1.0 1.0
0.3820748896450439 0.15885013584805302 1.0 -0.1631482863800709 -0.4593857844311253 1.0 -0.012452428486302824 0.3092902207539321 1.0 0.28886665266409634 -0.1761674161256999 1.0 -1.4921468377879241 0.15030908338080298 1.0 1.0 -1.0 1.0
0.38011395438872453 0.1577216018985007 1.0 -0.16314856761545168 -0.459385468874719 1.0 0.006933268931750528 0.33426690256422337 1.0 0.28349663449833945 -0.18084492353038858 1.0 -1.4921801429519106 0.15033934749760647 1.0 1.0 -1.0 1.0
0.37835197007586446 0.15621737587629403 1.0 -0.16314802705564171 -0.4593860754026483 1.0 0.027761785680007804 0.3600385201307089 1.0 0.27887443547178 -0.18554920101131778 1.0 -1.4922951907715922 0.15042555045883468 1.0 1.0 -1.0 1.0
0.3769019685759833 0.1542928553670399 1.0 -0.1631468761356204 -0.4593873667771141 1.0 0.04995083082885255 0.38648947827534674 1.0 0.27498496319738797 -0.19026934979109614 1.0 -1.492482650712133 0.15056273388867333 1.0 1.0 -1.0 1.0
0.3758769817586007 0.15190343795634517 1.0 -0.16314532629036702 -0.45938910576031733 1.0 0.07341811344866833 0.41350418182009474 1.0 0.2718131252881337 -0.19499447109233226 1.0 -1.4927331922386964 0.15074593941130812 1.0 1.0 -1.0 1.0
0.37539004149323635 0.14900452122981675 1.0 -0.16314358895486092 -0.45939105511445893 1.0 0.09808134260983868 0.44096703558691086 1.0 0.2693438293569872 -0.1997136661376348 1.0 -1.4930374848164463 0.1509702086509248 1.0 1.0 -1.0 1.0
0.3755541796494099 0.14555150277306153 1.0 -0.16314187556408147 -0.45939297760173986 1.0 0.12385822738274711 0.468762444397753 1.0 0.2675619830169187 -0.2044160361496124 1.0 -1.4933861979105465 0.1512305832317091 1.0 1.0 -1.0 1.0
0.37648242809664106 0.14149978017168638 1.0 -0.16314039755300794 -0.459394635984361 1.0 0.1506664768377772 0.49677481307457905 1.0 0.2664524938808983 -0.20909068235087372 1.0 -1.493770000986161 0.15152210477784672 1.0 1.0 -1.0 1.0
0.3782627019163511 0.13682694006132393 1.0 -0.1631393216751512 -0.4593958431587692 1.0 0.17841858696794655 0.5248927368743695 1.0 0.26597584200104346 -0.2137143266386959 1.0 -1.4941801044059142 0.15183970906944044 1.0 1.0 -1.0 1.0
0.38088244903756735 0.13159932527770982 1.0 -0.16313863595814784 -0.459396612558395 1.0 0.20700620145680876 0.5530215727941958 1.0 0.26599479718606045 -0.2182141736090303 1.0 -1.4946098821222744 0.15217790851026114 1.0 1.0 -1.0 1.0
0.38430400060121866 0.1259054677066054 1.0 -0.16313828374816608 -0.4593970077509147 1.0 0.23631575091055157 0.5810708682661516 1.0 0.2663477016838029 -0.22250504853249678 1.0 -1.4950532489851713 0.15253110965999672 1.0 1.0 -1.0 1.0
0.38848968774823395 0.11983389923377202 1.0 -0.16313820839137402 -0.45939709230400483 1.0 0.2662336659353627 0.6089501707223307 1.0 0.2668728977421243 -0.2265017766797152 1.0 -1.4955041198445342 0.1528937190783351 1.0 1.0 -1.0 1.0
0.39340184161954217 0.11347315174497107 1.0 -0.16313835323393985 -0.4593969297853418 1.0 0.2966463771374298 0.6365690275948269 1.0 0.26740872760887835 -0.2301191833213054 1.0 -1.4959564095502926 0.15326014332496418 1.0 1.0 -1.0 1.0
0.3990027933560722 0.1069117571259639 1.0 -0.16313866162203167 -0.45939658376260195 1.0 0.3274403151229406 0.6638369863157341 1.0 0.26779353353191854 -0.2332720937278873 1.0 -1.496404032952376 0.15362478895957188 1.0 1.0 -1.0 1.0
0.4052548740987529 0.10023824726251188 1.0 -0.16313907690181764 -0.45939611780346173 1.0 0.3585019104980828 0.690663594317146 1.0 0.2678656577590985 -0.23587533317008072 1.0 -1.4968409049007134 0.15398206254184613 1.0 1.0 -1.0 1.0
0.41212041498851315 0.09354115404037637 1.0 -0.1631395424194659 -0.4593955954755976 1.0 0.38971759386904403 0.7169583990311564 1.0 0.26746344253827176 -0.23784372691850555 1.0 -1.4972609402452344 0.1543263706314748 1.0 1.0 -1.0 1.0
0.41956174716628186 0.08690900934531876 1.0 -0.16314000152114458 -0.4593950803466859 1.0 0.4209737958420121 0.7426309478898593 1.0 0.26642523011729197 -0.23909210024378164 1.0 -1.4976580538358684 0.15465211978814586 1.0 1.0 -1.0 1.0
0.427541201772988 0.08043034506310039 1.0 -0.16314039755302184 -0.45939463598440317 1.0 0.45215694702317466 0.7675907883253483 1.0 0.2645893627440126 -0.23953527841652886 1.0 -1.498026160522545 0.15495371657154722 1.0 1.0 -1.0 1.0
0.43601776667322795 0.07418565774285883 1.0 -0.16314068583362917 -0.4593943125229951 1.0 0.4831603457251262 0.7917583061944409 1.0 0.261833782936873 -0.23910536679836564 1.0 -1.498360402040537 0.15522670195757973 1.0 1.0000016037253114 -0.9999766537122246 1.0
0.4449370566262686 0.0682233025872362 1.0 -0.16314086957095153 -0.4593941063629852 1.0 0.5139047610860877 0.8150972410528472 1.0 0.25819483429665446 -0.2378035911149046 1.0 -1.4986608276664937 0.15547115458699598 1.0 1.0000128298024915 -0.9998132296977964 1.0
0.4542413431150443 0.06258359946225084 1.0 -0.1631409639453373 -0.45939400047146617 1.0 0.5443178299506872 0.8375821708810011 1.0 0.2537484606947242 -0.23564845718275695 1.0 -1.4989287135624076 0.15568828751676153 1.0 1.0000433005834082 -0.9993696502300626 1.0
0.46387289762248946 0.057306868233921046 1.0 -0.16314098413713476 -0.45939397781553076 1.0 0.5743271891635525 0.8591876736593362 1.0 0.2485706060024492 -0.23265847081853394 1.0 -1.4991653358902717 0.15587931380384193 1.0 1.0001026384199303 -0.9985058375823705 1.0
0.4737739916315384 0.05243342876826515 1.0 -0.16314094532669227 -0.45939402136227186 1.0 0.6038604755693116 0.8798883273682866 1.0 0.2427372140911967 -0.22885213783884673 1.0 -1.4993719708120785 0.15604544650520272 1.0 1.0002004656639258 -0.9970817140280674 1.0
0.4838868966251255 0.048003600931301474 1.0 -0.16314086269435815 -0.4593941140787822 1.0 0.632845326012592 0.8996587099882858 1.0 0.23632422883233373 -0.22424796406030656 1.0 -1.499549894489821 0.15618789867780947 1.0 1.0003464046672637 -0.9949572018405006 1.0
0.49415388408618527 0.044057704589048334 1.0 -0.1631407514204807 -0.4593942389321547 1.0 0.6612093773380219 0.9184733994997677 1.0 0.22940759409722739 -0.21886445529952464 1.0 -1.4997003830854916 0.15630788337862775 1.0 1.0005500777818117 -0.9919922232930172 1.0
0.504517225497652 0.04063605960752405 1.0 -0.16314062668540827 -0.45939437888948204 1.0 0.6888802663902291 0.936306973883166 1.0 0.22206325375724478 -0.2127201173731122 1.0 -1.4998247127610833 0.1564066136646231 1.0 1.0008211073594389 -0.9880467006589644 1.0
0.5149191923424601 0.037778985852746944 1.0 -0.1631405036694892 -0.459394516917857 1.0 0.7157856300138415 0.9531340111189146 1.0 0.21436715168375303 -0.2058334560976804 1.0 -1.499924159678589 0.15648530259276106 1.0 1.001169115752013 -0.9829805562116896 1.0
0.525302056103544 0.03552680319073533 1.0 -0.16314039755307183 -0.4593946359843724 1.0 0.7418531050534869 0.9689290891874474 1.0 0.20639523174811925 -0.19822297728984048 1.0 -1.500000000000001 0.15654516322000717 1.0 1.0016037253114032 -0.9766537122245398 1.0
0.5356135570661842 0.033906238718938296 1.0 -0.16316550395665738 -0.45941099073108715 1.0 0.7670197362297364 0.9836746263381012 1.0 0.1982223314116411 -0.18991308045885796 1.0 -1.5000537690912452 0.15658757868107123 1.0 1.0021337972304476 -0.9689643021813261 1.0
0.5458233107250473 0.032889648460527963 1.0 -0.16334174026135875 -0.45952492249992455 1.0 0.7912601997669345 0.9973844018958269 1.0 0.1899188624953389 -0.18095173988461566 1.0 -1.5000880391339768 0.15661461242164 1.0 1.0027651480658673 -0.9599633044077148 1.0
0.555906401377146 0.032435795670107216 1.0 -0.1638202042884417 -0.45983404430777397 1.0 0.8145585797653689 1.0100800354544786 1.0 0.18155413041016352 -0.17139282353965077 1.0 -1.5001056415137848 0.15662849796514433 1.0 1.003502833215353 -0.9497399084398359 1.0
0.5658379133194928 0.032503443602278914 1.0 -0.16475199385917208 -0.4604359691715249 1.0 0.8368989603253274 1.0217831466079101 1.0 0.17319744056706582 -0.1612901993965004 1.0 -1.5001094076162573 0.15663146883501522 1.0 1.004351908076596 -0.9383833038138192 1.0
0.5755929308491006 0.033051355511645945 1.0 -0.16628820679481562 -0.4614283101080667 1.0 0.8582654255470976 1.032515354949976 1.0 0.1649180983769967 -0.1506977354277018 1.0 -1.500102168826983 0.15662575855468358 1.0 1.0053174280472872 -0.9259826800657946 1.0
0.5851465382629819 0.034038294652811184 1.0 -0.16857994091663817 -0.4629086801342887 1.0 0.8786420595309672 1.04229828007453 1.0 0.15678540925090706 -0.13966929960579205 1.0 -1.50008675653155 0.1566136006475804 1.0 1.0064044485251178 -0.9126272267318923 1.0
0.5944738198581496 0.0354230242803775 1.0 -0.17177829404590547 -0.46497469226708044 1.0 0.8980129463772241 1.0511535415754263 1.0 0.14886867859974776 -0.12825875990330834 1.0 -1.5000660021155472 0.15659722863713657 1.0 1.0076180249077786 -0.8984061333482423 1.0
0.6035498599316163 0.037164307648947785 1.0 -0.17603436400388336 -0.4677239595233313 1.0 0.9163621701861557 1.0591027590465192 1.0 0.1412372118344697 -0.11651998429278784 1.0 -1.5000427369645626 0.15657887604678306 1.0 1.0089632125929608 -0.8834085894509742 1.0
0.6123497427803947 0.039220908013124896 1.0 -0.1814992486118376 -0.4712540949199306 1.0 0.93367381505805 1.0661675520816623 1.0 0.13396031436602376 -0.10450684074676769 1.0 -1.5000197924641852 0.1565607763999508 1.0 1.0104450669783553 -0.8677237845762182 1.0
0.6208485527014975 0.041551588627511724 1.0 -0.18832404569103403 -0.4756627114737678 1.0 0.9499319650931946 1.07236954027471 1.0 0.12710729160536083 -0.09227319723778504 1.0 -1.5000000000000029 0.15654516322007078 1.0 1.0120686434616535 -0.8514409082601043 1.0
0.6290258099889858 0.04411476774081663 1.0 -0.1966252264530462 -0.48102505315067956 1.0 0.9651273047618844 1.0777331814551423 1.0 0.1207331422340012 -0.07987179196945245 1.0 -1.4999705865748627 0.1565592117616676 1.0 1.013837768428791 -0.8346523496220231 1.0
0.6368787789251135 0.04686748357816997 1.0 -0.206380755670679 -0.4873268877122914 1.0 0.9792769200144431 1.0822942863949423 1.0 0.11483563801574269 -0.06735084406968424 1.0 -1.4998563616606442 0.15672986420364077 1.0 1.0157513522186836 -0.8174632961144068 1.0
0.644409159789183 0.04976642935880759 1.0 -0.21753397150704512 -0.494531613869176 1.0 0.9924044971712017 1.086091504101719 1.0 0.10939824398495257 -0.054757442897470136 1.0 -1.4995665303464845 0.15720900445598357 1.0 1.017807076158492 -0.7999821347729489 1.0
0.6516186528604967 0.05276829830196532 1.0 -0.23002821212525718 -0.5026026303319062 1.0 1.004533722552491 1.0891634835830815 1.0 0.10440442517599809 -0.042138677811799856 1.0 -1.4990102977215216 0.1581485164286892 1.0 1.020002621575377 -0.7823172526333424 1.0
0.6585089584183569 0.055829783626879015 1.0 -0.2438068156884279 -0.5115033358110547 1.0 1.0156882824786422 1.0915488738466392 1.0 0.09983764662324646 -0.02954163817166311 1.0 -1.498096868874893 0.15970028403175093 1.0 1.0223356697964994 -0.7645770367312804 1.0
0.6650817767420659 0.058907578552784515 1.0 -0.2588131203596699 -0.5211971290171942 1.0 1.025891863269986 1.093286323900001 1.0 0.09568137336106494 -0.01701341333604961 1.0 -1.4967354488957365 0.16201619117516197 1.0 1.0248039021490194 -0.7468698741024562 1.0
0.6713388081109263 0.06195837629891767 1.0 -0.2749904643020959 -0.5316474086608974 1.0 1.0351681512468538 1.0944144827507762 1.0 0.09191907042382078 -0.004601092663949072 1.0 -1.49483524287319 0.16524812176891554 1.0 1.027404999960098 -0.7293041517825627 1.0
0.6772817528042401 0.06493887008451432 1.0 -0.29228218567881853 -0.5428175734527372 1.0 1.043540832729576 1.0949719994065739 1.0 0.08853420284588119 0.007648234485648788 1.0 -1.4923054558963906 0.1695479597230049 1.0 1.030136644556896 -0.7119882568072932 1.0
0.6829123111013099 0.0678057531288103 1.0 -0.31063162265295047 -0.5546710221032861 1.0 1.051033594038484 1.094997522875003 1.0 0.08551023566161342 0.019687478753754255 1.0 -1.4890552930544763 0.17506758894742327 1.0 1.0329965172665738 -0.6950305762123408 1.0
0.688232183281438 0.07051571865104148 1.0 -0.3299821133876044 -0.5671711533231171 1.0 1.0576701214939086 1.0945297021636728 1.0 0.08283063390538471 0.031469550781377614 1.0 -1.4849939594365844 0.18195889335216392 1.0 1.0359822994162924 -0.6785394970333984 1.0
0.6932441084194294 0.07301347269848045 1.0 -0.3502700052699263 -0.5802768495445759 1.0 1.0634764698909878 1.0936064465509219 1.0 0.0804745878655585 0.04295288035730146 1.0 -1.480051402204104 0.190338899244915 1.0 1.0390902863350315 -0.6626109235398531 1.0
0.6979549807720999 0.07519577263054701 1.0 -0.3714036825831952 -0.5939289280871015 1.0 1.0684881679240879 1.0922627063980064 1.0 0.07840418884648287 0.054117973861397654 1.0 -1.4742405368074296 0.2001852025241445 1.0 1.0423112293590495 -0.6472908289358651 1.0
0.7023727333917679 0.07694738863469772 1.0 -0.3932845388347234 -0.6080636899919057 1.0 1.072743112762382 1.0905326923369119 1.0 0.07657725340650211 0.06495085682131038 1.0 -1.4675950207692068 0.21144054148601532 1.0 1.0456344938264235 -0.6326127036592888 1.0
0.7065052993307517 0.07815309089838912 1.0 -0.41581396753182326 -0.6226174363002005 1.0 1.076279201575044 1.088450614999624 1.0 0.0749515981039605 0.07543755476468382 1.0 -1.460148511612081 0.2240476544266904 1.0 1.0490494450752308 -0.6186100381479783 1.0
0.7103606116413698 0.07869764960907777 1.0 -0.4388933621818071 -0.637526468053198 1.0 1.0791343315312467 1.0860506850181286 1.0 0.07348503949720235 0.08556409321916214 1.0 -1.4519346668586974 0.2379492796423326 1.0 1.052545448443549 -0.6053163228397878 1.0
0.7139466033759405 0.07846583495422023 1.0 -0.46242411629198715 -0.65272708629211 1.0 1.0813463998001638 1.0833671130244111 1.0 0.07213539414457192 0.09531649771238951 1.0 -1.4429871440317021 0.25308815542910484 1.0 1.0561118692694553 -0.5927650481725715 1.0
0.7172712075867823 0.07734241712127306 1.0 -0.48630762336967587 -0.6681555920581485 1.0 1.0829533035509686 1.080434109650457 1.0 0.0708604786044135 0.10468079377201012 1.0 -1.4333396006537407 0.2694070200831701 1.0 1.059738072891027 -0.5809897045841834 1.0
0.7203423573262137 0.07521216629769281 1.0 -0.5104452769221856 -0.6837482863925255 1.0 1.0839929399528343 1.0772858855282523 1.0 0.06961810943507137 0.11364300692566813 1.0 -1.4230256942474584 0.28684861190069116 1.0 1.0634134246463418 -0.5700237825124779 1.0
0.7231679856465529 0.07195985267093605 1.0 -0.5347384704568285 -0.699441470336453 1.0 1.0845032061749342 1.0739566512897825 1.0 0.06836610319488982 0.12218916270100773 1.0 -1.412079082335501 0.3053556691778311 1.0 1.0671272898734767 -0.5599007723953088 1.0
0.7257560256001186 0.06747024642845931 1.0 -0.5590885974809171 -0.7151714449311429 1.0 1.0845219993864421 1.070480617567033 1.0 0.06706227644221316 0.13030528662567306 1.0 -1.400533422440514 0.3248709302107527 1.0 1.0708690339105091 -0.5506541646705306 1.0
0.7281100806870356 0.061663227211313794 1.0 -0.5834026166277434 -0.7308781061352376 1.0 1.084086415636704 1.066889695031183 1.0 0.06564302767482066 0.1379756815700966 1.0 -1.3884265792043262 0.3453301111099826 1.0 1.0746273260480395 -0.5423048225334702 1.0
0.7302164361986555 0.0545991124749292 1.0 -0.6076097470345182 -0.7465157295771001 1.0 1.0832303464957584 1.0632065945101845 1.0 0.06395908314823168 0.14517775977586383 1.0 -1.375813245745499 0.366640839243502 1.0 1.078388051386758 -0.5348231002093478 1.0
0.7320570478741364 0.04637332912832986 1.0 -0.6316447729644322 -0.7620421858025237 1.0 1.0819868824138166 1.059451726871183 1.0 0.061839751057400534 0.15188721082734852 1.0 -1.3627523223017768 0.3887037197936558 1.0 1.082136398979878 -0.528166724680856 1.0
0.7336138714526365 0.037081304080540105 1.0 -0.6554424786806761 -0.777415345357302 1.0 1.0803891138410902 1.0556455029813236 1.0 0.05911433959728158 0.15807972430892445 1.0 -1.3493027091109042 0.41141935794278883 1.0 1.0858575578806127 -0.5222934229306879 1.0
0.7348688626733137 0.02681846424058427 1.0 -0.6789376484464403 -0.7925930787872283 1.0 1.0784701312277907 1.051808333707752 1.0 0.055612156962829166 0.16373098980496537 1.0 -1.3355233064106258 0.434688358873246 1.0 1.0895367171421753 -0.5171609219415365 1.0
0.7358039772753266 0.015680236517486693 1.0 -0.7020650665249157 -0.807533256638096 1.0 1.0762630250241294 1.0479606299176134 1.0 0.051162511348997644 0.16881669689984505 1.0 -1.3214730144386861 0.45841132776737215 1.0 1.0931590658177792 -0.5127269486960946 1.0
0.7364011709978331 0.003762047820271702 1.0 -0.724759517179293 -0.8221937494556987 1.0 1.0738008856803178 1.0441228024780536 1.0 0.04559471095074135 0.17331253517793727 1.0 -1.3072107334328296 0.4824888698075121 1.0 1.0967097929606375 -0.5089492301770552 1.0
0.7366423995799913 -0.008840674942036364 1.0 -0.7469557846727626 -0.8365324277858296 1.0 1.0711168036465675 1.0403152622562175 1.0 0.03873806396301464 0.1771941942236158 1.0 -1.2927953636308007 0.5068215901760108 1.0 1.1001740876239634 -0.5057854933671111 1.0
0.7365096187609594 -0.02203250486041317 1.0 -0.7685886532685152 -0.8505071621742821 1.0 1.0682438693730896 1.0365584201192508 1.0 0.03042187858077186 0.18043736362125437 1.0 -1.278285805270344 0.5313100940552131 1.0 1.1035371388609703 -0.5031934652489554 1.0
0.7359847842798957 -0.03571801502583438 1.0 -0.7895929072297416 -0.8640758231668497 1.0 1.0652151733100956 1.0328726869342988 1.0 0.020475462998967353 0.18301773295522675 1.0 -1.2637409585892043 0.5558549866274639 1.0 1.106784135724871 -0.501130872805281 1.0
0.7350534232482722 -0.049802026563372626 1.0 -0.809911437870078 -0.8772015183988555 1.0 1.06206160167998 1.0292761818078258 1.0 0.008768133327454731 0.18491916006442208 1.0 -1.2492164109325972 0.5803624915191631 1.0 1.1099015328718076 -0.49955395541071324 1.0
0.7337153482668171 -0.06419035273448831 1.0 -0.8295195647049436 -0.8898683038637413 1.0 1.058805223793869 1.025777856803572 1.0 -0.004670762664315323 0.1861581758057911 1.0 -1.234754498075623 0.6047613061329298 1.0 1.1128808473696346 -0.4984130020076065 1.0
0.7319739433085724 -0.0787890548347388 1.0 -0.8484007143002033 -0.9020654726444786 1.0 1.0554659047350725 1.0223843722245969 1.0 -0.019771869291992872 0.18675947929079997 1.0 -1.2203942429008534 0.6289857463154384 1.0 1.1157148618891357 -0.4976568139302478 1.0
0.7298325923465803 -0.09350419415968146 1.0 -0.8665383132217219 -0.9137823178240388 1.0 1.0520635095868998 1.0191023883739596 1.0 -0.03646583087122797 0.1867477696309148 1.0 -1.2061746682908598 0.6529701279133631 1.0 1.1183963591010944 -0.497234192512924 1.0
0.7272946793538829 -0.10824183200487364 1.0 -0.8839157880353644 -0.9250081324853937 1.0 1.0486179034326604 1.0159385655547193 1.0 -0.054683291717670675 0.1861477459376017 1.0 -1.1921347971282141 0.6766487667733782 1.0 1.1209181216762936 -0.497093939089922 1.0
0.7243635883035224 -0.12290802966587272 1.0 -0.9005165653069956 -0.9357322097115147 1.0 1.0451489513556635 1.0128995640699352 1.0 -0.07435489614697105 0.18498410732232676 1.0 -1.1783136522954878 0.699955978742158 1.0 1.1232729322855168 -0.49718485499552867 1.0
0.721042703168541 -0.13740884843823603 1.0 -0.9163240716024804 -0.9459438425853733 1.0 1.041676518439219 1.0099920442226664 1.0 -0.09541128847477916 0.18328155289655615 1.0 -1.1647502566752526 0.7228260796663769 1.0 1.1254535735995477 -0.4974557415640309 1.0
0.7173354079219807 -0.15165034961752097 1.0 -0.9313217334876838 -0.955632324189941 1.0 1.038220469766636 1.0072226663159725 1.0 -0.11778311301674503 0.18106478177175597 1.0 -1.1514836331500797 0.7451933853927092 1.0 1.1274528282891692 -0.4978554001297155 1.0
0.7132450865368837 -0.1655385944992849 1.0 -0.9454929775284705 -0.9647869476081895 1.0 1.0348006704212238 1.0045980906529124 1.0 -0.14140101408851877 0.17835849305939236 1.0 -1.138552804602541 0.766992211767829 1.0 1.1292634790251648 -0.49833263202686956 1.0
0.7087751229862922 -0.17897964437908517 1.0 -0.9588212302907055 -0.9733970059230902 1.0 1.0314369854862921 1.0021249775365453 1.0 -0.16619563600575038 0.17518738587093144 1.0 -1.1259967939152082 0.7881568746384106 1.0 1.130878308478318 -0.4988362385897799 1.0
0.7039421186149789 -0.1919136548882103 1.0 -0.9712956252781356 -0.981455478898057 1.0 1.0281470965717314 0.9998084860281894 1.0 -0.1920891626124673 0.1715778746826762 1.0 -1.1138497810329053 0.8086298614144384 1.0 1.1322927353151409 -0.49932357919418036 1.0
0.6988155442546401 -0.20441715900087343 1.0 -0.9829281237460357 -0.9889700930182731 1.0 1.024939951393755 0.9976477702221979 1.0 -0.2189699358662064 0.1675632354302773 1.0 -1.1021265741494681 0.8283863457591373 1.0 1.133512722185062 -0.49978624538159333 1.0
0.6934780881087027 -0.2166007840270188 1.0 -0.9937363938875625 -0.9959522614493646 1.0 1.0218223141951568 0.9956404829711833 1.0 -0.2467178372528818 0.16317845941422215 1.0 -1.090837138520985 0.847409672899042 1.0 1.134546867733239 -0.500224386734988 1.0
0.6880124383805934 -0.22857515727659067 1.0 -1.003738103895873 -1.002413397356957 1.0 1.018800949218731 0.9937842771277579 1.0 -0.2752127482584077 0.1584585379349983 1.0 -1.0799914394035441 0.8656831880606874 1.0 1.1354037706048294 -0.5006381528373338 1.0
0.6825012832737393 -0.24045090605953331 1.0 -1.012950921964124 -1.0083649139066762 1.0 1.0158826207072724 0.9920768055445337 1.0 -0.3043345503686983 0.15343846229309324 1.0 -1.0695994420532338 0.8831902364706085 1.0 1.1360920294449903 -0.5010276932716001 1.0
0.677027310991567 -0.25233865768579106 1.0 -1.0213925162854722 -1.0138182242641478 1.0 1.0130740929035749 0.9905157210741232 1.0 -0.3339631250696677 0.14815322378899443 1.0 -1.0596711117261424 0.8999141633553398 1.0 1.1366202428988794 -0.5013931576207562 1.0
0.6716732097375034 -0.26434903946530813 1.0 -1.0290805550530748 -1.0187847415949978 1.0 1.0103821300504325 0.9890986765691387 1.0 -0.3639783538472301 0.1426378137231894 1.0 -1.0502164136783583 0.9158383139414165 1.0 1.1369970096116542 -0.5017346954677714 1.0
0.6665216677149756 -0.2765926787080288 1.0 -1.0360327064600883 -1.0232758790648515 1.0 1.0078134963906396 0.9878233248821924 1.0 -0.3942601181872997 0.13692722339616564 1.0 -1.0412453131659696 0.9309460334553733 1.0 1.137230928228472 -0.5020524563956149 1.0
0.6616553731274103 -0.2891802027238973 1.0 -1.0422666386996695 -1.027303049839335 1.0 1.0053749561669905 0.9866873188658964 1.0 -0.4246882995757907 0.13105644410841064 1.0 -1.0327677754450648 0.9452206671237452 1.0 1.1373305973944907 -0.5023465899872562 1.0
0.6571570141782344 -0.30222223882285787 1.0 -1.0478000199649755 -1.030877667084074 1.0 1.0030732736222794 0.9856883113728633 1.0 -0.45514277949861726 0.12506046716041186 1.0 -1.024793765771732 0.9586455601730669 1.0 1.1373046157548672 -0.5026172458256646 1.0
0.6531021256865059 -0.31580875265340835 1.0 -1.052652657384068 -1.034012525745604 1.0 1.0009137738029126 0.9848233594459496 1.0 -0.48551036125248115 0.11897244313522559 1.0 -1.0173298355325755 0.9712098065144681 1.0 1.1371616988752458 -0.5028656074723212 1.0
0.6495376289338082 -0.3299470632182603 1.0 -1.0568529138246303 -1.0367259478941009 1.0 0.9988960249697446 0.9840871368889897 1.0 -0.5157055353772347 0.11281815974618307 1.0 -1.0103688806362607 0.9829254947974575 1.0 1.1369110300032157 -0.5030969944027552 1.0
0.6465032918173552 -0.34462382785867873 1.0 -1.0604312910892508 -1.0390376373806496 1.0 0.997018156187242 0.9834737216960628 1.0 -0.5456497142235182 0.10662156398918435 1.0 -1.0039003831219693 0.9938104623561387 1.0 1.136561909306853 -0.5033177600710076 1.0
0.6440388822343615 -0.3598257039159287 1.0 -1.0634182909805179 -1.0409672980563358 1.0 0.9952782965198711 0.9829771918612475 1.0 -0.5752643101419715 0.10040660286012944 1.0 -0.9979138250288827 1.003882546524615 1.0 1.1361236369542336 -0.5035342579311193 1.0
0.642184168082041 -0.37553934873127537 1.0 -1.0658444153010196 -1.0425346337722448 1.0 0.9936745750320986 0.982591625378623 1.0 -0.6044707354832348 0.09419722335491838 1.0 -0.9923986883961824 1.01315958463699 1.0 1.1356055131134333 -0.5037528414371315 1.0
0.6409789172576084 -0.3917514196459837 1.0 -1.0677401658533445 -1.043759348379462 1.0 0.9922051207883911 0.982311100242268 1.0 -0.6331904025979481 0.0880173724694512 1.0 -0.9873444552630498 1.0216594140273674 1.0 1.1350168379525278 -0.503979864043085 1.0
0.6404628976582776 -0.40844857400131884 1.0 -1.069136044440081 -1.0446611457290729 1.0 0.990868062853215 0.9821296944462615 1.0 -0.6613447238367514 0.0818909971996279 1.0 -0.9827406076686663 1.0293998720298503 1.0 1.1343669116395936 -0.504221679203021 1.0
0.6406758771812632 -0.42561746913854576 1.0 -1.0700625528638175 -1.0452597296721629 1.0 0.989661530291037 0.9820414859846824 1.0 -0.6888551115502847 0.07584204454134853 1.0 -0.9785766276522135 1.0363987959785423 1.0 1.1336650343427062 -0.5044846403709804 1.0
0.6416576237237793 -0.4432447623989295 1.0 -1.0705501929271417 -1.0455748040598172 1.0 0.9885836521663235 0.9820405528516097 1.0 -0.7156429780891882 0.06989446149051311 1.0 -0.9748419972528728 1.042674023207547 1.0 1.1329205062299414 -0.5047751010010042 1.0
0.6434479051830403 -0.46131711112373525 1.0 -1.0706294664326426 -1.0456260727431215 1.0 0.9876325575435412 0.9821209730411222 1.0 -0.7416297358041017 0.06407219504302165 1.0 -0.9715261985098255 1.0482433910509679 1.0 1.1321426274693756 -0.5050994145471335 1.0
0.6460726890144075 -0.479814023026539 1.0 -1.070330324038923 -1.0454328835672477 1.0 0.9868057908874347 0.9822768780718045 1.0 -0.7667467487971081 0.05839658102124952 1.0 -0.9686174308374608 1.0531268889864285 1.0 1.1313363967497825 -0.5054466280743654 1.0
0.6495027409058304 -0.49868640731016123 1.0 -1.069680511828644 -1.0450131603537145 1.0 0.9860985582638622 0.9825026135602639 1.0 -0.7909651881760584 0.05287851055347336 1.0 -0.9660987631509981 1.0573531150656317 1.0 1.1304896068427304 -0.5057365630915223 1.0
0.6536950261034056 -0.5178780235497332 1.0 -1.0687072247404823 -1.0443844709181274 1.0 0.9855054811389596 0.9827925786476134 1.0 -0.8142661768002465 0.04752626359444517 1.0 -0.9639519817408644 1.0609528194838003 1.0 1.1295857490404855 -0.5058717347183825 1.0
0.6586065098532298 -0.5373326313203864 1.0 -1.0674376577131135 -1.0435643830760917 1.0 0.9850211809788635 0.9831411724749657 1.0 -0.8366308375289663 0.042348120098916926 1.0 -0.9621588728974868 1.063956752436157 1.0 1.1286083146353139 -0.5057546580747247 1.0
0.6641941574013994 -0.5569939901972524 1.0 -1.0658990056852138 -1.0425704646432126 1.0 0.98464027924971 0.9835427941834337 1.0 -0.8580402932215115 0.037352360021640614 1.0 -0.9607012229112923 1.066395664117925 1.0 1.127540794919482 -0.5052878482803274 1.0
0.6704149339940112 -0.5768058597554623 1.0 -1.0641184635954595 -1.0414202834350959 1.0 0.9843573974176352 0.9839918429141304 1.0 -0.8784756667371761 0.032547263317368215 1.0 -0.9595608180727081 1.068300304724327 1.0 1.126366681185256 -0.5043738204549688 1.0
0.6772258048771618 -0.5967119995701476 1.0 -1.0621232263825264 -1.0401314072673469 1.0 0.9841671569487753 0.9844827178081689 1.0 -0.8979180809352539 0.027941109940851708 1.0 -0.9587194446721612 1.0697014244505858 1.0 1.1250694647249022 -0.5029150897184276 1.0
0.6845837352969477 -0.61665616921644 1.0 -1.059940488985091 -1.0387214039555708 1.0 0.9840641793092668 0.9850098180066618 1.0 -0.9163486586750387 0.02354217984684308 1.0 -0.9581588890000785 1.0706297734919246 1.0 1.1236326368306868 -0.5008141711904823 1.0
0.6924456904994656 -0.6365821282694705 1.0 -1.057597446341829 -1.037207841315373 1.0 0.9840430859652458 0.9855675426507221 1.0 -0.9337485228158241 0.019358752990094312 1.0 -0.9578609373468872 1.0711161020435658 1.0 1.1220396887948763 -0.4979735799909114 1.0
0.700768635730812 -0.6564336363043707 1.0 -1.0551212933914167 -1.0356082871623589 1.0 0.9840984983828485 0.9861502908814627 1.0 -0.9500987962169042 0.015399109325357384 1.0 -0.9578073760030141 1.0711911603007325 1.0 1.1202741119097366 -0.4942958312394934 1.0
0.7095079268193666 -0.6761572909590611 1.0 -1.052537454347021 -1.0339391654467107 1.0 0.9842250710775166 0.9867528151852075 1.0 -0.9653875418547362 0.01166961352915989 1.0 -0.9579803174626573 1.070885140558648 1.0 1.1183237050716892 -0.4897052321226766 1.0
0.7186124819226415 -0.6957110421226178 1.0 -1.0498642705197705 -1.0322123246569184 1.0 0.9844175907619143 0.9873712814291248 1.0 -0.9796305831744317 0.008168969165131849 1.0 -0.9583631790350975 1.0702260035125373 1.0 1.1161934975937748 -0.48421325809358884 1.0
0.7280296097804319 -0.715055677746906 1.0 -1.047118312495285 -1.030438469416048 1.0 0.984670877198011 0.9880022088255936 1.0 -0.9928506837382658 0.00489396451867889 1.0 -0.9589397042333864 1.069241151957626 1.0 1.1138928263931898 -0.47785317667202776 1.0
0.7377066191325329 -0.7341519857837912 1.0 -1.0443161508591836 -1.0286283043471662 1.0 0.9849797501477765 0.9886421165869933 1.0 -1.0050706071085134 0.0018413878752066414 1.0 -0.9596936365705754 1.0679579886891397 1.0 1.1114310283871298 -0.47065825537779105 1.0
0.7475908187187398 -0.7529607541851384 1.0 -1.041474356197086 -1.02679253407334 1.0 0.9853390293731803 0.9892875239257028 1.0 -1.0163131168474493 -0.0009919724798792683 1.0 -0.9606087195597163 1.0664039165023043 1.0 1.108817440492791 -0.4626617617306764 1.0
0.7576295172788478 -0.7714427709028131 1.0 -1.038609499094612 -1.0249418632176353 1.0 0.9857435346361918 0.9899349500541016 1.0 -1.026600976517349 -0.0036093282611732104 1.0 -0.9616686967138605 1.0646063381923452 1.0 1.1060613996273696 -0.45389696325048146 1.0
0.7677700235526518 -0.7895588238886804 1.0 -1.0357381501373804 -1.023086996403119 1.0 0.9861880856987808 0.9905809141845686 1.0 -1.0359569496804872 -0.006013891183269556 1.0 -0.9628573115460597 1.0625926565544876 1.0 1.103172242708061 -0.4443971274570039 1.0
0.7779596462799471 -0.8072697010946055 1.0 -1.0328768799110113 -1.0212386382528575 1.0 0.9866675023229168 0.9912219355294831 1.0 -1.0444037998991391 -0.008208872960762677 1.0 -0.9641583075693655 1.0603902743839577 1.0 1.1001593066520614 -0.43419552187004135 1.0
0.7881456942005288 -0.8245361904724537 1.0 -1.030042259001124 -1.0194074933899173 1.0 0.9871766042705694 0.9918545333012243 1.0 -1.0519642907355795 -0.010197485308246946 1.0 -0.9655554282968295 1.0580265944759806 1.0 1.0970319283765668 -0.4233254140093915 1.0
0.7982754760541922 -0.8413190799740904 1.0 -1.027250857993338 -1.0176042664373652 1.0 0.9877102113037082 0.9924752267121713 1.0 -1.0586611857520838 -0.011982939940316734 1.0 -0.9670324172415032 1.055529019625782 1.0 1.0937994447987733 -0.41182007139485205 1.0
0.8083001774608722 -0.8575841345549555 1.0 -1.0245174533162444 -1.015838503002994 1.0 0.9882634657760118 0.9930809149390093 1.0 -1.0645197894615892 -0.013569274369895754 1.0 -0.9685740747437129 1.052923167064668 1.0 1.0904718253868175 -0.39971732101207313 1.0
0.8181864915610623 -0.8733170271847888 1.0 -1.0218496447703223 -1.0141151126335006 1.0 0.9888328004079953 0.9936700170156468 1.0 -1.0695755701796834 -0.014963829303225104 1.0 -0.9701694284528835 1.0502275117682633 1.0 1.0870615698125994 -0.3870732277101143 1.0
0.8279049883753957 -0.8885084078369045 1.0 -1.0192532379990218 -1.0124378458603092 1.0 0.9894149705118828 0.9942413319402984 1.0 -1.0738665371726164 -0.016174771244875225 1.0 -0.971808562845714 1.0474587431482736 1.0 1.0835818102989596 -0.3739484158038878 1.0
0.8374262379245058 -0.9031489264846171 1.0 -1.0167340386457935 -1.0108104532148432 1.0 0.9900067313998986 0.9947936587111784 1.0 -1.0774306997066379 -0.01721026669941656 1.0 -0.9734815623989042 1.0446335506164044 1.0 1.080045679068739 -0.36040350960830575 1.0
0.8467208102290257 -0.9172292331012409 1.0 -1.0142978523540878 -1.0092366852285264 1.0 0.9906048383842667 0.9953257963265013 1.0 -1.080306067047998 -0.01807848217141955 1.0 -0.9751785115891531 1.041768623584361 1.0 1.076466308344778 -0.3464991334382802 1.0
0.8557592753095887 -0.9307399776600904 1.0 -1.0119504847673548 -1.0077202924327826 1.0 0.9912060467772114 0.9958365437844816 1.0 -1.0825306484629469 -0.018787584165454636 1.0 -0.9768894948931603 1.038880651463849 1.0 1.0728568303499177 -0.33229591160872335 1.0
0.8645122031868283 -0.94367181013448 1.0 -1.0096977415290453 -1.0062650253590355 1.0 0.9918071118909566 0.9963247000833338 1.0 -1.0841424532177342 -0.019345739186092257 1.0 -0.9786045967876252 1.0359863236665736 1.0 1.0692303773069987 -0.3178544684345473 1.0
0.8729501638813775 -0.9560153804977242 1.0 -1.0075454282826095 -1.0048746345387085 1.0 0.9924047890377268 0.9967890642212723 1.0 -1.08517949057861 -0.01976111373790286 1.0 -0.9803139017492473 1.0331023296042403 1.0 1.0656000814388615 -0.30323542823066413 1.0
0.8810437274138696 -0.9677613387231372 1.0 -1.0054993506714978 -1.0035528705032257 1.0 0.9929958335297459 0.9972284351965116 1.0 -1.0856797698118243 -0.02004187432545688 1.0 -0.9820074942547257 1.0302453586885545 1.0 1.061979074968347 -0.28849941531198603 1.0
0.888763463804938 -0.9789003347840336 1.0 -1.0035653143391607 -1.0023034837840108 1.0 0.9935770006792382 0.9976416120072662 1.0 -1.085681300183627 -0.020196187453324764 1.0 -0.9836754587807599 1.0274321003312217 1.0 1.058380490118296 -0.27370705399342504 1.0
0.8960847210020967 -0.9894264026785385 1.0 -1.0017479256948265 -1.0011294502073242 1.0 0.9941453979564129 0.9980276594785725 1.0 -1.0852213449754458 -0.02023218403505067 1.0 -0.9853089520338867 1.0246774358594195 1.0 1.054816555709986 -0.2589156660718619 1.0
0.9030019586603826 -0.9993471125040202 1.0 -1.0000469942108372 -1.0000306467787752 1.0 0.9946995414634211 0.9983867057427543 1.0 -1.0843341835294185 -0.020157852620073642 1.0 -0.9869034196399922 1.021989014262214 1.0 1.0512958869584421 -0.24416936327205138 1.0
0.9095144143617135 -1.0086734183826576 1.0 -0.9984611301253118 -0.9990061757988101 1.0 0.995238299460399 0.9987191447589575 1.0 -1.0830533492028611 -0.01998114616680643 1.0 -0.9884553794547999 1.019372676444143 1.0 1.0478261956771264 -0.2295089548007168 1.0
0.9156213256880074 -1.0174162744366297 1.0 -0.9969889436763701 -0.9980551395678754 1.0 0.9957605402074828 0.9990253704863281 1.0 -1.081412375353089 -0.0197100176336618 1.0 -0.9899613493340332 1.0168342633097451 1.0 1.0444151936795012 -0.2149752498645815 1.0
0.9213219302211818 -1.0255866347881157 1.0 -0.9956290451021317 -0.9971766403864172 1.0 0.9962651319648087 0.9993057768840118 1.0 -1.0794447953374182 -0.0193524199790525 1.0 -0.9914178471334159 1.0143796157635585 1.0 1.0410705927790282 -0.20060905767036874 1.0
0.9266154655431545 -1.0331954535592947 1.0 -0.994380044640716 -0.9963697805548819 1.0 0.9967509429925129 0.9995607579111545 1.0 -1.077184142513164 -0.018916306161391293 1.0 -0.9928213907086711 1.0120145747101215 1.0 1.0378001047891698 -0.18645118742480188 1.0
0.9315011692358435 -1.0402536848723454 1.0 -0.9932405525302428 -0.9956336623737158 1.0 0.9972168415507315 0.999790707526902 1.0 -1.0746639502376425 -0.018409629139090933 1.0 -0.9941684979155225 1.009744981053972 1.0 1.034611441523388 -0.17254244833460425 1.0
0.9359782788811664 -1.0467722828494468 1.0 -0.9922091790088314 -0.9949673881433652 1.0 0.9976616958996009 0.9999960196904003 1.0 -1.0719177518681688 -0.01784034187056418 1.0 -0.9954556866096936 1.0075766756996487 1.0 1.031512314795145 -0.15892364960649918 1.0
0.9400460320610409 -1.052762201612778 1.0 -0.9912845343146015 -0.9943700601642763 1.0 0.998084374299257 1.0001770883607952 1.0 -1.0689790807620592 -0.017216397314223784 1.0 -0.9966794746469079 1.0055154995516895 1.0 1.0285104364179027 -0.14563560044720997 1.0
0.9437036663573849 -1.0582343952845181 1.0 -0.9904652286856727 -0.9938407807368956 1.0 0.9984837450098362 1.0003343074972326 1.0 -1.065881470276629 -0.01654574842848251 1.0 -0.9978363798828889 1.0035672935146327 1.0 1.0256135182051234 -0.13271911006345996 1.0
0.9469534889269328 -1.0632009655652932 1.0 -0.9897493745161888 -0.9933783305496094 1.0 0.9988589387350774 1.000468253486774 1.0 -1.0626562398016461 -0.015835883906092217 1.0 -0.9989236375674171 1.0017366904991902 1.0 1.0228281663896985 -0.12021003938481842 1.0
0.949810085225685 -1.067678604469518 1.0 -0.989133092824391 -0.9929802038425644 1.0 0.9992101359531304 1.0005802324281428 1.0 -1.0593258528566873 -0.015092435377161217 1.0 -0.9999413525265013 1.00002349144077 1.0 1.0201565648822388 -0.10812445623223833 1.0
0.9522911102844588 -1.0716851515900536 1.0 -0.9886120067845446 -0.9926435732438471 1.0 0.9995377795857475 1.000671732847979 1.0 -1.0559105589937816 -0.01432057020613691 1.0 -1.0008903469802073 0.9984262892809534 1.0 1.0175997920127844 -0.09647348014951868 1.0
0.9544142191340712 -1.0752384465197622 1.0 -0.9881817395709153 -0.9923656113815444 1.0 0.9998423125546816 1.0007442432729219 1.0 -1.0524306077649581 -0.01352545575746671 1.0 -1.001771443148601 0.9969436769613225 1.0 1.0151589261113758 -0.0852682306804584 1.0
0.9561970668053396 -1.078356328851505 1.0 -0.9878379143577681 -0.9921434908837431 1.0 1.000124177781685 1.0007992522296107 1.0 -1.048906248722246 -0.012712259395598023 1.0 -1.0025854632517477 0.9955742474234586 1.0 1.0128350455080533 -0.07451982736885644 1.0
0.9576573083290808 -1.081056638178144 1.0 -0.9875761543193687 -0.9919743843785297 1.0 1.0003838181885099 1.0008382482446851 1.0 -1.045357731417674 -0.011886148484978258 1.0 -1.0033332295097137 0.9943165936089435 1.0 1.010629228532857 -0.06423938975851175 1.0
0.9588125987361121 -1.0833572140925403 1.0 -0.9873920826299825 -0.9918554644939911 1.0 1.0006216766969092 1.0008627198447844 1.0 -1.0418053054032719 -0.011052290390054826 1.0 -1.0040155641425648 0.9931693084593588 1.0 1.0085425535158277 -0.05443803739322328 1.0
0.9596805930572507 -1.0852758961875557 1.0 -0.9872813224638747 -0.9917839038582139 1.0 1.0008381962286352 1.000874155556548 1.0 -1.038269220231068 -0.010215852475275134 1.0 -1.0046332893703667 0.9921309849162862 1.0 1.0065760987870052 -0.04512688981678998 1.0
0.9602789463233138 -1.086830524056052 1.0 -0.9872394969953109 -0.9917568750992848 1.0 1.0010338197054407 1.0008740439066153 1.0 -1.0347697254530914 -0.009382002105086591 1.0 -1.005187227413185 0.9912002159213072 1.0 1.00473094267643 -0.03631706657301081 1.0
0.9606253135651184 -1.0880389372908907 1.0 -0.9872622293985566 -0.9917715508452906 1.0 1.0012089900490777 1.0008638734216257 1.0 -1.0313270706213713 -0.008555906643936607 1.0 -1.0056782004910858 0.9903755944160036 1.0 1.0030081635141421 -0.028019687205684714 1.0
0.9607375184611837 -1.0889189470803344 1.0 -0.9873451576207845 -0.991825113259928 1.0 1.001364218438752 1.0008450225425356 1.0 -1.0279592890434455 -0.007742212176351184 1.0 -1.0061073291592448 0.9896552122674974 1.0 1.0014081277099027 -0.020242318937154922 1.0
0.9606340592808382 -1.089488250994249 1.0 -0.9874839787007978 -0.9919147826493342 1.0 1.0015002890834797 1.000818429367567 1.0 -1.024675549048886 -0.006943479667170685 1.0 -1.006476927313278 0.9890351570450728 1.0 0.9999283539923549 -0.012978319703941723 1.0
0.9603336029411121 -1.0897645181979014 1.0 -0.9876744044503073 -0.9920377888552562 1.0 1.0016180544497308 1.000784921909259 1.0 -1.0214828027227731 -0.006161748801314067 1.0 -1.0067896071839109 0.9885110152435546 1.0 0.9985656491698617 -0.006217495121109689 1.0
0.9598548163590359 -1.0897654178565586 1.0 -0.9879121466810233 -0.9921913617194411 1.0 1.0017183670039749 1.0007453281801508 1.0 -1.0183880021501877 -0.005399059263700288 1.0 -1.0070479810018695 0.9880783733577672 1.0 0.9973168200507865 5.034919627661185e-05 1.0
0.9592163664516399 -1.089508619135487 1.0 -0.9881929172046567 -0.9923727310836359 1.0 1.0018020792126812 1.0007004761927814 1.0 -1.0153980994162104 -0.004657450739248304 1.0 -1.0072546609978799 0.9877328178825354 1.0 0.9961786734434926 0.00583540763315261 1.0
0.9584369201359544 -1.089011791199954 1.0 -0.988512427832918 -0.9925791267895878 1.0 1.0018700435423191 1.0006511939596896 1.0 -1.0125200466059217 -0.003938962912877071 1.0 -1.0074122594026675 0.9874699353126839 1.0 0.9951480161563435 0.011147874574453738 1.0
0.9575351443290098 -1.088292603215226 1.0 -0.9888663903775178 -0.9928077786790439 1.0 1.0019231124593586 1.0005983094934148 1.0 -1.0097607958044021 -0.0032456354695055453 1.0 -1.0075233884469583 0.9872853121430372 1.0 0.9942216549977027 0.015997944405115427 1.0
0.9565297059478365 -1.0873687243465704 1.0 -0.9892505166501667 -0.9930559165937513 1.0 1.0019621384302688 1.0005426508064956 1.0 -1.0071272990967324 -0.0025795080940526844 1.0 -1.0075906603614784 0.98717453486842 1.0 0.9933963967759334 0.02039581151007311 1.0
0.955439271909465 -1.0862578237592537 1.0 -0.9896605184625755 -0.993320770375457 1.0 1.0019879739215194 1.0004850459114716 1.0 -1.0046265085679933 -0.0019426204714374454 1.0 -1.0076166873769534 0.987133189983657 1.0 0.9926690482993991 0.024351670274262216 1.0
0.9542825091309255 -1.084977570618543 1.0 -0.9900921076264547 -0.993599569865908 1.0 1.0020014713995797 1.0004263228208814 1.0 -1.0022653763032652 -0.0013370122865787846 1.0 -1.0076040817241094 0.9871568639835726 1.0 0.992036416376463 0.027875715082618175 1.0
0.9530761448454942 -1.0835452779975507 1.0 -0.9905412574857025 -0.9938897138547608 1.0 1.002003472727529 1.0003672246300466 1.0 -1.0000493845354954 -0.0007643517171942146 1.0 -1.0075554476098387 0.9872411588790757 1.0 0.9914950931587116 0.03097951918560524 1.0
0.9518291475514296 -1.081976834600773 1.0 -0.991004987512968 -0.9941892769233076 1.0 1.0019947773548847 1.0003081547654167 1.0 -0.997978136089097 -0.0002248209121954704 1.0 -1.0074733571456995 0.9873817387454112 1.0 0.9910408121706243 0.03368017129580287 1.0
0.9505485460632358 -1.0802877730405518 1.0 -0.9914805787130875 -0.9944965026007501 1.0 1.0019761741277737 1.000249431736224 1.0 -0.99604976393635 0.0002817694867071578 1.0 -1.0073603744194175 0.987574283173908 1.0 0.9906690922799031 0.035996138991319336 1.0
0.9492413691954174 -1.0784936259292286 1.0 -0.9919653120908976 -0.9948096344162898 1.0 1.0019484518923227 1.0001913740517008 1.0 -0.9942624010495341 0.0007556088378033796 1.0 -1.0072190635187175 0.9878144717558952 1.0 0.99037545235425 0.03794588985026291 1.0
0.9479146457624784 -1.0766099258791453 1.0 -0.9924564686512348 -0.9951269158991282 1.0 1.0019123994946588 1.000134300221079 1.0 -0.9926141804009294 0.0011968864993829047 1.0 -1.0070519885313245 0.9880979840827016 1.0 0.9901554112613672 0.03954789145074188 1.0
0.9465754045789232 -1.0746522055026437 1.0 -0.9929513293989358 -0.9954465905784669 1.0 1.001868805780909 1.000078528753591 1.0 -0.9911032349628155 0.0016057918297354428 1.0 -1.0068617135449636 0.988420499745656 1.0 0.990004487868957 0.04082061137086452 1.0
0.9452306744592561 -1.0726359974120658 1.0 -0.9934471753388371 -0.9957669019835073 1.0 1.0018184595972002 1.0000243781584686 1.0 -0.9897276977074722 0.0019825141871507037 1.0 -1.00665080264736 0.9887776983360878 1.0 0.9899182010447214 0.04178251718873909 1.0
0.9438874842179814 -1.070576834219753 1.0 -0.9939412874757751 -0.9960860936434511 1.0 1.0017621497896592 0.9999721669449443 1.0 -0.9884857016071793 0.0023272429299183973 1.0 -1.0064218199262387 0.9891652594453255 1.0 0.9898920696563626 0.042452076482473886 1.0
0.9425528626696033 -1.0684902485380472 1.0 -0.9944309468145864 -0.9964024090874999 1.0 1.0017006652044127 0.9999222136222501 1.0 -0.9873753796342167 0.002640167416328233 1.0 -1.006177329469325 0.9895788626646984 1.0 0.9899216125715827 0.04284775683017718 1.0
0.9412338386286259 -1.06639177297929 1.0 -0.9949134343601076 -0.996714091844855 1.0 1.001634794687588 0.9998748366996181 1.0 -0.9863948647608642 0.0029214770046699207 1.0 -1.0059198953643438 0.9900141875855353 1.0 0.9900023486580841 0.04298802580995724 1.0
0.9399389820845442 -1.064294433809796 1.0 -0.9953863188406505 -0.9970195713127518 1.0 1.0015652785815217 0.9998303028561687 1.0 -0.9855416867164091 0.003171531500833601 1.0 -1.0056519254438867 0.9904671773947892 1.0 0.9901299279095381 0.04289106179718798 1.0
0.9386830277268142 -1.0622012319117682 1.0 -0.9958483198784294 -0.9973180203605595 1.0 1.0014926632133887 0.9997886714505747 1.0 -0.9848109622581676 0.003391372501111141 1.0 -1.0053752025200113 0.9909348296619097 1.0 0.9903005248234941 0.04257388635630588 1.0
0.9374822514198827 -1.0601126618213828 1.0 -0.9962984448191335 -0.9976087977256811 1.0 1.0014174464065746 0.9997499500113972 1.0 -0.9841972049004635 0.0035822120493948398 1.0 -1.0050913531496413 0.9914144055519706 1.0 0.9905104450234704 0.042053231849013016 1.0
0.9363529290281964 -1.058029218074815 1.0 -0.9967357010084525 -0.9978912621455195 1.0 1.0013401259844639 0.9997141460671971 1.0 -0.9836949281576204 0.0037452621895769952 1.0 -1.0048020038897008 0.9919031662300453 1.0 0.9907559941329859 0.041345830637011485 1.0
0.9353113364162019 -1.055951395208241 1.0 -0.9971590957920758 -0.9981647723574776 1.0 1.0012611997704417 0.9996812671465355 1.0 -0.9832986455439621 0.0038817349655499065 1.0 -1.0045087812971136 0.9923983728612075 1.0 0.9910334777755591 0.04046841508200339 1.0
0.9343737494483458 -1.0538796877578365 1.0 -0.9975676365156929 -0.9984286870989585 1.0 1.0011811655878933 0.9996513207779735 1.0 -0.9830028705738123 0.003992842421205871 1.0 -1.0042133119288037 0.9928972866105309 1.0 0.9913392015747087 0.03943771754569082 1.0
0.933556443989075 -1.051814590259777 1.0 -0.9979603305249932 -0.9986823651073651 1.0 1.001100521260203 0.9996243144900719 1.0 -0.9828021167614946 0.004079796600437189 1.0 -1.0039172223416948 0.9933971686430892 1.0 0.9916694711539532 0.038270470389775886 1.0
0.932875695902836 -1.0497565972502387 1.0 -0.9983361851656664 -0.9989251651201003 1.0 1.0010197646107566 0.999600255811392 1.0 -0.9826908976213329 0.004143809547136157 1.0 -1.0036221390927111 0.993895280123956 1.0 0.9920205921368114 0.03698340597596066 1.0
0.9323477810540755 -1.047706203265397 1.0 -0.9986942077834017 -0.9991564458745671 1.0 1.0009393934629385 0.9995791522704945 1.0 -0.9826637266676508 0.004186093305195075 1.0 -1.0033296887387764 0.994388882218205 1.0 0.9923888701468017 0.03559325666594726 1.0
0.93198897530724 -1.045663902841428 1.0 -0.9990334057238888 -0.9993755661081684 1.0 1.000859905640134 0.9995610113959408 1.0 -0.9827151174147719 0.004207859918506242 1.0 -1.0030414978368145 0.9948752360909097 1.0 0.9927706108074428 0.03411675482143777 1.0
0.9318119534764677 -1.0436306662297994 1.0 -0.9993529858341326 -0.99958201343577 1.0 1.0007817474285505 0.9995458189152536 1.0 -0.982839660353874 0.004210315318216645 1.0 -1.0027590209619126 0.9953518928394389 1.0 0.993162387566644 0.032569568617612836 1.0
0.931814986174662 -1.0416093665431467 1.0 -0.9996529529664 -0.9997757909820901 1.0 1.0007051589656875 0.9995334733518036 1.0 -0.9830322538835499 0.004194640984492032 1.0 -1.0024830247618106 0.9958175632903417 1.0 0.9935618451698759 0.0309631094835673 1.0
0.9319927429644171 -1.039603352609398 1.0 -0.9999335114742733 -0.9999570307493095 1.0 1.000630328851866 0.9995238514279233 1.0 -0.983287873379246 0.004162012284752838 1.0 -1.0022141039024117 0.9962712482024618 1.0 0.9939668961869998 0.029307724661874552 1.0
0.932339893408328 -1.037615973256481 1.0 -1.0001948657113349 -1.0001258647396092 1.0 1.0005574456874082 0.9995168298659454 1.0 -0.9836014942164089 0.0041136045864195005 1.0 -1.0019528530496191 0.9967119483346434 1.0 0.9943754531878771 0.02761376139510798 1.0
0.9328511070689892 -1.035650577312323 1.0 -1.0004372200311673 -1.00028242495517 1.0 1.0004866980726355 0.9995122853882022 1.0 -0.9839680917704854 0.0040505932569124565 1.0 -1.001699866869336 0.9971386644457305 1.0 0.9947854287423692 0.025891566925840985 1.0
0.9335210535089953 -1.033710513604852 1.0 -1.000660778787353 -1.000426843398173 1.0 1.0004182746078696 0.9995100947170266 1.0 -0.9843826414169221 0.003974153663652142 1.0 -1.0014557400274655 0.9975503972945671 1.0 0.9951947354203373 0.02415148849664695 1.0
0.934344402290941 -1.031799130961996 1.0 -1.000865746333474 -1.0005592520707989 1.0 1.0003523638934324 0.9995101345747509 1.0 -0.9848401185311656 0.003885461174058994 1.0 -1.0012210671899107 0.9979461476399971 1.0 0.9956012857916428 0.022403873350099263 1.0
0.9353158229774208 -1.0299197782116827 1.0 -1.0010523270231129 -1.0006797829752287 1.0 1.0002891545296455 0.9995122816837078 1.0 -0.9853354984886625 0.0037856911555534485 1.0 -1.0009964430225746 0.9983249162408646 1.0 0.996002992426147 0.02065906872877132 1.0
0.9364299851310294 -1.0280758041818394 1.0 -1.0012207252098522 -1.0007885681136437 1.0 1.0002288351168305 0.9995164127662296 1.0 -0.9858637566648595 0.0036760189755559425 1.0 -1.0007824621913604 0.9986857038560136 1.0 0.9963977678937112 0.018927421875236508 1.0
0.9376815583143614 -1.0262705577003943 1.0 -1.0013711452472742 -1.0008857394882245 1.0 1.0001715942553089 0.9995224045446491 1.0 -0.9864198684352031 0.003557620001486913 1.0 -1.0005797193621713 0.9990275112442882 1.0 0.9967835247641966 0.017219280032068216 1.0
0.9390643426694048 -1.0245071328686308 1.0 -1.0015038776796394 -1.0009714847806426 1.0 1.0001175848761972 0.9995301322024611 1.0 -0.9869990777904575 0.0034316228331117797 1.0 -1.0003886898955967 0.9993495401530548 1.0 0.9971584242728375 0.015543889465980266 1.0
0.9405686606557211 -1.0227876048812574 1.0 -1.00161955781392 -1.0010462143905334 1.0 1.0000668172337879 0.9995394647678093 1.0 -0.9875977031826558 0.0032989689995758984 1.0 -1.0002093719309721 0.9996517962837698 1.0 0.9975216223163587 0.013906092540248157 1.0
0.9421839653122651 -1.021113794206338 1.0 -1.0017189071477663 -1.0011103943970228 1.0 1.0000192659131681 0.9995502697299998 1.0 -0.9882123316791488 0.003160553262369608 1.0 -1.0000416443023195 0.9999344863264124 1.0 0.9978725234568578 0.012309630642287819 1.0
0.9438997096779917 -1.0194875213119368 1.0 -1.0018026471788286 -1.0011644908792365 1.0 0.9999749054994254 0.9995624145783386 1.0 -0.988839550347287 0.0030172703829832457 1.0 -0.9998853858436602 1.0001978169709613 1.0 0.9982105322564327 0.010758245159515184 1.0
0.9457053467918559 -1.0179106066661177 1.0 -1.0018714994047573 -1.0012089699163005 1.0 0.9999337105776467 0.9995757668021317 1.0 -0.989475946254421 0.0028700151229071515 1.0 -0.999740475389016 1.000441994907396 1.0 0.998535053277181 0.00925567747934618 1.0
0.9475903296928125 -1.0163848707369447 1.0 -1.0019261853232024 -1.0012442975873403 1.0 0.9998956557329193 0.999590193890685 1.0 -0.9901181064679018 0.0027196822436316636 1.0 -0.9996067917724089 1.0006672268256953 1.0 0.9988454910812001 0.007805668989196737 1.0
0.9495441114198164 -1.014912133992482 1.0 -1.0019674264318144 -1.0012709399714823 1.0 0.9998607155503303 0.9996055633333047 1.0 -0.9907626180550798 0.002567166506647121 1.0 -0.9994842138278603 1.0008737194158381 1.0 0.999141250230588 0.006411961076482784 1.0
0.9515561450118224 -1.0134942169007939 1.0 -1.0019959442282433 -1.001289363147852 1.0 0.999828864614967 0.9996217426192968 1.0 -0.9914060680833058 0.0024133626734438624 1.0 -0.9993726203893923 1.0010616793678035 1.0 0.9994217352874422 0.005078295128620254 1.0
0.9536158835077853 -1.0121329399299441 1.0 -1.00201246021014 -1.0013000331955757 1.0 0.9998000775119166 0.9996385992379673 1.0 -0.9920450436199303 0.0022591655055122263 1.0 -0.9992718902910264 1.0012313133715707 1.0 0.9996863508138604 0.0038084125330250748 1.0
0.9557127799466602 -1.010830123547997 1.0 -1.002017695875154 -1.0013034161937786 1.0 0.9997743288262663 0.999656000678622 1.0 -0.992676131732304 0.002105469764342552 1.0 -0.9991819023667843 1.0013828281171187 1.0 0.9999345013719403 0.0026060546771131767 1.0
0.9578367602003656 -1.0095872151812675 1.0 -1.0020123730395887 -1.0012999784280316 1.0 0.9997515766837247 0.9996738217182646 1.0 -0.9932962631093045 0.0019530904603754689 1.0 -0.9991024838563447 1.001516517087956 1.0 1.0001657435711886 0.0014742184117759178 1.0
0.9599796414726762 -1.0084041700890747 1.0 -1.0019972147943559 -1.0012901870096853 1.0 0.9997317133724871 0.9996919662846878 1.0 -0.9939037429259185 0.0018025235998527765 1.0 -0.9990332556220134 1.0016330209417117 1.0 1.0003802422107475 0.00041292244180636507 1.0
0.9621337138003306 -1.0072805704889887 1.0 -1.0019729445490202 -1.0012745092565345 1.0 0.9997146147213701 0.9997103455933818 1.0 -0.9944972199786593 0.0016541854379665646 1.0 -0.998973786931753 1.001733067129544 1.0 1.0005783141371682 -0.0005785590645269865 1.0
0.9642912672200672 -1.0062159985985797 1.0 -1.0019402857131465 -1.0012534124863741 1.0 0.9997001565591904 0.9997288708598367 1.0 -0.9950753430640403 0.0015084922299089234 1.0 -0.9989236470535261 1.0018173831026111 1.0 1.0007602761970025 -0.0015009519389556421 1.0
0.9664445917686245 -1.0052100366354175 1.0 -1.0018999616962994 -1.0012273640169993 1.0 0.9996882147147647 0.999747453299543 1.0 -0.9956367609785749 0.0013658602308719433 1.0 -0.9988824052552954 1.0018866963120718 1.0 1.0009264452368014 -0.002354982013211107 1.0
0.9685859774827409 -1.0042622668170724 1.0 -1.0018526959080432 -1.001196831166205 1.0 0.9996786650169095 0.9997660041279907 1.0 -0.9961801225187766 0.0012267056960477145 1.0 -0.9988496308050234 1.0019417342090844 1.0 1.0010771381031163 -0.0031413751190248864 1.0
0.9707077143991549 -1.0033722713611142 1.0 -1.0017992117579428 -1.0011622812517864 1.0 0.9996713832944417 0.9997844345606699 1.0 -0.9967040764811589 0.0010914448806283274 1.0 -0.998824892970673 1.0019832242448075 1.0 1.0012126716424983 -0.003860857088128485 1.0
0.9728020925546051 -1.002539632485113 1.0 -1.0017402326555627 -1.0011241815915386 1.0 0.999666245376178 0.9998026558130709 1.0 -0.997207271662235 0.0009604940398058721 1.0 -0.9988077610202066 1.0020118938703992 1.0 1.001333362701499 -0.004514153752253408 1.0
0.9748614019858299 -1.0017639324066387 1.0 -1.0016764820104673 -1.0010829995032564 1.0 0.9996631270909351 0.999820579100684 1.0 -0.9976883568585185 0.0008342694287724388 1.0 -0.9987978042215869 1.0020284705370184 1.0 1.00143952812667 -0.005101990943131161 1.0
0.9768779327295679 -1.0010447533432616 1.0 -1.0016086832322215 -1.0010392023047352 1.0 0.9996619042675295 0.9998381156389994 1.0 -0.998145980866523 0.0007131873027201177 1.0 -0.9987945918427765 1.0020336816958233 1.0 1.001531484764562 -0.005625094492493249 1.0
0.9788447943656348 -1.00038145011083 1.0 -1.0015375194398886 -1.0009932312866603 1.0 0.9996624531853684 0.9998551868540476 1.0 -0.9985790461210584 0.0005975982590814621 1.0 -0.9987976928980975 1.002028255069738 1.0 1.0016096045849552 -0.006084507526721065 1.0
0.9807583746461558 -0.9997724679183051 1.0 -1.0014635125905254 -1.00094542363128 1.0 0.9996646519262199 0.9998717550140224 1.0 -0.9989874696101227 0.00048759026425087903 1.0 -0.9988066753873093 1.002012919468748 1.0 1.0016744800505455 -0.006482542350795548 1.0
0.9826158808663334 -0.9992160245729271 1.0 -1.0013871443506879 -1.0008960904937338 1.0 0.9996683790224424 0.9998877925976578 1.0 -0.9993714219600105 0.0003831856268632386 1.0 -0.9988211070565304 1.0019884039746048 1.0 1.0017267587472567 -0.0068218285643475264 1.0
0.9844145203213702 -0.998710337881936 1.0 -1.0013088963869319 -1.0008455430291605 1.0 0.9996735130063946 0.9999032720836879 1.0 -0.9997310737970164 0.0002844066555534108 1.0 -0.9988405556518796 1.0019554376690594 1.0 1.0017670882610132 -0.007104995767007829 1.0
0.9861515003064688 -0.9982536256525713 1.0 -1.0012292503658131 -1.0007940923926992 1.0 0.9996799324104348 0.9999181659508468 1.0 -1.0000665957474348 0.00019127565895626564 1.0 -0.9988645889194757 1.0019147496338634 1.0 1.0017961161777391 -0.007334673558407282 1.0
0.9878240281168317 -0.997844105692073 1.0 -1.0011486879538871 -1.0007420497394888 1.0 0.9996875157669217 0.9999324466778685 1.0 -1.0003781584375608 0.00010381494570667315 1.0 -0.9988927746054374 1.0018670689507678 1.0 1.0018144900833588 -0.007513491538176715 1.0
0.9894293110476615 -0.9974799958076811 1.0 -1.00106769081771 -1.0006897262246683 1.0 0.9996961416082137 0.9999460867434872 1.0 -1.0006659324936886 2.204682443950336e-05 1.0 -0.9989246804558832 1.0018131247015238 1.0 1.0018228575637962 -0.007644079305946953 1.0
0.9909645563941607 -0.9971595138066354 1.0 -1.0009867406238375 -1.000637433003377 1.0 0.9997056884666693 0.9999590586264369 1.0 -1.000930088542113 -5.4006396210373725e-05 1.0 -0.9989598742169322 1.0017536459678829 1.0 1.0018218662049758 -0.007729066461348826 1.0
0.9924269714515319 -0.9968808774961755 1.0 -1.0009063190388252 -1.0005854812307535 1.0 0.999716034874647 0.9999713348054518 1.0 -1.0011707972091284 -0.00012432240760808808 1.0 -0.998997923634703 1.0016893618315963 1.0 1.0018121635928217 -0.007771082604013161 1.0
0.9938137635149775 -0.9966423046835415 1.0 -1.0008269077292289 -1.0005341820619371 1.0 0.9997270593645053 0.9999828877592658 1.0 -1.0013882291210294 -0.0001888789011187697 1.0 -0.9990383964553141 1.001621001374415 1.0 1.0017943973132581 -0.007772757333570786 1.0
0.9951227717497932 -0.9964419722749368 1.0 -1.000748937870741 -1.0004838140353074 1.0 0.9997386476479504 0.9999936966343549 1.0 -1.0015826724379382 -0.0002476881803760963 1.0 -0.9990808844688885 1.0015492530478571 1.0 1.0017692037340808 -0.007736719772977047 1.0
0.9963543628016472 -0.9962778935724182 1.0 -1.0006726386756009 -1.0004345252222062 1.0 0.9997507141540789 1.0000037672481612 1.0 -1.0017548854552858 -0.00030090099808793613 1.0 -0.9991250756415648 1.0014746427825076 1.0 1.0017371743505716 -0.007665597138485369 1.0
0.9975095351863006 -0.9961480409770064 1.0 -1.0005981888651843 -1.0003864310772161 1.0 0.9997631804913351 1.0000131120858686 1.0 -1.001905744002331 -0.0003487027192307053 1.0 -0.9991706819834857 1.0013976558787179 1.0 1.001698889439884 -0.007562016169673694 1.0
0.9985892874195142 -0.9960503868897218 1.0 -1.000525767160867 -1.0003396470549195 1.0 0.9997759682681633 1.0000217436326608 1.0 -1.0020361239083322 -0.00039127870878081995 1.0 -0.9992174155047939 1.0013187776368393 1.0 1.001654929279171 -0.007428603606119965 1.0
0.9995946180170495 -0.9959829037115848 1.0 -1.000455552284025 -1.000294288609899 1.0 0.9997889990930078 1.000029674373722 1.0 -1.002146901002548 -0.0004288143317146961 1.0 -0.9992649882156321 1.0012384933572236 1.0 1.0016058741455864 -0.007267986187402125 1.0
1.0005265254946674 -0.995943563843616 1.0 -1.000387722956034 -1.000250471196737 1.0 0.9998021945743127 1.000036916794236 1.0 -1.002238951114237 -0.00046149495300874983 1.0 -0.9993131121261432 1.0011572883402222 1.0 1.0015523043162835 -0.007082790653098116 1.0
1.001386008368129 -0.995930339686836 1.0 -1.00032245789827 -1.0002083102700159 1.0 0.9998154763205226 1.0000434833793868 1.0 -1.002313150072658 -0.0004895059376393971 1.0 -0.9993614992464697 1.0010756478861869 1.0 1.0014948000684156 -0.006875643742785881 1.0
1.0021740651531956 -0.995941203642265 1.0 -1.0002599358321087 -1.0001679212843184 1.0 0.9998287659400815 1.000049386614358 1.0 -1.0023703737070693 -0.0005130326505830542 1.0 -0.9994098615867544 1.0009940572954688 1.0 1.001433941679136 -0.006649172196043365 1.0
1.0028916943656283 -0.9959741281109238 1.0 -1.0002003354789262 -1.000129419694227 1.0 0.9998419850414338 1.0000546389843337 1.0 -1.0024114978467293 -0.000532260456816137 1.0 -0.99945791115714 1.0009130018684196 1.0 1.0013703094255983 -0.006406002752448508 1.0
1.003539894521188 -0.9960270854938327 1.0 -1.000143835560098 -1.000092920954324 1.0 0.999855055233024 1.0000592529744976 1.0 -1.0024373983208967 -0.0005473747213150618 1.0 -0.9995053599677692 1.0008329669053906 1.0 1.001304483584956 -0.006148762151579255 1.0
1.0041199507849836 -0.9960981299201104 1.0 -1.0000905800591426 -1.0000585180786647 1.0 0.9998679061588776 1.0000632436390522 1.0 -1.0024489590185925 -0.0005585675129249921 1.0 -0.9995519501977731 1.0007543868196123 1.0 1.0012370048333759 -0.005879922291415048 1.0
1.004634294919515 -0.9961856424312685 1.0 -1.0000405740081475 -1.0000262143191958 1.0 0.9998804996053455 1.0000666363082724 1.0 -1.0024470960678862 -0.000566057715966082 1.0 -0.9995975447022358 1.0006774924758304 1.0 1.0011682554430779 -0.0056013357035413205 1.0
1.0050856453366295 -0.9962880857969167 1.0 -0.9999937877013426 -0.9999959904873365 1.0 0.9998928053943603 1.0000694588814516 1.0 -1.0024327336566092 -0.000570070918627233 1.0 -0.9996420365052299 1.000602463851669 1.0 1.0010985780852955 -0.005314700077945011 1.0
1.005476720448174 -0.996403922786665 1.0 -0.9999501914329579 -0.9999678273945061 1.0 0.9999047933478543 1.0000717392578835 1.0 -1.0024067959725935 -0.0005708327090973466 1.0 -0.9996853186308277 1.0005294809247527 1.0 1.001028315431262 -0.005021713104613054 1.0
1.0058102386659964 -0.996531616170123 1.0 -0.9999097554972235 -0.9999417058521239 1.0 0.9999164332877599 1.0000735053368615 1.0 -1.0023702072036709 -0.0005685686755653243 1.0 -0.9997272841031017 1.0004587236727054 1.0 1.0009578101522114 -0.004724072473532385 1.0
1.0060889184019435 -0.9966696287169003 1.0 -0.9998724501883691 -0.9999176066716093 1.0 0.9999276950360095 1.000074785017679 1.0 -1.0023238915376727 -0.0005635044062200677 1.0 -0.9997678259461247 1.0003903720731517 1.0 1.0008874049193768 -0.004423475874689941 1.0
1.0063154780678627 -0.996816423196607 1.0 -0.9998382458006247 -0.9998955106643819 1.0 0.9999385484145356 1.0000756061996294 1.0 -1.0022687731624307 -0.0005558654892504784 1.0 -0.9998068371839688 1.0003246061037159 1.0 1.0008174424039917 -0.004121620998072655 1.0
1.0064926360756017 -0.9969704623788526 1.0 -0.9998071126282203 -0.9998753986418606 1.0 0.9999489632452704 1.000075996782006 1.0 -1.0022057762657766 -0.0005458775128454578 1.0 -0.9998442108407066 1.0002616057420224 1.0 1.0007482652772897 -0.0038202055336674645 1.0
1.0066231108370076 -0.9971302090332469 1.0 -0.9997790209653858 -0.999857251415465 1.0 0.9999589093501464 1.0000759846641027 1.0 -1.0021358250355423 -0.0005337660651939074 1.0 -0.9998798399404107 1.0002015509656954 1.0 1.0006802162105042 -0.003520927171461304 1.0
1.0067096207639277 -0.9972941259293998 1.0 -0.9997539411063513 -0.9998410497966145 1.0 0.9999683565510961 1.0000755977452127 1.0 -1.0020598436595594 -0.0005197567344847289 1.0 -0.9999136175071537 1.000144621752359 1.0 1.000613637874869 -0.003225483601441109 1.0
1.0067548782894291 -0.9974607984265031 1.0 -0.9997318282549019 -0.9998267648482839 1.0 0.9999772803455712 1.00007486357 1.0 -1.0019787091745218 -0.0005040660585412395 1.0 -0.9999454573323517 1.0000909630777395 1.0 1.0005488333926145 -0.0029353967978179916 1.0
1.0067615719314578 -0.9976293022420774 1.0 -0.9997125772530453 -0.9998143286396713 1.0 0.9999856789331011 1.0000738082646115 1.0 -1.0018931100125725 -0.0004868743737244194 1.0 -0.9999753562767982 1.0000405799099696 1.0 1.0004859476899628 -0.0026514858716997695 1.0
1.006732384229179 -0.9977988356832252 1.0 -0.9996960678523443 -0.9998036634915305 1.0 0.9999935561887346 1.0000724576005644 1.0 -1.0018036874547165 -0.00046835296602966447 1.0 -1.0000033319686306 0.9999934422152842 1.0 1.0004250861441333 -0.002374394218418438 1.0
1.0066699977217586 -0.9979685970570494 1.0 -0.9996821798043618 -0.9997946917246149 1.0 1.0000009159875205 1.000070837349376 1.0 -1.001711082781959 -0.00044867312145237053 1.0 -1.0000294020359857 0.9999495199599173 1.0 1.0003663541323449 -0.002104765233305991 1.0
1.0065770949483621 -0.9981377846706525 1.0 -0.9996707928606606 -0.9997873356596784 1.0 1.0000077622045074 1.000068973282564 1.0 -1.0016159372753053 -0.00042800612598793345 1.0 -1.0000535841070008 0.9999087831101037 1.0 1.0003098570318172 -0.001843242311694424 1.0
1.006456358448155 -0.9983055968311373 1.0 -0.9996617867728037 -0.9997815176174746 1.0 1.0000140987147441 1.0000668911716457 1.0 -1.00151889221576 -0.00040652326563174907 1.0 -1.0000758958098135 0.9998712016320777 1.0 1.0002557002197692 -0.0015904688489157314 1.0
1.0063104707603028 -0.9984712318456063 1.0 -0.9996550412923538 -0.999777159918757 1.0 1.0000199293932794 1.0000646167881382 1.0 -1.0014205888843288 -0.0003843958263792133 1.0 -1.0000963547725605 0.9998367454920739 1.0 1.0002039890734202 -0.0013470882403019073 1.0
1.006142114423971 -0.9986338880211622 1.0 -0.9996504361708741 -0.9997741848842795 1.0 1.000025258115162 1.000062175903559 1.0 -1.0013216685620165 -0.00036179509422572205 1.0 -1.0001149786233792 0.9998053846563268 1.0 1.0001548289699895 -0.0011137438811849461 1.0
1.0059539719783253 -0.9987927636649077 1.0 -0.9996478511599273 -0.9997725148347957 1.0 1.000030088755441 1.0000595942894257 1.0 -1.0012227725298286 -0.0003388923551666711 1.0 -1.0001317849904068 0.999777089091071 1.0 1.0001083252866965 -0.0008910791668968429 1.0
1.0057487259625313 -0.9989470570839455 1.0 -0.9996471660110763 -0.9997720720910591 1.0 1.0000344251891649 1.0000568977172555 1.0 -1.00112454206877 -0.0003158588951974564 1.0 -1.0001467915017805 0.9997518287625408 1.0 1.00006458340076 -0.000679737492769592 1.0
1.0055289077137528 -0.9990960696541489 1.0 -0.9996482601933758 -0.9997727787912416 1.0 1.0000382738376128 1.0000541102868885 1.0 -1.0010275549995804 -0.0002928508182059248 1.0 -1.000160024814899 0.9997295584378662 1.0 1.0000236826940663 -0.0004802369058892211 1.0
1.0052964437611454 -0.9992395150264738 1.0 -0.9996510120458488 -0.9997745563431865 1.0 1.0000416513069839 1.0000512494114564 1.0 -1.000932135301938 -0.0002699634996497279 1.0 -1.0001715477042064 0.9997101720877587 1.0 0.9999855985671667 -0.000292594060357887 1.0
1.005053109431863 -0.9993772099206468 1.0 -0.9996552996250099 -0.9997773259721552 1.0 1.0000445767497075 1.0000483308324137 1.0 -1.0008385434952551 -0.00024727713287896815 1.0 -1.0001814319734084 0.9996935484838253 1.0 0.9999502804252793 -0.0001167002620317797 1.0
1.0048006800530598 -0.9995089710563946 1.0 -0.9996610009873738 -0.999781008903409 1.0 1.000047069318213 1.0000453702912147 1.0 -1.0007470400989444 -0.0002248719112437481 1.0 -1.0001897494262106 0.9996795663976729 1.0 0.9999176776736223 4.755318323291079e-05 1.0
1.0045409309518898 -0.9996346151534437 1.0 -0.9996679941894551 -0.9997855263622095 1.0 1.00004914816493 1.000042383529314 1.0 -1.0006578856324184 -0.00020282802809417025 1.0 -1.0001965718663188 0.9996681046009085 1.0 0.9998877397174136 0.00020027496957999449 1.0
1.0042756374555069 -0.9997539589315206 1.0 -0.9996761572877686 -0.9997907995738179 1.0 1.0000508324422879 1.0000393862881658 1.0 -1.0005713406150896 -0.00018122567678033718 1.0 -1.0002019710974388 0.999659041865139 1.0 0.9998604159618714 0.00034157379115328136 1.0
1.004006574891065 -0.9998668191103521 1.0 -0.9996853683388292 -0.9997967497634956 1.0 1.000052141302716 1.0000363943092248 1.0 -1.0004876655663706 -0.0001601450506523514 1.0 -1.000206018923276 0.9996522569619714 1.0 0.9998356558122136 0.0004715583420965814 1.0
1.0037355185857182 -0.9999730124096647 1.0 -0.9996955053991513 -0.9998032981565043 1.0 1.0000530938986436 1.0000334233339452 1.0 -1.0004071210056742 -0.0001396663430603154 1.0 -1.0002087871475362 0.9996476286630126 1.0 0.9998134086736584 0.0005903373165537045 1.0
1.0034642438666204 -1.000072355549185 1.0 -0.9997064465252498 -0.999810365978105 1.0 1.0000537093825004 1.0000304891037815 1.0 -1.0003299674524126 -0.00011986974735433181 1.0 -1.0002103475739252 0.9996450357398695 1.0 0.9997936239514239 0.0006980194086684608 1.0
1.0031945260609259 -1.0001646652486396 1.0 -0.9997180697736393 -0.9998178744535593 1.0 1.0000540069067156 1.000027607360188 1.0 -1.0002564654259987 -0.0001008354568845031 1.0 -1.0002107720061484 0.9996443569641493 1.0 0.9997762510507282 0.0007947133125846601 1.0
1.002927966684273 -1.00024981763885 1.0 -0.9997302602285896 -0.9998257493479737 1.0 1.000054005838733 1.0000247921177496 1.0 -1.0001868298305985 -8.263174652841156e-05 1.0 -1.0002101324255774 0.9996454708296554 1.0 0.9997612301178981 0.0008805811762937015 1.0
1.0026654720062407 -1.0003279264950171 1.0 -0.9997429310853905 -0.9998339345858359 1.0 1.0000537264060532 1.0000220504835737 1.0 -1.000121093109394 -6.527921727355845e-05 1.0 -1.000208501524248 0.999648254718978 1.0 0.9997484642636956 0.0009559989631773392 1.0
1.0024077744848923 -1.0003991650034367 1.0 -0.9997560025670869 -0.9998423786314784 1.0 1.000053189051191 1.0000193878378976 1.0 -1.0000592420903212 -4.878655163492475e-05 1.0 -1.000205952171861 0.9996525857369041 1.0 0.9997378473399915 0.0010213960904649163 1.0
1.0021556065782913 -1.0004637063504047 1.0 -0.9997693948967237 -0.9998510299492339 1.0 1.0000524142166614 1.000016809560959 1.0 -1.0000012636013158 -3.3162432127491435e-05 1.0 -1.0002025572381177 0.9996583409882205 1.0 0.9997292731986566 0.0010772019753857761 1.0
1.0019097007445013 -1.000521723722217 1.0 -0.9997830282973457 -0.9998598370034352 1.0 1.0000514223449792 1.0000143210329953 1.0 -0.9999471444703137 -1.8415541266239517e-05 1.0 -1.0001983895927193 0.9996653975777141 1.0 0.9997226356915617 0.0011238460351692616 1.0
1.0016707894415853 -1.0005733903051692 1.0 -0.9997968229919979 -0.9998687482584149 1.0 1.0000502338786597 1.0000119276342443 1.0 -0.9998968715252508 -4.554561566149972e-06 1.0 -1.0001935221053675 0.9996736326101718 1.0 0.9997178286705777 0.001161757687044716 1.0
1.001439605127607 -1.0006188792855573 1.0 -0.9998106992037252 -0.9998777121785057 1.0 1.0000488692602172 1.0000096347449434 1.0 -0.9998504315940625 8.41182445779621e-06 1.0 -1.000188027645763 0.9996829231903805 1.0 0.9997147459875751 0.0011913663482414827 1.0
1.00121688026063 -1.000658363849677 1.0 -0.9998245771555725 -0.9998866772280404 1.0 1.0000473489321668 1.0000074477453302 1.0 -0.999807811504685 2.0474934290618047e-05 1.0 -1.0001819790836075 0.9996931464231271 1.0 0.9997132814944251 0.0012131014359889046 1.0
1.0010033472987176 -1.0006920171838243 1.0 -0.9998383770705845 -0.9998955918713516 1.0 1.0000456933370236 1.0000053720156423 1.0 -0.9997689980850538 3.162608541733455e-05 1.0 -1.000175449288602 0.9997041794131984 1.0 0.9997133290429983 0.001227392367516325 1.0
1.0007997386999332 -1.000720012474295 1.0 -0.9998520191718063 -0.999904404572772 1.0 1.0000439229173026 1.0000034129361173 1.0 -0.9997339781631048 4.1856595322964726e-05 1.0 -1.000168511130448 0.9997158992653814 1.0 0.9997147824851654 0.0012346685600530872 1.0
1.0006066607889745 -1.0007425410627244 1.0 -0.9998654317286914 -0.9999130689945573 1.0 1.0000420568878916 1.0000015747124278 1.0 -0.9997027172984733 5.1164035875158774e-05 1.0 -1.000161233283629 0.9997281901704677 1.0 0.9997175372050899 0.0012353610280736325 1.0
1.0004242153570786 -1.0007598669121063 1.0 -0.9998785751963272 -0.9999215595906564 1.0 1.0000401095531721 0.9999998568519867 1.0 -0.9996750959775912 5.957099647209142e-05 1.0 -1.0001536676417584 0.9997409646632669 1.0 0.9997214947161056 0.0012299071750327944 1.0
1.000252378062116 -1.000772272140773 1.0 -0.9998914180762103 -0.9999298560129408 1.0 1.0000380939898987 0.9999982576876421 1.0 -0.9996509734185903 6.71063208945686e-05 1.0 -1.0001458619032322 0.9997541423645937 1.0 0.999726558063839 0.0012187460016305047 1.0
1.000091124561958 -1.000780038867058 1.0 -0.9999039288698369 -0.9999379379132823 1.0 1.0000360232748258 0.9999967755522421 1.0 -0.9996302088396022 7.379885292339624e-05 1.0 -1.000137863766446 0.9997676428952627 1.0 0.9997326302939166 0.001202316508566695 1.0
0.9999404305144752 -1.0007834492092944 1.0 -0.9999160760787035 -0.9999457849435527 1.0 1.0000339104847078 0.9999954087786347 1.0 -0.9996126614587584 7.967743633938027e-05 1.0 -1.000129720929796 0.9997813858760881 1.0 0.9997396144519646 0.0011810576965412974 1.0
0.9998002715775389 -1.0007827852858149 1.0 -0.9999278282043061 -0.9999533767556236 1.0 1.0000317686962994 0.9999941556996681 1.0 -0.9995981904941905 8.47709149233266e-05 1.0 -1.0001214810916779 0.9997952909278846 1.0 0.9997474135836094 0.0011554085662542435 1.0
0.99967062340902 -1.0007783292149526 1.0 -0.9999391537481414 -0.9999606930013667 1.0 1.0000296109863553 0.9999930146481903 1.0 -0.9995866551640302 8.910813245604116e-05 1.0 -1.0001131919504878 0.9998092776714665 1.0 0.9997559307344777 0.001125808118405465 1.0
0.9995514616667894 -1.0007703631150404 1.0 -0.9999500212117053 -0.9999677133326539 1.0 1.0000274504316298 0.9999919839570494 1.0 -0.999577914686409 9.271793271832989e-05 1.0 -1.0001049012046213 0.9998232657276486 1.0 0.9997650689501957 0.0010926953536948938 1.0
0.9994427620087182 -1.0007591691044113 1.0 -0.9999603990964944 -0.9999744174013568 1.0 1.0000253001088772 0.9999910619590933 1.0 -0.9995718282794583 9.562915949099868e-05 1.0 -1.0000966565524743 0.9998371747172452 1.0 0.9997747312763898 0.0010565092728224616 1.0
0.9993445000926772 -1.0007450293013984 1.0 -0.9999702559040049 -0.9999807848593474 1.0 1.0000231730948528 0.9999902469871701 1.0 -0.99956825516131 9.78706565548535e-05 1.0 -1.0000885056924427 0.9998509242610709 1.0 0.9997848207586867 0.0010176888764881003 1.0
0.9992123981680723 -1.0006998260882438 1.0 -0.999979566064026 -0.999986799188153 1.0 1.00002108112336 0.9999895368979831 1.0 -0.9995670524936681 9.947260574100873e-05 1.0 -1.0000804914661179 0.9998644421725001 1.0 0.9997952467953382 0.000976648536832266 1.0
0.9988251648504484 -1.0004818429028264 1.0 -0.9999883277195184 -0.9999924591879248 1.0 1.0000190305564014 0.9999889276436559 1.0 -0.9995680692125274 0.00010047054108181257 1.0 -1.0000726372878728 0.9998776890351464 1.0 0.9998059441950988 0.0009337041117575141 1.0
0.9979172553468849 -0.9999209634469347 1.0 -0.9999965449417354 -0.9999977674884697 1.0 1.0000170264130286 0.9999884147001672 1.0 -0.9995711521974551 0.00010090133465992174 1.0 -1.0000649617152757 0.9998906336251833 1.0 0.9998168541193488 0.000889146830606924 1.0
0.9962231248644615 -0.9988470714223567 1.0 -1.0000042218019305 -1.0000027267195946 1.0 1.000015073712293 0.9999879935434958 1.0 -0.9995761483280187 0.00010080185855799293 1.0 -1.000057483305895 0.9999032447187842 1.0 0.9998279177294683 0.0008432679227235756 1.0
0.9934772286102578 -0.9970900505308806 1.0 -1.000011362371357 -1.0000073395111064 1.0 1.0000131774732466 0.9999876596496204 1.0 -0.9995829044837854 0.00010020898485868285 1.0 -1.000050220617299 0.9999154910921227 1.0 0.9998390761868374 0.0007963586174505485 1.0
0.9894140217913534 -0.9944797844742946 1.0 -1.0000179707212682 -1.0000116084928123 1.0 1.000011342714941 0.9999874084945198 1.0 -0.9995912675443225 9.915958564464818e-05 1.0 -1.000043192207056 0.9999273415213725 1.0 0.9998502706528364 0.0007487101441309225 1.0
0.9837679596148278 -0.9908461569543869 1.0 -1.0000240509229177 -1.0000155362945193 1.0 1.000009574456428 0.9999872355541728 1.0 -0.9996010843891974 9.769053299854563e-05 1.0 -1.0000364166327347 0.9999387647827069 1.0 0.9998614422888452 0.0007006137321077772 1.0
0.9762734972877606 -0.9860190516729458 1.0 -1.0000296070475587 -1.000019125546034 1.0 1.0000078777167591 0.9999871363045579 1.0 -0.9996122018979773 9.583869900303189e-05 1.0 -1.000029912451903 0.9999497296522994 1.0 0.9998725322562443 0.0006523606107241923 1.0


==> plotData/NoETFinal_25.csv <==
0.0 4.29566600236819
0.16666666666666666 4.2956800578103325
0.3333333333333333 4.2956729949938115
0.5 4.29566846421346
0.6666666666666666 4.295665848677539
0.8333333333333334 4.295664308862627
1.0 4.2956633849137615
1.1666666666666667 4.293657145344922
1.3333333333333333 4.275420771256918
1.5 4.232465152449526
1.6666666666666667 4.160811039528844
1.8333333333333333 4.066441018390985
2.0 3.9582462282578077
2.1666666666666665 3.843398473114847
2.3333333333333335 3.7274119729441604
2.5 3.612711481610635
2.6666666666666665 3.502892232020978
2.8333333333333335 3.399748557595225
3.0 3.3055556484498902
3.1666666666666665 3.220298657462085
3.3333333333333335 3.143650357178805
3.5 3.073947511135945
3.6666666666666665 3.009734810244603
3.8333333333333335 2.949267236314313
4.0 2.891242611569052
4.166666666666667 2.8345718118203065
4.333333333333333 2.7785815202754662
4.5 2.722859059755207
4.666666666666667 2.667178578220454
4.833333333333333 2.611492533816249
5.0 2.5558074526258414
5.166666666666667 2.5002625693509843
5.333333333333333 2.4448957365659445
5.5 2.3897588685681344
5.666666666666667 2.3348528290244324
5.833333333333333 2.2801578374124154
6.0 2.225755369338783
6.166666666666667 2.171649027202656
6.333333333333333 2.1179586907876904
6.5 2.0646303841022715
6.666666666666667 2.0117945725209987
6.833333333333333 1.9593555102966072
7.0 1.907505894969065
7.166666666666667 1.856179489202756
7.333333333333333 1.8055926741226862
7.5 1.7556599845285292
7.666666666666667 1.7065617843982914
7.833333333333333 1.6582488646434599
8.0 1.610911088169001
8.166666666666666 1.5644727129642453
8.333333333333334 1.5190390609781106
8.5 1.474583685560954
8.666666666666666 1.431228793216284
8.833333333333334 1.3889464218681151
9.0 1.3478149162234718
9.166666666666666 1.3077963614072328
9.333333333333334 1.2689282606041572
9.5 1.231162003289942
9.666666666666666 1.1945072953755507
9.833333333333334 1.1589356485886428
10.0 1.1244430915775212
10.166666666666666 1.0909940702861896
10.333333333333334 1.0585947760519954
10.5 1.0272441758901383
10.666666666666666 0.9969476050644571
10.833333333333334 0.9676782997791223
11.0 0.9394243355566749
11.166666666666666 0.912151537288676
11.333333333333334 0.8858552761779614
11.5 0.8604989321381107
11.666666666666666 0.8360571539788575
11.833333333333334 0.8124955815939358
12.0 0.7898018003292318
12.166666666666666 0.7679541641175003
12.333333333333334 0.7469507180445456
12.5 0.7267716885127115
12.666666666666666 0.707396551665958
12.833333333333334 0.688808928366355
13.0 0.6709955889752615
13.166666666666666 0.6539571031558127
13.333333333333334 0.6376737531533659
13.5 0.6221131418311104
13.666666666666666 0.6072521771874732
13.833333333333334 0.5930804462153331
14.0 0.5795637708859186
14.166666666666666 0.5666868593555516
14.333333333333334 0.5544079944709823
14.5 0.5427066502564071
14.666666666666666 0.531559758230872
14.833333333333334 0.5209449301587052
15.0 0.5108347020801598
15.166666666666666 0.5011974386118325
15.333333333333334 0.4920297008538903
15.5 0.48331765894007267
15.666666666666666 0.475007585479268
15.833333333333334 0.46708888593017445
16.0 0.4595277541996567
16.166666666666668 0.45231653012948836
16.333333333333332 0.4454359773798447
16.5 0.43889564723159424
16.666666666666668 0.4326441263384221
16.833333333333332 0.42668247427601963
17.0 0.42096606126603314
17.166666666666668 0.4155149622246355
17.333333333333332 0.410298295067533
17.5 0.405327984150107
17.666666666666668 0.40057236538462776
17.833333333333332 0.39604152861949043
18.0 0.39170912518934686
18.166666666666668 0.38759147706517033
18.333333333333332 0.38364801400141596
18.5 0.3798911940284012
18.666666666666668 0.3763000811276976
18.833333333333332 0.3728799993156037
19.0 0.3696202740937423
19.166666666666668 0.3665361015371395
19.333333333333332 0.36360865130220243
19.5 0.36084059306231087
19.666666666666668 0.35820423280389674
19.833333333333332 0.3557173367631002
20.0 0.3533579222478283
20.166666666666668 0.3511378852798072
20.333333333333332 0.349039212724263
20.5 0.3470659366700979
20.666666666666668 0.34520597959463595
20.833333333333332 0.34347679828486943
21.0 0.34184831029632856
21.166666666666668 0.34032162852105574
21.333333333333332 0.33888917968232485
21.5 0.33754549857378346
21.666666666666668 0.33627825922597204
21.833333333333332 0.3350958891778198
22.0 0.33398009337035134
22.166666666666668 0.3329273061475354
22.333333333333332 0.3319341322819167
22.5 0.33100003185374866
22.666666666666668 0.3301176984642773
22.833333333333332 0.3292943119353508
23.0 0.32852169062111425
23.166666666666668 0.32780206891472696
23.333333333333332 0.3271233930165858
23.5 0.3265013569533991
23.666666666666668 0.32591329178127615
23.833333333333332 0.32535643566318206
24.0 0.3248260429422141
24.166666666666668 0.3243206994203164
24.333333333333332 0.3238321329319719
24.5 0.3233669548576006
24.666666666666668 0.322925521242488
24.833333333333332 0.3225121145073852
25.0 0.32211680788561287
25.166666666666668 0.3217517581626575
25.333333333333332 0.3214052641220844
25.5 0.3210800986756129
25.666666666666668 0.32077520384188507
25.833333333333332 0.3204990378881649
26.0 0.3202427452456929
26.166666666666668 0.32000938825755043
26.333333333333332 0.3197857347316894
26.5 0.319579289162012
26.666666666666668 0.3193880119877386
26.833333333333332 0.31921921178843976
27.0 0.3190631962914614
27.166666666666668 0.3189126131012284
27.333333333333332 0.3187707936012163
27.5 0.3186426798783929
27.666666666666668 0.31852201422441395
27.833333333333332 0.31841454005202974
28.0 0.31832064981172653
28.166666666666668 0.31822539083569534
28.333333333333332 0.31813078090573066
28.5 0.3180448868209333
28.666666666666668 0.3179730461447502
28.833333333333332 0.3179042401288573
29.0 0.3178350431341452
29.166666666666668 0.3177750162568673
29.333333333333332 0.3177186113151446
29.5 0.3176616397422528
29.666666666666668 0.3176080386349377
29.833333333333332 0.31755213897754797
30.0 0.31750027374446416
30.166666666666668 0.31745533761591604
30.333333333333332 0.31741022544825115
30.5 0.31736500477753865
30.666666666666668 0.3173204815153895
30.833333333333332 0.3172805531243083
31.0 0.31724245535076645
31.166666666666668 0.3172035033356598
31.333333333333332 0.3171678427531003
31.5 0.31713905186397445
31.666666666666668 0.317107471206456
31.833333333333332 0.3170804602795984
32.0 0.31704443511047525
32.166666666666664 0.31700406026304145
32.333333333333336 0.3169657807230747
32.5 0.31692973085261833
32.666666666666664 0.31689200019851116
32.833333333333336 0.3168518347642546
33.0 0.3168151842099191
33.166666666666664 0.3167732833784536
33.333333333333336 0.31672829920942996
33.5 0.316687933955282
33.666666666666664 0.31665070543070606
33.833333333333336 0.31661006694905147
34.0 0.31656361062692173
34.166666666666664 0.3165193763269984
34.333333333333336 0.3164799204894135
34.5 0.31645009796381085
34.666666666666664 0.3164187991862068
34.833333333333336 0.31639181369129477
35.0 0.3163654652310607
35.166666666666664 0.3163381524226073
35.333333333333336 0.3163132425869569
35.5 0.31629156865628205
35.666666666666664 0.3162737778817296
35.833333333333336 0.3162581048282725
36.0 0.31624500164143593
36.166666666666664 0.3162346748276827
36.333333333333336 0.31623232746862495
36.5 0.31622826836104206
36.666666666666664 0.31622764846529927
36.833333333333336 0.3162218058212758
37.0 0.31621633547651296
37.166666666666664 0.3162132890233429
37.333333333333336 0.3162096204445282
37.5 0.31620874165081453
37.666666666666664 0.316205762368163
37.833333333333336 0.31620491035153014
38.0 0.3162031761396286
38.166666666666664 0.31620064506454676
38.333333333333336 0.3161997544773079
38.5 0.3161997018711266
38.666666666666664 0.3161999608882258
38.833333333333336 0.3161929639729502
39.0 0.31618826732238847
39.166666666666664 0.31618799772868855
39.333333333333336 0.3161848739991403
39.5 0.3161794687814833
39.666666666666664 0.31618038570369117
39.833333333333336 0.31618037982658287
40.0 0.31617778400802027
40.166666666666664 0.3161772954807099
40.333333333333336 0.31617644480670926
40.5 0.31617013322560406
40.666666666666664 0.3161677882315865
40.833333333333336 0.31617010335587803
41.0 0.3161717764744478
41.166666666666664 0.3161738152013762
41.333333333333336 0.31617656276925443
41.5 0.31617727122556005
41.666666666666664 0.3161741204142068
41.833333333333336 0.3161685414681978
42.0 0.31616937617737917
42.166666666666664 0.31616919319439124
42.333333333333336 0.31616887222006257
42.5 0.3161702540727442
42.666666666666664 0.3161740062633465
42.833333333333336 0.3161725662908065
43.0 0.3161679679191119
43.166666666666664 0.31616730047501485
43.333333333333336 0.3161673731517255
43.5 0.31616980894222874
43.666666666666664 0.3161723476732389
43.833333333333336 0.3161715992397976
44.0 0.31616959867481864
44.166666666666664 0.3161639691315263
44.333333333333336 0.31616570608660083
44.5 0.3161721791701237
44.666666666666664 0.3161717895858676
44.833333333333336 0.3161719889209415
45.0 0.3161695002918861
45.166666666666664 0.31616960450787307
45.333333333333336 0.316171440116972
45.5 0.3161617691630916
45.666666666666664 0.3161578915642694
45.833333333333336 0.3161631161643326
46.0 0.3161664121803744
46.166666666666664 0.3161677419340901
46.333333333333336 0.3161662297739193
46.5 0.31617076585478543
46.666666666666664 0.3161680940042558
46.833333333333336 0.3161664166906711
47.0 0.31616909938147086
47.166666666666664 0.3161691061016435
47.333333333333336 0.31617347512805294
47.5 0.3161717411516341
47.666666666666664 0.3161672157694537
47.833333333333336 0.31616371581035
48.0 0.31616414711226104
48.166666666666664 0.3161675807722311
48.333333333333336 0.3161674287929686
48.5 0.3161683550590638
48.666666666666664 0.3161686225160026
48.833333333333336 0.31616767344960156
49.0 0.31616858532446035
49.166666666666664 0.3161695565178923
49.333333333333336 0.3161688554354299
49.5 0.3161658938241417
49.666666666666664 0.3161684016806058
49.833333333333336 0.31616751099594
50.0 0.3161651332069851
50.166666666666664 0.31616779601565836
50.333333333333336 0.3161669928716939
50.5 0.31616769562331976
50.666666666666664 0.31617119194727356
50.833333333333336 0.3161740776268452
51.0 0.3161741542395814
51.166666666666664 0.31617509507727654
51.333333333333336 0.3161724233631238
51.5 0.31617241516397526
51.666666666666664 0.3161678756895187
51.833333333333336 0.31616577574777227
52.0 0.3161659748485783
52.166666666666664 0.31616803988340053
52.333333333333336 0.31616506729416416
52.5 0.3161630730186452
52.666666666666664 0.31616634133593396
52.833333333333336 0.31617104500616316
53.0 0.3161749433820639
53.166666666666664 0.31617447491304634
53.333333333333336 0.3161701550065512
53.5 0.31616959485544294
53.666666666666664 0.31616518093258733
53.833333333333336 0.31615861148046936
54.0 0.31616014863206726
54.166666666666664 0.3161637156549465
54.333333333333336 0.3161665919499818
54.5 0.316169189463101
54.666666666666664 0.3161711571718275
54.833333333333336 0.31616753335195263
55.0 0.31616987535657487
55.166666666666664 0.31617028808703346
55.333333333333336 0.31617087936319765
55.5 0.31616845192189424
55.666666666666664 0.3161711221022079
55.833333333333336 0.3161710215548879
56.0 0.3161639535041606
56.166666666666664 0.31616435154449185
56.333333333333336 0.31616832806234596
56.5 0.31616957939472673
56.666666666666664 0.31617013291037904
56.833333333333336 0.3161675594285737
57.0 0.3161640621243063
57.166666666666664 0.3161651199836197
57.333333333333336 0.31616558542507106
57.5 0.31616588213762
57.666666666666664 0.3161698644436948
57.833333333333336 0.31616989644848753
58.0 0.3161698223222415
58.166666666666664 0.3161712851293032
58.333333333333336 0.31616985826381994
58.5 0.31617127345918394
58.666666666666664 0.3161690942282686
58.833333333333336 0.31616478069819354
59.0 0.316164741608515
59.166666666666664 0.31616212472498356
59.333333333333336 0.31616383359119776
59.5 0.31616785744788883
59.666666666666664 0.3161666350080266
59.833333333333336 0.31616472092571885
60.0 0.31616066849754193
60.166666666666664 0.31616251436405807
60.333333333333336 0.31616486454724396
60.5 0.31616202564788065
60.666666666666664 0.3161662265234623
60.833333333333336 0.3161672108126963
61.0 0.3161649079230391
61.166666666666664 0.3161642343375394
61.333333333333336 0.3161668673800221
61.5 0.31616821886788005
61.666666666666664 0.31616826341826004
61.833333333333336 0.3161667727402289
62.0 0.31616493016685193
62.166666666666664 0.3161638782678348
62.333333333333336 0.3161647168110051
62.5 0.31616365407500596
62.666666666666664 0.31616228871112073
62.833333333333336 0.3161641277925439
63.0 0.31616692048844974
63.166666666666664 0.3161680505736909
63.333333333333336 0.31617211429530295
63.5 0.31616888308135216
63.666666666666664 0.31616613220444306
63.833333333333336 0.3161646346324628
64.0 0.31617116673381224
64.16666666666667 0.31617077778866237
64.33333333333333 0.31617067119837183
64.5 0.3161702944040996
64.66666666666667 0.31616794364997125
64.83333333333333 0.31616791613041273
65.0 0.31617071149887027
65.16666666666667 0.31616782912977426
65.33333333333333 0.31616342855194923
65.5 0.3161619658938669
65.66666666666667 0.31616266238259566
65.83333333333333 0.3161662432813031
66.0 0.3161693895362251
66.16666666666667 0.31616903287331677
66.33333333333333 0.31616735563714643
66.5 0.3161644614518417
66.66666666666667 0.31616546569985365
66.83333333333333 0.31616952900746625
67.0 0.31616882859707884
67.16666666666667 0.3161652015474451
67.33333333333333 0.31616635191840037
67.5 0.3161646446191213
67.66666666666667 0.31616322624364557
67.83333333333333 0.3161690724907721
68.0 0.3161710036107334
68.16666666666667 0.3161672253343239
68.33333333333333 0.3161630410826773
68.5 0.3161642100533457
68.66666666666667 0.3161668362425056
68.83333333333333 0.31616526798175665
69.0 0.3161632935344894
69.16666666666667 0.3161666660762635
69.33333333333333 0.31616998382129674
69.5 0.3161704308440047
69.66666666666667 0.31616111999307683
69.83333333333333 0.31615596371597954
70.0 0.3161598542358658
70.16666666666667 0.316164213868042
70.33333333333333 0.31616316215183854
70.5 0.31616397639939947
70.66666666666667 0.3161636108668972
70.83333333333333 0.3161653107950476
71.0 0.31616513534584645
71.16666666666667 0.31616266559365536
71.33333333333333 0.3161646132609754
71.5 0.31616347728908567
71.66666666666667 0.31616715093327247
71.83333333333333 0.31616571914876
72.0 0.3161631697614762
72.16666666666667 0.31616008948595486
72.33333333333333 0.31615868839190947
72.5 0.3161595884902132
72.66666666666667 0.3161637049863181
72.83333333333333 0.31616408877074564
73.0 0.31616549740322325
73.16666666666667 0.31616834002212785
73.33333333333333 0.31617137757459474
73.5 0.31616933868754366
73.66666666666667 0.3161654331271918
73.83333333333333 0.31616251038663246
74.0 0.31616345782350147
74.16666666666667 0.3161617293061163
74.33333333333333 0.31616509940483306
74.5 0.3161677023110824
74.66666666666667 0.3161660894361827
74.83333333333333 0.31616151324922137
75.0 0.31615922627301624
75.16666666666667 0.31616066848210017
75.33333333333333 0.31616043831069873
75.5 0.31616305591959754
75.66666666666667 0.3161680382950899
75.83333333333333 0.3161652166813113
76.0 0.3161616983699761
76.16666666666667 0.3161645684092452
76.33333333333333 0.31616663044970883
76.5 0.3161659971595142
76.66666666666667 0.3161653319279129
76.83333333333333 0.3161708577721895
77.0 0.3161750137029412
77.16666666666667 0.3161703007449394
77.33333333333333 0.3161628816204275
77.5 0.3161636518927951
77.66666666666667 0.3161615071776698
77.83333333333333 0.3161626757751578
78.0 0.31616717336476463
78.16666666666667 0.31616612233907576
78.33333333333333 0.3161649597891625
78.5 0.31616643548212375
78.66666666666667 0.3161682612173257
78.83333333333333 0.3161687363108723
79.0 0.3161605081189042
79.16666666666667 0.31615789770051683
79.33333333333333 0.3161588553169355
79.5 0.31616195081479664
79.66666666666667 0.316163826545567
79.83333333333333 0.3161607999619293
80.0 0.3161594100034898
80.16666666666667 0.3161588285429768
80.33333333333333 0.31616268962666577
80.5 0.31616379056860966
80.66666666666667 0.31616356296273285
80.83333333333333 0.31616571885376477
81.0 0.31616633656757503
81.16666666666667 0.3161644352777881
81.33333333333333 0.31616845986665393
81.5 0.31617057053262
81.66666666666667 0.3161730323307418
81.83333333333333 0.31616540108879926
82.0 0.31616313424334697
82.16666666666667 0.3161626887608639
82.33333333333333 0.31616381393066384
82.5 0.31616453727865135
82.66666666666667 0.3161630767060476
82.83333333333333 0.31616370484600326
83.0 0.31616457983461616
83.16666666666667 0.3161680288800553
83.33333333333333 0.31616722634520095
83.5 0.31616843240456116
83.66666666666667 0.31616748451010174
83.83333333333333 0.31616295670059635
84.0 0.3161630920591188
84.16666666666667 0.3161674106463055
84.33333333333333 0.3161669953607152
84.5 0.3161647397138141
84.66666666666667 0.3161638786883382
84.83333333333333 0.31616167443339366
85.0 0.3161623498280016
85.16666666666667 0.3161621767332992
85.33333333333333 0.3161653374030347
85.5 0.31616635917461944
85.66666666666667 0.31616417179610806
85.83333333333333 0.3161659716811754
86.0 0.31616821682465385
86.16666666666667 0.316165831225378
86.33333333333333 0.3161645293183433
86.5 0.31616499627006206
86.66666666666667 0.3161676111574151
86.83333333333333 0.316166566921189
87.0 0.31616705083188457
87.16666666666667 0.31616651236671667
87.33333333333333 0.3161691070656839
87.5 0.31616865633224545
87.66666666666667 0.31616517009590583
87.83333333333333 0.31616418453917855
88.0 0.3161638358102193
88.16666666666667 0.31616337658500243
88.33333333333333 0.3161662901646191
88.5 0.3161669245741686
88.66666666666667 0.31616661544137675
88.83333333333333 0.3161613864269589
89.0 0.31616147004288436
89.16666666666667 0.3161634288767364
89.33333333333333 0.3161647009739645
89.5 0.31616785222174004
89.66666666666667 0.3161681503145788
89.83333333333333 0.3161677823787324
90.0 0.3161669566595133
90.16666666666667 0.3161621932150287
90.33333333333333 0.316160980968965
90.5 0.3161597954637416
90.66666666666667 0.3161592917744712
90.83333333333333 0.3161626091687055
91.0 0.3161654171351812
91.16666666666667 0.31616739362606777
91.33333333333333 0.3161643996125679
91.5 0.31616250807568086
91.66666666666667 0.3161621586918745
91.83333333333333 0.3161611504226106
92.0 0.31615983235252704
92.16666666666667 0.31616199304242537
92.33333333333333 0.3161580249759937
92.5 0.3161592591760348
92.66666666666667 0.3161647191706174
92.83333333333333 0.31616315746577345
93.0 0.3161619805579001
93.16666666666667 0.31616036857611046
93.33333333333333 0.3161621766990096
93.5 0.3161685513975419
93.66666666666667 0.31617061639811217
93.83333333333333 0.31616506977367026
94.0 0.31616361787943764
94.16666666666667 0.31616416792077356
94.33333333333333 0.31616540379140967
94.5 0.31616862369127285
94.66666666666667 0.3161703190449159
94.83333333333333 0.31616918469988003
95.0 0.3161650700501723
95.16666666666667 0.31616318389128734
95.33333333333333 0.3161679104251958
95.5 0.3161674839163055
95.66666666666667 0.31616049428784065
95.83333333333333 0.3161611370036281
96.0 0.31615978956519614
96.16666666666667 0.3161619758354342
96.33333333333333 0.31616345892019854
96.5 0.31616061083971236
96.66666666666667 0.3161573743625214
96.83333333333333 0.3161618174680491
97.0 0.31616450787881195
97.16666666666667 0.31616047523965274
97.33333333333333 0.31616281055442125
97.5 0.3161663707901219
97.66666666666667 0.31616734517163536
97.83333333333333 0.3161695758961185
98.0 0.31617028553305154
98.16666666666667 0.3161672823150982
98.33333333333333 0.31616307357422413
98.5 0.3161636826219553
98.66666666666667 0.31616740301735824
98.83333333333333 0.31617013360445845
99.0 0.3161662827317724
99.16666666666667 0.3161592200355278
99.33333333333333 0.31615699096377003
99.5 0.31615976040741106
99.66666666666667 0.31616054812287286
99.83333333333333 0.3161607287698147
99.83333333333333 0.3161607287698147
99.83333333333333 0.3161607287698147


==> plotData/RoundRobin2_10.csv <==
0.0 3.053290434762907
0.16666666666666666 3.053288606887668
0.3333333333333333 3.0532887115464655
0.5 3.0532895953212313
0.6666666666666666 3.053290497145306
0.8333333333333334 3.053291194741754
1.0 3.0532916818802587
1.1666666666666667 3.05151035481852
1.3333333333333333 3.034104687648458
1.5 2.990779367026435
1.6666666666666667 2.91767239360519
1.8333333333333333 2.81887982708188
2.0 2.701055907918191
2.1666666666666665 2.569251312769739
2.3333333333333335 2.4263839109790615
2.5 2.2740824910482353
2.6666666666666665 2.1148557718109404
2.8333333333333335 1.95123393535014
3.0 1.786088117319502
3.1666666666666665 1.6211577498065948
3.3333333333333335 1.4584761933017711
3.5 1.2991214119547287
3.6666666666666665 1.1450762183678869
3.8333333333333335 0.997489842498109
4.0 0.8582254214308788
4.166666666666667 0.7281872912869819
4.333333333333333 0.608513477576729
4.5 0.4995566302904692
4.666666666666667 0.40196612810234283
4.833333333333333 0.3167645068448327
5.0 0.24927886646941239
5.166666666666667 0.20096478926426292
5.333333333333333 0.16770748580155243
5.5 0.1455883617870941
5.666666666666667 0.1319419561476084
5.833333333333333 0.12519944581797549
6.0 0.12350414960000028
6.166666666666667 0.12428063121727996
6.333333333333333 0.12574521402727223
6.5 0.1266788592203204
6.666666666666667 0.12654529613485352
6.833333333333333 0.12497311103684318
7.0 0.12190045113566489
7.166666666666667 0.1172115681068053
7.333333333333333 0.11122925777920546
7.5 0.10413659030254281
7.666666666666667 0.0963240569936371
7.833333333333333 0.08796305555593878
8.0 0.07938673066543737
8.166666666666666 0.07074540696268923
8.333333333333334 0.062260134573457714
8.5 0.05406117454623522
8.666666666666666 0.04623246768050043
8.833333333333334 0.03882044187531153
9.0 0.03201178043766356
9.166666666666666 0.02636071226961783
9.333333333333334 0.021524547646772734
9.5 0.019337478007201904
9.666666666666666 0.017671380852522817
9.833333333333334 0.01718795353474121
10.0 0.016823476216528483
10.166666666666666 0.016788071768476045
10.333333333333334 0.01676123624471019
10.5 0.01674862947346211
10.666666666666666 0.01673457180022567
10.666666666666666 0.01673457180022567
99.98333333333333 0.01673457180022567


==> plotData/RoundRobin2_10_-_Kopie.csv <==
0.0 3.053290434762907
0.16666666666666666 3.053288606887668
0.3333333333333333 3.0532887115464655
0.5 3.0532895953212313
0.6666666666666666 3.053290497145306
0.8333333333333334 3.053291194741754
1.0 3.0532916818802587
1.1666666666666667 3.05151035481852
1.3333333333333333 3.034104687648458
1.5 2.990779367026435
1.6666666666666667 2.91767239360519
1.8333333333333333 2.81887982708188
2.0 2.701055907918191
2.1666666666666665 2.569251312769739
2.3333333333333335 2.4263839109790615
2.5 2.2740824910482353
2.6666666666666665 2.1148557718109404
2.8333333333333335 1.95123393535014
3.0 1.786088117319502
3.1666666666666665 1.6211577498065948
3.3333333333333335 1.4584761933017711
3.5 1.2991214119547287
3.6666666666666665 1.1450762183678869
3.8333333333333335 0.997489842498109
4.0 0.8582254214308788
4.166666666666667 0.7281872912869819
4.333333333333333 0.608513477576729
4.5 0.4995566302904692
4.666666666666667 0.40196612810234283
4.833333333333333 0.3167645068448327
5.0 0.24927886646941239
5.166666666666667 0.20096478926426292
5.333333333333333 0.16770748580155243
5.5 0.1455883617870941
5.666666666666667 0.1319419561476084
5.833333333333333 0.12519944581797549
6.0 0.12350414960000028
6.166666666666667 0.12428063121727996
6.333333333333333 0.12574521402727223
6.5 0.1266788592203204
6.666666666666667 0.12654529613485352
6.833333333333333 0.12497311103684318
7.0 0.12190045113566489
7.166666666666667 0.1172115681068053
7.333333333333333 0.11122925777920546
7.5 0.10413659030254281
7.666666666666667 0.0963240569936371
7.833333333333333 0.08796305555593878
8.0 0.07938673066543737
8.166666666666666 0.07074540696268923
8.333333333333334 0.062260134573457714
8.5 0.05406117454623522
8.666666666666666 0.04623246768050043
8.833333333333334 0.03882044187531153
9.0 0.03201178043766356
9.166666666666666 0.02636071226961783
9.333333333333334 0.021524547646772734
9.5 0.019337478007201904
9.666666666666666 0.017671380852522817
9.833333333333334 0.01718795353474121
10.0 0.016823476216528483
10.166666666666666 0.016788071768476045
10.333333333333334 0.01676123624471019
10.5 0.01674862947346211
10.666666666666666 0.01673457180022567
10.666666666666666 0.01673457180022567
99.98333333333333 0.01673457180022567


==> plotData/RoundRobin2_20.csv <==
0.0 3.158411776826051
0.16666666666666666 3.158426369021802
0.3333333333333333 3.158418835946785
0.5 3.1584142047267663
0.6666666666666666 3.158411627712936
0.8333333333333334 3.1584101516474337
1.0 3.158409282842993
1.1666666666666667 3.1575942765423535
1.3333333333333333 3.149627804262614
1.5 3.1293463428619526
1.6666666666666667 3.0913512361887725
1.8333333333333333 3.0356714186814213
2.0 2.9658244055793004
2.1666666666666665 2.8866036304041884
2.3333333333333335 2.8016395155025102
2.5 2.7129911955639323
2.6666666666666665 2.6219791834523662
2.8333333333333335 2.5300128490492955
3.0 2.4386100550362433
3.1666666666666665 2.348734252113998
3.3333333333333335 2.261065085011854
3.5 2.1759922973360197
3.6666666666666665 2.0935577569418653
3.8333333333333335 2.0136634817434995
4.0 1.9359686901372992
4.166666666666667 1.8603569480499145
4.333333333333333 1.7862282255836996
4.5 1.7132883820260814
4.666666666666667 1.6411675000764108
4.833333333333333 1.569999943982155
5.0 1.4992074958862853
5.166666666666667 1.428644890295529
5.333333333333333 1.3581094113079253
5.5 1.2879306934068682
5.666666666666667 1.2179762984153943
5.833333333333333 1.148389233540661
6.0 1.0791916735629243
6.166666666666667 1.0107224605736458
6.333333333333333 0.9430191598004894
6.5 0.8762071534108398
6.666666666666667 0.8106094314096631
6.833333333333333 0.7466752509405189
7.0 0.6847194173553743
7.166666666666667 0.6248426007000164
7.333333333333333 0.5673929347760934
7.5 0.5126925677720051
7.666666666666667 0.4611558533045728
7.833333333333333 0.4128421641320193
8.0 0.3679435837747352
8.166666666666666 0.32649885870786005
8.333333333333334 0.2887664068304033
8.5 0.25469341954502606
8.666666666666666 0.2243094687948014
8.833333333333334 0.1973240675022908
9.0 0.17365484721101015
9.166666666666666 0.152988742310801
9.333333333333334 0.13518196599354282
9.5 0.11986583158821511
9.666666666666666 0.10686866083672694
9.833333333333334 0.09586981458463274
10.0 0.08655180812245253
10.166666666666666 0.07860807443174352
10.333333333333334 0.07185970867162601
10.5 0.06592886329330819
10.666666666666666 0.06073833047253916
10.833333333333334 0.05603447412777922
11.0 0.05182571645981636
11.166666666666666 0.047918844922326245
11.333333333333334 0.0442698389557383
11.5 0.040788450090602384
11.666666666666666 0.03750607680683476
11.833333333333334 0.03431783486162905
12.0 0.03130026533450831
12.166666666666666 0.02847135030876036
12.333333333333334 0.025830487250850645
12.5 0.023482538601093558
12.666666666666666 0.021284549576765566
12.833333333333334 0.01940133724912995
13.0 0.017692579741132818
13.166666666666666 0.016390773096746074
13.333333333333334 0.015228674832454221
13.5 0.014478454914720544
13.666666666666666 0.013790554043998973
13.833333333333334 0.013335389411324634
14.0 0.01294061995239314
14.166666666666666 0.012708260420296423
14.333333333333334 0.012499199602254794
14.5 0.012396776202444353
14.666666666666666 0.01231195654613615
14.833333333333334 0.012258250636887756
15.0 0.012208878832953376
15.166666666666666 0.012195493321603263
15.333333333333334 0.012180548152061838
15.5 0.012172915132654737
15.666666666666666 0.01216467674639438
15.833333333333334 0.012155854790185631
16.0 0.012148762362707483
16.166666666666668 0.0121401104220712
16.333333333333332 0.012132529876938879
16.333333333333332 0.012132529876938879
99.98333333333333 0.012132529876938879


==> plotData/RoundRobin2_20_-_Kopie.csv <==
0.0 3.158411776826051
0.16666666666666666 3.158426369021802
0.3333333333333333 3.158418835946785
0.5 3.1584142047267663
0.6666666666666666 3.158411627712936
0.8333333333333334 3.1584101516474337
1.0 3.158409282842993
1.1666666666666667 3.1575942765423535
1.3333333333333333 3.149627804262614
1.5 3.1293463428619526
1.6666666666666667 3.0913512361887725
1.8333333333333333 3.0356714186814213
2.0 2.9658244055793004
2.1666666666666665 2.8866036304041884
2.3333333333333335 2.8016395155025102
2.5 2.7129911955639323
2.6666666666666665 2.6219791834523662
2.8333333333333335 2.5300128490492955
3.0 2.4386100550362433
3.1666666666666665 2.348734252113998
3.3333333333333335 2.261065085011854
3.5 2.1759922973360197
3.6666666666666665 2.0935577569418653
3.8333333333333335 2.0136634817434995
4.0 1.9359686901372992
4.166666666666667 1.8603569480499145
4.333333333333333 1.7862282255836996
4.5 1.7132883820260814
4.666666666666667 1.6411675000764108
4.833333333333333 1.569999943982155
5.0 1.4992074958862853
5.166666666666667 1.428644890295529
5.333333333333333 1.3581094113079253
5.5 1.2879306934068682
5.666666666666667 1.2179762984153943
5.833333333333333 1.148389233540661
6.0 1.0791916735629243
6.166666666666667 1.0107224605736458
6.333333333333333 0.9430191598004894
6.5 0.8762071534108398
6.666666666666667 0.8106094314096631
6.833333333333333 0.7466752509405189
7.0 0.6847194173553743
7.166666666666667 0.6248426007000164
7.333333333333333 0.5673929347760934
7.5 0.5126925677720051
7.666666666666667 0.4611558533045728
7.833333333333333 0.4128421641320193
8.0 0.3679435837747352
8.166666666666666 0.32649885870786005
8.333333333333334 0.2887664068304033
8.5 0.25469341954502606
8.666666666666666 0.2243094687948014
8.833333333333334 0.1973240675022908
9.0 0.17365484721101015
9.166666666666666 0.152988742310801
9.333333333333334 0.13518196599354282
9.5 0.11986583158821511
9.666666666666666 0.10686866083672694
9.833333333333334 0.09586981458463274
10.0 0.08655180812245253
10.166666666666666 0.07860807443174352
10.333333333333334 0.07185970867162601
10.5 0.06592886329330819
10.666666666666666 0.06073833047253916
10.833333333333334 0.05603447412777922
11.0 0.05182571645981636
11.166666666666666 0.047918844922326245
11.333333333333334 0.0442698389557383
11.5 0.040788450090602384
11.666666666666666 0.03750607680683476
11.833333333333334 0.03431783486162905
12.0 0.03130026533450831
12.166666666666666 0.02847135030876036
12.333333333333334 0.025830487250850645
12.5 0.023482538601093558
12.666666666666666 0.021284549576765566
12.833333333333334 0.01940133724912995
13.0 0.017692579741132818
13.166666666666666 0.016390773096746074
13.333333333333334 0.015228674832454221
13.5 0.014478454914720544
13.666666666666666 0.013790554043998973
13.833333333333334 0.013335389411324634
14.0 0.01294061995239314
14.166666666666666 0.012708260420296423
14.333333333333334 0.012499199602254794
14.5 0.012396776202444353
14.666666666666666 0.01231195654613615
14.833333333333334 0.012258250636887756
15.0 0.012208878832953376
15.166666666666666 0.012195493321603263
15.333333333333334 0.012180548152061838
15.5 0.012172915132654737
15.666666666666666 0.01216467674639438
15.833333333333334 0.012155854790185631
16.0 0.012148762362707483
16.166666666666668 0.0121401104220712
16.333333333333332 0.012132529876938879
16.333333333333332 0.012132529876938879
99.98333333333333 0.012132529876938879


==> plotData/RoundRobin2_30.csv <==
0.0 3.2210324438118527
0.16666666666666666 3.22104784089741
0.3333333333333333 3.2210399477422635
0.5 3.221035041002878
0.6666666666666666 3.221032283586258
0.8333333333333334 3.221030692228866
1.0 3.2210297505082672
1.1666666666666667 3.2205345382167505
1.3333333333333333 3.2156525882159896
1.5 3.2031336576310876
1.6666666666666667 3.1795954079774953
1.8333333333333333 3.144935387310914
2.0 3.099796028601845
2.1666666666666665 3.0463879542911565
2.3333333333333335 2.9870596948249277
2.5 2.9241536353362103
2.6666666666666665 2.859672803310015
2.8333333333333335 2.7951893459802863
3.0 2.7316550484582836
3.1666666666666665 2.6697903020267524
3.3333333333333335 2.6101143340086885
3.5 2.5530582794215326
3.6666666666666665 2.498745816484321
3.8333333333333335 2.447274065149735
4.0 2.3982345047600484
4.166666666666667 2.3515069604446306
4.333333333333333 2.3067988781423354
4.5 2.264057379063788
4.666666666666667 2.2228787589138985
4.833333333333333 2.183194960729103
5.0 2.1444193388322814
5.166666666666667 2.106477915014333
5.333333333333333 2.0690622433001638
5.5 2.0323093875615315
5.666666666666667 1.995907238590817
5.833333333333333 1.9599136390797043
6.0 1.9238893046936227
6.166666666666667 1.8879070186727223
6.333333333333333 1.8517964242781368
6.5 1.8158936777251347
6.666666666666667 1.7799336937947907
6.833333333333333 1.7440253685946892
7.0 1.7077545016727236
7.166666666666667 1.671215337737173
7.333333333333333 1.6343236742870146
7.5 1.5974397132782887
7.666666666666667 1.5603369800563718
7.833333333333333 1.52303433640062
8.0 1.4850857749923059
8.166666666666666 1.446659346545816
8.333333333333334 1.407765160730724
8.5 1.3688167691844055
8.666666666666666 1.3297961765320567
8.833333333333334 1.2908084583956694
9.0 1.2514723093151194
9.166666666666666 1.211848242267601
9.333333333333334 1.1719383718790954
9.5 1.132156403058664
9.666666666666666 1.0924712335930238
9.833333333333334 1.0529991052776821
10.0 1.0134898251649125
10.166666666666666 0.9739536339242124
10.333333333333334 0.9344787070286921
10.5 0.8954146231104716
10.666666666666666 0.8568516164425265
10.833333333333334 0.818875512795172
11.0 0.7812738262378143
11.166666666666666 0.7441066447139033
11.333333333333334 0.7075970227133045
11.5 0.6721023242645632
11.666666666666666 0.6377868482563682
11.833333333333334 0.6046614414690902
12.0 0.5725856517184493
12.166666666666666 0.5414962761822302
12.333333333333334 0.5114678986196783
12.5 0.4826603366341733
12.666666666666666 0.4551651125326083
12.833333333333334 0.42893323861577953
13.0 0.4038084140584909
13.166666666666666 0.3797127016075204
13.333333333333334 0.3566363778337099
13.5 0.3346288797634558
13.666666666666666 0.3137380969540566
13.833333333333334 0.29387877421904124
14.0 0.2750180025726892
14.166666666666666 0.2570335476741013
14.333333333333334 0.2399216314387709
14.5 0.2236630376860049
14.666666666666666 0.20825745396003928
14.833333333333334 0.19364829653474666
15.0 0.17977936901410335
15.166666666666666 0.1665309427436445
15.333333333333334 0.15393648869217869
15.5 0.14201264518396492
15.666666666666666 0.13075136445234722
15.833333333333334 0.12011069965717419
16.0 0.11011613683824859
16.166666666666668 0.10075031792959335
16.333333333333332 0.09205596588403314
16.5 0.08395006561958415
16.666666666666668 0.07644588518750797
16.833333333333332 0.0694766636898129
17.0 0.0630366256584602
17.166666666666668 0.057113860918972414
17.333333333333332 0.05174080727806567
17.5 0.04692389482314362
17.666666666666668 0.042578158479146144
17.833333333333332 0.038733916509376756
18.0 0.0352738566841678
18.166666666666668 0.03212318708825546
18.333333333333332 0.02929314895652332
18.5 0.026817771955468146
18.666666666666668 0.02460189533179036
18.833333333333332 0.022686388765883664
19.0 0.020948972688291587
19.166666666666668 0.019380537111274812
19.333333333333332 0.017973026273916594
19.5 0.016767622956555032
19.666666666666668 0.015711653309204873
19.833333333333332 0.014826357615539555
20.0 0.01402921355132456
20.166666666666668 0.01336749722174523
20.333333333333332 0.012757156553937245
20.5 0.01225242065077084
20.666666666666668 0.011808852211255902
20.833333333333332 0.011450335449437679
21.0 0.011123820728302848
21.166666666666668 0.010857756952744707
21.333333333333332 0.010599426187076346
21.5 0.010390798044187386
21.666666666666668 0.01020079718481819
21.833333333333332 0.010057248833277233
22.0 0.009914089786031999
22.166666666666668 0.009776643330196339
22.333333333333332 0.00965532707905121
22.5 0.009559563741767533
22.666666666666668 0.009473202135111028
22.833333333333332 0.009404750029000833
23.0 0.00934088446681663
23.166666666666668 0.009293372133421745
23.333333333333332 0.009255328763754426
23.5 0.009222692051869086
23.666666666666668 0.009190973375924304
23.833333333333332 0.009163041607041286
24.0 0.009140262212262098
24.166666666666668 0.009118376039813338
24.333333333333332 0.00909774138832812
24.5 0.009080034067699711
24.666666666666668 0.009067589989116644
24.833333333333332 0.009058926935786152
25.0 0.009048452573237374
25.166666666666668 0.009039163559544693
25.333333333333332 0.009028759634924164
25.5 0.00901880076298064
25.666666666666668 0.009012163536703489
25.833333333333332 0.009005300096007291
26.0 0.008997711208908517
26.166666666666668 0.00899283255823505
26.333333333333332 0.008987810261195198
26.5 0.008984728352004272
26.666666666666668 0.008981088904655463
26.666666666666668 0.008981088904655463
99.98333333333333 0.008981088904655463


==> plotData/RoundRobin2_30_-_Kopie.csv <==
0.0 3.2210324438118527
0.16666666666666666 3.22104784089741
0.3333333333333333 3.2210399477422635
0.5 3.221035041002878
0.6666666666666666 3.221032283586258
0.8333333333333334 3.221030692228866
1.0 3.2210297505082672
1.1666666666666667 3.2205235387115287
1.3333333333333333 3.2155649025820896
1.5 3.202942623408236
1.6666666666666667 3.17933454945103
1.8333333333333333 3.144634260121987
2.0 3.099695905561221
2.1666666666666665 3.0466695810486257
2.3333333333333335 2.987160797227636
2.5 2.923075573046567
2.6666666666666665 2.856335078397619
2.8333333333333335 2.7888130716661848
3.0 2.7221549210120024
3.1666666666666665 2.6575623568121745
3.3333333333333335 2.595617231494565
3.5 2.5366917824110695
3.6666666666666665 2.4807304854145955
3.8333333333333335 2.427810704867281
4.0 2.3779236728246462
4.166666666666667 2.3312267250298975
4.333333333333333 2.287340570785995
4.5 2.2460884446994185
4.666666666666667 2.2069383128779925
4.833333333333333 2.1696786975427482
5.0 2.133653257139071
5.166666666666667 2.0987108885318047
5.333333333333333 2.0645308836192213
5.5 2.0312580737535857
5.666666666666667 1.9985100434059702
5.833333333333333 1.9663074819078954
6.0 1.9342975593525025
6.166666666666667 1.902576466062764
6.333333333333333 1.870747686612282
6.5 1.83888743301753
6.666666666666667 1.8067080744444475
6.833333333333333 1.774397044258395
7.0 1.7416288431395412
7.166666666666667 1.708552775615868
7.333333333333333 1.6749368455814395
7.5 1.641052547204321
7.666666666666667 1.6066708862114965
7.833333333333333 1.5719585499526456
8.0 1.536686188026213
8.166666666666666 1.5010823851707076
8.333333333333334 1.4648511563500557
8.5 1.4281851449791598
8.666666666666666 1.3909795224573003
8.833333333333334 1.3536106656686882
9.0 1.3159187169746291
9.166666666666666 1.2781266811562455
9.333333333333334 1.240029477781971
9.5 1.201815803776008
9.666666666666666 1.1632146375316892
9.833333333333334 1.1243314684353578
10.0 1.0852150787698416
10.166666666666666 1.0463535322839483
10.333333333333334 1.0078401322780621
10.5 0.9698169231339343
10.666666666666666 0.9320303515978627
10.833333333333334 0.8944889784407636
11.0 0.8570256978063104
11.166666666666666 0.8197118951344143
11.333333333333334 0.7827057002733396
11.5 0.7463928923070188
11.666666666666666 0.7108947265171807
11.833333333333334 0.676345278002529
12.0 0.6426624343184378
12.166666666666666 0.6097523675767685
12.333333333333334 0.5774366367558734
12.5 0.5457317766618018
12.666666666666666 0.5147654599653765
12.833333333333334 0.48480283254196654
13.0 0.4559357328355787
13.166666666666666 0.4281829167591268
13.333333333333334 0.4014461506019632
13.5 0.37571401808884775
13.666666666666666 0.35096613533481746
13.833333333333334 0.3271484748017197
14.0 0.3043625903338748
14.166666666666666 0.28273714466395616
14.333333333333334 0.2623359467977854
14.5 0.24311677616609037
14.666666666666666 0.22505126077602305
14.833333333333334 0.20804588865252832
15.0 0.19203453039898746
15.166666666666666 0.17693510417149924
15.333333333333334 0.1627723915086763
15.5 0.14954125338514015
15.666666666666666 0.13725774159754647
15.833333333333334 0.12585772072248885
16.0 0.11534227463352943
16.166666666666668 0.10565989694661448
16.333333333333332 0.09678792489886441
16.5 0.08861278499177354
16.666666666666668 0.0811389200594633
16.833333333333332 0.07426371462908768
17.0 0.06792989636993699
17.166666666666668 0.06212960555172898
17.333333333333332 0.05681847112077434
17.5 0.051933349184866355
17.666666666666668 0.047467499540973734
17.833333333333332 0.04344369199625904
18.0 0.03975317179783946
18.166666666666668 0.03637471524254566
18.333333333333332 0.0332974020444202
18.5 0.03058539610587471
18.666666666666668 0.028112666417855346
18.833333333333332 0.025939955096260653
19.0 0.02399268137233329
19.166666666666668 0.022307051153908113
19.333333333333332 0.02075634380496528
19.5 0.019394200162713635
19.666666666666668 0.0181822883702236
19.833333333333332 0.017161159549575068
20.0 0.01624722196701348
20.166666666666668 0.015489486054324325
20.333333333333332 0.014820542226197587
20.5 0.014250613475649435
20.666666666666668 0.013748979943007758
20.833333333333332 0.013339462635071306
21.0 0.012969974896420048
21.166666666666668 0.01264918639580524
21.333333333333332 0.012358931326992128
21.5 0.012108021289728195
21.666666666666668 0.0118810222782466
21.833333333333332 0.011677143673448678
22.0 0.011494393854581147
22.166666666666668 0.011347709660350674
22.333333333333332 0.011219170330904651
22.5 0.011110668957320418
22.666666666666668 0.01101482407602529
22.833333333333332 0.010943953376544404
23.0 0.010886960887464535
23.166666666666668 0.010838095734523009
23.333333333333332 0.010798710858112936
23.5 0.01076412738985539
23.666666666666668 0.010731220088570548
23.833333333333332 0.01070528600791698
24.0 0.010684466515195062
24.166666666666668 0.010665115368307757
24.333333333333332 0.01064913905725334
24.5 0.01064279582697324
24.666666666666668 0.010631633159484026
24.833333333333332 0.010630391789806893
25.0 0.010631005515711346
25.166666666666668 0.010631576674769619
25.333333333333332 0.010630428279826534
25.333333333333332 0.010630428279826534
99.98333333333333 0.010630428279826534


==> plotData/RoundRobin2_40.csv <==
0.0 3.2143305771908475
0.16666666666666666 3.2143347613208695
0.3333333333333333 3.2143321070716446
0.5 3.2143309580077255
0.6666666666666666 3.2143305601805086
0.8333333333333334 3.214330438968073
1.0 3.2143304127109067
1.1666666666666667 3.213966975658265
1.3333333333333333 3.210428572604626
1.5 3.2014838839769584
1.6666666666666667 3.1848112068850294
1.8333333333333333 3.1602345108735834
2.0 3.1281195337836287
2.1666666666666665 3.08998831881025
2.3333333333333335 3.046928755839157
2.5 3.000337636752559
2.6666666666666665 2.951296059569112
2.8333333333333335 2.901134023923725
3.0 2.850988166326534
3.1666666666666665 2.8018485056313884
3.3333333333333335 2.754472143026655
3.5 2.7093647668527954
3.6666666666666665 2.6666156391400406
3.8333333333333335 2.626381578106946
4.0 2.5883816261198085
4.166666666666667 2.552447251596226
4.333333333333333 2.518046524456685
4.5 2.4850751829280844
4.666666666666667 2.4535386162026103
4.833333333333333 2.4237840860762963
5.0 2.395783661647084
5.166666666666667 2.369462993540322
5.333333333333333 2.344350028800871
5.5 2.320376995604799
5.666666666666667 2.2971621143618726
5.833333333333333 2.274617905798777
6.0 2.2523496880931058
6.166666666666667 2.2304395039910188
6.333333333333333 2.208949133420347
6.5 2.1882905387229203
6.666666666666667 2.168500071869374
6.833333333333333 2.1496669470234253
7.0 2.1314473030835117
7.166666666666667 2.1138428194996224
7.333333333333333 2.0965542792157565
7.5 2.0795783740440856
7.666666666666667 2.062590765547272
7.833333333333333 2.045659656250618
8.0 2.028785346040244
8.166666666666666 2.0123063396147933
8.333333333333334 1.9961401970882207
8.5 1.9803481037601
8.666666666666666 1.9646431289160735
8.833333333333334 1.9491035287423508
9.0 1.9334693277705888
9.166666666666666 1.9177859506300856
9.333333333333334 1.9017693207366968
9.5 1.8855310267313294
9.666666666666666 1.869058554515318
9.833333333333334 1.8526896915134616
10.0 1.8363614569991205
10.166666666666666 1.82011596593432
10.333333333333334 1.8036411466658697
10.5 1.787016215776651
10.666666666666666 1.7700833786208436
10.833333333333334 1.7528967145159629
11.0 1.7352378281022502
11.166666666666666 1.717265440051454
11.333333333333334 1.6990005397246082
11.5 1.6807823304106975
11.666666666666666 1.6626106641292577
11.833333333333334 1.6445249726631141
12.0 1.626257534720895
12.166666666666666 1.6078950530261553
12.333333333333334 1.5892551286684968
12.5 1.57040573496979
12.666666666666666 1.5511876897774157
12.833333333333334 1.5317437435578132
13.0 1.5120830256043614
13.166666666666666 1.4924907193330619
13.333333333333334 1.4729965224390624
13.5 1.4536022235316424
13.666666666666666 1.4341160050390138
13.833333333333334 1.4145600320446605
14.0 1.3948172898249527
14.166666666666666 1.3750344616497372
14.333333333333334 1.3550606029699332
14.5 1.3349204111554474
14.666666666666666 1.314628880869146
14.833333333333334 1.294433121866317
15.0 1.2743457769500288
15.166666666666666 1.2543776992809643
15.333333333333334 1.2343493908048617
15.5 1.2143036966406653
15.666666666666666 1.194157261916682
15.833333333333334 1.1740283228424786
16.0 1.1538238146978537
16.166666666666668 1.133565050795086
16.333333333333332 1.113289139514496
16.5 1.0932516798799492
16.666666666666668 1.0734520875662683
16.833333333333332 1.0538333985602448
17.0 1.0342274409928174
17.166666666666668 1.0146339711012768
17.333333333333332 0.9950011661704066
17.5 0.9753989710837384
17.666666666666668 0.9557871435004501
17.833333333333332 0.9362565203539223
18.0 0.9168762130597149
18.166666666666668 0.8978311426428206
18.333333333333332 0.8791360341842528
18.5 0.8607345326159384
18.666666666666668 0.8424747336591237
18.833333333333332 0.8243148313179219
19.0 0.8061869652002263
19.166666666666668 0.788137570594883
19.333333333333332 0.7701023562569588
19.5 0.7521454255183849
19.666666666666668 0.7343326966960455
19.833333333333332 0.716816072115443
20.0 0.6996500281499771
20.166666666666668 0.6828187428940868
20.333333333333332 0.6661973990683955
20.5 0.6497806019904667
20.666666666666668 0.6335057731838437
20.833333333333332 0.6173694602891548
21.0 0.6012721297669718
21.166666666666668 0.585249970555961
21.333333333333332 0.5693472689106106
21.5 0.5536739259173105
21.666666666666668 0.5382916430480327
21.833333333333332 0.5232030877270792
22.0 0.508375688255395
22.166666666666668 0.4938379655352637
22.333333333333332 0.47953155268092407
22.5 0.46540717447344054
22.666666666666668 0.4513592827608014
22.833333333333332 0.4374235674252824
23.0 0.4235920404784622
23.166666666666668 0.40998372496249413
23.333333333333332 0.3966621510816272
23.5 0.3836620188661544
23.666666666666668 0.3709308320380107
23.833333333333332 0.35848295727448076
24.0 0.3462850851430331
24.166666666666668 0.3343490409685561
24.333333333333332 0.32261546096082316
24.5 0.31109777013234735
24.666666666666668 0.2997884512029045
24.833333333333332 0.28876187074404863
25.0 0.27806260792751314
25.166666666666668 0.2676861840932099
25.333333333333332 0.25756972219849805
25.5 0.2477550197011783
25.666666666666668 0.2382289255254647
25.833333333333332 0.22893549437239727
26.0 0.21979772370153267
26.166666666666668 0.21085451177286757
26.333333333333332 0.20216781034465287
26.5 0.1938158202383995
26.666666666666668 0.18579490857072622
26.833333333333332 0.1780895102052267
27.0 0.1706925401078812
27.166666666666668 0.16365878871423012
27.333333333333332 0.15690113595525573
27.5 0.15040597042699386
27.666666666666668 0.14409135670461445
27.833333333333332 0.13797279154037892
28.0 0.13210316935042732
28.166666666666668 0.12654551922380608
28.333333333333332 0.12130738683124799
28.5 0.11634319216027939
28.666666666666668 0.11165776940265824
28.833333333333332 0.10726901350046811
29.0 0.10306708648712044
29.166666666666668 0.09898301699637077
29.333333333333332 0.09500661486061915
29.5 0.09117866638712385
29.666666666666668 0.08755307334020358
29.833333333333332 0.08415525169793261
30.0 0.08093721468830084
30.166666666666668 0.07793044697151752
30.333333333333332 0.07506499067684236
30.5 0.07238741893523752
30.666666666666668 0.0698298181871713
30.833333333333332 0.0673619240175143
31.0 0.0649568626930049
31.166666666666668 0.06263450620885379
31.333333333333332 0.06040378112719793
31.5 0.05832130213103991
31.666666666666668 0.05638895819481601
31.833333333333332 0.054609144278520545
32.0 0.052934873340123915
32.166666666666664 0.051391411608325215
32.333333333333336 0.04991314423778313
32.5 0.04852504077795152
32.666666666666664 0.04719618812345004
32.833333333333336 0.04592931419503061
33.0 0.04474494067520087
33.166666666666664 0.043649124238494375
33.333333333333336 0.042647383382337166
33.5 0.04176429197034201
33.666666666666664 0.040960544055113436
33.833333333333336 0.04022955615068568
34.0 0.03953206046133517
34.166666666666664 0.03886922151364777
34.333333333333336 0.03820287807992414
34.5 0.03755045458621672
34.666666666666664 0.036908266852957734
34.833333333333336 0.03629026888496538
35.0 0.03569970392655108
35.166666666666664 0.03515745541441879
35.333333333333336 0.03463590543762851
35.5 0.034149452512083685
35.666666666666664 0.0336819910310745
35.833333333333336 0.033216697468770096
36.0 0.03276024179958464
36.166666666666664 0.03231251806907608
36.333333333333336 0.03185927472572487
36.5 0.03141719321110929
36.666666666666664 0.030994464034505124
36.833333333333336 0.030601060039697616
37.0 0.030216101301825258
37.166666666666664 0.029853208942077592
37.333333333333336 0.02950415003139964
37.5 0.029164543859098474
37.666666666666664 0.028829327974307206
37.833333333333336 0.02850019335772722
38.0 0.02817050147726763
38.166666666666664 0.027852348324276306
38.333333333333336 0.02754201279770021
38.5 0.027241803833772345
38.666666666666664 0.026941609475167667
38.833333333333336 0.026640198978222656
39.0 0.026346646611050087
39.166666666666664 0.02606281024123177
39.333333333333336 0.025786792669916358
39.5 0.02551962950390771
39.666666666666664 0.025256658114891195
39.833333333333336 0.025011463202307318
40.0 0.024767834507868344
40.166666666666664 0.024524085971049978
40.333333333333336 0.024261872716001883
40.5 0.023991493718768946
40.666666666666664 0.02370963290117327
40.833333333333336 0.023420156024135174
41.0 0.02312853229526766
41.166666666666664 0.022839382512787974
41.333333333333336 0.022565018544096753
41.5 0.022303851095479416
41.666666666666664 0.02205089297893826
41.833333333333336 0.02180385010732253
42.0 0.02154745029090175
42.166666666666664 0.02128432778602648
42.333333333333336 0.021010081215716334
42.5 0.020727570945936993
42.666666666666664 0.020439291946128344
42.833333333333336 0.02015699876009834
43.0 0.0198832956057502
43.166666666666664 0.0196202431566777
43.333333333333336 0.019373095205880573
43.5 0.019135613610926513
43.666666666666664 0.01890310552008993
43.833333333333336 0.018672460232323915
44.0 0.01842664651837515
44.166666666666664 0.018167845819976186
44.333333333333336 0.01790707385135341
44.5 0.017644050960400285
44.666666666666664 0.017388726503702257
44.833333333333336 0.01714092998445333
45.0 0.016906508904899514
45.166666666666664 0.01669568989201983
45.333333333333336 0.01649377526095241
45.5 0.016292900368221053
45.666666666666664 0.016095337507910736
45.833333333333336 0.015893909524190286
46.0 0.01568358896231184
46.166666666666664 0.015469075405999575
46.333333333333336 0.015254711696964296
46.5 0.015030367741055276
46.666666666666664 0.014794592933244376
46.833333333333336 0.01456112592071465
47.0 0.014328472525788134
47.166666666666664 0.014100456614183068
47.333333333333336 0.01387359227004996
47.5 0.013642516482505427
47.666666666666664 0.013411999318390126
47.833333333333336 0.01317665449687969
48.0 0.012941538979011746
48.166666666666664 0.012704695696441826
48.333333333333336 0.012463214320373651
48.5 0.01222374644398272
48.666666666666664 0.011986330216596622
48.833333333333336 0.011759508797459167
49.0 0.01153577094774257
49.166666666666664 0.011310055534776202
49.333333333333336 0.011073414175101734
49.5 0.010833178216738062
49.666666666666664 0.010591984247485033
49.833333333333336 0.010358501862642833
50.0 0.010130145054617035
57.0 0.005643430446016527
99.98333333333333 0.005643430446016527


==> plotData/RoundRobin2_40_-_Kopie.csv <==
0.0 3.2143305771908475
0.16666666666666666 3.2143347613208695
0.3333333333333333 3.2143321070716446
0.5 3.2143309580077255
0.6666666666666666 3.2143305601805086
0.8333333333333334 3.214330438968073
1.0 3.2143304127109067
1.1666666666666667 3.213966975658265
1.3333333333333333 3.210428572604626
1.5 3.2014838839769584
1.6666666666666667 3.1848112068850294
1.8333333333333333 3.1602345108735834
2.0 3.1281195337836287
2.1666666666666665 3.08998831881025
2.3333333333333335 3.046928755839157
2.5 3.000337636752559
2.6666666666666665 2.951296059569112
2.8333333333333335 2.901134023923725
3.0 2.850988166326534
3.1666666666666665 2.8018485056313884
3.3333333333333335 2.754472143026655
3.5 2.7093647668527954
3.6666666666666665 2.6666156391400406
3.8333333333333335 2.626381578106946
4.0 2.5883816261198085
4.166666666666667 2.552447251596226
4.333333333333333 2.518046524456685
4.5 2.4850751829280844
4.666666666666667 2.4535386162026103
4.833333333333333 2.4237840860762963
5.0 2.395783661647084
5.166666666666667 2.369462993540322
5.333333333333333 2.344350028800871
5.5 2.320376995604799
5.666666666666667 2.2971621143618726
5.833333333333333 2.274617905798777
6.0 2.2523496880931058
6.166666666666667 2.2304395039910188
6.333333333333333 2.208949133420347
6.5 2.1882905387229203
6.666666666666667 2.168500071869374
6.833333333333333 2.1496669470234253
7.0 2.1314473030835117
7.166666666666667 2.1138428194996224
7.333333333333333 2.0965542792157565
7.5 2.0795783740440856
7.666666666666667 2.062590765547272
7.833333333333333 2.045659656250618
8.0 2.028785346040244
8.166666666666666 2.0123063396147933
8.333333333333334 1.9961401970882207
8.5 1.9803481037601
8.666666666666666 1.9646431289160735
8.833333333333334 1.9491035287423508
9.0 1.9334693277705888
9.166666666666666 1.9177859506300856
9.333333333333334 1.9017693207366968
9.5 1.8855310267313294
9.666666666666666 1.869058554515318
9.833333333333334 1.8526896915134616
10.0 1.8363614569991205
10.166666666666666 1.82011596593432
10.333333333333334 1.8036411466658697
10.5 1.787016215776651
10.666666666666666 1.7700833786208436
10.833333333333334 1.7528967145159629
11.0 1.7352378281022502
11.166666666666666 1.717265440051454
11.333333333333334 1.6990005397246082
11.5 1.6807823304106975
11.666666666666666 1.6626106641292577
11.833333333333334 1.6445249726631141
12.0 1.626257534720895
12.166666666666666 1.6078950530261553
12.333333333333334 1.5892551286684968
12.5 1.57040573496979
12.666666666666666 1.5511876897774157
12.833333333333334 1.5317437435578132
13.0 1.5120830256043614
13.166666666666666 1.4924907193330619
13.333333333333334 1.4729965224390624
13.5 1.4536022235316424
13.666666666666666 1.4341160050390138
13.833333333333334 1.4145600320446605
14.0 1.3948172898249527
14.166666666666666 1.3750344616497372
14.333333333333334 1.3550606029699332
14.5 1.3349204111554474
14.666666666666666 1.314628880869146
14.833333333333334 1.294433121866317
15.0 1.2743457769500288
15.166666666666666 1.2543776992809643
15.333333333333334 1.2343493908048617
15.5 1.2143036966406653
15.666666666666666 1.194157261916682
15.833333333333334 1.1740283228424786
16.0 1.1538238146978537
16.166666666666668 1.133565050795086
16.333333333333332 1.113289139514496
16.5 1.0932516798799492
16.666666666666668 1.0734520875662683
16.833333333333332 1.0538333985602448
17.0 1.0342274409928174
17.166666666666668 1.0146339711012768
17.333333333333332 0.9950011661704066
17.5 0.9753989710837384
17.666666666666668 0.9557871435004501
17.833333333333332 0.9362565203539223
18.0 0.9168762130597149
18.166666666666668 0.8978311426428206
18.333333333333332 0.8791360341842528
18.5 0.8607345326159384
18.666666666666668 0.8424747336591237
18.833333333333332 0.8243148313179219
19.0 0.8061869652002263
19.166666666666668 0.788137570594883
19.333333333333332 0.7701023562569588
19.5 0.7521454255183849
19.666666666666668 0.7343326966960455
19.833333333333332 0.716816072115443
20.0 0.6996500281499771
20.166666666666668 0.6828187428940868
20.333333333333332 0.6661973990683955
20.5 0.6497806019904667
20.666666666666668 0.6335057731838437
20.833333333333332 0.6173694602891548
21.0 0.6012721297669718
21.166666666666668 0.585249970555961
21.333333333333332 0.5693472689106106
21.5 0.5536739259173105
21.666666666666668 0.5382916430480327
21.833333333333332 0.5232030877270792
22.0 0.508375688255395
22.166666666666668 0.4938379655352637
22.333333333333332 0.47953155268092407
22.5 0.46540717447344054
22.666666666666668 0.4513592827608014
22.833333333333332 0.4374235674252824
23.0 0.4235920404784622
23.166666666666668 0.40998372496249413
23.333333333333332 0.3966621510816272
23.5 0.3836620188661544
23.666666666666668 0.3709308320380107
23.833333333333332 0.35848295727448076
24.0 0.3462850851430331
24.166666666666668 0.3343490409685561
24.333333333333332 0.32261546096082316
24.5 0.31109777013234735
24.666666666666668 0.2997884512029045
24.833333333333332 0.28876187074404863
25.0 0.27806260792751314
25.166666666666668 0.2676861840932099
25.333333333333332 0.25756972219849805
25.5 0.2477550197011783
25.666666666666668 0.2382289255254647
25.833333333333332 0.22893549437239727
26.0 0.21979772370153267
26.166666666666668 0.21085451177286757
26.333333333333332 0.20216781034465287
26.5 0.1938158202383995
26.666666666666668 0.18579490857072622
26.833333333333332 0.1780895102052267
27.0 0.1706925401078812
27.166666666666668 0.16365878871423012
27.333333333333332 0.15690113595525573
27.5 0.15040597042699386
27.666666666666668 0.14409135670461445
27.833333333333332 0.13797279154037892
28.0 0.13210316935042732
28.166666666666668 0.12654551922380608
28.333333333333332 0.12130738683124799
28.5 0.11634319216027939
28.666666666666668 0.11165776940265824
28.833333333333332 0.10726901350046811
29.0 0.10306708648712044
29.166666666666668 0.09898301699637077
29.333333333333332 0.09500661486061915
29.5 0.09117866638712385
29.666666666666668 0.08755307334020358
29.833333333333332 0.08415525169793261
30.0 0.08093721468830084
30.166666666666668 0.07793044697151752
30.333333333333332 0.07506499067684236
30.5 0.07238741893523752
30.666666666666668 0.0698298181871713
30.833333333333332 0.0673619240175143
31.0 0.0649568626930049
31.166666666666668 0.06263450620885379
31.333333333333332 0.06040378112719793
31.5 0.05832130213103991
31.666666666666668 0.05638895819481601
31.833333333333332 0.054609144278520545
32.0 0.052934873340123915
32.166666666666664 0.051391411608325215
32.333333333333336 0.04991314423778313
32.5 0.04852504077795152
32.666666666666664 0.04719618812345004
32.833333333333336 0.04592931419503061
33.0 0.04474494067520087
33.166666666666664 0.043649124238494375
33.333333333333336 0.042647383382337166
33.5 0.04176429197034201
33.666666666666664 0.040960544055113436
33.833333333333336 0.04022955615068568
34.0 0.03953206046133517
34.166666666666664 0.03886922151364777
34.333333333333336 0.03820287807992414
34.5 0.03755045458621672
34.666666666666664 0.036908266852957734
34.833333333333336 0.03629026888496538
35.0 0.03569970392655108
35.166666666666664 0.03515745541441879
35.333333333333336 0.03463590543762851
35.5 0.034149452512083685
35.666666666666664 0.0336819910310745
35.833333333333336 0.033216697468770096
36.0 0.03276024179958464
36.166666666666664 0.03231251806907608
36.333333333333336 0.03185927472572487
36.5 0.03141719321110929
36.666666666666664 0.030994464034505124
36.833333333333336 0.030601060039697616
37.0 0.030216101301825258
37.166666666666664 0.029853208942077592
37.333333333333336 0.02950415003139964
37.5 0.029164543859098474
37.666666666666664 0.028829327974307206
37.833333333333336 0.02850019335772722
38.0 0.02817050147726763
38.166666666666664 0.027852348324276306
38.333333333333336 0.02754201279770021
38.5 0.027241803833772345
38.666666666666664 0.026941609475167667
38.833333333333336 0.026640198978222656
39.0 0.026346646611050087
39.166666666666664 0.02606281024123177
39.333333333333336 0.025786792669916358
39.5 0.02551962950390771
39.666666666666664 0.025256658114891195
39.833333333333336 0.025011463202307318
40.0 0.024767834507868344
40.166666666666664 0.024524085971049978
40.333333333333336 0.024261872716001883
40.5 0.023991493718768946
40.666666666666664 0.02370963290117327
40.833333333333336 0.023420156024135174
41.0 0.02312853229526766
41.166666666666664 0.022839382512787974
41.333333333333336 0.022565018544096753
41.5 0.022303851095479416
41.666666666666664 0.02205089297893826
41.833333333333336 0.02180385010732253
42.0 0.02154745029090175
42.166666666666664 0.02128432778602648
42.333333333333336 0.021010081215716334
42.5 0.020727570945936993
42.666666666666664 0.020439291946128344
42.833333333333336 0.02015699876009834
43.0 0.0198832956057502
43.166666666666664 0.0196202431566777
43.333333333333336 0.019373095205880573
43.5 0.019135613610926513
43.666666666666664 0.01890310552008993
43.833333333333336 0.018672460232323915
44.0 0.01842664651837515
44.166666666666664 0.018167845819976186
44.333333333333336 0.01790707385135341
44.5 0.017644050960400285
44.666666666666664 0.017388726503702257
44.833333333333336 0.01714092998445333
45.0 0.016906508904899514
45.166666666666664 0.01669568989201983
45.333333333333336 0.01649377526095241
45.5 0.016292900368221053
45.666666666666664 0.016095337507910736
45.833333333333336 0.015893909524190286
46.0 0.01568358896231184
46.166666666666664 0.015469075405999575
46.333333333333336 0.015254711696964296
46.5 0.015030367741055276
46.666666666666664 0.014794592933244376
46.833333333333336 0.01456112592071465
47.0 0.014328472525788134
47.166666666666664 0.014100456614183068
47.333333333333336 0.01387359227004996
47.5 0.013642516482505427
47.666666666666664 0.013411999318390126
47.833333333333336 0.01317665449687969
48.0 0.012941538979011746
48.166666666666664 0.012704695696441826
48.333333333333336 0.012463214320373651
48.5 0.01222374644398272
48.666666666666664 0.011986330216596622
48.833333333333336 0.011759508797459167
49.0 0.01153577094774257
49.166666666666664 0.011310055534776202
49.333333333333336 0.011073414175101734
49.5 0.010833178216738062
49.666666666666664 0.010591984247485033
49.833333333333336 0.010358501862642833
50.0 0.010130145054617035
57.0 0.005643430446016527
99.98333333333333 0.005643430446016527


==> plotData/RoundRobin2_50.csv <==
0.0 3.2255068105661437
0.16666666666666666 3.225509788458188
0.3333333333333333 3.2255076986583617
0.5 3.225506953512304
0.6666666666666666 3.225506808916795
0.8333333333333334 3.22550684532257
1.0 3.225506917153248
1.1666666666666667 3.225237307481063
1.3333333333333333 3.222585442632582
1.5 3.215821567030101
1.6666666666666667 3.2031702664369863
1.8333333333333333 3.184583127719896
2.0 3.1604268425332114
2.1666666666666665 3.131826105753293
2.3333333333333335 3.0995985182556796
2.5 3.0648093815272253
2.6666666666666665 3.0282600993114297
2.8333333333333335 2.9909514479709296
3.0 2.9534980915347497
3.1666666666666665 2.9165069851447223
3.3333333333333335 2.8803487214159196
3.5 2.845192557301771
3.6666666666666665 2.8112576421344855
3.8333333333333335 2.77872982974059
4.0 2.7476772767375968
4.166666666666667 2.7180612212682744
4.333333333333333 2.689726188359875
4.5 2.662573098151349
4.666666666666667 2.6363527028619296
4.833333333333333 2.610880996241911
5.0 2.5858294048098047
5.166666666666667 2.5611720065644215
5.333333333333333 2.5370407688035668
5.5 2.513698506967059
5.666666666666667 2.491264182469582
5.833333333333333 2.469785190220082
6.0 2.4491749312171605
6.166666666666667 2.4294341667847634
6.333333333333333 2.410492653377436
6.5 2.3922969653696913
6.666666666666667 2.3746084589841026
6.833333333333333 2.3573031034981575
7.0 2.340183446068727
7.166666666666667 2.323279407891085
7.333333333333333 2.306669463601492
7.5 2.2905242404397947
7.666666666666667 2.274835393576617
7.833333333333333 2.2596387303975205
8.0 2.2449057793363347
8.166666666666666 2.2307599913951046
8.333333333333334 2.217200232724716
8.5 2.2041866231510823
8.666666666666666 2.1915228839940384
8.833333333333334 2.17909487064711
9.0 2.1667381170538085
9.166666666666666 2.1544995937085005
9.333333333333334 2.142388454330261
9.5 2.1305068570758876
9.666666666666666 2.1188225716599822
9.833333333333334 2.1073610812186305
10.0 2.0961015759525785
10.166666666666666 2.0851482351061428
10.333333333333334 2.0744701119133744
10.5 2.064044010768133
10.666666666666666 2.0537100440682474
10.833333333333334 2.043415758088356
11.0 2.0330811378191163
11.166666666666666 2.0227684606588614
11.333333333333334 2.012500518736701
11.5 2.002382004880336
11.666666666666666 1.9923555095490162
11.833333333333334 1.982435693615738
12.0 1.9725804563864868
12.166666666666666 1.9628827619071636
12.333333333333334 1.9533390561245259
12.5 1.943945244518017
12.666666666666666 1.9345217715855092
12.833333333333334 1.925024024730864
13.0 1.9153602549543167
13.166666666666666 1.9055745802395176
13.333333333333334 1.8956611929888219
13.5 1.885687665344229
13.666666666666666 1.8756281338538232
13.833333333333334 1.8655888666462357
14.0 1.8555865070306696
14.166666666666666 1.845749107103915
14.333333333333334 1.8360523918411527
14.5 1.8264526352130037
14.666666666666666 1.816806670365332
14.833333333333334 1.8070517493133689
15.0 1.7970769162775149
15.166666666666666 1.7869400054307953
15.333333333333334 1.7765947931443355
15.5 1.766118344884333
15.666666666666666 1.7554352020488724
15.833333333333334 1.7446228405085138
16.0 1.7337865063377227
16.166666666666668 1.7230688338386773
16.333333333333332 1.7124555831796988
16.5 1.7019581775930073
16.666666666666668 1.6914784353853654
16.833333333333332 1.680941715745828
17.0 1.670278613539708
17.166666666666668 1.659519787150409
17.333333333333332 1.6486184371084571
17.5 1.6375799389825256
17.666666666666668 1.6263195916721946
17.833333333333332 1.6149235065986796
18.0 1.6034907275869053
18.166666666666668 1.592177363139197
18.333333333333332 1.5809565276336115
18.5 1.569838301111368
18.666666666666668 1.5587397479160379
18.833333333333332 1.5476681927826406
19.0 1.5365697985006368
19.166666666666668 1.5254466164867944
19.333333333333332 1.5142439300538806
19.5 1.5029796565640527
19.666666666666668 1.4916116292870538
19.833333333333332 1.480180268667717
20.0 1.4687289831736012
20.166666666666668 1.4573313722184364
20.333333333333332 1.4459860254902381
20.5 1.4347424695886504
20.666666666666668 1.423557658884663
20.833333333333332 1.412457161800839
21.0 1.4013868318958793
21.166666666666668 1.390369890302335
21.333333333333332 1.3793385320229823
21.5 1.3682688290700422
21.666666666666668 1.3571240826842106
21.833333333333332 1.3459134243987325
22.0 1.3346887429408172
22.166666666666668 1.323537849533236
22.333333333333332 1.3124730025935183
22.5 1.3015309309440897
22.666666666666668 1.2906863426418311
22.833333333333332 1.279980267621781
23.0 1.269340099584509
23.166666666666668 1.2587500433830427
23.333333333333332 1.2481526820769582
23.5 1.2375658643069656
23.666666666666668 1.2269373016446055
23.833333333333332 1.2162718715291148
24.0 1.2055861459228807
24.166666666666668 1.1949644919394173
24.333333333333332 1.1844342218284016
24.5 1.1740755751486094
24.666666666666668 1.163898154459639
24.833333333333332 1.1539024971312113
25.0 1.1440216500160192
25.166666666666668 1.1342659805973592
25.333333333333332 1.1246172410808724
25.5 1.1150753112822156
25.666666666666668 1.1055324202783017
25.833333333333332 1.0959560434296869
26.0 1.0862915855007333
26.166666666666668 1.0765834515620087
26.333333333333332 1.0668325423366198
26.5 1.0570839055288195
26.666666666666668 1.0473585505100858
26.833333333333332 1.0377428407098244
27.0 1.028257410126396
27.166666666666668 1.0188927323365538
27.333333333333332 1.0095890028359482
27.5 1.0003373747884834
27.666666666666668 0.9910469897126881
27.833333333333332 0.9817103124857974
28.0 0.9723307259661574
28.166666666666668 0.9629818614085419
28.333333333333332 0.9536584007798993
28.5 0.9443547930150248
28.666666666666668 0.9350777003613135
28.833333333333332 0.9259018297221988
29.0 0.9168278756693568
29.166666666666668 0.9078653742392646
29.333333333333332 0.8989724813716619
29.5 0.8901155922708461
29.666666666666668 0.8812000487199195
29.833333333333332 0.872235729379228
30.0 0.8632408468155801
30.166666666666668 0.854262636207805
30.333333333333332 0.8453048307165134
30.5 0.8363897804976709
30.666666666666668 0.8275587426930735
30.833333333333332 0.8188720321531435
31.0 0.8103537781559335
31.166666666666668 0.8020142605422451
31.333333333333332 0.7937738918896247
31.5 0.7856090710116871
31.666666666666668 0.7774671628805129
31.833333333333332 0.769349766898686
32.0 0.7612494341258171
32.166666666666664 0.7531334795949393
32.333333333333336 0.7449678223737093
32.5 0.7368073835508246
32.666666666666664 0.7286558848597069
32.833333333333336 0.7206016900667086
33.0 0.712681036640971
33.166666666666664 0.704915529382233
33.333333333333336 0.6972692407416816
33.5 0.6897139458682492
33.666666666666664 0.6821582361242033
33.833333333333336 0.6746091947336317
34.0 0.6670241385640525
34.166666666666664 0.659422133290584
34.333333333333336 0.6517729666610097
34.5 0.6440970060664195
34.666666666666664 0.636418636523747
34.833333333333336 0.6288018137021668
35.0 0.6212555399171075
35.166666666666664 0.6138139233968334
35.333333333333336 0.6064502784563114
35.5 0.5991374252920213
35.666666666666664 0.591821810279262
35.833333333333336 0.5845222681353078
36.0 0.5771905516488288
36.166666666666664 0.5698585574723524
36.333333333333336 0.5625529733402829
36.5 0.5552727081622679
36.666666666666664 0.5480572648939854
36.833333333333336 0.5409376879962695
37.0 0.5339398983465962
37.166666666666664 0.5270902302599201
37.333333333333336 0.5202913948840603
37.5 0.5135135889772576
37.666666666666664 0.5067499881913367
37.833333333333336 0.5000453423258789
38.0 0.4933759013183027
38.166666666666664 0.48676634287257836
38.333333333333336 0.4801869865642759
38.5 0.4736396636403746
38.666666666666664 0.4671273253630909
38.833333333333336 0.46064978380732075
39.0 0.4542351786733471
39.166666666666664 0.44788646194455306
39.333333333333336 0.44157990128877483
39.5 0.43533888418381483
39.666666666666664 0.42913650862550584
39.833333333333336 0.42301830072486885
40.0 0.41696925729885553
40.166666666666664 0.4109861288451374
40.333333333333336 0.405073719727872
40.5 0.3992246391916123
40.666666666666664 0.3934074728339984
40.833333333333336 0.3876125156476323
41.0 0.3818420239844366
41.166666666666664 0.3761345683947362
41.333333333333336 0.37053037295228153
41.5 0.365038226288866
41.666666666666664 0.35964560706802584
41.833333333333336 0.35432732348876145
42.0 0.34903759487877506
42.166666666666664 0.3437813638937751
42.333333333333336 0.3385767921390601
42.5 0.3334621882464371
42.666666666666664 0.32834026243000364
42.833333333333336 0.3231956191334233
43.0 0.3180468002213844
43.166666666666664 0.312911120860374
43.333333333333336 0.3078155482994533
43.5 0.3028409362989075
43.666666666666664 0.29798986532500765
43.833333333333336 0.29325286370399894
44.0 0.28861767163008806
44.166666666666664 0.28409063639679843
44.333333333333336 0.27963230558691743
44.5 0.27527860219349015
44.666666666666664 0.27097633675155297
44.833333333333336 0.2666814925808582
45.0 0.2623587144657971
45.166666666666664 0.2580477748430448
45.333333333333336 0.2537962732079173
45.5 0.24959673716810507
45.666666666666664 0.2454921159740335
45.833333333333336 0.24150223216704636
46.0 0.23760527347739088
46.166666666666664 0.23382039303197272
46.333333333333336 0.2301296147696541
46.5 0.22659420323156246
46.666666666666664 0.22318910997979532
46.833333333333336 0.21987730110599077
47.0 0.21655826835405648
47.166666666666664 0.21326512772487227
47.333333333333336 0.21000881910426442
47.5 0.2068228415935903
47.666666666666664 0.20368613789387294
47.833333333333336 0.20062821931114014
48.0 0.19761962839035113
48.166666666666664 0.19465810465079147
48.333333333333336 0.19178229413833225
48.5 0.18900147279402357
48.666666666666664 0.1862826738184294
48.833333333333336 0.18363234488737645
49.0 0.18099474165270835
49.166666666666664 0.17835423605753223
49.333333333333336 0.17571354358154775
49.5 0.17311148193741638
49.666666666666664 0.1705751365763966
49.833333333333336 0.16811904127256316
50.0 0.1657123080381254
99.98333333333333 0.04073201075495813
99.98333333333333 0.04073201075495813


==> plotData/RoundRobin2_50_-_Kopie.csv <==
0.0 3.2255068105661437
0.16666666666666666 3.225509788458188
0.3333333333333333 3.2255076986583617
0.5 3.225506953512304
0.6666666666666666 3.225506808916795
0.8333333333333334 3.22550684532257
1.0 3.225506917153248
1.1666666666666667 3.225243243020894
1.3333333333333333 3.222620214144846
1.5 3.215889668689357
1.6666666666666667 3.2034329889948645
1.8333333333333333 3.185294938239723
2.0 3.161929521122467
2.1666666666666665 3.134410290579395
2.3333333333333335 3.1034661747451655
2.5 3.070052135716473
2.6666666666666665 3.0349346850933405
2.8333333333333335 2.999036326711965
3.0 2.962961027465752
3.1666666666666665 2.9271713341713164
3.3333333333333335 2.8917910496343966
3.5 2.8569535767281726
3.6666666666666665 2.8229973645879
3.8333333333333335 2.79003198172096
4.0 2.758386230196866
4.166666666666667 2.7281854424261556
4.333333333333333 2.6994730537189673
4.5 2.6721060360594637
4.666666666666667 2.6459603093499156
4.833333333333333 2.620784214699577
5.0 2.59644750251961
5.166666666666667 2.572780790698251
5.333333333333333 2.549631723680951
5.5 2.526853445251772
5.666666666666667 2.504326054881594
5.833333333333333 2.4820077665073588
6.0 2.4601140440085874
6.166666666666667 2.438826728699181
6.333333333333333 2.418437302112422
6.5 2.3989479600039685
6.666666666666667 2.3803626094751236
6.833333333333333 2.3625539009746475
7.0 2.3454658263401393
7.166666666666667 2.3289530453671112
7.333333333333333 2.312971672634852
7.5 2.2973705444776176
7.666666666666667 2.2820489660682686
7.833333333333333 2.266875279477118
8.0 2.2518235825884236
8.166666666666666 2.236895063955815
8.333333333333334 2.2222258119595133
8.5 2.207913036811697
8.666666666666666 2.19412875718312
8.833333333333334 2.180873697065295
9.0 2.168123483951932
9.166666666666666 2.155770048716857
9.333333333333334 2.143782630561415
9.5 2.1320363969111034
9.666666666666666 2.1205096504673655
9.833333333333334 2.1091348679453295
10.0 2.097882872822262
10.166666666666666 2.0866639609309865
10.333333333333334 2.0754360228100492
10.5 2.064205761426292
10.666666666666666 2.0530676252163307
10.833333333333334 2.0420531153066053
11.0 2.0312503366281947
11.166666666666666 2.020671178344154
11.333333333333334 2.0103537502942537
11.5 2.0002133973000222
11.666666666666666 1.9902187989701356
11.833333333333334 1.9803159342316257
12.0 1.9704538531172842
12.166666666666666 1.9605704286587984
12.333333333333334 1.9506320214798398
12.5 1.9406102647228107
12.666666666666666 1.9304953847618214
12.833333333333334 1.9203011948384217
13.0 1.9100493774426155
13.166666666666666 1.8997589568167648
13.333333333333334 1.8895605805854327
13.5 1.8795204789528737
13.666666666666666 1.8696401745745403
13.833333333333334 1.859829947583751
14.0 1.8500181181158561
14.166666666666666 1.8401980905595627
14.333333333333334 1.830325327053175
14.5 1.820362082945256
14.666666666666666 1.8102653294817594
14.833333333333334 1.7999959449367142
15.0 1.7895224776548995
15.166666666666666 1.7788694387821893
15.333333333333334 1.7680000970239245
15.5 1.7569833869134075
15.666666666666666 1.745960227452033
15.833333333333334 1.7350255714455656
16.0 1.7242192812084043
16.166666666666668 1.71352235203979
16.333333333333332 1.7028926248872482
16.5 1.6922795917314972
16.666666666666668 1.6816264346299692
16.833333333333332 1.6709154051863804
17.0 1.6601108019123851
17.166666666666668 1.6491629462333688
17.333333333333332 1.6380114310368425
17.5 1.6266867053047167
17.666666666666668 1.615205549646963
17.833333333333332 1.6036163170386917
18.0 1.5920007052687983
18.166666666666668 1.5804257014639902
18.333333333333332 1.5690008672708853
18.5 1.557765446330326
18.666666666666668 1.546683324089524
18.833333333333332 1.5357187350695363
19.0 1.5247560345947044
19.166666666666668 1.5137322651232923
19.333333333333332 1.5025703733464613
19.5 1.4912270409415411
19.666666666666668 1.479659143814858
19.833333333333332 1.467876434660654
20.0 1.4559106537918618
20.166666666666668 1.4438027512506963
20.333333333333332 1.4316355668801115
20.5 1.419495582284343
20.666666666666668 1.4074885796415546
20.833333333333332 1.395705116093393
21.0 1.3841487691537073
21.166666666666668 1.372768760302153
21.333333333333332 1.361483628171911
21.5 1.3502329473679948
21.666666666666668 1.3389783535588722
21.833333333333332 1.3277046356184834
22.0 1.3163778045725196
22.166666666666668 1.3049912923757132
22.333333333333332 1.293544066996774
22.5 1.2821135642036952
22.666666666666668 1.2707559623062004
22.833333333333332 1.259493781525897
23.0 1.2483965965618755
23.166666666666668 1.2375422084509473
23.333333333333332 1.2269119698575577
23.5 1.2164539352951462
23.666666666666668 1.206083347557394
23.833333333333332 1.1957610431193224
24.0 1.1854033910568738
24.166666666666668 1.174970118830323
24.333333333333332 1.1644441343341838
24.5 1.1538134162718794
24.666666666666668 1.1430584671706525
24.833333333333332 1.1322347297911406
25.0 1.1213595891982728
25.166666666666668 1.1104606051960109
25.333333333333332 1.0996083194575732
25.5 1.0888529316974926
25.666666666666668 1.0782238162686784
25.833333333333332 1.067748777068593
26.0 1.057424827901798
26.166666666666668 1.0472446397105528
26.333333333333332 1.0371899152329822
26.5 1.0272817433778232
26.666666666666668 1.017457272558972
26.833333333333332 1.0077000652888999
27.0 0.9979968029475426
27.166666666666668 0.988358701841662
27.333333333333332 0.9787607481726783
27.5 0.9692024942443269
27.666666666666668 0.959672257380876
27.833333333333332 0.9501531948116011
28.0 0.9406736872439655
28.166666666666668 0.9312645116634947
28.333333333333332 0.9219491855590122
28.5 0.9128038688126777
28.666666666666668 0.9038167878486009
28.833333333333332 0.8949961863750104
29.0 0.8862744497953546
29.166666666666668 0.8776112924452333
29.333333333333332 0.8689336141774283
29.5 0.8602547662012706
29.666666666666668 0.8515644289481606
29.833333333333332 0.8428656333891337
30.0 0.8341548023518097
30.166666666666668 0.8254242946923074
30.333333333333332 0.8167433537801574
30.5 0.8081810310765078
30.666666666666668 0.7997663519018221
30.833333333333332 0.7915320784940639
31.0 0.7834846786500961
31.166666666666668 0.7756202659006483
31.333333333333332 0.7678608007391234
31.5 0.7601918197310291
31.666666666666668 0.7525439387045411
31.833333333333332 0.7448912355895194
32.0 0.7371847879154501
32.166666666666664 0.7293965855639315
32.333333333333336 0.7215649790622748
32.5 0.713699590744725
32.666666666666664 0.7058505698084615
32.833333333333336 0.698046844656332
33.0 0.6902918653483116
33.166666666666664 0.6826504324585825
33.333333333333336 0.6750816471580666
33.5 0.6675633504701345
33.666666666666664 0.6600739073149845
33.833333333333336 0.6526140568807057
34.0 0.6451761589424284
34.166666666666664 0.6377641075617763
34.333333333333336 0.6303593472698794
34.5 0.6229619512789493
34.666666666666664 0.6155868872559437
34.833333333333336 0.6082386682098837
35.0 0.6009246871121015
35.166666666666664 0.5937090609816258
35.333333333333336 0.5866227143442462
35.5 0.5796562864054026
35.666666666666664 0.5727644261006619
35.833333333333336 0.5658903455068405
36.0 0.5590245806147409
36.166666666666664 0.5521790596869133
36.333333333333336 0.5453337727457603
36.5 0.5385123260794038
36.666666666666664 0.5316938686885585
36.833333333333336 0.5249044709718792
37.0 0.5181944965301978
37.166666666666664 0.5115822920204768
37.333333333333336 0.5050698717456665
37.5 0.49868888321919985
37.666666666666664 0.49241113549877663
37.833333333333336 0.48625135905561667
38.0 0.48012628223948195
38.166666666666664 0.47399828371135716
38.333333333333336 0.46783663846497664
38.5 0.4616278818763911
38.666666666666664 0.45538865558106245
38.833333333333336 0.44913182635232723
39.0 0.4428623744678649
39.166666666666664 0.43657825081250046
39.333333333333336 0.43032982558264193
39.5 0.4241575485043566
39.666666666666664 0.4180931269079979
39.833333333333336 0.4121486077934787
40.0 0.4063311224308052
40.166666666666664 0.4006594825952055
40.333333333333336 0.3950554666018698
40.5 0.3894968368074398
40.666666666666664 0.383946425058334
40.833333333333336 0.37839581093508634
41.0 0.372814638673441
41.166666666666664 0.36721005555438185
41.333333333333336 0.36156235778646995
41.5 0.3558919355623987
41.666666666666664 0.35021450654260466
41.833333333333336 0.3446049677888019
42.0 0.3390689456346937
42.166666666666664 0.3336412554203509
42.333333333333336 0.3283301663846043
42.5 0.3231623346935744
42.666666666666664 0.31811084129558415
42.833333333333336 0.313157823489874
43.0 0.30823059955162396
43.166666666666664 0.30331565990371284
43.333333333333336 0.29844163934157675
43.5 0.29364415899334906
43.666666666666664 0.2888801000843083
43.833333333333336 0.2841277745105511
44.0 0.27940222537787784
44.166666666666664 0.2747474181994468
44.333333333333336 0.2701915115588156
44.5 0.2657910799093935
44.666666666666664 0.26154833847006004
44.833333333333336 0.2574430555569121
45.0 0.25343428370876975
45.166666666666664 0.24948721747599426
45.333333333333336 0.24554866748660362
45.5 0.24161564255764412
45.666666666666664 0.23769549585112965
45.833333333333336 0.23383725419934645
46.0 0.23001542417681722
46.166666666666664 0.2262061224545175
46.333333333333336 0.22238746419583566
46.5 0.21859087015756154
46.666666666666664 0.21487816765414172
46.833333333333336 0.21131489621973606
47.0 0.2079056148144541
47.166666666666664 0.20463965494329545
47.333333333333336 0.2014507047908712
47.5 0.1983213386672644
47.666666666666664 0.19525168698485185
47.833333333333336 0.19222458630713418
48.0 0.18922510619545027
48.166666666666664 0.1862808220394519
48.333333333333336 0.1833429300062109
48.5 0.18045385171903222
48.666666666666664 0.17759085592031942
48.833333333333336 0.17478506036095331
49.0 0.17206801514123654
49.166666666666664 0.1694763925865229
49.333333333333336 0.16697017536077896
49.5 0.16456848077999908
49.666666666666664 0.16225282117997966
49.833333333333336 0.15996204796800326
50.0 0.15767197940587402
99.98333333333333 0.03402322780087105
99.98333333333333 0.03402322780087105


==> plotData/RoundRobin3_10.csv <==
0.0 3.053290434762907
0.16666666666666666 3.053288606887668
0.3333333333333333 3.0532887115464655
0.5 3.0532895953212313
0.6666666666666666 3.053290497145306
0.8333333333333334 3.053291194741754
1.0 3.0532916818802587
1.1666666666666667 3.05151035675874
1.3333333333333333 3.034104713376491
1.5 2.990779457796408
1.6666666666666667 2.9176725836554023
1.8333333333333333 2.818880275647779
2.0 2.701057729633658
2.1666666666666665 2.569256111164456
2.3333333333333335 2.4263909135169346
2.5 2.2740834939636496
2.6666666666666665 2.114853540846982
2.8333333333333335 1.951241270125849
3.0 1.7861191630189155
3.1666666666666665 1.6212148339307664
3.3333333333333335 1.4585164018571546
3.5 1.2991385240417848
3.6666666666666665 1.1450779749427746
3.8333333333333335 0.9974985203056169
4.0 0.8582309273112688
4.166666666666667 0.728193424636032
4.333333333333333 0.6085363104475182
4.5 0.4995818762505928
4.666666666666667 0.4019849699460084
4.833333333333333 0.31676292872566275
5.0 0.24926595232082963
5.166666666666667 0.20096589450068392
5.333333333333333 0.16773152173856493
5.5 0.1456114736468596
5.666666666666667 0.13192257662640758
5.833333333333333 0.12513281593917147
6.0 0.12339783074683865
6.166666666666667 0.12420392076355244
6.333333333333333 0.12570528125104324
6.5 0.1266834770500856
6.666666666666667 0.126546804166839
6.833333333333333 0.12497624526378343
7.0 0.12191870622146171
7.166666666666667 0.11720765717122486
7.333333333333333 0.11121911109141669
7.5 0.10415890831745137
7.666666666666667 0.09635409008222731
7.833333333333333 0.08799262091998737
8.0 0.07940651178563897
8.166666666666666 0.0707393203621781
8.333333333333334 0.062221671938265596
8.5 0.05395730235394951
8.666666666666666 0.04613685907685712
8.833333333333334 0.03880934659263431
9.0 0.03206667877005898
9.166666666666666 0.026486615650145866
9.333333333333334 0.021648990987792372
9.5 0.019395332493802476
9.666666666666666 0.017692165148186004
9.833333333333334 0.017235842497054264
10.0 0.016884418262208337
10.166666666666666 0.01684264167459667
10.333333333333334 0.016811154422802274
10.5 0.016800619206784898
10.666666666666666 0.016789776223598844
10.666666666666666 0.016789776223598844
99.98333333333333 0.016789776223598844


==> plotData/RoundRobin3_20.csv <==
0.0 3.158411776826051
0.16666666666666666 3.158426369021802
0.3333333333333333 3.158418835946785
0.5 3.1584142047267663
0.6666666666666666 3.158411627712936
0.8333333333333334 3.1584101516474337
1.0 3.158409282842993
1.1666666666666667 3.157594277320788
1.3333333333333333 3.149627811882463
1.5 3.1293463660225926
1.6666666666666667 3.091351288572723
1.8333333333333333 3.0356715256091964
2.0 2.9658249585112304
2.1666666666666665 2.8866099337659805
2.3333333333333335 2.8016540383787523
2.5 2.713005445673677
2.6666666666666665 2.621986759165298
2.8333333333333335 2.5300167253121235
3.0 2.4386285524254077
3.1666666666666665 2.3487692870417094
3.3333333333333335 2.2610887358820126
3.5 2.1759887845706807
3.6666666666666665 2.093525578405805
3.8333333333333335 2.013618354661499
4.0 1.935946113524084
4.166666666666667 1.8603619404680685
4.333333333333333 1.7862327240849003
4.5 1.713296317999007
4.666666666666667 1.6411901893475438
4.833333333333333 1.5700123220674997
5.0 1.4992201574052888
5.166666666666667 1.4286581911211278
5.333333333333333 1.3581290370751846
5.5 1.2879540772557858
5.666666666666667 1.21801768792682
5.833333333333333 1.148452005295715
6.0 1.0792267975032914
6.166666666666667 1.010692204242796
6.333333333333333 0.9429669861716791
6.5 0.8762034117632799
6.666666666666667 0.8106614742576599
6.833333333333333 0.7467547735506602
7.0 0.6847668789943672
7.166666666666667 0.6248324870162458
7.333333333333333 0.5673135166072796
7.5 0.5125949862633583
7.666666666666667 0.46108223309954754
7.833333333333333 0.4127880239524521
8.0 0.36788449444407295
8.166666666666666 0.326433956561216
8.333333333333334 0.28869016701185707
8.5 0.2545889238438266
8.666666666666666 0.22418956667859802
8.833333333333334 0.19722885245288743
9.0 0.17361367885913553
9.166666666666666 0.1530038356973025
9.333333333333334 0.1351929639069304
9.5 0.11986042245572073
9.666666666666666 0.10688860451841999
9.833333333333334 0.0958740766085114
10.0 0.08656431583751152
10.166666666666666 0.07863333039518323
10.333333333333334 0.07184419760463231
10.5 0.06588934023501199
10.666666666666666 0.06069534954381179
10.833333333333334 0.05601768091878284
11.0 0.05180931715610585
11.166666666666666 0.04789201351828425
11.333333333333334 0.044248885570856565
11.5 0.04075655281468722
11.666666666666666 0.0374614340482734
11.833333333333334 0.034315463931664625
12.0 0.031332715321620616
12.166666666666666 0.0285347060764486
12.333333333333334 0.025908418592504513
12.5 0.023503593071017785
12.666666666666666 0.021283889247804003
12.833333333333334 0.01951174496257704
13.0 0.017898798324304157
13.166666666666666 0.016665670256575383
13.333333333333334 0.015536692065661724
13.5 0.014803766337386847
13.666666666666666 0.014140798553200587
13.833333333333334 0.013680832149082072
14.0 0.013278596605763577
14.166666666666666 0.01307177816321247
14.333333333333334 0.012898379726693797
14.5 0.012831984662223779
14.666666666666666 0.01276212274306747
14.833333333333334 0.012708663734618323
15.0 0.012662123697962475
15.166666666666666 0.0126481038315026
15.333333333333334 0.012634895824876367
15.5 0.012626489160973808
15.666666666666666 0.012612131064872498
15.833333333333334 0.012600617980536773
16.0 0.012593051204939924
16.166666666666668 0.012588955837732887
16.333333333333332 0.012584241821531643
16.333333333333332 0.012584241821531643
99.98333333333333 0.012584241821531643


==> plotData/RoundRobin3_30.csv <==
0.0 3.2210324438118527
0.16666666666666666 3.22104784089741
0.3333333333333333 3.2210399477422635
0.5 3.221035041002878
0.6666666666666666 3.221032283586258
0.8333333333333334 3.221030692228866
1.0 3.2210297505082672
1.1666666666666667 3.2205235390236417
1.3333333333333333 3.2155649059094986
1.5 3.202942634379357
1.6666666666666667 3.1793345746548245
1.8333333333333333 3.14463431114407
2.0 3.099695931833991
2.1666666666666665 3.0466696293082096
2.3333333333333335 2.9871576691813315
2.5 2.9230747435691735
2.6666666666666665 2.8563518030401314
2.8333333333333335 2.788845023171176
3.0 2.7221771646419213
3.1666666666666665 2.6575747943092964
3.3333333333333335 2.595642916474966
3.5 2.5367401188058314
3.6666666666666665 2.480782653474335
3.8333333333333335 2.427860315319996
4.0 2.3779591341552506
4.166666666666667 2.3312517236341477
4.333333333333333 2.287373289774867
4.5 2.2461254776484387
4.666666666666667 2.2069518402565107
4.833333333333333 2.169667534082243
5.0 2.133637117129117
5.166666666666667 2.0986976914733932
5.333333333333333 2.064518786623652
5.5 2.0312536271542267
5.666666666666667 1.9985056041618658
5.833333333333333 1.9662915932476532
6.0 1.9342612377596846
6.166666666666667 1.9025356668309614
6.333333333333333 1.8707259901852455
6.5 1.838875879789463
6.666666666666667 1.8067059443842717
6.833333333333333 1.7744048379590438
7.0 1.7416273208423636
7.166666666666667 1.7085318731531054
7.333333333333333 1.674915476119944
7.5 1.6410352624316693
7.666666666666667 1.6066573821252939
7.833333333333333 1.571970060891186
8.0 1.536708737480584
8.166666666666666 1.5010984979093394
8.333333333333334 1.4648725249639183
8.5 1.4282136251094533
8.666666666666666 1.3910221358978663
8.833333333333334 1.3536507018394301
9.0 1.315931819189392
9.166666666666666 1.2781253520963982
9.333333333333334 1.2400252866266277
9.5 1.2018188571597206
9.666666666666666 1.1632219829219128
9.833333333333334 1.1243389693371304
10.0 1.0852297469791468
10.166666666666666 1.0463750891580081
10.333333333333334 1.007867331559488
10.5 0.9698536234112896
10.666666666666666 0.9320727603092261
10.833333333333334 0.8945367519667515
11.0 0.857054824358723
11.166666666666666 0.8197313384865466
11.333333333333334 0.7827186351298778
11.5 0.7463961641843898
11.666666666666666 0.7108969923784668
11.833333333333334 0.6763556485008709
12.0 0.6426672578418523
12.166666666666666 0.6097727287312681
12.333333333333334 0.5774683922237325
12.5 0.5457781803933573
12.666666666666666 0.5148387733016764
12.833333333333334 0.4848830697979773
13.0 0.45597907647847885
13.166666666666666 0.42815726411749094
13.333333333333334 0.40139239243331
13.5 0.3756786064777752
13.666666666666666 0.3509340855946404
13.833333333333334 0.32709820533026407
14.0 0.3042661981684983
14.166666666666666 0.28261322269132316
14.333333333333334 0.26220986223310744
14.5 0.2429833346369235
14.666666666666666 0.22490269368964133
14.833333333333334 0.2078738991925752
15.0 0.19183111935466596
15.166666666666666 0.1767134073869154
15.333333333333334 0.1625649512811245
15.5 0.14934688358206674
15.666666666666666 0.13708406050704883
15.833333333333334 0.12570125563804332
16.0 0.11516820591785794
16.166666666666668 0.10549808971307348
16.333333333333332 0.09664099599590115
16.5 0.08848757944280108
16.666666666666668 0.08100260075644672
16.833333333333332 0.07412755707064027
17.0 0.06783554154687928
17.166666666666668 0.062077860971205365
17.333333333333332 0.05679343099189701
17.5 0.05192877057146461
17.666666666666668 0.0474726990495173
17.833333333333332 0.0434366421285043
18.0 0.039748806623984355
18.166666666666668 0.036394959670464494
18.333333333333332 0.03332452953084795
18.5 0.03058271099268853
18.666666666666668 0.028094329784351637
18.833333333333332 0.025930957787417996
19.0 0.023983075115821914
19.166666666666668 0.022268326471594154
19.333333333333332 0.02072333756419351
19.5 0.01938590761500349
19.666666666666668 0.01815313790078811
19.833333333333332 0.01708214348397158
20.0 0.016132029671505288
20.166666666666668 0.015360607934004117
20.333333333333332 0.014679620489203458
20.5 0.014129119868378517
20.666666666666668 0.013629921612379988
20.833333333333332 0.013186341608540602
21.0 0.01277568170608139
21.166666666666668 0.012433474476526579
21.333333333333332 0.012137876142884826
21.5 0.01189294794466633
21.666666666666668 0.011668306234497938
21.833333333333332 0.01147617993002632
22.0 0.011300313842425946
22.166666666666668 0.011158214931449228
22.333333333333332 0.01102957267782899
22.5 0.010917912259607709
22.666666666666668 0.0108262841832438
22.833333333333332 0.010753962476049575
23.0 0.0106927132696651
23.166666666666668 0.010645528021410645
23.333333333333332 0.01060209705422012
23.5 0.010563498274926567
23.666666666666668 0.010533105127549278
23.833333333333332 0.010510510033363354
24.0 0.010487885472473393
24.166666666666668 0.010471737703756855
24.333333333333332 0.010454438449622972
24.5 0.010444506496753478
24.666666666666668 0.010437226306855047
24.666666666666668 0.010437226306855047
99.98333333333333 0.010437226306855047


==> plotData/RoundRobin3_40.csv <==
0.0 3.2143305771908475
0.16666666666666666 3.2143347613208695
0.3333333333333333 3.2143321070716446
0.5 3.2143309580077255
0.6666666666666666 3.2143305601805086
0.8333333333333334 3.214330438968073
1.0 3.2143304127109067
1.1666666666666667 3.2139669759275633
1.3333333333333333 3.2104285751773967
1.5 3.2014838917180333
1.6666666666666667 3.1848112246550526
1.8333333333333333 3.1602345486253416
2.0 3.128119580121009
2.1666666666666665 3.0899874544535995
2.3333333333333335 3.046925307981362
2.5 3.000333150933894
2.6666666666666665 2.9512873481435635
2.8333333333333335 2.901116026207208
3.0 2.850968855131975
3.1666666666666665 2.8018463040150516
3.3333333333333335 2.754480852928806
3.5 2.70936952273034
3.6666666666666665 2.6666165429729745
3.8333333333333335 2.626367775687781
4.0 2.5883532184540923
4.166666666666667 2.5524135593849473
4.333333333333333 2.5180173426617696
4.5 2.4850451413119488
4.666666666666667 2.4534980830674042
4.833333333333333 2.4237492000016205
5.0 2.3957491133300053
5.166666666666667 2.3694298626594423
5.333333333333333 2.344335661994239
5.5 2.3203690508254486
5.666666666666667 2.29713470151148
5.833333333333333 2.2745775916235997
6.0 2.2523150657733506
6.166666666666667 2.230423510713243
6.333333333333333 2.2089404777660024
6.5 2.188277510834201
6.666666666666667 2.1684742931281074
6.833333333333333 2.149646588258671
7.0 2.131444158833131
7.166666666666667 2.1138491819312857
7.333333333333333 2.096540345025283
7.5 2.0795471394266807
7.666666666666667 2.0625572428775225
7.833333333333333 2.0456320877564145
8.0 2.028747388046182
8.166666666666666 2.012264576451351
8.333333333333334 1.9961276539963633
8.5 1.980359830370378
8.666666666666666 1.9646668276557522
8.833333333333334 1.9491145480240466
9.0 1.933467094271592
9.166666666666666 1.9177876756369223
9.333333333333334 1.9017852202794958
9.5 1.8855661968906003
9.666666666666666 1.8690961026121606
9.833333333333334 1.852713809646023
10.0 1.836376454038561
10.166666666666666 1.8201246801266406
10.333333333333334 1.8036586215860297
10.5 1.7870461181059745
10.666666666666666 1.770125296832834
10.833333333333334 1.7529458859847271
11.0 1.7352820264028395
11.166666666666666 1.7172895067063743
11.333333333333334 1.699005428007185
11.5 1.6807811298628021
11.666666666666666 1.6626042617882486
11.833333333333334 1.6445010903073471
12.0 1.6262292854454872
12.166666666666666 1.6078800550835164
12.333333333333334 1.5892627329613351
12.5 1.5704505064518253
12.666666666666666 1.5512384541249857
12.833333333333334 1.5317708108946482
13.0 1.51210831910883
13.166666666666666 1.4925183243260767
13.333333333333334 1.473007564335709
13.5 1.4536032705144353
13.666666666666666 1.4341066713169648
13.833333333333334 1.4145761592414317
14.0 1.394869658727432
14.166666666666666 1.3750937612247125
14.333333333333334 1.3551160187996951
14.5 1.334963193276297
14.666666666666666 1.3146583532855456
14.833333333333334 1.2944722460323863
15.0 1.274391004883407
15.166666666666666 1.2544260513770227
15.333333333333334 1.2343997549982986
15.5 1.214374305015611
15.666666666666666 1.1942516675973047
15.833333333333334 1.1741547894086721
16.0 1.1539768299142439
16.166666666666668 1.1337458807261624
16.333333333333332 1.1135094969377077
16.5 1.093500198763394
16.666666666666668 1.0737236757809792
16.833333333333332 1.0541051576901332
17.0 1.0344962583410489
17.166666666666668 1.0148973410291084
17.333333333333332 0.9952751661784776
17.5 0.9757039937906866
17.666666666666668 0.9561133079916935
17.833333333333332 0.9365872475234962
18.0 0.9172342203079739
18.166666666666668 0.8982431026103259
18.333333333333332 0.879612287804693
18.5 0.8612600666478689
18.666666666666668 0.8430093265920913
18.833333333333332 0.8248690265595175
19.0 0.8067821931551477
19.166666666666668 0.7887593510231602
19.333333333333332 0.7707278540018296
19.5 0.7527500470370806
19.666666666666668 0.7349180846511274
19.833333333333332 0.7174273688476531
20.0 0.70029843710122
20.166666666666668 0.6834818970346497
20.333333333333332 0.6668545170233641
20.5 0.6504325226120049
20.666666666666668 0.6341562516659539
20.833333333333332 0.618029151330262
21.0 0.6019346857728005
21.166666666666668 0.5858965104249213
21.333333333333332 0.5699865950528472
21.5 0.554324629611982
21.666666666666668 0.5389625327089949
21.833333333333332 0.5239061399846905
22.0 0.5091134294789107
22.166666666666668 0.49459811788116753
22.333333333333332 0.4802979951976144
22.5 0.4661660428319142
22.666666666666668 0.45209923365378335
22.833333333333332 0.43811371448851777
23.0 0.42425299846827136
23.166666666666668 0.4106246656675453
23.333333333333332 0.3972827202168746
23.5 0.38423109444916986
23.666666666666668 0.37142929270286235
23.833333333333332 0.35893221944098425
24.0 0.3467080019118805
24.166666666666668 0.33474585696451187
24.333333333333332 0.3229939488615605
24.5 0.31144732736399183
24.666666666666668 0.3001010335823572
24.833333333333332 0.28906709393864954
25.0 0.27836876187706006
25.166666666666668 0.26799117599006306
25.333333333333332 0.25790428814438665
25.5 0.24811981567659636
25.666666666666668 0.23861336558308757
25.833333333333332 0.22932629142225205
26.0 0.2202087162718516
26.166666666666668 0.21129147154143102
26.333333333333332 0.20262803853154834
26.5 0.19431182346184556
26.666666666666668 0.1863433831015663
26.833333333333332 0.17868454177731719
27.0 0.17132997480644585
27.166666666666668 0.16432525812589047
27.333333333333332 0.1576039696226269
27.5 0.15112397448790335
27.666666666666668 0.14483359743660643
27.833333333333332 0.1387455141289485
28.0 0.13289875948237648
28.166666666666668 0.12736630700878143
28.333333333333332 0.12212312085093172
28.5 0.1171573153989342
28.666666666666668 0.11244831760990524
28.833333333333332 0.10799993137462427
29.0 0.10376367090708158
29.166666666666668 0.09969325821973955
29.333333333333332 0.09571623607751133
29.5 0.09186393566278825
29.666666666666668 0.08819608918983449
29.833333333333332 0.08476068637628123
30.0 0.08153739526420878
30.166666666666668 0.07853506643796523
30.333333333333332 0.07566874944144639
30.5 0.07296443734179943
30.666666666666668 0.07037398557539704
30.833333333333332 0.06789780308331689
31.0 0.06548804953251224
31.166666666666668 0.06313366749339068
31.333333333333332 0.06088347407018792
31.5 0.0587727632603374
31.666666666666668 0.05678848333599557
31.833333333333332 0.05494687963191924
32.0 0.05323732908889369
32.166666666666664 0.05163133680557401
32.333333333333336 0.050109298105058785
32.5 0.04870967335530818
32.666666666666664 0.047364319953458286
32.833333333333336 0.04609626944677851
33.0 0.044901130884762754
33.166666666666664 0.04380355667183966
33.333333333333336 0.04281197024307796
33.5 0.041940498617242875
33.666666666666664 0.04113670654370115
33.833333333333336 0.04041760399531895
34.0 0.03975277865630339
34.166666666666664 0.03911872237461895
34.333333333333336 0.038467799825761644
34.5 0.03783004546260942
34.666666666666664 0.03720319546143591
34.833333333333336 0.036599037110097925
35.0 0.03602539694978965
35.166666666666664 0.03549172796314656
35.333333333333336 0.034983681942198884
35.5 0.034508240749067436
35.666666666666664 0.03405516528975482
35.833333333333336 0.03361100289935291
36.0 0.03316413738990247
36.166666666666664 0.032718095432903695
36.333333333333336 0.03227571043677917
36.5 0.03184664136625926
36.666666666666664 0.03143265269200857
36.833333333333336 0.031045793520928636
37.0 0.030670349643127922
37.166666666666664 0.03030655371052218
37.333333333333336 0.029953781817591632
37.5 0.02961585367402915
37.666666666666664 0.02927660765691
37.833333333333336 0.028933956191300323
38.0 0.028587972257049635
38.166666666666664 0.028240789418941318
38.333333333333336 0.02790904998550321
38.5 0.027586458763757826
38.666666666666664 0.027257627630103202
38.833333333333336 0.02693435734947009
39.0 0.02661984829690683
39.166666666666664 0.026312373361776345
39.333333333333336 0.02600743426470939
39.5 0.025711160153124305
39.666666666666664 0.025419639961870955
39.833333333333336 0.025134475947480944
40.0 0.02485202648673438
40.166666666666664 0.02456858547184091
40.333333333333336 0.024270289071918007
40.5 0.02397172964816908
40.666666666666664 0.023663654258336386
40.833333333333336 0.023351146601453623
41.0 0.023035265535517418
41.166666666666664 0.022725502771938747
41.333333333333336 0.0224301006633716
41.5 0.022146927486274032
41.666666666666664 0.021877298045123037
41.833333333333336 0.021614457531934996
42.0 0.021351435051386772
42.166666666666664 0.021086810820075862
42.333333333333336 0.02081208602709549
42.5 0.02053318262348499
42.666666666666664 0.0202495723201026
42.833333333333336 0.019970867283684673
43.0 0.01970583820396211
43.166666666666664 0.019452718915439107
43.333333333333336 0.01920979900570743
43.5 0.018979315647081607
43.666666666666664 0.018750621999798708
43.833333333333336 0.018520889150042835
44.0 0.01828858803252294
44.166666666666664 0.018050027304739827
44.333333333333336 0.017804500289442516
44.5 0.017563959426906684
44.666666666666664 0.01733496488830504
44.833333333333336 0.01711851298090368
45.0 0.016914131011909594
45.166666666666664 0.01672498161399707
45.333333333333336 0.016541006967460085
45.5 0.016361562658262916
45.666666666666664 0.016183659116090526
45.833333333333336 0.015997166138029335
46.0 0.015803697575774524
46.166666666666664 0.015614429498157245
46.333333333333336 0.015425449496114541
46.5 0.015218197010238514
46.666666666666664 0.015002505511765374
46.833333333333336 0.01478826605904283
47.0 0.01457743381541255
47.166666666666664 0.014375315449308425
47.333333333333336 0.01417088497841614
47.5 0.013959954903178577
47.666666666666664 0.013740148034826438
47.833333333333336 0.013516514899876785
48.0 0.013285025950596142
48.166666666666664 0.013048681276060176
48.333333333333336 0.01280802767760503
48.5 0.012565562491101466
48.666666666666664 0.012326293534627518
48.833333333333336 0.012099171086024174
49.0 0.011877096302492798
49.166666666666664 0.011651282745726198
49.333333333333336 0.011420596434135517
49.5 0.011187405054852615
49.666666666666664 0.010953073950818907
49.833333333333336 0.01072345500344332
50.0 0.010500443970143469
57.0 0.005686985229771544
99.98333333333333 0.005686985229771544


==> plotData/RoundRobin3_50.csv <==
0.0 3.2255068105661437
0.16666666666666666 3.225509788458188
0.3333333333333333 3.2255076986583617
0.5 3.225506953512304
0.6666666666666666 3.225506808916795
0.8333333333333334 3.22550684532257
1.0 3.225506917153248
1.1666666666666667 3.2252432432864273
1.3333333333333333 3.222620217059582
1.5 3.2158896782490474
1.6666666666666667 3.203433009317022
1.8333333333333333 3.1852949583430394
2.0 3.161929857046408
2.1666666666666665 3.1344106922988044
2.3333333333333335 3.1034612364540113
2.5 3.0700432336174717
2.6666666666666665 3.0349334002538195
2.8333333333333335 2.999039643070606
3.0 2.9629598833874478
3.1666666666666665 2.9271685850852136
3.3333333333333335 2.8917941608540785
3.5 2.8569627966096114
3.6666666666666665 2.8230063088116992
3.8333333333333335 2.7900358586641594
4.0 2.758386340940879
4.166666666666667 2.728184310258299
4.333333333333333 2.6994658976810797
4.5 2.6720831728539176
4.666666666666667 2.6459222491924264
4.833333333333333 2.620745221317929
5.0 2.5964256292614367
5.166666666666667 2.572783376332269
5.333333333333333 2.5496651507653243
5.5 2.5268990567370215
5.666666666666667 2.50435738362074
5.833333333333333 2.4820226909420957
6.0 2.460121590900139
6.166666666666667 2.4388312486234636
6.333333333333333 2.4184353689026166
6.5 2.398955505972532
6.666666666666667 2.380380504172213
6.833333333333333 2.362555294641406
7.0 2.3454543070910154
7.166666666666667 2.328952045756171
7.333333333333333 2.312978556899596
7.5 2.297375187513054
7.666666666666667 2.282060281505103
7.833333333333333 2.266910707490854
8.0 2.251868079422339
8.166666666666666 2.236930327909494
8.333333333333334 2.222246124900014
8.5 2.2079193568799593
8.666666666666666 2.1941204258885696
8.833333333333334 2.18084110137612
9.0 2.168096276944391
9.166666666666666 2.1557721213932943
9.333333333333334 2.143794801470487
9.5 2.1320535215179732
9.666666666666666 2.120526208782721
9.833333333333334 2.1091415652179175
10.0 2.0978734700231443
10.166666666666666 2.086638412405998
10.333333333333334 2.0754099310967584
10.5 2.064169364789644
10.666666666666666 2.0530160950710132
10.833333333333334 2.0420129206469184
11.0 2.0312310460236054
11.166666666666666 2.0206581841162907
11.333333333333334 2.010336262144336
11.5 2.000204453889838
11.666666666666666 1.9902172161015355
11.833333333333334 1.9803087267737767
12.0 1.9704427984972563
12.166666666666666 1.9605645209280818
12.333333333333334 1.9506338644689378
12.5 1.9406272530588495
12.666666666666666 1.9305146770933808
12.833333333333334 1.9203214605464658
13.0 1.910070130332341
13.166666666666666 1.8997908129719199
13.333333333333334 1.8896018013610751
13.5 1.8795516704701356
13.666666666666666 1.8696574242319854
13.833333333333334 1.8598360012924982
14.0 1.8500505040457202
14.166666666666666 1.8402421189519316
14.333333333333334 1.8303400104801346
14.5 1.8203620873619049
14.666666666666666 1.8102665747151827
14.833333333333334 1.8000183863722075
15.0 1.7895512760344383
15.166666666666666 1.7788718539628214
15.333333333333334 1.7680020256540272
15.5 1.757004314284944
15.666666666666666 1.7459927861130224
15.833333333333334 1.7350418762908966
16.0 1.724221915652421
16.166666666666668 1.71353255356185
16.333333333333332 1.7029106116516948
16.5 1.6923060343408276
16.666666666666668 1.681664684973277
16.833333333333332 1.670956552032526
17.0 1.6601415889326614
17.166666666666668 1.649178608009556
17.333333333333332 1.6380337012015533
17.5 1.626729700282174
17.666666666666668 1.6152564712963877
17.833333333333332 1.6036554266153835
18.0 1.5920332202321084
18.166666666666668 1.5804690835685329
18.333333333333332 1.5690626963997816
18.5 1.5578559788838462
18.666666666666668 1.5467928282163403
18.833333333333332 1.5358162097310764
19.0 1.524840932592079
19.166666666666668 1.5138248389056261
19.333333333333332 1.5026806878653898
19.5 1.4913590680603324
19.666666666666668 1.4798060715675008
19.833333333333332 1.4680139896928792
20.0 1.4560274469489574
20.166666666666668 1.443926638702927
20.333333333333332 1.431783018241332
20.5 1.4196480751715668
20.666666666666668 1.4076411830873945
20.833333333333332 1.3958669176805483
21.0 1.3843071852581084
21.166666666666668 1.3729079244860178
21.333333333333332 1.3616127970761056
21.5 1.3503669399741303
21.666666666666668 1.3391181439754036
21.833333333333332 1.3278387599294867
22.0 1.316495941185942
22.166666666666668 1.3050956063605623
22.333333333333332 1.2936628180309309
22.5 1.2822455948998746
22.666666666666668 1.2708917034003473
22.833333333333332 1.2596453679674335
23.0 1.2485649443504294
23.166666666666668 1.2377123799668477
23.333333333333332 1.227068844069466
23.5 1.2166009086327079
23.666666666666668 1.2062304974092009
23.833333333333332 1.1958927784755429
24.0 1.1855419315744848
24.166666666666668 1.1751220303043275
24.333333333333332 1.16458472321926
24.5 1.1539323264044061
24.666666666666668 1.143153353354162
24.833333333333332 1.132300825916048
25.0 1.1214114828398871
25.166666666666668 1.110504535596996
25.333333333333332 1.0996184317387874
25.5 1.088810291046894
25.666666666666668 1.0781518585558845
25.833333333333332 1.0676533445254504
26.0 1.057297116996792
26.166666666666668 1.0470920525381406
26.333333333333332 1.0370342334646911
26.5 1.0271072487083042
26.666666666666668 1.0172503011745482
26.833333333333332 1.0074564037251605
27.0 0.997717258355789
27.166666666666668 0.9880327959028289
27.333333333333332 0.9783541591103349
27.5 0.9687053477956012
27.666666666666668 0.9590966407678654
27.833333333333332 0.9495185770819822
28.0 0.9399968751007199
28.166666666666668 0.9305260552789092
28.333333333333332 0.921143318021535
28.5 0.9119345764724001
28.666666666666668 0.902905689041108
28.833333333333332 0.8940646998543554
29.0 0.8853219281155496
29.166666666666668 0.8766143514751257
29.333333333333332 0.8678940157640156
29.5 0.8591745708226012
29.666666666666668 0.8504476578499868
29.833333333333332 0.8417037797110752
30.0 0.8329213351761213
30.166666666666668 0.8241650491163629
30.333333333333332 0.8154984849559687
30.5 0.8069341880845957
30.666666666666668 0.7985137440351336
30.833333333333332 0.7902747565795734
31.0 0.7822366927596649
31.166666666666668 0.7744015092866523
31.333333333333332 0.7667047969526604
31.5 0.7590691707709997
31.666666666666668 0.7514064889093209
31.833333333333332 0.7437387956240024
32.0 0.7360150595803702
32.166666666666664 0.7282152432089491
32.333333333333336 0.7203681146918277
32.5 0.7125076082607908
32.666666666666664 0.7046808598884695
32.833333333333336 0.6969203134493671
33.0 0.689250826744874
33.166666666666664 0.6816788415372648
33.333333333333336 0.6741744647332351
33.5 0.6667153029986179
33.666666666666664 0.6593014388680125
33.833333333333336 0.6519532856373946
34.0 0.644635096896533
34.166666666666664 0.6373460417111879
34.333333333333336 0.6300529850765171
34.5 0.6227620832770333
34.666666666666664 0.6154696866708322
34.833333333333336 0.6082118954482085
35.0 0.600998169711773
35.166666666666664 0.59386144179602
35.333333333333336 0.5868265418719915
35.5 0.5799193730986377
35.666666666666664 0.5730982469776336
35.833333333333336 0.5663179726467903
36.0 0.5595545709260843
36.166666666666664 0.5528188408126419
36.333333333333336 0.5461122829460616
36.5 0.5394327866810427
36.666666666666664 0.5327479596069404
36.833333333333336 0.5260810772143532
37.0 0.5195002752600644
37.166666666666664 0.513032188347768
37.333333333333336 0.5066455760146108
37.5 0.5003983211675488
37.666666666666664 0.49426428019775315
37.833333333333336 0.48826983341826435
38.0 0.4823082713271602
38.166666666666664 0.47634675578764035
38.333333333333336 0.4703388501299629
38.5 0.4642803946160884
38.666666666666664 0.458184768674836
38.833333333333336 0.4520575201785286
39.0 0.4458699603881153
39.166666666666664 0.43965687698518324
39.333333333333336 0.433461955931525
39.5 0.4273452410227868
39.666666666666664 0.4213398626472283
39.833333333333336 0.4154465005977041
40.0 0.4096811824960792
40.166666666666664 0.4040326206572092
40.333333333333336 0.39844805705490904
40.5 0.3929203834142541
40.666666666666664 0.3873896655567513
40.833333333333336 0.38188433010085737
41.0 0.376378126553488
41.166666666666664 0.37083496262443155
41.333333333333336 0.36523803457604304
41.5 0.35964134321864233
41.666666666666664 0.3540480652956507
41.833333333333336 0.3484987135300298
42.0 0.3430462951603036
42.166666666666664 0.33771488837168456
42.333333333333336 0.3324881353408425
42.5 0.32738370195913624
42.666666666666664 0.3223588973975399
42.833333333333336 0.31738443657082055
43.0 0.3124108087076809
43.166666666666664 0.3074582169324146
43.333333333333336 0.3025331880732253
43.5 0.29765220421223937
43.666666666666664 0.29279983928084985
43.833333333333336 0.28798074537875734
44.0 0.2831963364233607
44.166666666666664 0.27850385094731733
44.333333333333336 0.2739274395209397
44.5 0.2695160418475972
44.666666666666664 0.2652783692950631
44.833333333333336 0.26120743472115426
45.0 0.25724865070413927
45.166666666666664 0.25336623394282315
45.333333333333336 0.2494704251874211
45.5 0.24558611577222533
45.666666666666664 0.24173095498345273
45.833333333333336 0.2379139511640081
46.0 0.23410814009695072
46.166666666666664 0.23034493536111567
46.333333333333336 0.22660977318409145
46.5 0.22289221424187367
46.666666666666664 0.21922228112408612
46.833333333333336 0.21570292337685273
47.0 0.21232600417703115
47.166666666666664 0.20906256746396557
47.333333333333336 0.20588865889591715
47.5 0.20279955097143643
47.666666666666664 0.19976023564105017
47.833333333333336 0.19674694334929008
48.0 0.19375549243039894
48.166666666666664 0.19079218955249308
48.333333333333336 0.18786126866371777
48.5 0.18498370804413208
48.666666666666664 0.18212544434239267
48.833333333333336 0.17931259138028963
49.0 0.17655182988290444
49.166666666666664 0.17390526996210384
49.333333333333336 0.1713736274371948
49.5 0.1689261652718542
49.666666666666664 0.16654577561107495
49.833333333333336 0.16419523517569715
50.0 0.16184455982402354
99.98333333333333 0.04523339000154196
99.98333333333333 0.04523339000154196


==> plotData/RoundRobin4_10.csv <==
0.0 3.053290434762907
0.16666666666666666 3.053288606887668
0.3333333333333333 3.0532887115464655
0.5 3.0532895953212313
0.6666666666666666 3.053290497145306
0.8333333333333334 3.053291194741754
1.0 3.0532916818802587
1.1666666666666667 3.0530720081384297
1.3333333333333333 3.0509015166310136
1.5 3.0453141860128246
1.6666666666666667 3.03462840284637
1.8333333333333333 3.018579737729635
2.0 2.9971317779848095
2.1666666666666665 2.97106307586219
2.3333333333333335 2.940802850391051
2.5 2.9070169652712377
2.6666666666666665 2.870186752862712
2.8333333333333335 2.831295865182641
3.0 2.791101967856931
3.1666666666666665 2.750459130009748
3.3333333333333335 2.7097776011988106
3.5 2.6696160543067413
3.6666666666666665 2.630069250153044
3.8333333333333335 2.5912421695499366
4.0 2.5529739427289773
4.166666666666667 2.5152274664058476
4.333333333333333 2.4779097997370325
4.5 2.441198777604724
4.666666666666667 2.4053406695050925
4.833333333333333 2.3703728752085906
5.0 2.3363692247730725
5.166666666666667 2.303235912531488
5.333333333333333 2.2708620855660766
5.5 2.2390923913289753
5.666666666666667 2.207735259878164
5.833333333333333 2.1765688757532407
6.0 2.145366722026856
6.166666666666667 2.114050340484154
6.333333333333333 2.082489591135369
6.5 2.0507272667451413
6.666666666666667 2.018682514863538
6.833333333333333 1.9865805475300526
7.0 1.9544183253927676
7.166666666666667 1.9222594193654012
7.333333333333333 1.8900534675535254
7.5 1.8578022042018023
7.666666666666667 1.8255598074509671
7.833333333333333 1.79344504874616
8.0 1.7618423192984847
8.166666666666666 1.7309618689792554
8.333333333333334 1.7010479626969417
8.5 1.671995677507733
8.666666666666666 1.6436236825375274
8.833333333333334 1.6157421466088644
9.0 1.5880447698756535
9.166666666666666 1.5602297898387012
9.333333333333334 1.5319999321053683
9.5 1.5031679012752825
9.666666666666666 1.4734876286107814
9.833333333333334 1.442976433344289
10.0 1.4116222886494485
10.166666666666666 1.3796508921102368
10.333333333333334 1.3469291404194488
10.5 1.3135780454257393
10.666666666666666 1.2795793106074689
10.833333333333334 1.2451594735485418
11.0 1.2102756921860205
11.166666666666666 1.1752437755211134
11.333333333333334 1.1407640319856513
11.5 1.1073044934022984
11.666666666666666 1.0753264780899798
11.833333333333334 1.0448428948022406
12.0 1.0157586093661322
12.166666666666666 0.9878764824095958
12.333333333333334 0.9608868914348438
12.5 0.9344789853649965
12.666666666666666 0.9084664073130296
12.833333333333334 0.8826477716193554
13.0 0.8568228664989891
13.166666666666666 0.8308282720190057
13.333333333333334 0.8044810044159962
13.5 0.7777051628985717
13.666666666666666 0.7504285516927066
13.833333333333334 0.7226739155163661
14.0 0.6944492528519279
14.166666666666666 0.6657829940910082
14.333333333333334 0.6365925393508638
14.5 0.6069907554304027
14.666666666666666 0.5776590217114747
14.833333333333334 0.5490848601567807
15.0 0.5218349111452782
15.166666666666666 0.4961181509804928
15.333333333333334 0.47199223739538954
15.5 0.44935260484426454
15.666666666666666 0.4282495643090484
15.833333333333334 0.40852876970048657
16.0 0.38996127750777954
16.166666666666668 0.3723614904754413
16.333333333333332 0.355572674400704
16.5 0.33949678088356783
16.666666666666668 0.32393268033703204
16.833333333333332 0.30864799583813196
17.0 0.29361252733164284
17.166666666666668 0.27871310508377506
17.333333333333332 0.26391112962638086
17.5 0.24906196701526986
17.666666666666668 0.23401190740902333
17.833333333333332 0.2187951111518014
18.0 0.20373895556872437
18.166666666666668 0.18911747575841373
18.333333333333332 0.17523519816207214
18.5 0.1622045245442086
18.666666666666668 0.15011390331661686
18.833333333333332 0.13887370004604854
19.0 0.12861740821047676
19.166666666666668 0.11931442704732798
19.333333333333332 0.11094538543533816
19.5 0.10349030501180594
19.666666666666668 0.09679041714013133
19.833333333333332 0.0907223541462772
20.0 0.08526272057076426
20.166666666666668 0.08029233488927977
20.333333333333332 0.07566893146861228
20.5 0.07141505148185343
20.666666666666668 0.06737607087743605
20.833333333333332 0.06338495331689836
21.0 0.05942260889792217
21.166666666666668 0.055505559874258696
21.333333333333332 0.051603799507105155
21.5 0.047801574477379725
21.666666666666668 0.044096967498710185
21.833333333333332 0.04059556617073384
22.0 0.03729758469120434
22.166666666666668 0.034267534481814285
22.333333333333332 0.03146495315791278
22.5 0.028926830950946857
22.666666666666668 0.026624828998579986
22.833333333333332 0.024634505202592954
23.0 0.022869204381957352
23.166666666666668 0.021337440681372975
23.333333333333332 0.01999823460379485
23.5 0.018910981705029688
23.666666666666668 0.017981917397057415
23.833333333333332 0.01726855404583273
24.0 0.016616370896468603
24.166666666666668 0.016040262105939583
24.333333333333332 0.01545482232285475
24.5 0.01496018384382382
24.666666666666668 0.014496471262448804
24.833333333333332 0.014094940666349401
25.0 0.01368713217183885
25.166666666666668 0.01332369353448827
25.333333333333332 0.01297374374755337
25.5 0.012649760274197487
25.666666666666668 0.012349047390172554
25.833333333333332 0.012099298622122199
26.0 0.011847569751677368
26.166666666666668 0.011642229310701158
26.333333333333332 0.011450258324926991
26.5 0.011272562192618817
26.666666666666668 0.011113794375865479
26.833333333333332 0.011035476983813382
27.0 0.010968309294562316
27.166666666666668 0.010931724926857097
27.333333333333332 0.010894634451166018
27.5 0.010856061884407896
27.666666666666668 0.010823759277892954
27.833333333333332 0.010791294324960291
28.0 0.010758063019494639
28.166666666666668 0.010735002668419525
28.333333333333332 0.01071696889597507
28.5 0.010699241457054962
28.666666666666668 0.010683482914564314
28.833333333333332 0.01066668204328379
29.0 0.01064979160150013
29.0 0.01064979160150013
99.98333333333333 0.01064979160150013


==> plotData/RoundRobin4_20.csv <==
0.0 3.158411776826051
0.16666666666666666 3.158426369021802
0.3333333333333333 3.158418835946785
0.5 3.1584142047267663
0.6666666666666666 3.158411627712936
0.8333333333333334 3.1584101516474337
1.0 3.158409282842993
1.1666666666666667 3.158309911640526
1.3333333333333333 3.157337021370556
1.5 3.154832957078433
1.6666666666666667 3.150051893509608
1.8333333333333333 3.142963026298675
2.0 3.133626807182739
2.1666666666666665 3.1223374462822178
2.3333333333333335 3.109298682460201
2.5 3.0948686477567198
2.6666666666666665 3.079315587486182
2.8333333333333335 3.063072063808614
3.0 3.046406981973267
3.1666666666666665 3.029599124486005
3.3333333333333335 3.0128369652329274
3.5 2.9961831385299145
3.6666666666666665 2.9796433036431718
3.8333333333333335 2.963263543351526
4.0 2.9470509236216778
4.166666666666667 2.9310976762801144
4.333333333333333 2.915392765271286
4.5 2.8999741038513047
4.666666666666667 2.88476917813001
4.833333333333333 2.8698164837337186
5.0 2.8550462819600955
5.166666666666667 2.840384720126007
5.333333333333333 2.8257738776410153
5.5 2.8112492681076175
5.666666666666667 2.796801292675049
5.833333333333333 2.782464348297099
6.0 2.7681390675563655
6.166666666666667 2.753899392407602
6.333333333333333 2.739702442519278
6.5 2.7255816705431943
6.666666666666667 2.7114952132138854
6.833333333333333 2.6974801114839315
7.0 2.6835363587843704
7.166666666666667 2.669638544543065
7.333333333333333 2.6556722027830446
7.5 2.6416967622251706
7.666666666666667 2.627775960226558
7.833333333333333 2.613975472100547
8.0 2.6004096115962736
8.166666666666666 2.5871713327210144
8.333333333333334 2.574323328993353
8.5 2.561902685501538
8.666666666666666 2.549825848341173
8.833333333333334 2.5379623908504354
9.0 2.5262602491188773
9.166666666666666 2.5147459382620254
9.333333333333334 2.5033266160404866
9.5 2.491940375819946
9.666666666666666 2.4805083941152573
9.833333333333334 2.469041975125159
10.0 2.457550773839533
10.166666666666666 2.4460355716976703
10.333333333333334 2.4344853859245483
10.5 2.4229466631931738
10.666666666666666 2.4114722259742067
10.833333333333334 2.4001186542373807
11.0 2.388904179603455
11.166666666666666 2.3777623479965753
11.333333333333334 2.366682597994924
11.5 2.355716904259938
11.666666666666666 2.3449066074687934
11.833333333333334 2.334191726450168
12.0 2.323531674814046
12.166666666666666 2.312960479783701
12.333333333333334 2.302469524976769
12.5 2.2920375493942697
12.666666666666666 2.2816204048167457
12.833333333333334 2.2712507253576337
13.0 2.2609604112191874
13.166666666666666 2.2507706134607806
13.333333333333334 2.2406484855841065
13.5 2.230579047435197
13.666666666666666 2.220532855551604
13.833333333333334 2.2105227157705505
14.0 2.200522454366822
14.166666666666666 2.190551916814088
14.333333333333334 2.180604057349954
14.5 2.170718729955811
14.666666666666666 2.1609569571200593
14.833333333333334 2.1513924567414513
15.0 2.142075905699453
15.166666666666666 2.132975825627602
15.333333333333334 2.1240180802806092
15.5 2.115115258822571
15.666666666666666 2.1061510214279013
15.833333333333334 2.0971405905284617
16.0 2.088007533709417
16.166666666666668 2.0787582165772354
16.333333333333332 2.069376599412403
16.5 2.0598195230615515
16.666666666666668 2.050099182073236
16.833333333333332 2.040229528166406
17.0 2.030210611196648
17.166666666666668 2.0201472923710937
17.333333333333332 2.010060278015349
17.5 2.0000122134846086
17.666666666666668 1.9900601669586322
17.833333333333332 1.9801992331996934
18.0 1.9704128850194194
18.166666666666668 1.9606630145033022
18.333333333333332 1.9509771785412118
18.5 1.9413234150983425
18.666666666666668 1.9317054086696759
18.833333333333332 1.9221745341505445
19.0 1.9126956056308873
19.166666666666668 1.9032039793326185
19.333333333333332 1.8936543062506122
19.5 1.8841503438946396
19.666666666666668 1.8747032570808055
19.833333333333332 1.8652986070454558
20.0 1.8558940392343721
20.166666666666668 1.8465098173195726
20.333333333333332 1.8371374686195872
20.5 1.8278006960009519
20.666666666666668 1.8184709198623068
20.833333333333332 1.8091821163592503
21.0 1.799919368361197
21.166666666666668 1.7907180568258765
21.333333333333332 1.781606397259685
21.5 1.772647573642314
21.666666666666668 1.7638578788033241
21.833333333333332 1.7552559886134123
22.0 1.7467407976144131
22.166666666666668 1.7381920700978872
22.333333333333332 1.7295240886073089
22.5 1.7207103422396473
22.666666666666668 1.711710234103098
22.833333333333332 1.7025124719990337
23.0 1.6930596330969652
23.166666666666668 1.683318654804189
23.333333333333332 1.6732878168269636
23.5 1.66297735734995
23.666666666666668 1.6524031684699017
23.833333333333332 1.6416242718318765
24.0 1.6306675078638737
24.166666666666668 1.6196262457843835
24.333333333333332 1.6085346433996905
24.5 1.597402971846363
24.666666666666668 1.586221423761103
24.833333333333332 1.5750532959714252
25.0 1.563965682809555
25.166666666666668 1.5529249501539015
25.333333333333332 1.5419417507888808
25.5 1.5310510242051716
25.666666666666668 1.5201132277945382
25.833333333333332 1.5091151002311904
26.0 1.4980352081216028
26.166666666666668 1.4869856294344654
26.333333333333332 1.4759538401997747
26.5 1.464895787807337
26.666666666666668 1.4538076988470248
26.833333333333332 1.4427127316503778
27.0 1.431658999048764
27.166666666666668 1.4207216798070712
27.333333333333332 1.4098538077261675
27.5 1.3990753290983504
27.666666666666668 1.3883223692491102
27.833333333333332 1.3776009681018904
28.0 1.367065054807238
28.166666666666668 1.3568250594840925
28.333333333333332 1.346964499607272
28.5 1.3374342611676067
28.666666666666668 1.3280208173547692
28.833333333333332 1.318647337686699
29.0 1.3092905691768437
29.166666666666668 1.2999287584779953
29.333333333333332 1.290489120734907
29.5 1.2809519441386779
29.666666666666668 1.2712822188258939
29.833333333333332 1.2614981877605997
30.0 1.2515906443547846
30.166666666666668 1.2414905426251135
30.333333333333332 1.2310874379706298
30.5 1.220417343005132
30.666666666666668 1.2095061247571524
30.833333333333332 1.1984517224947078
31.0 1.1872369202152144
31.166666666666668 1.1759017591045022
31.333333333333332 1.16450927600893
31.5 1.1531222366385319
31.666666666666668 1.1417996041329666
31.833333333333332 1.1305267936090877
32.0 1.119271823438658
32.166666666666664 1.1080428868560666
32.333333333333336 1.096799379209643
32.5 1.0855214598192706
32.666666666666664 1.074146980578425
32.833333333333336 1.0627026053926707
33.0 1.0512439323694538
33.166666666666664 1.0397730843017199
33.333333333333336 1.0281862440217069
33.5 1.01645531813348
33.666666666666664 1.0045859165837892
33.833333333333336 0.9926356197822712
34.0 0.9805532898736781
34.166666666666664 0.9684173553519881
34.333333333333336 0.9562417069000253
34.5 0.9440496423810045
34.666666666666664 0.9320226644034083
34.833333333333336 0.9203345155986444
35.0 0.9090744526249803
35.166666666666664 0.8982554344396033
35.333333333333336 0.8878854810772868
35.5 0.8779671394467933
35.666666666666664 0.8684570180405243
35.833333333333336 0.8592769254184233
36.0 0.8503456437876383
36.166666666666664 0.8415773217041241
36.333333333333336 0.8328972424095571
36.5 0.8242660568319012
36.666666666666664 0.815655269628679
36.833333333333336 0.8069876047374471
37.0 0.7981609121156851
37.166666666666664 0.7891917133172979
37.333333333333336 0.7801402211856191
37.5 0.7710173676499378
37.666666666666664 0.7618307904033724
37.833333333333336 0.7525045914676105
38.0 0.7430111361818629
38.166666666666664 0.7333995176752662
38.333333333333336 0.7236564285523728
38.5 0.7138205817456991
38.666666666666664 0.7039590782348405
38.833333333333336 0.6940705727794082
39.0 0.6840634711256722
39.166666666666664 0.6740123450821488
39.333333333333336 0.6639580282311701
39.5 0.6538740794979994
39.666666666666664 0.6437083985622732
39.833333333333336 0.6334769500105044
40.0 0.6232165746782155
40.166666666666664 0.612941767431227
40.333333333333336 0.6025750457221827
40.5 0.5920547858919897
40.666666666666664 0.5813302408607495
40.833333333333336 0.5704153337416294
41.0 0.5593850897154196
41.166666666666664 0.5483156426236016
41.333333333333336 0.5373708518265085
41.5 0.5267388907097436
41.666666666666664 0.5165830264037232
41.833333333333336 0.5069477127187698
42.0 0.49779872395033714
42.166666666666664 0.48912523201688485
42.333333333333336 0.48096011220478546
42.5 0.4732711116217948
42.666666666666664 0.4659027873599274
42.833333333333336 0.4588064774380643
43.0 0.4519674675114602
43.166666666666664 0.4452905791501947
43.333333333333336 0.43876899197372254
43.5 0.43228977382382866
43.666666666666664 0.42583104869129873
43.833333333333336 0.41942177876151354
44.0 0.4130436486636369
44.166666666666664 0.4066475890329514
44.333333333333336 0.4001927781959191
44.5 0.3936869006607226
44.666666666666664 0.3871257350608063
44.833333333333336 0.3805222440785791
45.0 0.3738649481861686
45.166666666666664 0.36712924787583584
45.333333333333336 0.3602794013817695
45.5 0.3533533147901596
45.666666666666664 0.34636277299415597
45.833333333333336 0.3393255509587564
46.0 0.33231097459327125
46.166666666666664 0.32533559376129423
46.333333333333336 0.3183710148052818
46.5 0.3113950628444192
46.666666666666664 0.30437842810774485
46.833333333333336 0.2973479661364089
47.0 0.2902431486758674
47.166666666666664 0.2830392809349545
47.333333333333336 0.27573001424507737
47.5 0.2683648205647827
47.666666666666664 0.2609556931251013
47.833333333333336 0.25351763142331196
48.0 0.24618872626428084
48.166666666666664 0.23905886043999858
48.333333333333336 0.23224602180554288
48.5 0.22580753124784614
48.666666666666664 0.21978702086872648
48.833333333333336 0.2141057039597333
49.0 0.20880395084245196
49.166666666666664 0.2038849265756572
49.333333333333336 0.19933319641438685
49.5 0.19513282764459183
49.666666666666664 0.19117568507989782
49.833333333333336 0.18744237029818975
50.0 0.18384069180471044
84.66666666666667 0.00482079906519899
99.98333333333333 0.00482079906519899


==> plotData/RoundRobin4_30.csv <==
0.0 3.2210324438118527
0.16666666666666666 3.22104784089741
0.3333333333333333 3.2210399477422635
0.5 3.221035041002878
0.6666666666666666 3.221032283586258
0.8333333333333334 3.221030692228866
1.0 3.2210297505082672
1.1666666666666667 3.2209687283760045
1.3333333333333333 3.2203610324582645
1.5 3.2187762203826993
1.6666666666666667 3.215751801910712
1.8333333333333333 3.211256529573389
2.0 3.2053636551420883
2.1666666666666665 3.1983143682653186
2.3333333333333335 3.1902791965465767
2.5 3.181483976763004
2.6666666666666665 3.172104773819033
2.8333333333333335 3.162375960284178
3.0 3.152443049672038
3.1666666666666665 3.1424819978255605
3.3333333333333335 3.132535158678472
3.5 3.1227050538018446
3.6666666666666665 3.1129903065401425
3.8333333333333335 3.1033969206465555
4.0 3.0938684021803042
4.166666666666667 3.084413267140437
4.333333333333333 3.07506065948174
4.5 3.0658202465388604
4.666666666666667 3.056658961929637
4.833333333333333 3.0475669993796806
5.0 3.038511656356363
5.166666666666667 3.0295564027244364
5.333333333333333 3.0206731690408852
5.5 3.0118912841441023
5.666666666666667 3.003158311149903
5.833333333333333 2.9944838700125063
6.0 2.9858398313793453
6.166666666666667 2.9772155231520165
6.333333333333333 2.9685766613621127
6.5 2.9599336318011384
6.666666666666667 2.9512897610752544
6.833333333333333 2.942684843350254
7.0 2.934100509765617
7.166666666666667 2.925551579829663
7.333333333333333 2.9170053300513974
7.5 2.9084415148452765
7.666666666666667 2.899858363582921
7.833333333333333 2.8913066067265256
8.0 2.882782278161085
8.166666666666666 2.8743180300327262
8.333333333333334 2.8658843786503447
8.5 2.857510667771516
8.666666666666666 2.8491249482069754
8.833333333333334 2.8407699853643535
9.0 2.8324031305330153
9.166666666666666 2.8240700423174956
9.333333333333334 2.8157359624123237
9.5 2.8074227544183015
9.666666666666666 2.7991258695175953
9.833333333333334 2.7908246387591924
10.0 2.782525200241131
10.166666666666666 2.7742886700152916
10.333333333333334 2.766113960527085
10.5 2.758007910599726
10.666666666666666 2.749897257255098
10.833333333333334 2.7418041726602955
11.0 2.733762046745772
11.166666666666666 2.725807285164367
11.333333333333334 2.7179781393597624
11.5 2.7103268587457587
11.666666666666666 2.7028658768846654
11.833333333333334 2.6956350494010346
12.0 2.688620647349003
12.166666666666666 2.681766778091785
12.333333333333334 2.6750061752149175
12.5 2.668267195360798
12.666666666666666 2.6615165916640993
12.833333333333334 2.654784963750189
13.0 2.6480527852068336
13.166666666666666 2.641304467020165
13.333333333333334 2.634519201503052
13.5 2.627790612347198
13.666666666666666 2.621144527328289
13.833333333333334 2.614558807725355
14.0 2.6080174423075406
14.166666666666666 2.6015209490205393
14.333333333333334 2.5950547936975226
14.5 2.588614905502903
14.666666666666666 2.582195093873137
14.833333333333334 2.575775065816076
15.0 2.5693793107327387
15.166666666666666 2.5630344396711933
15.333333333333334 2.556716957582621
15.5 2.550393086588428
15.666666666666666 2.5440489021362738
15.833333333333334 2.5377464732624926
16.0 2.531472275896674
16.166666666666668 2.525200219482091
16.333333333333332 2.518910228893933
16.5 2.5125922986275304
16.666666666666668 2.5062531672268626
16.833333333333332 2.499930445580983
17.0 2.4936169638396506
17.166666666666668 2.4873102763108834
17.333333333333332 2.4809985706692395
17.5 2.4746770269287537
17.666666666666668 2.468359280069873
17.833333333333332 2.462103275906668
18.0 2.4559011101043478
18.166666666666668 2.4497366273276633
18.333333333333332 2.4435972567720663
18.5 2.4375297556377156
18.666666666666668 2.4315297571289944
18.833333333333332 2.4255630344654318
19.0 2.4195781769664984
19.166666666666668 2.413601596386056
19.333333333333332 2.407624769896267
19.5 2.4016462117729818
19.666666666666668 2.3956600368924645
19.833333333333332 2.3896474351097514
20.0 2.383650192131044
20.166666666666668 2.3776913793111487
20.333333333333332 2.371787422161479
20.5 2.365924915830543
20.666666666666668 2.3600514709400384
20.833333333333332 2.3542103446335285
21.0 2.348411265489447
21.166666666666668 2.3426518029614876
21.333333333333332 2.336988948225265
21.5 2.331448087472328
21.666666666666668 2.32603071809814
21.833333333333332 2.320758929195003
22.0 2.315619862928215
22.166666666666668 2.310575808703222
22.333333333333332 2.3055827349331963
22.5 2.3006228480247417
22.666666666666668 2.2956534187409354
22.833333333333332 2.290677886896627
23.0 2.2856978241938415
23.166666666666668 2.280739539799245
23.333333333333332 2.275758881475745
23.5 2.270815668795828
23.666666666666668 2.2659181865019598
23.833333333333332 2.2610432942559116
24.0 2.25616411370554
24.166666666666668 2.2513048026410107
24.333333333333332 2.246471755028427
24.5 2.2416485431017734
24.666666666666668 2.236816983531807
24.833333333333332 2.2319666662628563
25.0 2.2271347288210186
25.166666666666668 2.222356261976624
25.333333333333332 2.2175904291767967
25.5 2.2128133667787866
25.666666666666668 2.208016526099756
25.833333333333332 2.203226921576896
26.0 2.1984898887900624
26.166666666666668 2.193794042699575
26.333333333333332 2.1890866070107466
26.5 2.1843267598096783
26.666666666666668 2.179519637808093
26.833333333333332 2.1747012122580154
27.0 2.169896894186617
27.166666666666668 2.165110713221094
27.333333333333332 2.1603238766104496
27.5 2.155510766382533
27.666666666666668 2.15067828687356
27.833333333333332 2.1458918577577952
28.0 2.141161096858618
28.166666666666668 2.136479365207597
28.333333333333332 2.1318086199364714
28.5 2.1271787228395804
28.666666666666668 2.1226123155847234
28.833333333333332 2.118108533096163
29.0 2.113593941051712
29.166666666666668 2.10908671429142
29.333333333333332 2.1045824501666934
29.5 2.100068340462561
29.666666666666668 2.0955471349207815
29.833333333333332 2.09098852448347
30.0 2.086424677566852
30.166666666666668 2.0818779386909587
30.333333333333332 2.0773803847629835
30.5 2.072886054623361
30.666666666666668 2.068363618943524
30.833333333333332 2.0637996922155164
31.0 2.05921319094911
31.166666666666668 2.0546339512520695
31.333333333333332 2.0500829643388143
31.5 2.0455913213125574
31.666666666666668 2.0411723475549257
31.833333333333332 2.036828642294741
32.0 2.032486069279462
32.166666666666664 2.028119569142693
32.333333333333336 2.0237063134408366
32.5 2.019243446562729
32.666666666666664 2.014697190681963
32.833333333333336 2.0100806195482375
33.0 2.0053618950046572
33.166666666666664 2.000585701397085
33.333333333333336 1.9957398162910018
33.5 1.9908358982969974
33.666666666666664 1.9858648450317402
33.833333333333336 1.9808360371640175
34.0 1.9757517004296794
34.166666666666664 1.97066801559953
34.333333333333336 1.9656037873948669
34.5 1.9605635127822378
34.666666666666664 1.9555678827228713
34.833333333333336 1.9506461771761112
35.0 1.9457645208813283
35.166666666666664 1.9409641248899665
35.333333333333336 1.9362429306357811
35.5 1.9315864496051738
35.666666666666664 1.9269700107894006
35.833333333333336 1.9223640763813419
36.0 1.9177701424891154
36.166666666666664 1.9131871624966836
36.333333333333336 1.9085888620316709
36.5 1.9039804784248966
36.666666666666664 1.8994075720507209
36.833333333333336 1.8948240973793125
37.0 1.8902283918623355
37.166666666666664 1.885628255784334
37.333333333333336 1.881020116266113
37.5 1.8764274099363836
37.666666666666664 1.8718367465245234
37.833333333333336 1.867301876490414
38.0 1.8628101541801643
38.166666666666664 1.858341320075937
38.333333333333336 1.8538806074965184
38.5 1.8494389393414363
38.666666666666664 1.8450527217555814
38.833333333333336 1.8407400929105988
39.0 1.8364762433912802
39.166666666666664 1.8322405036311875
39.333333333333336 1.827984769527694
39.5 1.8237207157487882
39.666666666666664 1.819435520952582
39.833333333333336 1.8151396091742924
40.0 1.8108417159775347
40.166666666666664 1.806556496881571
40.333333333333336 1.8023070100067764
40.5 1.7981006294730113
40.666666666666664 1.7938610198941205
40.833333333333336 1.7895545809672346
41.0 1.7852045670834802
41.166666666666664 1.7808383584449374
41.333333333333336 1.7764931535846762
41.5 1.7722225204758482
41.666666666666664 1.7679970869347859
41.833333333333336 1.7638035633034836
42.0 1.7596234088515514
42.166666666666664 1.755449045934025
42.333333333333336 1.7512224778268364
42.5 1.746888888075085
42.666666666666664 1.742411738612101
42.833333333333336 1.737821636566746
43.0 1.7331391359785602
43.166666666666664 1.728391740233023
43.333333333333336 1.7235838500761735
43.5 1.7187101609116082
43.666666666666664 1.713728374078713
43.833333333333336 1.7086816912768745
44.0 1.7036188245203066
44.166666666666664 1.6985534576135293
44.333333333333336 1.6934366552879125
44.5 1.6882694792787794
44.666666666666664 1.6830316895703834
44.833333333333336 1.677774145039287
45.0 1.672580568490657
45.166666666666664 1.6674371243250676
45.333333333333336 1.6622966154794394
45.5 1.6571671661952754
45.666666666666664 1.6520041097864662
45.833333333333336 1.6468086397593948
46.0 1.6416422206758599
46.166666666666664 1.6365134256113205
46.333333333333336 1.6314298803998535
46.5 1.626374203620721
46.666666666666664 1.6213616020860664
46.833333333333336 1.6164034712969435
47.0 1.6115091610166292
47.166666666666664 1.606692607897049
47.333333333333336 1.6019014871799973
47.5 1.5971099757286713
47.666666666666664 1.5923144631108759
47.833333333333336 1.5875562817261728
48.0 1.582824208901399
48.166666666666664 1.5781361393769435
48.333333333333336 1.5734161721964453
48.5 1.5686387299998832
48.666666666666664 1.563785770429154
48.833333333333336 1.5588879707521994
49.0 1.5539919613904494
49.166666666666664 1.5491495292321251
49.333333333333336 1.5443435022701608
49.5 1.5395363514457365
49.666666666666664 1.5347006888867485
49.833333333333336 1.5298443573245755
50.0 1.5249804951833328
99.98333333333333 0.17711082588771437
99.98333333333333 0.17711082588771437


==> plotData/RoundRobin4_40.csv <==
0.0 3.2143305771908475
0.16666666666666666 3.2143347613208695
0.3333333333333333 3.2143321070716446
0.5 3.2143309580077255
0.6666666666666666 3.2143305601805086
0.8333333333333334 3.214330438968073
1.0 3.2143304127109067
1.1666666666666667 3.2142853723041522
1.3333333333333333 3.213840906620693
1.5 3.2127029732270533
1.6666666666666667 3.210584778297219
1.8333333333333333 3.2074475097449167
2.0 3.20334396458884
2.1666666666666665 3.1984533086474793
2.3333333333333335 3.192911358285638
2.5 3.186872899381466
2.6666666666666665 3.1804619587040297
2.8333333333333335 3.173867297936718
3.0 3.167203786509939
3.1666666666666665 3.160572488669981
3.3333333333333335 3.153983009808141
3.5 3.14745053144506
3.6666666666666665 3.1409404475232403
3.8333333333333335 3.1344573356650347
4.0 3.127982739640105
4.166666666666667 3.1215409090082065
4.333333333333333 3.115106057848585
4.5 3.1087069380848433
4.666666666666667 3.102330053266834
4.833333333333333 3.0959887006843543
5.0 3.089668022972731
5.166666666666667 3.083358374038819
5.333333333333333 3.077037411982987
5.5 3.070735548360582
5.666666666666667 3.06445027287712
5.833333333333333 3.0581929719381495
6.0 3.051916998050451
6.166666666666667 3.0456799503253316
6.333333333333333 3.0394394934709457
6.5 3.033260542280878
6.666666666666667 3.027141120329802
6.833333333333333 3.0210320986266566
7.0 3.014894995717427
7.166666666666667 3.0087480546930614
7.333333333333333 3.002573550672588
7.5 2.9963842407134718
7.666666666666667 2.9901991014046736
7.833333333333333 2.9840098840476665
8.0 2.977777114685083
8.166666666666666 2.971550013753528
8.333333333333334 2.965358128712488
8.5 2.9591967130721804
8.666666666666666 2.953061035674492
8.833333333333334 2.946978307405987
9.0 2.9409553734848215
9.166666666666666 2.9350064865073247
9.333333333333334 2.9290926593681506
9.5 2.923220597400397
9.666666666666666 2.9173789234203498
9.833333333333334 2.9115677871873933
10.0 2.9057470543003676
10.166666666666666 2.899926770209039
10.333333333333334 2.8940779981801215
10.5 2.888237235091332
10.666666666666666 2.882351621496314
10.833333333333334 2.8764584969468787
11.0 2.870551884669999
11.166666666666666 2.8646765214385206
11.333333333333334 2.858817265338844
11.5 2.852992062903755
11.666666666666666 2.847150360371963
11.833333333333334 2.841336755461768
12.0 2.8355242424933333
12.166666666666666 2.829730686031566
12.333333333333334 2.8239290489747244
12.5 2.8181308585241753
12.666666666666666 2.8123567204831406
12.833333333333334 2.806576387028772
13.0 2.8007583649344006
13.166666666666666 2.7949386370546403
13.333333333333334 2.789144966701478
13.5 2.7834108264908504
13.666666666666666 2.7776962345890714
13.833333333333334 2.772027796525853
14.0 2.766348949308232
14.166666666666666 2.7606711391653835
14.333333333333334 2.7549524450058405
14.5 2.7492193685860835
14.666666666666666 2.743506933324067
14.833333333333334 2.737863990668437
15.0 2.732397017364325
15.166666666666666 2.7271320030299577
15.333333333333334 2.722047530719423
15.5 2.717135918936334
15.666666666666666 2.7124061347336412
15.833333333333334 2.707834738504131
16.0 2.70338158248187
16.166666666666668 2.699026120757344
16.333333333333332 2.69474316003132
16.5 2.6904649394125397
16.666666666666668 2.6861299517143524
16.833333333333332 2.68178466123424
17.0 2.6774284761039233
17.166666666666668 2.6730732772540367
17.333333333333332 2.6687183899666267
17.5 2.66434966440068
17.666666666666668 2.6599535989666028
17.833333333333332 2.655565148248158
18.0 2.6511959694514253
18.166666666666668 2.6468464202323894
18.333333333333332 2.642512183171584
18.5 2.6381955261346337
18.666666666666668 2.633876222204544
18.833333333333332 2.6295818573715874
19.0 2.6252953612623897
19.166666666666668 2.6210160528043454
19.333333333333332 2.6167371892209106
19.5 2.6125025139937854
19.666666666666668 2.6083189489095604
19.833333333333332 2.6041930723508897
20.0 2.600112713605653
20.166666666666668 2.5960489834658436
20.333333333333332 2.5919671814747614
20.5 2.5878638855522778
20.666666666666668 2.583739637518607
20.833333333333332 2.579590051823685
21.0 2.575431097031313
21.166666666666668 2.5712416036500727
21.333333333333332 2.5670250173908777
21.5 2.562828183232216
21.666666666666668 2.5586767612723444
21.833333333333332 2.5545665659713968
22.0 2.55044635391826
22.166666666666668 2.546353617697696
22.333333333333332 2.5423364679902263
22.5 2.5383501072936596
22.666666666666668 2.534384063243112
22.833333333333332 2.530456346168754
23.0 2.526563934687474
23.166666666666668 2.522682617939043
23.333333333333332 2.5187884727848657
23.5 2.514866942246658
23.666666666666668 2.510885978714551
23.833333333333332 2.506883853480755
24.0 2.502854012335209
24.166666666666668 2.498816589630322
24.333333333333332 2.494751681195112
24.5 2.4907075790969175
24.666666666666668 2.4866998055193026
24.833333333333332 2.482736476906336
25.0 2.4788059900550414
25.166666666666668 2.4748846374482008
25.333333333333332 2.470971934621873
25.5 2.4670712246736213
25.666666666666668 2.463184275273744
25.833333333333332 2.459315519158351
26.0 2.4554486477157047
26.166666666666668 2.451552578878832
26.333333333333332 2.4476405584939305
26.5 2.443729907586606
26.666666666666668 2.439836074938993
26.833333333333332 2.4359759642409826
27.0 2.4321437981166305
27.166666666666668 2.4283467915519035
27.333333333333332 2.424528571211383
27.5 2.420658610388018
27.666666666666668 2.4167390159860505
27.833333333333332 2.4127919678152927
28.0 2.4088658882555865
28.166666666666668 2.40502277868711
28.333333333333332 2.401320923027981
28.5 2.3977619745582497
28.666666666666668 2.3943414464159876
28.833333333333332 2.3910670644245196
29.0 2.387922706696945
29.166666666666668 2.3848917141028445
29.333333333333332 2.3819529355405757
29.5 2.37907765764144
29.666666666666668 2.376191625467672
29.833333333333332 2.3732890101181523
30.0 2.3703602988517893
30.166666666666668 2.3674082465852093
30.333333333333332 2.364474062219368
30.5 2.36154147121858
30.666666666666668 2.358597541902578
30.833333333333332 2.355657419103704
31.0 2.3527460179197535
31.166666666666668 2.3498662644223858
31.333333333333332 2.347007127936048
31.5 2.3441627552682913
31.666666666666668 2.3413057329384657
31.833333333333332 2.3384209483136655
32.0 2.335513444157099
32.166666666666664 2.3325973368389374
32.333333333333336 2.329686154395945
32.5 2.3267724962726515
32.666666666666664 2.3238392863642408
32.833333333333336 2.3209241109953105
33.0 2.3180332292186203
33.166666666666664 2.3151841087130363
33.333333333333336 2.3123727340453293
33.5 2.3095662502456316
33.666666666666664 2.306751156709969
33.833333333333336 2.303943868534658
34.0 2.3011059260958002
34.166666666666664 2.298236489465563
34.333333333333336 2.295353228226081
34.5 2.2924306108408974
34.666666666666664 2.289478773160273
34.833333333333336 2.2865632487594802
35.0 2.2836716213327146
35.166666666666664 2.280805563529052
35.333333333333336 2.2779677128120577
35.5 2.275162190162279
35.666666666666664 2.2723885809703144
35.833333333333336 2.269648675097628
36.0 2.2669338304504625
36.166666666666664 2.2642496389955067
36.333333333333336 2.2615686399362436
36.5 2.2588751362312998
36.666666666666664 2.256169971625586
36.833333333333336 2.2534391868887336
37.0 2.25065516768863
37.166666666666664 2.2478450722938774
37.333333333333336 2.2450114800758656
37.5 2.2421744923852622
37.666666666666664 2.23935194196161
37.833333333333336 2.2365752050673335
38.0 2.2338188368483243
38.166666666666664 2.2310848934823975
38.333333333333336 2.228382563167934
38.5 2.225703197841508
38.666666666666664 2.2230015312642535
38.833333333333336 2.220281097690799
39.0 2.2175491608086184
39.166666666666664 2.2148033767167763
39.333333333333336 2.212053982086736
39.5 2.2092899617208057
39.666666666666664 2.2065193926348328
39.833333333333336 2.2037506587148017
40.0 2.2009920621093744
40.166666666666664 2.198256224764389
40.333333333333336 2.1955451750483816
40.5 2.1928777671797346
40.666666666666664 2.1902464794734984
40.833333333333336 2.1876277257066716
41.0 2.184964862005806
41.166666666666664 2.1822725431339847
41.333333333333336 2.1795896474837027
41.5 2.176929216027278
41.666666666666664 2.1743227608789555
41.833333333333336 2.1717803940443168
42.0 2.169297130772539
42.166666666666664 2.1668759329964598
42.333333333333336 2.164526148973886
42.5 2.1622215161622016
42.666666666666664 2.1599243746177073
42.833333333333336 2.157633243829442
43.0 2.155307869949278
43.166666666666664 2.152944403889441
43.333333333333336 2.1505369516038764
43.5 2.1481072227969142
43.666666666666664 2.145684779302747
43.833333333333336 2.1432781556355267
44.0 2.1409006593534095
44.166666666666664 2.1385500484924527
44.333333333333336 2.1362073394694985
44.5 2.133876045418875
44.666666666666664 2.1315601969292963
44.833333333333336 2.129263600525056
45.0 2.1269636106766048
45.166666666666664 2.124651568856867
45.333333333333336 2.1223418713347146
45.5 2.1200336632334893
45.666666666666664 2.1177201302589745
45.833333333333336 2.115401549683847
46.0 2.113090628948966
46.166666666666664 2.1108124445738197
46.333333333333336 2.1085419382728867
46.5 2.1062851725883993
46.666666666666664 2.104034284661932
46.833333333333336 2.101779667588574
47.0 2.099508271298464
47.166666666666664 2.0972195493044397
47.333333333333336 2.094942983359509
47.5 2.0926921175449853
47.666666666666664 2.0904225328700408
47.833333333333336 2.088126488443374
48.0 2.0858416431240756
48.166666666666664 2.0835920363115443
48.333333333333336 2.0813876387585917
48.5 2.07923246698835
48.666666666666664 2.077102245436344
48.833333333333336 2.0749829538465905
49.0 2.072866032068541
49.166666666666664 2.0707594808026184
49.333333333333336 2.068656118846039
49.5 2.0665616023554643
49.666666666666664 2.0644593003405407
49.833333333333336 2.062335984047628
50.0 2.060181252214726
99.98333333333333 1.3615656700617633
99.98333333333333 1.3615656700617633


==> plotData/RoundRobin4_50.csv <==
0.0 3.2251684992818364
0.16666666666666666 3.225166943896693
0.3333333333333333 3.2251669690969695
0.5 3.225167744235994
0.6666666666666666 3.225168555690938
0.8333333333333334 3.225169188314965
1.0 3.2251696316262075
1.1666666666666667 3.2251345342037574
1.3333333333333333 3.2247945446316457
1.5 3.223940506578103
1.6666666666666667 3.2223430505978206
1.8333333333333333 3.2199991480274797
2.0 3.2169554791551156
2.1666666666666665 3.2133310702366114
2.3333333333333335 3.2092197266275297
2.5 3.2047603948894507
2.6666666666666665 3.2000631864866778
2.8333333333333335 3.1952471907235647
3.0 3.1903857540983673
3.1666666666666665 3.185529884015595
3.3333333333333335 3.180683182093363
3.5 3.1758728405653205
3.6666666666666665 3.171099639935152
3.8333333333333335 3.1663391870235977
4.0 3.1615586414869505
4.166666666666667 3.156778613483751
4.333333333333333 3.151995781768347
4.5 3.1472495237601383
4.666666666666667 3.1425220258963473
4.833333333333333 3.137837405227496
5.0 3.1331638814911744
5.166666666666667 3.1285145260200697
5.333333333333333 3.123859357920633
5.5 3.119225205896895
5.666666666666667 3.1145981103839713
5.833333333333333 3.1099755634504285
6.0 3.105356054945776
6.166666666666667 3.100729905423474
6.333333333333333 3.0960773375016424
6.5 3.091438860804485
6.666666666666667 3.0868199559625347
6.833333333333333 3.0822109217550997
7.0 3.077587114265097
7.166666666666667 3.0729667647644963
7.333333333333333 3.0683615511876634
7.5 3.063775135754456
7.666666666666667 3.059202615693478
7.833333333333333 3.0546495725706913
8.0 3.0500999861270897
8.166666666666666 3.04557056832606
8.333333333333334 3.041062484882345
8.5 3.036590099101906
8.666666666666666 3.0321434768769526
8.833333333333334 3.027719850311996
9.0 3.0232801561557348
9.166666666666666 3.018836570871094
9.333333333333334 3.0143766511887002
9.5 3.009892597143119
9.666666666666666 3.0053862962466793
9.833333333333334 3.0008898323981366
10.0 2.996397833882005
10.166666666666666 2.991931262289119
10.333333333333334 2.987473183497026
10.5 2.983038525738015
10.666666666666666 2.978608092707076
10.833333333333334 2.97420515213334
11.0 2.9698048170420805
11.166666666666666 2.9654028104723373
11.333333333333334 2.960984537159917
11.5 2.956568679906045
11.666666666666666 2.9521719257747265
11.833333333333334 2.9478201460871656
12.0 2.9435011540597937
12.166666666666666 2.9392015887035567
12.333333333333334 2.9348958209300307
12.5 2.9305885728690075
12.666666666666666 2.9262744360387027
12.833333333333334 2.921969049938759
13.0 2.9176591658327147
13.166666666666666 2.9133303380696347
13.333333333333334 2.908966381737333
13.5 2.904587337346795
13.666666666666666 2.9001854840869177
13.833333333333334 2.895766181588763
14.0 2.8913208932382513
14.166666666666666 2.8868872496255036
14.333333333333334 2.8824708057680484
14.5 2.878074320377535
14.666666666666666 2.8736783746383243
14.833333333333334 2.869300571744739
15.0 2.8649273889895865
15.166666666666666 2.8605875482998995
15.333333333333334 2.856278255323278
15.5 2.851994613880136
15.666666666666666 2.847704797895884
15.833333333333334 2.8434269687860247
16.0 2.839139377062826
16.166666666666668 2.834862910699537
16.333333333333332 2.830584574337895
16.5 2.82630983746938
16.666666666666668 2.8220195664925316
16.833333333333332 2.8177420150198245
17.0 2.8134663495905126
17.166666666666668 2.8091788571460063
17.333333333333332 2.804848516742641
17.5 2.8005059422455525
17.666666666666668 2.7961177694702655
17.833333333333332 2.7917084136310124
18.0 2.787350142627338
18.166666666666668 2.783098735646984
18.333333333333332 2.77898005918914
18.5 2.7750122911133004
18.666666666666668 2.7712099723637835
18.833333333333332 2.767556775914234
19.0 2.7640040696929202
19.166666666666668 2.760534013982579
19.333333333333332 2.7571484604794887
19.5 2.753856255736786
19.666666666666668 2.7506238127036546
19.833333333333332 2.7473943851739935
20.0 2.7441335801276994
20.166666666666668 2.7408733789800817
20.333333333333332 2.7376244986440206
20.5 2.7343721091803572
20.666666666666668 2.7311016988230694
20.833333333333332 2.7277834401857093
21.0 2.7244391853980297
21.166666666666668 2.721126008129792
21.333333333333332 2.717830079543556
21.5 2.7145693402011597
21.666666666666668 2.711322965336586
21.833333333333332 2.7080895786436603
22.0 2.7048857261238886
22.166666666666668 2.7017067671652177
22.333333333333332 2.698545452918652
22.5 2.695413693395188
22.666666666666668 2.6922696761341114
22.833333333333332 2.6890872940559016
23.0 2.6858733567486275
23.166666666666668 2.6826694755292855
23.333333333333332 2.679487106386365
23.5 2.676304325414734
23.666666666666668 2.6731135226056337
23.833333333333332 2.669915722773733
24.0 2.6667364524667008
24.166666666666668 2.6635704604202544
24.333333333333332 2.660423317641375
24.5 2.6572889500071057
24.666666666666668 2.654168058701445
24.833333333333332 2.6510691286161796
25.0 2.647986548602657
25.166666666666668 2.644923126354191
25.333333333333332 2.641859060266436
25.5 2.6387907638754253
25.666666666666668 2.635707750100511
25.833333333333332 2.6325892155731117
26.0 2.629461601743831
26.166666666666668 2.626351602725325
26.333333333333332 2.623247967255405
26.5 2.6201298654854246
26.666666666666668 2.6169983520212625
26.833333333333332 2.6138809347742367
27.0 2.610783400800848
27.166666666666668 2.6077143540480954
27.333333333333332 2.604659887804599
27.5 2.601591846001821
27.666666666666668 2.5985018681865246
27.833333333333332 2.5953999831847128
28.0 2.5922955367280682
28.166666666666668 2.58919659345587
28.333333333333332 2.5861125181115616
28.5 2.5830769785914254
28.666666666666668 2.580081176339893
28.833333333333332 2.5771133167553852
29.0 2.5741708559729517
29.166666666666668 2.571251282037642
29.333333333333332 2.568323518152677
29.5 2.565378559225671
29.666666666666668 2.5623965766515204
29.833333333333332 2.559383811692309
30.0 2.556343023206527
30.166666666666668 2.553296725466865
30.333333333333332 2.550261909877032
30.5 2.54723220835253
30.666666666666668 2.5441996137883036
30.833333333333332 2.5411829468750704
31.0 2.5382006647986044
31.166666666666668 2.535237637507433
31.333333333333332 2.532286736597786
31.5 2.529357270275248
31.666666666666668 2.526419530944632
31.833333333333332 2.523477182212815
32.0 2.5205206662593294
32.166666666666664 2.5175455733071774
32.333333333333336 2.514565750357978
32.5 2.511592434293878
32.666666666666664 2.5086094287679512
32.833333333333336 2.505623551905457
33.0 2.5026267040962598
33.166666666666664 2.499655374846061
33.333333333333336 2.4967098727273527
33.5 2.4937959359127273
33.666666666666664 2.4908851063479904
33.833333333333336 2.48797106511056
34.0 2.4850279228549783
34.166666666666664 2.4820490966829944
34.333333333333336 2.4790433030923777
34.5 2.4760127749763563
34.666666666666664 2.4729969337121873
34.833333333333336 2.4700659865909813
35.0 2.467247614859958
35.166666666666664 2.4645300239941563
35.333333333333336 2.461937975146067
35.5 2.4594551926286434
35.666666666666664 2.4570441820928806
35.833333333333336 2.4546929762615934
36.0 2.4524013107940905
36.166666666666664 2.450164804991125
36.333333333333336 2.447954142472808
36.5 2.445761375159612
36.666666666666664 2.4435685759429955
36.833333333333336 2.441381384966763
37.0 2.439206895487019
37.166666666666664 2.4370120832550204
37.333333333333336 2.4347994770190695
37.5 2.4325630322318252
37.666666666666664 2.4302897819524905
37.833333333333336 2.428031514422243
38.0 2.425765892528962
38.166666666666664 2.423501716049797
38.333333333333336 2.4212554027211604
38.5 2.4190209052727383
38.666666666666664 2.4167887262166623
38.833333333333336 2.41457372517954
39.0 2.412392276946188
39.166666666666664 2.4102445712993896
39.333333333333336 2.408104258308437
39.5 2.405960881396321
39.666666666666664 2.4038016826964212
39.833333333333336 2.401632425102781
40.0 2.399455539810754
40.166666666666664 2.3972804240567456
40.333333333333336 2.3951122021659415
40.5 2.392964014860454
40.666666666666664 2.3908476309227624
40.833333333333336 2.3887523220027775
41.0 2.386651387088235
41.166666666666664 2.3845531497473242
41.333333333333336 2.3824467927584037
41.5 2.3803349378373277
41.666666666666664 2.378218346571527
41.833333333333336 2.376101745249585
42.0 2.373989900376936
42.166666666666664 2.371863838792515
42.333333333333336 2.369708697676247
42.5 2.3675570640226065
42.666666666666664 2.3654191511489704
42.833333333333336 2.363305129908287
43.0 2.361201255165327
43.166666666666664 2.359063303813474
43.333333333333336 2.3569188143881665
43.5 2.3547990726160357
43.666666666666664 2.3526857307178903
43.833333333333336 2.350597737364355
44.0 2.3485045997676917
44.166666666666664 2.346391019228021
44.333333333333336 2.344265298800674
44.5 2.342133468018582
44.666666666666664 2.3400121793081183
44.833333333333336 2.3379176730316713
45.0 2.335846886214454
45.166666666666664 2.3338008636234933
45.333333333333336 2.331754685978658
45.5 2.3297280260394775
45.666666666666664 2.3277253072997675
45.833333333333336 2.325731596280264
46.0 2.323723880574459
46.166666666666664 2.321685990331697
46.333333333333336 2.3196138021323778
46.5 2.31752435081555
46.666666666666664 2.3154365879218957
46.833333333333336 2.3133360353981205
47.0 2.3112095842371185
47.166666666666664 2.309097131214527
47.333333333333336 2.3070147552791105
47.5 2.304952195919761
47.666666666666664 2.302911493988228
47.833333333333336 2.3008778553190026
48.0 2.2988401179589038
48.166666666666664 2.2968332699847793
48.333333333333336 2.294827342067545
48.5 2.292792358787253
48.666666666666664 2.290721546579857
48.833333333333336 2.2886519450365848
49.0 2.286596688138507
49.166666666666664 2.284559022687597
49.333333333333336 2.282537985971635
49.5 2.2805238257319314
49.666666666666664 2.2784878983238457
49.833333333333336 2.276458144340721
50.0 2.2744436715785037
99.98333333333333 1.8452685214668814
99.98333333333333 1.8452685214668814


==> plotData/RoundRobin5_10.csv <==
0.0 3.053290434762907
0.16666666666666666 3.053288606887668
0.3333333333333333 3.0532887115464655
0.5 3.0532895953212313
0.6666666666666666 3.053290497145306
0.8333333333333334 3.053291194741754
1.0 3.0532916818802587
1.1666666666666667 3.05151035481852
1.3333333333333333 3.034104687648458
1.5 2.990779367026435
1.6666666666666667 2.91767239360519
1.8333333333333333 2.81887982708188
2.0 2.701055907918191
2.1666666666666665 2.569251312769739
2.3333333333333335 2.4263839109790615
2.5 2.2740824910482353
2.6666666666666665 2.1148557718109404
2.8333333333333335 1.95123393535014
3.0 1.786088117319502
3.1666666666666665 1.6211577498065948
3.3333333333333335 1.4584761933017711
3.5 1.2991214119547287
3.6666666666666665 1.1450762183678869
3.8333333333333335 0.997489842498109
4.0 0.8582254214308788
4.166666666666667 0.7281872912869819
4.333333333333333 0.608513477576729
4.5 0.4995566302904692
4.666666666666667 0.40196612810234283
4.833333333333333 0.3167645068448327
5.0 0.24927886646941239
5.166666666666667 0.20096478926426292
5.333333333333333 0.16770748580155243
5.5 0.1455883617870941
5.666666666666667 0.1319419561476084
5.833333333333333 0.12519944581797549
6.0 0.12350414960000028
6.166666666666667 0.12428063121727996
6.333333333333333 0.12574521402727223
6.5 0.1266788592203204
6.666666666666667 0.12654529613485352
6.833333333333333 0.12497311103684318
7.0 0.12190045113566489
7.166666666666667 0.1172115681068053
7.333333333333333 0.11122925777920546
7.5 0.10413659030254281
7.666666666666667 0.0963240569936371
7.833333333333333 0.08796305555593878
8.0 0.07938673066543737
8.166666666666666 0.07074540696268923
8.333333333333334 0.062260134573457714
8.5 0.05406117454623522
8.666666666666666 0.04623246768050043
8.833333333333334 0.03882044187531153
9.0 0.03201178043766356
9.166666666666666 0.02636071226961783
9.333333333333334 0.021524547646772734
9.5 0.019337478007201904
9.666666666666666 0.017671380852522817
9.833333333333334 0.01718795353474121
10.0 0.016823476216528483
10.166666666666666 0.016788071768476045
10.333333333333334 0.01676123624471019
10.5 0.01674862947346211
10.666666666666666 0.01673457180022567
10.666666666666666 0.01673457180022567
49.833333333333336 0.01673457180022567


==> plotData/RoundRobin5_20.csv <==
0.0 3.158411776826051
0.16666666666666666 3.158426369021802
0.3333333333333333 3.158418835946785
0.5 3.1584142047267663
0.6666666666666666 3.158411627712936
0.8333333333333334 3.1584101516474337
1.0 3.158409282842993
1.1666666666666667 3.1575942765423535
1.3333333333333333 3.149627804262614
1.5 3.1293463428619526
1.6666666666666667 3.0913512361887725
1.8333333333333333 3.0356714186814213
2.0 2.9658244055793004
2.1666666666666665 2.8866036304041884
2.3333333333333335 2.8016395155025102
2.5 2.7129911955639323
2.6666666666666665 2.6219791834523662
2.8333333333333335 2.5300128490492955
3.0 2.4386100550362433
3.1666666666666665 2.348734252113998
3.3333333333333335 2.261065085011854
3.5 2.1759922973360197
3.6666666666666665 2.0935577569418653
3.8333333333333335 2.0136634817434995
4.0 1.9359686901372992
4.166666666666667 1.8603569480499145
4.333333333333333 1.7862282255836996
4.5 1.7132883820260814
4.666666666666667 1.6411675000764108
4.833333333333333 1.569999943982155
5.0 1.4992074958862853
5.166666666666667 1.428644890295529
5.333333333333333 1.3581094113079253
5.5 1.2879306934068682
5.666666666666667 1.2179762984153943
5.833333333333333 1.148389233540661
6.0 1.0791916735629243
6.166666666666667 1.0107224605736458
6.333333333333333 0.9430191598004894
6.5 0.8762071534108398
6.666666666666667 0.8106094314096631
6.833333333333333 0.7466752509405189
7.0 0.6847194173553743
7.166666666666667 0.6248426007000164
7.333333333333333 0.5673929347760934
7.5 0.5126925677720051
7.666666666666667 0.4611558533045728
7.833333333333333 0.4128421641320193
8.0 0.3679435837747352
8.166666666666666 0.32649885870786005
8.333333333333334 0.2887664068304033
8.5 0.25469341954502606
8.666666666666666 0.2243094687948014
8.833333333333334 0.1973240675022908
9.0 0.17365484721101015
9.166666666666666 0.152988742310801
9.333333333333334 0.13518196599354282
9.5 0.11986583158821511
9.666666666666666 0.10686866083672694
9.833333333333334 0.09586981458463274
10.0 0.08655180812245253
10.166666666666666 0.07860807443174352
10.333333333333334 0.07185970867162601
10.5 0.06592886329330819
10.666666666666666 0.06073833047253916
10.833333333333334 0.05603447412777922
11.0 0.05182571645981636
11.166666666666666 0.047918844922326245
11.333333333333334 0.0442698389557383
11.5 0.040788450090602384
11.666666666666666 0.03750607680683476
11.833333333333334 0.03431783486162905
12.0 0.03130026533450831
12.166666666666666 0.02847135030876036
12.333333333333334 0.025830487250850645
12.5 0.023482538601093558
12.666666666666666 0.021284549576765566
12.833333333333334 0.01940133724912995
13.0 0.017692579741132818
13.166666666666666 0.016390773096746074
13.333333333333334 0.015228674832454221
13.5 0.014478454914720544
13.666666666666666 0.013790554043998973
13.833333333333334 0.013335389411324634
14.0 0.01294061995239314
14.166666666666666 0.012708260420296423
14.333333333333334 0.012499199602254794
14.5 0.012396776202444353
14.666666666666666 0.01231195654613615
14.833333333333334 0.012258250636887756
15.0 0.012208878832953376
15.166666666666666 0.012195493321603263
15.333333333333334 0.012180548152061838
15.5 0.012172915132654737
15.666666666666666 0.01216467674639438
15.833333333333334 0.012155854790185631
16.0 0.012148762362707483
16.166666666666668 0.0121401104220712
16.333333333333332 0.012132529876938879
16.333333333333332 0.012132529876938879
49.833333333333336 0.012132529876938879


==> plotData/RoundRobin5_30.csv <==
0.0 3.2210324438118527
0.16666666666666666 3.22104784089741
0.3333333333333333 3.2210399477422635
0.5 3.221035041002878
0.6666666666666666 3.221032283586258
0.8333333333333334 3.221030692228866
1.0 3.2210297505082672
1.1666666666666667 3.2205345382167505
1.3333333333333333 3.2156525882159896
1.5 3.2031336576310876
1.6666666666666667 3.1795954079774953
1.8333333333333333 3.144935387310914
2.0 3.099796028601845
2.1666666666666665 3.0463879542911565
2.3333333333333335 2.9870596948249277
2.5 2.9241536353362103
2.6666666666666665 2.859672803310015
2.8333333333333335 2.7951893459802863
3.0 2.7316550484582836
3.1666666666666665 2.6697903020267524
3.3333333333333335 2.6101143340086885
3.5 2.5530582794215326
3.6666666666666665 2.498745816484321
3.8333333333333335 2.447274065149735
4.0 2.3982345047600484
4.166666666666667 2.3515069604446306
4.333333333333333 2.3067988781423354
4.5 2.264057379063788
4.666666666666667 2.2228787589138985
4.833333333333333 2.183194960729103
5.0 2.1444193388322814
5.166666666666667 2.106477915014333
5.333333333333333 2.0690622433001638
5.5 2.0323093875615315
5.666666666666667 1.995907238590817
5.833333333333333 1.9599136390797043
6.0 1.9238893046936227
6.166666666666667 1.8879070186727223
6.333333333333333 1.8517964242781368
6.5 1.8158936777251347
6.666666666666667 1.7799336937947907
6.833333333333333 1.7440253685946892
7.0 1.7077545016727236
7.166666666666667 1.671215337737173
7.333333333333333 1.6343236742870146
7.5 1.5974397132782887
7.666666666666667 1.5603369800563718
7.833333333333333 1.52303433640062
8.0 1.4850857749923059
8.166666666666666 1.446659346545816
8.333333333333334 1.407765160730724
8.5 1.3688167691844055
8.666666666666666 1.3297961765320567
8.833333333333334 1.2908084583956694
9.0 1.2514723093151194
9.166666666666666 1.211848242267601
9.333333333333334 1.1719383718790954
9.5 1.132156403058664
9.666666666666666 1.0924712335930238
9.833333333333334 1.0529991052776821
10.0 1.0134898251649125
10.166666666666666 0.9739536339242124
10.333333333333334 0.9344787070286921
10.5 0.8954146231104716
10.666666666666666 0.8568516164425265
10.833333333333334 0.818875512795172
11.0 0.7812738262378143
11.166666666666666 0.7441066447139033
11.333333333333334 0.7075970227133045
11.5 0.6721023242645632
11.666666666666666 0.6377868482563682
11.833333333333334 0.6046614414690902
12.0 0.5725856517184493
12.166666666666666 0.5414962761822302
12.333333333333334 0.5114678986196783
12.5 0.4826603366341733
12.666666666666666 0.4551651125326083
12.833333333333334 0.42893323861577953
13.0 0.4038084140584909
13.166666666666666 0.3797127016075204
13.333333333333334 0.3566363778337099
13.5 0.3346288797634558
13.666666666666666 0.3137380969540566
13.833333333333334 0.29387877421904124
14.0 0.2750180025726892
14.166666666666666 0.2570335476741013
14.333333333333334 0.2399216314387709
14.5 0.2236630376860049
14.666666666666666 0.20825745396003928
14.833333333333334 0.19364829653474666
15.0 0.17977936901410335
15.166666666666666 0.1665309427436445
15.333333333333334 0.15393648869217869
15.5 0.14201264518396492
15.666666666666666 0.13075136445234722
15.833333333333334 0.12011069965717419
16.0 0.11011613683824859
16.166666666666668 0.10075031792959335
16.333333333333332 0.09205596588403314
16.5 0.08395006561958415
16.666666666666668 0.07644588518750797
16.833333333333332 0.0694766636898129
17.0 0.0630366256584602
17.166666666666668 0.057113860918972414
17.333333333333332 0.05174080727806567
17.5 0.04692389482314362
17.666666666666668 0.042578158479146144
17.833333333333332 0.038733916509376756
18.0 0.0352738566841678
18.166666666666668 0.03212318708825546
18.333333333333332 0.02929314895652332
18.5 0.026817771955468146
18.666666666666668 0.02460189533179036
18.833333333333332 0.022686388765883664
19.0 0.020948972688291587
19.166666666666668 0.019380537111274812
19.333333333333332 0.017973026273916594
19.5 0.016767622956555032
19.666666666666668 0.015711653309204873
19.833333333333332 0.014826357615539555
20.0 0.01402921355132456
20.166666666666668 0.01336749722174523
20.333333333333332 0.012757156553937245
20.5 0.01225242065077084
20.666666666666668 0.011808852211255902
20.833333333333332 0.011450335449437679
21.0 0.011123820728302848
21.166666666666668 0.010857756952744707
21.333333333333332 0.010599426187076346
21.5 0.010390798044187386
21.666666666666668 0.01020079718481819
21.833333333333332 0.010057248833277233
22.0 0.009914089786031999
22.166666666666668 0.009776643330196339
22.333333333333332 0.00965532707905121
22.5 0.009559563741767533
22.666666666666668 0.009473202135111028
22.833333333333332 0.009404750029000833
23.0 0.00934088446681663
23.166666666666668 0.009293372133421745
23.333333333333332 0.009255328763754426
23.5 0.009222692051869086
23.666666666666668 0.009190973375924304
23.833333333333332 0.009163041607041286
24.0 0.009140262212262098
24.166666666666668 0.009118376039813338
24.333333333333332 0.00909774138832812
24.5 0.009080034067699711
24.666666666666668 0.009067589989116644
24.833333333333332 0.009058926935786152
25.0 0.009048452573237374
25.166666666666668 0.009039163559544693
25.333333333333332 0.009028759634924164
25.5 0.00901880076298064
25.666666666666668 0.009012163536703489
25.833333333333332 0.009005300096007291
26.0 0.008997711208908517
26.166666666666668 0.00899283255823505
26.333333333333332 0.008987810261195198
26.5 0.008984728352004272
26.666666666666668 0.008981088904655463
26.666666666666668 0.008981088904655463
49.833333333333336 0.008981088904655463


==> plotData/RoundRobin5_40.csv <==
0.0 3.2143305771908475
0.16666666666666666 3.2143347613208695
0.3333333333333333 3.2143321070716446
0.5 3.2143309580077255
0.6666666666666666 3.2143305601805086
0.8333333333333334 3.214330438968073
1.0 3.2143304127109067
1.1666666666666667 3.213966975658265
1.3333333333333333 3.210428572604626
1.5 3.2014838839769584
1.6666666666666667 3.1848112068850294
1.8333333333333333 3.1602345108735834
2.0 3.1281195337836287
2.1666666666666665 3.08998831881025
2.3333333333333335 3.046928755839157
2.5 3.000337636752559
2.6666666666666665 2.951296059569112
2.8333333333333335 2.901134023923725
3.0 2.850988166326534
3.1666666666666665 2.8018485056313884
3.3333333333333335 2.754472143026655
3.5 2.7093647668527954
3.6666666666666665 2.6666156391400406
3.8333333333333335 2.626381578106946
4.0 2.5883816261198085
4.166666666666667 2.552447251596226
4.333333333333333 2.518046524456685
4.5 2.4850751829280844
4.666666666666667 2.4535386162026103
4.833333333333333 2.4237840860762963
5.0 2.395783661647084
5.166666666666667 2.369462993540322
5.333333333333333 2.344350028800871
5.5 2.320376995604799
5.666666666666667 2.2971621143618726
5.833333333333333 2.274617905798777
6.0 2.2523496880931058
6.166666666666667 2.2304395039910188
6.333333333333333 2.208949133420347
6.5 2.1882905387229203
6.666666666666667 2.168500071869374
6.833333333333333 2.1496669470234253
7.0 2.1314473030835117
7.166666666666667 2.1138428194996224
7.333333333333333 2.0965542792157565
7.5 2.0795783740440856
7.666666666666667 2.062590765547272
7.833333333333333 2.045659656250618
8.0 2.028785346040244
8.166666666666666 2.0123063396147933
8.333333333333334 1.9961401970882207
8.5 1.9803481037601
8.666666666666666 1.9646431289160735
8.833333333333334 1.9491035287423508
9.0 1.9334693277705888
9.166666666666666 1.9177859506300856
9.333333333333334 1.9017693207366968
9.5 1.8855310267313294
9.666666666666666 1.869058554515318
9.833333333333334 1.8526896915134616
10.0 1.8363614569991205
10.166666666666666 1.82011596593432
10.333333333333334 1.8036411466658697
10.5 1.787016215776651
10.666666666666666 1.7700833786208436
10.833333333333334 1.7528967145159629
11.0 1.7352378281022502
11.166666666666666 1.717265440051454
11.333333333333334 1.6990005397246082
11.5 1.6807823304106975
11.666666666666666 1.6626106641292577
11.833333333333334 1.6445249726631141
12.0 1.626257534720895
12.166666666666666 1.6078950530261553
12.333333333333334 1.5892551286684968
12.5 1.57040573496979
12.666666666666666 1.5511876897774157
12.833333333333334 1.5317437435578132
13.0 1.5120830256043614
13.166666666666666 1.4924907193330619
13.333333333333334 1.4729965224390624
13.5 1.4536022235316424
13.666666666666666 1.4341160050390138
13.833333333333334 1.4145600320446605
14.0 1.3948172898249527
14.166666666666666 1.3750344616497372
14.333333333333334 1.3550606029699332
14.5 1.3349204111554474
14.666666666666666 1.314628880869146
14.833333333333334 1.294433121866317
15.0 1.2743457769500288
15.166666666666666 1.2543776992809643
15.333333333333334 1.2343493908048617
15.5 1.2143036966406653
15.666666666666666 1.194157261916682
15.833333333333334 1.1740283228424786
16.0 1.1538238146978537
16.166666666666668 1.133565050795086
16.333333333333332 1.113289139514496
16.5 1.0932516798799492
16.666666666666668 1.0734520875662683
16.833333333333332 1.0538333985602448
17.0 1.0342274409928174
17.166666666666668 1.0146339711012768
17.333333333333332 0.9950011661704066
17.5 0.9753989710837384
17.666666666666668 0.9557871435004501
17.833333333333332 0.9362565203539223
18.0 0.9168762130597149
18.166666666666668 0.8978311426428206
18.333333333333332 0.8791360341842528
18.5 0.8607345326159384
18.666666666666668 0.8424747336591237
18.833333333333332 0.8243148313179219
19.0 0.8061869652002263
19.166666666666668 0.788137570594883
19.333333333333332 0.7701023562569588
19.5 0.7521454255183849
19.666666666666668 0.7343326966960455
19.833333333333332 0.716816072115443
20.0 0.6996500281499771
20.166666666666668 0.6828187428940868
20.333333333333332 0.6661973990683955
20.5 0.6497806019904667
20.666666666666668 0.6335057731838437
20.833333333333332 0.6173694602891548
21.0 0.6012721297669718
21.166666666666668 0.585249970555961
21.333333333333332 0.5693472689106106
21.5 0.5536739259173105
21.666666666666668 0.5382916430480327
21.833333333333332 0.5232030877270792
22.0 0.508375688255395
22.166666666666668 0.4938379655352637
22.333333333333332 0.47953155268092407
22.5 0.46540717447344054
22.666666666666668 0.4513592827608014
22.833333333333332 0.4374235674252824
23.0 0.4235920404784622
23.166666666666668 0.40998372496249413
23.333333333333332 0.3966621510816272
23.5 0.3836620188661544
23.666666666666668 0.3709308320380107
23.833333333333332 0.35848295727448076
24.0 0.3462850851430331
24.166666666666668 0.3343490409685561
24.333333333333332 0.32261546096082316
24.5 0.31109777013234735
24.666666666666668 0.2997884512029045
24.833333333333332 0.28876187074404863
25.0 0.27806260792751314
25.166666666666668 0.2676861840932099
25.333333333333332 0.25756972219849805
25.5 0.2477550197011783
25.666666666666668 0.2382289255254647
25.833333333333332 0.22893549437239727
26.0 0.21979772370153267
26.166666666666668 0.21085451177286757
26.333333333333332 0.20216781034465287
26.5 0.1938158202383995
26.666666666666668 0.18579490857072622
26.833333333333332 0.1780895102052267
27.0 0.1706925401078812
27.166666666666668 0.16365878871423012
27.333333333333332 0.15690113595525573
27.5 0.15040597042699386
27.666666666666668 0.14409135670461445
27.833333333333332 0.13797279154037892
28.0 0.13210316935042732
28.166666666666668 0.12654551922380608
28.333333333333332 0.12130738683124799
28.5 0.11634319216027939
28.666666666666668 0.11165776940265824
28.833333333333332 0.10726901350046811
29.0 0.10306708648712044
29.166666666666668 0.09898301699637077
29.333333333333332 0.09500661486061915
29.5 0.09117866638712385
29.666666666666668 0.08755307334020358
29.833333333333332 0.08415525169793261
30.0 0.08093721468830084
30.166666666666668 0.07793044697151752
30.333333333333332 0.07506499067684236
30.5 0.07238741893523752
30.666666666666668 0.0698298181871713
30.833333333333332 0.0673619240175143
31.0 0.0649568626930049
31.166666666666668 0.06263450620885379
31.333333333333332 0.06040378112719793
31.5 0.05832130213103991
31.666666666666668 0.05638895819481601
31.833333333333332 0.054609144278520545
32.0 0.052934873340123915
32.166666666666664 0.051391411608325215
32.333333333333336 0.04991314423778313
32.5 0.04852504077795152
32.666666666666664 0.04719618812345004
32.833333333333336 0.04592931419503061
33.0 0.04474494067520087
33.166666666666664 0.043649124238494375
33.333333333333336 0.042647383382337166
33.5 0.04176429197034201
33.666666666666664 0.040960544055113436
33.833333333333336 0.04022955615068568
34.0 0.03953206046133517
34.166666666666664 0.03886922151364777
34.333333333333336 0.03820287807992414
34.5 0.03755045458621672
34.666666666666664 0.036908266852957734
34.833333333333336 0.03629026888496538
35.0 0.03569970392655108
35.166666666666664 0.03515745541441879
35.333333333333336 0.03463590543762851
35.5 0.034149452512083685
35.666666666666664 0.0336819910310745
35.833333333333336 0.033216697468770096
36.0 0.03276024179958464
36.166666666666664 0.03231251806907608
36.333333333333336 0.03185927472572487
36.5 0.03141719321110929
36.666666666666664 0.030994464034505124
36.833333333333336 0.030601060039697616
37.0 0.030216101301825258
37.166666666666664 0.029853208942077592
37.333333333333336 0.02950415003139964
37.5 0.029164543859098474
37.666666666666664 0.028829327974307206
37.833333333333336 0.02850019335772722
38.0 0.02817050147726763
38.166666666666664 0.027852348324276306
38.333333333333336 0.02754201279770021
38.5 0.027241803833772345
38.666666666666664 0.026941609475167667
38.833333333333336 0.026640198978222656
39.0 0.026346646611050087
39.166666666666664 0.02606281024123177
39.333333333333336 0.025786792669916358
39.5 0.02551962950390771
39.666666666666664 0.025256658114891195
39.833333333333336 0.025011463202307318
40.0 0.024767834507868344
40.166666666666664 0.024524085971049978
40.333333333333336 0.024261872716001883
40.5 0.023991493718768946
40.666666666666664 0.02370963290117327
40.833333333333336 0.023420156024135174
41.0 0.02312853229526766
41.166666666666664 0.022839382512787974
41.333333333333336 0.022565018544096753
41.5 0.022303851095479416
41.666666666666664 0.02205089297893826
41.833333333333336 0.02180385010732253
42.0 0.02154745029090175
42.166666666666664 0.02128432778602648
42.333333333333336 0.021010081215716334
42.5 0.020727570945936993
42.666666666666664 0.020439291946128344
42.833333333333336 0.02015699876009834
43.0 0.0198832956057502
43.166666666666664 0.0196202431566777
43.333333333333336 0.019373095205880573
43.5 0.019135613610926513
43.666666666666664 0.01890310552008993
43.833333333333336 0.018672460232323915
44.0 0.01842664651837515
44.166666666666664 0.018167845819976186
44.333333333333336 0.01790707385135341
44.5 0.017644050960400285
44.666666666666664 0.017388726503702257
44.833333333333336 0.01714092998445333
45.0 0.016906508904899514
45.166666666666664 0.01669568989201983
45.333333333333336 0.01649377526095241
45.5 0.016292900368221053
45.666666666666664 0.016095337507910736
45.833333333333336 0.015893909524190286
46.0 0.01568358896231184
46.166666666666664 0.015469075405999575
46.333333333333336 0.015254711696964296
46.5 0.015030367741055276
46.666666666666664 0.014794592933244376
46.833333333333336 0.01456112592071465
47.0 0.014328472525788134
47.166666666666664 0.014100456614183068
47.333333333333336 0.01387359227004996
47.5 0.013642516482505427
47.666666666666664 0.013411999318390126
47.833333333333336 0.01317665449687969
48.0 0.012941538979011746
48.166666666666664 0.012704695696441826
48.333333333333336 0.012463214320373651
48.5 0.01222374644398272
48.666666666666664 0.011986330216596622
48.833333333333336 0.011759508797459167
49.0 0.01153577094774257
49.166666666666664 0.011310055534776202
49.333333333333336 0.011073414175101734
49.5 0.010833178216738062
49.666666666666664 0.010591984247485033
49.833333333333336 0.010358501862642833
49.833333333333336 0.010358501862642833
49.833333333333336 0.010358501862642833


==> plotData/RoundRobin5_50.csv <==
0.0 3.2255068105661437
0.16666666666666666 3.225509788458188
0.3333333333333333 3.2255076986583617
0.5 3.225506953512304
0.6666666666666666 3.225506808916795
0.8333333333333334 3.22550684532257
1.0 3.225506917153248
1.1666666666666667 3.225237307481063
1.3333333333333333 3.222585442632582
1.5 3.215821567030101
1.6666666666666667 3.2031702664369863
1.8333333333333333 3.184583127719896
2.0 3.1604268425332114
2.1666666666666665 3.131826105753293
2.3333333333333335 3.0995985182556796
2.5 3.0648093815272253
2.6666666666666665 3.0282600993114297
2.8333333333333335 2.9909514479709296
3.0 2.9534980915347497
3.1666666666666665 2.9165069851447223
3.3333333333333335 2.8803487214159196
3.5 2.845192557301771
3.6666666666666665 2.8112576421344855
3.8333333333333335 2.77872982974059
4.0 2.7476772767375968
4.166666666666667 2.7180612212682744
4.333333333333333 2.689726188359875
4.5 2.662573098151349
4.666666666666667 2.6363527028619296
4.833333333333333 2.610880996241911
5.0 2.5858294048098047
5.166666666666667 2.5611720065644215
5.333333333333333 2.5370407688035668
5.5 2.513698506967059
5.666666666666667 2.491264182469582
5.833333333333333 2.469785190220082
6.0 2.4491749312171605
6.166666666666667 2.4294341667847634
6.333333333333333 2.410492653377436
6.5 2.3922969653696913
6.666666666666667 2.3746084589841026
6.833333333333333 2.3573031034981575
7.0 2.340183446068727
7.166666666666667 2.323279407891085
7.333333333333333 2.306669463601492
7.5 2.2905242404397947
7.666666666666667 2.274835393576617
7.833333333333333 2.2596387303975205
8.0 2.2449057793363347
8.166666666666666 2.2307599913951046
8.333333333333334 2.217200232724716
8.5 2.2041866231510823
8.666666666666666 2.1915228839940384
8.833333333333334 2.17909487064711
9.0 2.1667381170538085
9.166666666666666 2.1544995937085005
9.333333333333334 2.142388454330261
9.5 2.1305068570758876
9.666666666666666 2.1188225716599822
9.833333333333334 2.1073610812186305
10.0 2.0961015759525785
10.166666666666666 2.0851482351061428
10.333333333333334 2.0744701119133744
10.5 2.064044010768133
10.666666666666666 2.0537100440682474
10.833333333333334 2.043415758088356
11.0 2.0330811378191163
11.166666666666666 2.0227684606588614
11.333333333333334 2.012500518736701
11.5 2.002382004880336
11.666666666666666 1.9923555095490162
11.833333333333334 1.982435693615738
12.0 1.9725804563864868
12.166666666666666 1.9628827619071636
12.333333333333334 1.9533390561245259
12.5 1.943945244518017
12.666666666666666 1.9345217715855092
12.833333333333334 1.925024024730864
13.0 1.9153602549543167
13.166666666666666 1.9055745802395176
13.333333333333334 1.8956611929888219
13.5 1.885687665344229
13.666666666666666 1.8756281338538232
13.833333333333334 1.8655888666462357
14.0 1.8555865070306696
14.166666666666666 1.845749107103915
14.333333333333334 1.8360523918411527
14.5 1.8264526352130037
14.666666666666666 1.816806670365332
14.833333333333334 1.8070517493133689
15.0 1.7970769162775149
15.166666666666666 1.7869400054307953
15.333333333333334 1.7765947931443355
15.5 1.766118344884333
15.666666666666666 1.7554352020488724
15.833333333333334 1.7446228405085138
16.0 1.7337865063377227
16.166666666666668 1.7230688338386773
16.333333333333332 1.7124555831796988
16.5 1.7019581775930073
16.666666666666668 1.6914784353853654
16.833333333333332 1.680941715745828
17.0 1.670278613539708
17.166666666666668 1.659519787150409
17.333333333333332 1.6486184371084571
17.5 1.6375799389825256
17.666666666666668 1.6263195916721946
17.833333333333332 1.6149235065986796
18.0 1.6034907275869053
18.166666666666668 1.592177363139197
18.333333333333332 1.5809565276336115
18.5 1.569838301111368
18.666666666666668 1.5587397479160379
18.833333333333332 1.5476681927826406
19.0 1.5365697985006368
19.166666666666668 1.5254466164867944
19.333333333333332 1.5142439300538806
19.5 1.5029796565640527
19.666666666666668 1.4916116292870538
19.833333333333332 1.480180268667717
20.0 1.4687289831736012
20.166666666666668 1.4573313722184364
20.333333333333332 1.4459860254902381
20.5 1.4347424695886504
20.666666666666668 1.423557658884663
20.833333333333332 1.412457161800839
21.0 1.4013868318958793
21.166666666666668 1.390369890302335
21.333333333333332 1.3793385320229823
21.5 1.3682688290700422
21.666666666666668 1.3571240826842106
21.833333333333332 1.3459134243987325
22.0 1.3346887429408172
22.166666666666668 1.323537849533236
22.333333333333332 1.3124730025935183
22.5 1.3015309309440897
22.666666666666668 1.2906863426418311
22.833333333333332 1.279980267621781
23.0 1.269340099584509
23.166666666666668 1.2587500433830427
23.333333333333332 1.2481526820769582
23.5 1.2375658643069656
23.666666666666668 1.2269373016446055
23.833333333333332 1.2162718715291148
24.0 1.2055861459228807
24.166666666666668 1.1949644919394173
24.333333333333332 1.1844342218284016
24.5 1.1740755751486094
24.666666666666668 1.163898154459639
24.833333333333332 1.1539024971312113
25.0 1.1440216500160192
25.166666666666668 1.1342659805973592
25.333333333333332 1.1246172410808724
25.5 1.1150753112822156
25.666666666666668 1.1055324202783017
25.833333333333332 1.0959560434296869
26.0 1.0862915855007333
26.166666666666668 1.0765834515620087
26.333333333333332 1.0668325423366198
26.5 1.0570839055288195
26.666666666666668 1.0473585505100858
26.833333333333332 1.0377428407098244
27.0 1.028257410126396
27.166666666666668 1.0188927323365538
27.333333333333332 1.0095890028359482
27.5 1.0003373747884834
27.666666666666668 0.9910469897126881
27.833333333333332 0.9817103124857974
28.0 0.9723307259661574
28.166666666666668 0.9629818614085419
28.333333333333332 0.9536584007798993
28.5 0.9443547930150248
28.666666666666668 0.9350777003613135
28.833333333333332 0.9259018297221988
29.0 0.9168278756693568
29.166666666666668 0.9078653742392646
29.333333333333332 0.8989724813716619
29.5 0.8901155922708461
29.666666666666668 0.8812000487199195
29.833333333333332 0.872235729379228
30.0 0.8632408468155801
30.166666666666668 0.854262636207805
30.333333333333332 0.8453048307165134
30.5 0.8363897804976709
30.666666666666668 0.8275587426930735
30.833333333333332 0.8188720321531435
31.0 0.8103537781559335
31.166666666666668 0.8020142605422451
31.333333333333332 0.7937738918896247
31.5 0.7856090710116871
31.666666666666668 0.7774671628805129
31.833333333333332 0.769349766898686
32.0 0.7612494341258171
32.166666666666664 0.7531334795949393
32.333333333333336 0.7449678223737093
32.5 0.7368073835508246
32.666666666666664 0.7286558848597069
32.833333333333336 0.7206016900667086
33.0 0.712681036640971
33.166666666666664 0.704915529382233
33.333333333333336 0.6972692407416816
33.5 0.6897139458682492
33.666666666666664 0.6821582361242033
33.833333333333336 0.6746091947336317
34.0 0.6670241385640525
34.166666666666664 0.659422133290584
34.333333333333336 0.6517729666610097
34.5 0.6440970060664195
34.666666666666664 0.636418636523747
34.833333333333336 0.6288018137021668
35.0 0.6212555399171075
35.166666666666664 0.6138139233968334
35.333333333333336 0.6064502784563114
35.5 0.5991374252920213
35.666666666666664 0.591821810279262
35.833333333333336 0.5845222681353078
36.0 0.5771905516488288
36.166666666666664 0.5698585574723524
36.333333333333336 0.5625529733402829
36.5 0.5552727081622679
36.666666666666664 0.5480572648939854
36.833333333333336 0.5409376879962695
37.0 0.5339398983465962
37.166666666666664 0.5270902302599201
37.333333333333336 0.5202913948840603
37.5 0.5135135889772576
37.666666666666664 0.5067499881913367
37.833333333333336 0.5000453423258789
38.0 0.4933759013183027
38.166666666666664 0.48676634287257836
38.333333333333336 0.4801869865642759
38.5 0.4736396636403746
38.666666666666664 0.4671273253630909
38.833333333333336 0.46064978380732075
39.0 0.4542351786733471
39.166666666666664 0.44788646194455306
39.333333333333336 0.44157990128877483
39.5 0.43533888418381483
39.666666666666664 0.42913650862550584
39.833333333333336 0.42301830072486885
40.0 0.41696925729885553
40.166666666666664 0.4109861288451374
40.333333333333336 0.405073719727872
40.5 0.3992246391916123
40.666666666666664 0.3934074728339984
40.833333333333336 0.3876125156476323
41.0 0.3818420239844366
41.166666666666664 0.3761345683947362
41.333333333333336 0.37053037295228153
41.5 0.365038226288866
41.666666666666664 0.35964560706802584
41.833333333333336 0.35432732348876145
42.0 0.34903759487877506
42.166666666666664 0.3437813638937751
42.333333333333336 0.3385767921390601
42.5 0.3334621882464371
42.666666666666664 0.32834026243000364
42.833333333333336 0.3231956191334233
43.0 0.3180468002213844
43.166666666666664 0.312911120860374
43.333333333333336 0.3078155482994533
43.5 0.3028409362989075
43.666666666666664 0.29798986532500765
43.833333333333336 0.29325286370399894
44.0 0.28861767163008806
44.166666666666664 0.28409063639679843
44.333333333333336 0.27963230558691743
44.5 0.27527860219349015
44.666666666666664 0.27097633675155297
44.833333333333336 0.2666814925808582
45.0 0.2623587144657971
45.166666666666664 0.2580477748430448
45.333333333333336 0.2537962732079173
45.5 0.24959673716810507
45.666666666666664 0.2454921159740335
45.833333333333336 0.24150223216704636
46.0 0.23760527347739088
46.166666666666664 0.23382039303197272
46.333333333333336 0.2301296147696541
46.5 0.22659420323156246
46.666666666666664 0.22318910997979532
46.833333333333336 0.21987730110599077
47.0 0.21655826835405648
47.166666666666664 0.21326512772487227
47.333333333333336 0.21000881910426442
47.5 0.2068228415935903
47.666666666666664 0.20368613789387294
47.833333333333336 0.20062821931114014
48.0 0.19761962839035113
48.166666666666664 0.19465810465079147
48.333333333333336 0.19178229413833225
48.5 0.18900147279402357
48.666666666666664 0.1862826738184294
48.833333333333336 0.18363234488737645
49.0 0.18099474165270835
49.166666666666664 0.17835423605753223
49.333333333333336 0.17571354358154775
49.5 0.17311148193741638
49.666666666666664 0.1705751365763966
49.833333333333336 0.16811904127256316
49.833333333333336 0.16811904127256316
49.833333333333336 0.16811904127256316


==> plotData/RoundRobinFinal2M5_10.csv <==
0.0 4.037568945473492
0.16666666666666666 4.0376014128765805
0.3333333333333333 4.037583367842392
0.5 4.037571854365888
0.6666666666666666 4.0375646770202245
0.8333333333333334 4.037560177291953
1.0 4.037557345259121
1.1666666666666667 4.036297341528286
1.3333333333333333 4.025032632265068
1.5 3.9969513756321953
1.6666666666666667 3.9432515275594335
1.8333333333333333 3.865543835937715
2.0 3.766622003684357
2.1666666666666665 3.653982271912381
2.3333333333333335 3.5313105345010665
2.5 3.402268262384701
2.6666666666666665 3.2701783046656034
2.8333333333333335 3.1376467842431737
3.0 3.0074519369987107
3.1666666666666665 2.879965782480723
3.3333333333333335 2.7563217853036273
3.5 2.636072444148216
3.6666666666666665 2.519878710104287
3.8333333333333335 2.40649890338891
4.0 2.2965400028810152
4.166666666666667 2.1889395975659163
4.333333333333333 2.084119116825079
4.5 1.9805574664285417
4.666666666666667 1.8789675715031517
4.833333333333333 1.778827778354909
5.0 1.680786814594943
5.166666666666667 1.584089105322577
5.333333333333333 1.4893634169783345
5.5 1.3966864909910834
5.666666666666667 1.3066163592710807
5.833333333333333 1.2187217962429164
6.0 1.1333797622430348
6.166666666666667 1.0509788761531123
6.333333333333333 0.9720218456010471
6.5 0.8963248574154153
6.666666666666667 0.8241586734718072
6.833333333333333 0.7557074239978913
7.0 0.6913585260777964
7.166666666666667 0.6308010625707817
7.333333333333333 0.5742590852096028
7.5 0.5215780828997882
7.666666666666667 0.4730495950651787
7.833333333333333 0.42826522470520556
8.0 0.38737656480608723
8.166666666666666 0.35002059268738783
8.333333333333334 0.31631313358672336
8.5 0.28583101324724214
8.666666666666666 0.2585510192285457
8.833333333333334 0.2340564409899512
9.0 0.2121806325025117
9.166666666666666 0.19257666178290136
9.333333333333334 0.1750838002672528
9.5 0.15942815093547227
9.666666666666666 0.14533468448583992
9.833333333333334 0.13265935316862457
10.0 0.12120763906501184
10.166666666666666 0.11093768756358637
10.333333333333334 0.10158665923467408
10.5 0.09310683626959491
10.666666666666666 0.08532435627655739
10.833333333333334 0.07830596426197989
11.0 0.07184805993702523
11.166666666666666 0.06599212273556773
11.333333333333334 0.06052236391108612
11.5 0.05560295917519927
11.666666666666666 0.05102948384085648
11.833333333333334 0.047021987677869255
12.0 0.04328826441590843
12.166666666666666 0.04007497194245355
12.333333333333334 0.03708760653638632
12.5 0.0345982033505115
12.666666666666666 0.03227485014196902
12.833333333333334 0.030372285941069076
13.0 0.028599973283769464
13.166666666666666 0.02717839547983498
13.333333333333334 0.025846608198500765
13.5 0.024813851928821906
13.666666666666666 0.02385414839244202
13.833333333333334 0.023084530355724046
14.0 0.022369799979557597
14.166666666666666 0.021800943297896096
14.333333333333334 0.021273771225612862
14.5 0.020871520172560252
14.666666666666666 0.020490499818389303
14.833333333333334 0.02019364371613487
15.0 0.019924137748437657
15.166666666666666 0.019698055755908526
15.333333333333334 0.019490716537238956
15.5 0.019324558704367188
15.666666666666666 0.019171819701603317
15.833333333333334 0.019049116538123242
16.0 0.018931545137606514
16.166666666666668 0.018835474732979602
16.333333333333332 0.018748911994126552
16.5 0.018672171026044508
16.666666666666668 0.01860171946763465
16.833333333333332 0.018534842707564822
17.0 0.01847251290506146
17.166666666666668 0.018413963251305704
17.333333333333332 0.01835939913380566
17.5 0.01830662373430667
17.666666666666668 0.01825144639425034
17.833333333333332 0.018204169569459368
18.0 0.0181545332700666
18.166666666666668 0.018105193635306237
18.333333333333332 0.01805193669435352
18.5 0.017998610277808785
18.666666666666668 0.017941395025444017
18.833333333333332 0.01788109505769547
19.0 0.017821193484707832
19.166666666666668 0.017760075013204233
19.333333333333332 0.017699611839543182
19.5 0.017641529120042118
19.666666666666668 0.017584672316625864
19.833333333333332 0.017533091462659273
20.0 0.01748495411103386
20.166666666666668 0.017437629064692303
20.333333333333332 0.017393674668767862
20.5 0.017353616820918065
20.666666666666668 0.01731672748650514
20.833333333333332 0.01728472471739954
21.0 0.017254052422979775
21.166666666666668 0.017224182881611802
21.333333333333332 0.017197456054157716
21.5 0.017173845610558625
21.666666666666668 0.01715746633102278
21.833333333333332 0.017142655100485585
22.0 0.017129408288887624
22.166666666666668 0.017119850275990393
22.333333333333332 0.01711472226778358
22.5 0.017108770734809587
22.666666666666668 0.017103866949793566
22.833333333333332 0.01709848605544641
23.0 0.017093692445033445
23.166666666666668 0.017091892850985654
23.333333333333332 0.017087638251254637
23.5 0.017082889384206077
23.666666666666668 0.01707762773856476
23.833333333333332 0.017073947284761606
24.0 0.017071726779242027
24.166666666666668 0.017068051287394182
24.333333333333332 0.017065621793718684
24.5 0.017062920110715214
24.666666666666668 0.017060037472165276
24.833333333333332 0.01705822634996598
25.0 0.017057443903364024
25.166666666666668 0.01705582465432465
25.333333333333332 0.017052577807679593
25.5 0.01705081716937816
25.666666666666668 0.01705069744191269
25.833333333333332 0.017050513371544992
26.0 0.017048079457042134
26.166666666666668 0.017045746438203044
26.333333333333332 0.017046028367558412
26.5 0.017048147336199453
26.666666666666668 0.017046595829971655
26.833333333333332 0.017045977764558597
27.0 0.017044732865911696
27.166666666666668 0.01704464138497077
27.333333333333332 0.01704410814218968
27.5 0.017043160015922914
27.666666666666668 0.01704360886181705
27.833333333333332 0.01704514220739222
28.0 0.017046751860225945
28.166666666666668 0.017046290678164995
28.333333333333332 0.017045655617272656
28.5 0.01704588121746886
28.666666666666668 0.017048069070713993
28.833333333333332 0.017047803491953263
29.0 0.017045740717811318
29.166666666666668 0.01704668841083695
29.333333333333332 0.017046979384088355
29.5 0.017046154938668706
29.666666666666668 0.017047438003508997
29.833333333333332 0.01704792630290766
30.0 0.017047283794779235
30.166666666666668 0.017046804257317163
30.333333333333332 0.01704565290160286
30.5 0.017045966170512565
30.666666666666668 0.01704704296794248
30.833333333333332 0.017047397775963737
31.0 0.017047830233777542
31.166666666666668 0.017049513411666557
31.333333333333332 0.01704961464937504
31.5 0.01704880813918925
31.666666666666668 0.0170472264538557
31.833333333333332 0.017048096006364297
32.0 0.017047283679824415
32.166666666666664 0.01704560182256402
32.333333333333336 0.01704727795505051
32.5 0.017046916227564834
32.666666666666664 0.017047757425661746
32.833333333333336 0.017047771685725705
33.0 0.01704886263361784
33.166666666666664 0.017049280078764058
33.333333333333336 0.017047735759051
33.5 0.017047278402801003
33.666666666666664 0.01704741765881935
33.833333333333336 0.01704757723664123
34.0 0.017045225728278646
34.166666666666664 0.017046076608362576
34.333333333333336 0.017046738253177908
34.5 0.01704585208307191
34.666666666666664 0.017044919810080248
34.833333333333336 0.017043730093930957
35.0 0.017043575384791624
35.166666666666664 0.01704423859654097
35.333333333333336 0.017045880747435866
35.5 0.017046196847505163
35.666666666666664 0.017045711124574592
35.833333333333336 0.01704585175354904
36.0 0.01704428964617166
36.166666666666664 0.01704450975146093
36.333333333333336 0.0170455408106657
36.5 0.017046047268539595
36.666666666666664 0.01704577255153536
36.833333333333336 0.017046420614174496
37.0 0.017047170162046262
37.166666666666664 0.01704702926334035
37.333333333333336 0.017046272027208677
37.5 0.017044420837036178
37.666666666666664 0.017045646132659954
37.833333333333336 0.01704588775326314
38.0 0.01704478429821488
38.166666666666664 0.01704422094236894
38.333333333333336 0.01704417447033421
38.5 0.017044659135761624
38.666666666666664 0.017046040736094822
38.833333333333336 0.017046674696487345
39.0 0.017045145261406186
39.166666666666664 0.017045150288241658
39.333333333333336 0.01704636500759579
39.5 0.01704729398405335
39.666666666666664 0.0170463223765174
39.833333333333336 0.017045903339734245
40.0 0.01704628254660186
40.166666666666664 0.01704569644146451
40.333333333333336 0.017045951139721238
40.5 0.017045757769948194
40.666666666666664 0.017045197361024934
40.833333333333336 0.017044038127438012
41.0 0.01704342763919861
41.166666666666664 0.01704430465783993
41.333333333333336 0.01704484093444599
41.5 0.01704283906705303
41.666666666666664 0.01704357506142955
41.833333333333336 0.017045620531317873
42.0 0.01704602809203249
42.166666666666664 0.01704463758937153
42.333333333333336 0.01704484411220155
42.5 0.01704603469789699
42.666666666666664 0.017046084136361987
42.833333333333336 0.017046605194982807
43.0 0.017047121900802008
43.166666666666664 0.017046114377775787
43.333333333333336 0.017045443909391146
43.5 0.017045963836759128
43.666666666666664 0.017045281677043177
43.833333333333336 0.017044896456556484
44.0 0.01704644055430645
44.166666666666664 0.017045356377266847
44.333333333333336 0.017046200835982656
44.5 0.01704722725378656
44.666666666666664 0.017045737439358576
44.833333333333336 0.017045924936621576
45.0 0.01704729695341668
45.166666666666664 0.017047794429107175
45.333333333333336 0.01704682479616535
45.5 0.0170447064013433
45.666666666666664 0.01704476200981968
45.833333333333336 0.017045094216495627
46.0 0.017045092183234523
46.166666666666664 0.01704536189206369
46.333333333333336 0.017044798645480728
46.5 0.017046398518351876
46.666666666666664 0.01704598519591711
46.833333333333336 0.017045812801019376
47.0 0.017047595889994757
47.166666666666664 0.017046514053970917
47.333333333333336 0.017044812947199638
47.5 0.017045213199155952
47.666666666666664 0.017045932936357196
47.833333333333336 0.017045378730925726
48.0 0.01704556625924351
48.166666666666664 0.017045427014220866
48.333333333333336 0.017045800060321692
48.5 0.017045912237026197
48.666666666666664 0.01704617715084506
48.833333333333336 0.017045039873822214
49.0 0.017045442220810565
49.166666666666664 0.01704650605541745
49.333333333333336 0.0170471988087301
49.5 0.017047405267295063
49.666666666666664 0.017045231649826575
49.833333333333336 0.017046542686432825
50.0 0.017047254111140053
99.83333333333333 0.017045625010337035
99.83333333333333 0.017045625010337035


==> plotData/RoundRobinFinal2M5_20.csv <==
0.0 4.248759741595149
0.16666666666666666 4.248759382192029
0.3333333333333333 4.248759357273108
0.5 4.2487596335734485
0.6666666666666666 4.24875992901296
0.8333333333333334 4.248760164668267
1.0 4.248760333488537
1.1666666666666667 4.248157190240448
1.3333333333333333 4.242854447042592
1.5 4.229974370787149
1.6666666666666667 4.206016572065746
1.8333333333333333 4.172091573564235
2.0 4.127818682820505
2.1666666666666665 4.075985548238751
2.3333333333333335 4.016690935935377
2.5 3.953052114979586
2.6666666666666665 3.886048280097441
2.8333333333333335 3.8183623980572237
3.0 3.7510708042963654
3.1666666666666665 3.6858506185054996
3.3333333333333335 3.6230129644702065
3.5 3.5630386280470923
3.6666666666666665 3.505599021653767
3.8333333333333335 3.450921702500424
4.0 3.399070526002141
4.166666666666667 3.3499291861524414
4.333333333333333 3.3031383383710478
4.5 3.258189662459522
4.666666666666667 3.2146129627041433
4.833333333333333 3.172064388851251
5.0 3.1300537357654097
5.166666666666667 3.088619383125607
5.333333333333333 3.0479968866097624
5.5 3.0084333898701474
5.666666666666667 2.969911826140931
5.833333333333333 2.9323065276584415
6.0 2.8953647048193436
6.166666666666667 2.8590392873516373
6.333333333333333 2.823061135612455
6.5 2.787526823879037
6.666666666666667 2.7526252517294227
6.833333333333333 2.718631160955264
7.0 2.68554156465092
7.166666666666667 2.653204598369109
7.333333333333333 2.6213789346039826
7.5 2.5899161648560627
7.666666666666667 2.558671376545112
7.833333333333333 2.5275404906920738
8.0 2.4967917882522417
8.166666666666666 2.46660699972505
8.333333333333334 2.4371512123892627
8.5 2.408108790454882
8.666666666666666 2.379400197823425
8.833333333333334 2.350761085845813
9.0 2.3222286704360524
9.166666666666666 2.2935685221685294
9.333333333333334 2.2651702621044763
9.5 2.2370950096015076
9.666666666666666 2.2095829682626276
9.833333333333334 2.1822464897056877
10.0 2.1550888473689476
10.166666666666666 2.1278165954252817
10.333333333333334 2.1005411729562873
10.5 2.072992161721189
10.666666666666666 2.045599821823766
10.833333333333334 2.0184210876393633
11.0 1.9917123443977354
11.166666666666666 1.9651218165094118
11.333333333333334 1.9386892583633009
11.5 1.9121260847306942
11.666666666666666 1.8855586315078865
11.833333333333334 1.8587390984019774
12.0 1.8320743674262983
12.166666666666666 1.8056351418492942
12.333333333333334 1.7796739986861663
12.5 1.75389058029035
12.666666666666666 1.7283131614261262
12.833333333333334 1.702720050998071
13.0 1.6772049293911966
13.166666666666666 1.651565904413215
13.333333333333334 1.6261300075476175
13.5 1.6009543976780438
13.666666666666666 1.5762678499282927
13.833333333333334 1.5518362587175913
14.0 1.5276712351680268
14.166666666666666 1.5035335754831567
14.333333333333334 1.4794793910985278
14.5 1.4553431672432489
14.666666666666666 1.4314185480608925
14.833333333333334 1.4077955331450727
15.0 1.384651772354393
15.166666666666666 1.3617511861997422
15.333333333333334 1.3390779400477506
15.5 1.3164403395564281
15.666666666666666 1.2938947620458783
15.833333333333334 1.2712890470252842
16.0 1.2488725152889137
16.166666666666668 1.226747016516642
16.333333333333332 1.2050749794063076
16.5 1.1836925472048767
16.666666666666668 1.1625897874456663
16.833333333333332 1.1416256372211868
17.0 1.1208003767971393
17.166666666666668 1.099999964635861
17.333333333333332 1.0794468509968853
17.5 1.0592310810597785
17.666666666666668 1.0394769366927248
17.833333333333332 1.0200326523073122
18.0 1.0008720539294764
18.166666666666668 0.9819003503388148
18.333333333333332 0.9631462895123885
18.5 0.944471495029409
18.666666666666668 0.9260554817704093
18.833333333333332 0.907999423725427
19.0 0.890400605948029
19.166666666666668 0.8731352812394263
19.333333333333332 0.8561541832241885
19.5 0.8393539278340831
19.666666666666668 0.8227502709713732
19.833333333333332 0.8062306021897695
20.0 0.7899436854411912
20.166666666666668 0.7739857246331687
20.333333333333332 0.7584734382109495
20.5 0.7433074352809306
20.666666666666668 0.7284319561495204
20.833333333333332 0.7137317522203992
21.0 0.6991939419600386
21.166666666666668 0.6847344906570207
21.333333333333332 0.670497647439561
21.5 0.6565654199021361
21.666666666666668 0.643025930642861
21.833333333333332 0.6297911810597782
22.0 0.6168263772880317
22.166666666666668 0.60405210126258
22.333333333333332 0.5914602706227026
22.5 0.57895595010441
22.666666666666668 0.5666527283001481
22.833333333333332 0.5546454012079048
23.0 0.5430095226540194
23.166666666666668 0.5316552862975502
23.333333333333332 0.5205284701104282
23.5 0.509571822373115
23.666666666666668 0.4987910139577173
23.833333333333332 0.4881527805066389
24.0 0.47771526928906016
24.166666666666668 0.46753902174433115
24.333333333333332 0.45768246107343064
24.5 0.4480904938348476
24.666666666666668 0.43874428955160877
24.833333333333332 0.4295768008892176
25.0 0.4205894001854258
25.166666666666668 0.41176150299685116
25.333333333333332 0.403163175312217
25.5 0.39480713668180517
25.666666666666668 0.3867207948922996
25.833333333333332 0.3788821248896667
26.0 0.37126124973485997
26.166666666666668 0.3638141101860657
26.333333333333332 0.3564999333558407
26.5 0.3493021759736979
26.666666666666668 0.34230880644082873
26.833333333333332 0.33553781747484757
27.0 0.32898982023629175
27.166666666666668 0.32266588857736983
27.333333333333332 0.31654100737986746
27.5 0.31055228066807183
27.666666666666668 0.3046613237463567
27.833333333333332 0.29885190304192255
28.0 0.29317282916168363
28.166666666666668 0.28766612562668836
28.333333333333332 0.2823329164407356
28.5 0.27719000996208515
28.666666666666668 0.27218715113824654
28.833333333333332 0.26728789282916743
29.0 0.26246042389998164
29.166666666666668 0.25768138472100405
29.333333333333332 0.25298638202438944
29.5 0.24842885204006662
29.666666666666668 0.2440318764050484
29.833333333333332 0.2397676412568041
30.0 0.23563835968413976
30.166666666666668 0.2316000500027356
30.333333333333332 0.22761315985589403
30.5 0.2236846776657474
30.666666666666668 0.21983435553425948
30.833333333333332 0.21609777954023407
31.0 0.21251332929878936
31.166666666666668 0.20908843885699957
31.333333333333332 0.20577214697186955
31.5 0.20254973049238337
31.666666666666668 0.19939554879012783
31.833333333333332 0.19630708965474414
32.0 0.19331524401589878
32.166666666666664 0.19042864838299225
32.333333333333336 0.187651956997423
32.5 0.18497538702103017
32.666666666666664 0.1823912887227846
32.833333333333336 0.17989326721109014
33.0 0.17744878246461213
33.166666666666664 0.1750462240949095
33.333333333333336 0.17269204417820308
33.5 0.17041469740132303
33.666666666666664 0.1682306481521666
33.833333333333336 0.1661182454103337
34.0 0.1640660285849267
34.166666666666664 0.16205936354543604
34.333333333333336 0.16008584986320779
34.5 0.15813035261759065
34.666666666666664 0.15620881070167228
34.833333333333336 0.15433378659855201
35.0 0.1525172316326504
35.166666666666664 0.15073435424394252
35.333333333333336 0.14897757979810694
35.5 0.14727131531165086
35.666666666666664 0.14557907665508218
35.833333333333336 0.14391011392580838
36.0 0.14225851893102975
36.166666666666664 0.14065031030755096
36.333333333333336 0.13908933186893652
36.5 0.13757385052293014
36.666666666666664 0.13608991120532882
36.833333333333336 0.13464619075638962
37.0 0.13321539598446255
37.166666666666664 0.13182549107507804
37.333333333333336 0.13048092891363133
37.5 0.12917176429007982
37.666666666666664 0.12789931353932968
37.833333333333336 0.12668468969648078
38.0 0.12550730421162026
38.166666666666664 0.1243365777190718
38.333333333333336 0.12319274725756447
38.5 0.12208027693539514
38.666666666666664 0.12101323402574776
38.833333333333336 0.11998732113220285
39.0 0.11899414307807075
39.166666666666664 0.1180341156296325
39.333333333333336 0.11710064620696567
39.5 0.1161840575752389
39.666666666666664 0.1152817209610706
39.833333333333336 0.11440366234314199
40.0 0.11355065445158594
40.166666666666664 0.11272193786637372
40.333333333333336 0.11192834811797098
40.5 0.1111628050326308
40.666666666666664 0.11040721642395651
40.833333333333336 0.10965793806935556
41.0 0.10891510833935754
41.166666666666664 0.10818562218837965
41.333333333333336 0.1074740828648662
41.5 0.10678964454108329
41.666666666666664 0.10612583336572456
41.833333333333336 0.10548692861629572
42.0 0.10487000757005062
42.166666666666664 0.10425270672337794
42.333333333333336 0.10364024422842483
42.5 0.1030452702131861
42.666666666666664 0.1024596014821989
42.833333333333336 0.10189560613952553
43.0 0.10134427243521942
43.166666666666664 0.10082479375288461
43.333333333333336 0.10031796392288034
43.5 0.09980155278113734
43.666666666666664 0.09928685135038635
43.833333333333336 0.0987795666842799
44.0 0.09828242084984232
44.166666666666664 0.09780086642462614
44.333333333333336 0.09734096648652169
44.5 0.09689903541885662
44.666666666666664 0.09646064214155965
44.833333333333336 0.09602412505616804
45.0 0.09557994814172774
45.166666666666664 0.09513754261288891
45.333333333333336 0.09471024868814217
45.5 0.09427837345802983
45.666666666666664 0.09385551603348626
45.833333333333336 0.09345434407010322
46.0 0.09306270706515732
46.166666666666664 0.09267460722219303
46.333333333333336 0.09230892043837467
46.5 0.09192880328800562
46.666666666666664 0.09154359647449047
46.833333333333336 0.0911737317542676
47.0 0.09081422347734824
47.166666666666664 0.09047341204316936
47.333333333333336 0.09013929692863515
47.5 0.0898171961020766
47.666666666666664 0.08950175941341074
47.833333333333336 0.08919670135095391
48.0 0.08889294098457558
48.166666666666664 0.08860731058616243
48.333333333333336 0.08832906460698821
48.5 0.0880462639603953
48.666666666666664 0.0877769293490755
48.833333333333336 0.08751394486466572
49.0 0.08726003549353538
49.166666666666664 0.08702027244964813
49.333333333333336 0.08677165227228932
49.5 0.0865278146659827
49.666666666666664 0.08628769405242731
49.833333333333336 0.08605810556214544
50.0 0.0858298832218592
99.83333333333333 0.07406538863003588
99.83333333333333 0.07406538863003588


==> plotData/RoundRobinFinal2M5_25.csv <==
0.0 4.266912327014497
0.16666666666666666 4.2669069369008685
0.3333333333333333 4.266909674272674
0.5 4.266911756888985
0.6666666666666666 4.266913196853981
0.8333333333333334 4.266914157622591
1.0 4.266914785891403
1.1666666666666667 4.266445381667213
1.3333333333333333 4.262356076666966
1.5 4.252551631324453
1.6666666666666667 4.234508895994139
1.8333333333333333 4.2092763872769545
2.0 4.176623590648595
2.1666666666666665 4.138675815646352
2.3333333333333335 4.095459975814212
2.5 4.049243843729566
2.6666666666666665 4.000510809094538
2.8333333333333335 3.9512813907455624
3.0 3.90185346651247
3.1666666666666665 3.8532472287775534
3.3333333333333335 3.8058833518665245
3.5 3.7605423389591532
3.6666666666666665 3.7173317576554923
3.8333333333333335 3.6763336444896266
4.0 3.6371526526026168
4.166666666666667 3.5997634262001146
4.333333333333333 3.5636734935743037
4.5 3.528964800622094
4.666666666666667 3.495624097628153
4.833333333333333 3.4637878330857523
5.0 3.433264954789114
5.166666666666667 3.403976229922517
5.333333333333333 3.3754849581004334
5.5 3.3477615502923426
5.666666666666667 3.320340939658528
5.833333333333333 3.2933745057370984
6.0 3.266439161618023
6.166666666666667 3.2399132239997255
6.333333333333333 3.213808875499146
6.5 3.1884912650961867
6.666666666666667 3.1638110754528332
6.833333333333333 3.139920564627132
7.0 3.1164569945249507
7.166666666666667 3.093492035339827
7.333333333333333 3.070652124651877
7.5 3.0480803891727724
7.666666666666667 3.0254811839856677
7.833333333333333 3.0031334991288428
8.0 2.981119423303031
8.166666666666666 2.9597350750032922
8.333333333333334 2.938880282967745
8.5 2.9185663033299645
8.666666666666666 2.8985414039455284
8.833333333333334 2.8788297734627313
9.0 2.859218208899669
9.166666666666666 2.8397245125873836
9.333333333333334 2.8202188658507494
9.5 2.800840421739969
9.666666666666666 2.7817397713375405
9.833333333333334 2.7630918735034453
10.0 2.744902333268891
10.166666666666666 2.727100137603027
10.333333333333334 2.7095219752065587
10.5 2.692088572244163
10.666666666666666 2.674705668403499
10.833333333333334 2.6573188021347836
11.0 2.639914729004418
11.166666666666666 2.6225161988232446
11.333333333333334 2.6053388426153075
11.5 2.588500196384165
11.666666666666666 2.57203923155204
11.833333333333334 2.5558264211763566
12.0 2.5397777684895217
12.166666666666666 2.523774809220325
12.333333333333334 2.507785565646034
12.5 2.491691120501207
12.666666666666666 2.475554911888902
12.833333333333334 2.459348234550729
13.0 2.443349491639201
13.166666666666666 2.4276662861242913
13.333333333333334 2.4123720303689993
13.5 2.397289836947406
13.666666666666666 2.382343763955988
13.833333333333334 2.3673942835395843
14.0 2.352417631936423
14.166666666666666 2.337301712737481
14.333333333333334 2.3221213543209918
14.5 2.3068555963562494
14.666666666666666 2.291769273814502
14.833333333333334 2.276961983953506
15.0 2.2625000266152173
15.166666666666666 2.2481947981682375
15.333333333333334 2.2339954773019994
15.5 2.219781711355393
15.666666666666666 2.205568271890262
15.833333333333334 2.1912569587092037
16.0 2.176865730749119
16.166666666666668 2.1623546521980606
16.333333333333332 2.1479702491089507
16.5 2.133807199985234
16.666666666666668 2.119918643948237
16.833333333333332 2.1061479490622075
17.0 2.092463445404584
17.166666666666668 2.078763506679802
17.333333333333332 2.0650605932666277
17.5 2.0512611646383143
17.666666666666668 2.037411350171367
17.833333333333332 2.023486322656041
18.0 2.0096941023942434
18.166666666666668 1.9961019353475253
18.333333333333332 1.9827704105371233
18.5 1.9695709516284694
18.666666666666668 1.9564665429312778
18.833333333333332 1.9433658065812056
19.0 1.9302944933887936
19.166666666666668 1.9171573177793004
19.333333333333332 1.903977671239143
19.5 1.8907582300259054
19.666666666666668 1.8776830236061233
19.833333333333332 1.8647915402212305
20.0 1.852134939430815
20.166666666666668 1.8396264755739136
20.333333333333332 1.827266154452775
20.5 1.8149730442243208
20.666666666666668 1.8027442617195932
20.833333333333332 1.7904599708300748
21.0 1.778155005341006
21.166666666666668 1.7658266734231103
21.333333333333332 1.7536138922122395
21.5 1.74154733053643
21.666666666666668 1.7296858408629627
21.833333333333332 1.7179676085566613
22.0 1.7063735234465633
22.166666666666668 1.6948199940483537
22.333333333333332 1.6833002937460917
22.5 1.6717336060882872
22.666666666666668 1.660124512304459
22.833333333333332 1.6484327717280798
23.0 1.6367939007481513
23.166666666666668 1.62526728806329
23.333333333333332 1.6139443497312054
23.5 1.6027847249335725
23.666666666666668 1.5917486930658427
23.833333333333332 1.580749507133507
24.0 1.5697770173375625
24.166666666666668 1.5587685509438294
24.333333333333332 1.5477242920269445
24.5 1.5366030109238287
24.666666666666668 1.5255284087535455
24.833333333333332 1.5145741343789074
25.0 1.5038440074888682
25.166666666666668 1.4933034510899332
25.333333333333332 1.4829089071437087
25.5 1.4725777581699042
25.666666666666668 1.4623149941692999
25.833333333333332 1.4520342094365772
26.0 1.4417104408796706
26.166666666666668 1.4313125334106596
26.333333333333332 1.4209604339190465
26.5 1.4107328604058118
26.666666666666668 1.400713352707087
26.833333333333332 1.390876862629662
27.0 1.3811890308150654
27.166666666666668 1.3715887455656126
27.333333333333332 1.3620451457916998
27.5 1.3524801179438817
27.666666666666668 1.3428632695379763
27.833333333333332 1.3331788633672015
28.0 1.3235676646035743
28.166666666666668 1.3140733378135612
28.333333333333332 1.3047401062125725
28.5 1.2955576271565021
28.666666666666668 1.2865044626328814
28.833333333333332 1.2775057070356943
29.0 1.2685391475990577
29.166666666666668 1.2595521112178583
29.333333333333332 1.2505221222694
29.5 1.2414275925767753
29.666666666666668 1.2323946013556915
29.833333333333332 1.2234823270917736
30.0 1.2147506922671454
30.166666666666668 1.206145532499058
30.333333333333332 1.1976647064251367
30.5 1.189258202596027
30.666666666666668 1.1808917445568852
30.833333333333332 1.1725137012259328
31.0 1.1641218409086191
31.166666666666668 1.1556686702604397
31.333333333333332 1.1472639864606777
31.5 1.1389899754013455
31.666666666666668 1.130898219567333
31.833333333333332 1.1229469462074348
32.0 1.1151185785987983
32.166666666666664 1.107386149158465
32.333333333333336 1.0997339174367782
32.5 1.0921043868429925
32.666666666666664 1.0844576365457184
32.833333333333336 1.0767524909132302
33.0 1.0690813006105022
33.166666666666664 1.0615201864130217
33.333333333333336 1.054125570759126
33.5 1.046849881898255
33.666666666666664 1.0396766215449669
33.833333333333336 1.0325925059345384
34.0 1.0255805057333045
34.166666666666664 1.0185843321504446
34.333333333333336 1.0115511692879537
34.5 1.0044642612790142
34.666666666666664 0.9974163213036314
34.833333333333336 0.9904533388724914
35.0 0.9836207847009237
35.166666666666664 0.9768868170466054
35.333333333333336 0.9702455680672967
35.5 0.9636715977944592
35.666666666666664 0.9571589723242212
35.833333333333336 0.9506501178320168
36.0 0.944124092079134
36.166666666666664 0.9375473785795264
36.333333333333336 0.9310031545358626
36.5 0.924538345118445
36.666666666666664 0.9181872088391186
36.833333333333336 0.9119298680804063
37.0 0.9057725295011415
37.166666666666664 0.8996807502068754
37.333333333333336 0.8936395742437767
37.5 0.8875744337988011
37.666666666666664 0.8814931983118605
37.833333333333336 0.8753920815282213
38.0 0.8693135065110016
38.166666666666664 0.8633039595301937
38.333333333333336 0.8574005515188569
38.5 0.8515913187665782
38.666666666666664 0.845876248590405
38.833333333333336 0.8402222852560448
39.0 0.8346506110638516
39.166666666666664 0.8291113737767081
39.333333333333336 0.8235900878373084
39.5 0.8180476460556851
39.666666666666664 0.8125310881370374
39.833333333333336 0.807090293022276
40.0 0.8017571488543324
40.166666666666664 0.7965029253080462
40.333333333333336 0.7913352555112538
40.5 0.7862398860325721
40.666666666666664 0.7812156450327045
40.833333333333336 0.7762260483213442
41.0 0.7712379788894105
41.166666666666664 0.7662466798895035
41.333333333333336 0.7612780227168182
41.5 0.7563626528517277
41.666666666666664 0.751520468843449
41.833333333333336 0.7467379651061118
42.0 0.7420322014045145
42.166666666666664 0.737384762526921
42.333333333333336 0.7328142907858586
42.5 0.7282931554773618
42.666666666666664 0.7237994804895692
42.833333333333336 0.719309709555168
43.0 0.7148562756298703
43.166666666666664 0.7104849335569395
43.333333333333336 0.7061804023218847
43.5 0.7019206527589503
43.666666666666664 0.6977248077153273
43.833333333333336 0.6936117292224872
44.0 0.689561545970077
44.166666666666664 0.6855503543266924
44.333333333333336 0.6815648415930973
44.5 0.6776129384157533
44.666666666666664 0.6737055745561876
44.833333333333336 0.6698562971493234
45.0 0.6660809508700215
45.166666666666664 0.6623734670694322
45.333333333333336 0.6587402426189243
45.5 0.6551527087892771
45.666666666666664 0.6516141024568428
45.833333333333336 0.6481013092672065
46.0 0.644631911103048
46.166666666666664 0.6411606572586077
46.333333333333336 0.6377070294312759
46.5 0.6342776349018209
46.666666666666664 0.6309174234071214
46.833333333333336 0.627617424506907
47.0 0.6243624115007259
47.166666666666664 0.6211503663983643
47.333333333333336 0.6179575092616256
47.5 0.6147972852970499
47.666666666666664 0.6116674526604114
47.833333333333336 0.6085426522085814
48.0 0.6054252321823704
48.166666666666664 0.6023565689679652
48.333333333333336 0.5993387256747409
48.5 0.5963487513197115
48.666666666666664 0.5933836283337963
48.833333333333336 0.5904587308040375
49.0 0.5875844407636374
49.166666666666664 0.5847245249742905
49.333333333333336 0.5818813053641589
49.5 0.5790512814053967
49.666666666666664 0.5762431813795201
49.833333333333336 0.5734707693736998
50.0 0.5707391878072035
99.83333333333333 0.3426473742389141
99.83333333333333 0.3426473742389141


==> plotData/RoundRobinFinal2_10.csv <==
0.0 4.037568945473492
0.16666666666666666 4.0376014128765805
0.3333333333333333 4.037583367842392
0.5 4.037571854365888
0.6666666666666666 4.0375646770202245
0.8333333333333334 4.037560177291953
1.0 4.037557345259121
1.1666666666666667 4.035037613883368
1.3333333333333333 4.0124839371417895
1.5 3.9583843864488153
1.6666666666666667 3.868950451367203
1.8333333333333333 3.752180682415611
2.0 3.6161028458986184
2.1666666666666665 3.4672152147140025
2.3333333333333335 3.311197774653205
2.5 3.1509908298259446
2.6666666666666665 2.9921099432771596
2.8333333333333335 2.8362839915042604
3.0 2.6853639606285524
3.1666666666666665 2.5387921188544613
3.3333333333333335 2.396991350050486
3.5 2.2589083990436856
3.6666666666666665 2.124673611172193
3.8333333333333335 1.9929218582206816
4.0 1.8637964829377986
4.166666666666667 1.7363808846257824
4.333333333333333 1.6113176646584932
4.5 1.4884322531077767
4.666666666666667 1.3685048086361526
4.833333333333333 1.2519101991928288
5.0 1.1397671176598856
5.166666666666667 1.0329939206834682
5.333333333333333 0.9320842314942107
5.5 0.8374822742222521
5.666666666666667 0.7494334319201389
5.833333333333333 0.6682275533507142
6.0 0.5940051974687897
6.166666666666667 0.526688305758351
6.333333333333333 0.46623359282513965
6.5 0.41228948679317473
6.666666666666667 0.3646944634195948
6.833333333333333 0.3228318432437678
7.0 0.286398152193336
7.166666666666667 0.2546967468051014
7.333333333333333 0.22745228220813923
7.5 0.2039319960326222
7.666666666666667 0.18381794619295957
7.833333333333333 0.16656953672908636
8.0 0.15185973336084416
8.166666666666666 0.13915263772806455
8.333333333333334 0.12803804187266696
8.5 0.11813509574828279
8.666666666666666 0.10915241250661406
8.833333333333334 0.10093847113230993
9.0 0.09327241816438847
9.166666666666666 0.08611001535858057
9.333333333333334 0.07929134598839123
9.5 0.07285598550411915
9.666666666666666 0.06671371489683642
9.833333333333334 0.060944263492981134
10.0 0.05544072449086767
10.166666666666666 0.05032866914265576
10.333333333333334 0.04553142687083728
10.5 0.04128020324019664
10.666666666666666 0.03734046311493307
10.833333333333334 0.03405029723277674
11.0 0.031006349204575206
11.166666666666666 0.028755876147474446
11.333333333333334 0.026698871512176463
11.5 0.025212896738098046
11.666666666666666 0.023864739537970626
11.833333333333334 0.022943648077457742
12.0 0.022085549421187012
12.166666666666666 0.021529621369352988
12.333333333333334 0.02102604069106367
12.5 0.020687987196287408
12.666666666666666 0.020390685390397213
12.833333333333334 0.02019342105150853
13.0 0.0200245096152894
13.166666666666666 0.019908147999974313
13.333333333333334 0.019811479394205963
13.5 0.01974607681317512
13.666666666666666 0.019695060430359585
13.833333333333334 0.01966296777231999
14.0 0.019636535385328755
14.166666666666666 0.019618175712316756
14.333333333333334 0.019597151277744695
14.5 0.019576769642173423
14.666666666666666 0.019555729369580974
14.833333333333334 0.019534974301299662
15.0 0.019513283313706914
15.166666666666666 0.019490917865564235
15.333333333333334 0.019462616036350584
15.5 0.019434336987007254
15.666666666666666 0.019405415539008004
15.833333333333334 0.019376459146928402
16.0 0.01934806985500004
16.166666666666668 0.019322011635458568
16.333333333333332 0.019295956332155858
16.5 0.019273123844905957
16.666666666666668 0.019253315353226736
16.833333333333332 0.01924042708901546
17.0 0.01922663011634477
17.166666666666668 0.019213547525451413
17.333333333333332 0.019203290687035704
17.5 0.01919512363803541
17.666666666666668 0.019186006633498866
17.833333333333332 0.019179483418306536
18.0 0.019174289525956647
18.166666666666668 0.019171675346409688
18.333333333333332 0.019168656353184998
18.5 0.01916559947979036
18.666666666666668 0.019164303836638055
18.833333333333332 0.019161758899402102
19.0 0.019159150726345144
19.166666666666668 0.01915717057731533
19.333333333333332 0.01915584878261432
19.5 0.019156849973276463
19.666666666666668 0.019157638153024764
19.833333333333332 0.019157601548308943
20.0 0.019157161609605348
20.166666666666668 0.01915528456940663
20.333333333333332 0.019155686430208776
20.5 0.019156983347358946
20.666666666666668 0.019157226615955557
20.833333333333332 0.019157540765221238
21.0 0.019156198076403574
21.166666666666668 0.01915578484826443
21.333333333333332 0.019155191402146353
21.5 0.019155577233372374
21.666666666666668 0.019156710963989722
21.833333333333332 0.01915722806402253
22.0 0.019156684015477442
22.166666666666668 0.019156259394863772
22.333333333333332 0.0191555833823237
22.5 0.019156033427060043
22.666666666666668 0.019155915417262016
22.833333333333332 0.019154898099127658
23.0 0.019153761281731716
23.166666666666668 0.019154220750159486
23.333333333333332 0.01915596371790554
23.5 0.019156641007210748
23.666666666666668 0.019157818702326936
23.833333333333332 0.01915602930629827
24.0 0.01915516335765457
24.166666666666668 0.019156081600479886
24.333333333333332 0.019157304193449735
24.5 0.0191562303466418
24.666666666666668 0.019155149908325578
24.833333333333332 0.01915588077785358
25.0 0.019155875539483138
25.166666666666668 0.019156801575058984
25.333333333333332 0.01915719992260233
25.5 0.01915655969359844
25.666666666666668 0.019156131141949757
25.833333333333332 0.019155133408744834
26.0 0.0191545694972329
26.166666666666668 0.019155085245924446
26.333333333333332 0.019153722197119832
26.5 0.019154360730581247
26.666666666666668 0.019154902528249966
26.833333333333332 0.01915469964808031
27.0 0.01915445175926213
27.166666666666668 0.019154885966659985
27.333333333333332 0.019154233196136242
27.5 0.019152980839098683
27.666666666666668 0.01915379566095237
27.833333333333332 0.01915387372935115
28.0 0.019154203011292188
28.166666666666668 0.019154127693355665
28.333333333333332 0.019153154997432635
28.5 0.01915360734892557
28.666666666666668 0.01915388851375707
28.833333333333332 0.019155292659677095
29.0 0.019157062704401744
29.166666666666668 0.01915570165122621
29.333333333333332 0.01915423126528332
29.5 0.019153748309820792
29.666666666666668 0.019154708487390367
29.833333333333332 0.019155214739342716
30.0 0.019153802287210725
30.166666666666668 0.019153842153849732
30.333333333333332 0.01915350808709009
30.5 0.019154840476345393
30.666666666666668 0.019155483314508934
30.833333333333332 0.019156234156254705
31.0 0.01915514138234674
31.166666666666668 0.019154692956000575
31.333333333333332 0.01915587365278359
31.5 0.019155592368921583
31.666666666666668 0.01915550781987619
31.833333333333332 0.01915624936342751
32.0 0.019156545409816345
32.166666666666664 0.019155970585960747
32.333333333333336 0.019155448042250684
32.5 0.019154799292942122
32.666666666666664 0.01915526729739901
32.833333333333336 0.019155586269358132
33.0 0.019155808721803974
33.166666666666664 0.019155344187579065
33.333333333333336 0.019154878738234522
33.5 0.019154249411031773
33.666666666666664 0.019154836370605742
33.833333333333336 0.01915534808183184
34.0 0.019155957361678376
34.166666666666664 0.019155950913790055
34.333333333333336 0.019154266950898374
34.5 0.019153309630182355
34.666666666666664 0.019152235837446498
34.833333333333336 0.019151858272563837
35.0 0.019152425380534643
35.166666666666664 0.019153073311194757
35.333333333333336 0.019154406103054463
35.5 0.01915346227357481
35.666666666666664 0.019152163460793886
35.833333333333336 0.01915265815465053
36.0 0.0191536107114012
36.166666666666664 0.019155416926128307
36.333333333333336 0.01915603310047042
36.5 0.019156204785726775
36.666666666666664 0.019155405717845266
36.833333333333336 0.019154175162853296
37.0 0.01915341147923148
37.166666666666664 0.019154038877748827
37.333333333333336 0.019154846805096232
37.5 0.01915566300790326
37.666666666666664 0.019156238743030345
37.833333333333336 0.019154827943429972
38.0 0.019154707816133792
38.166666666666664 0.019153198799604632
38.333333333333336 0.019152304678741662
38.5 0.019154466439384663
38.666666666666664 0.01915458093932798
38.833333333333336 0.019154576185694144
39.0 0.01915372365498738
39.166666666666664 0.01915374828740369
39.333333333333336 0.01915302838179629
39.5 0.01915366176845877
39.666666666666664 0.01915513159227427
39.833333333333336 0.019155280833358067
40.0 0.01915467906935858
40.166666666666664 0.019153679768082424
40.333333333333336 0.019153319210788302
40.5 0.019154138403125725
40.666666666666664 0.01915452737340548
40.833333333333336 0.019153546716732073
41.0 0.01915412344833743
41.166666666666664 0.019154669411179027
41.333333333333336 0.019155010932821265
41.5 0.01915400378234905
41.666666666666664 0.019153396588010286
41.833333333333336 0.019152361834724487
42.0 0.019154016317096827
42.166666666666664 0.019156840014908645
42.333333333333336 0.019157355128443063
42.5 0.019155934266276053
42.666666666666664 0.019153915603422264
42.833333333333336 0.01915310779288933
43.0 0.019154794760862057
43.166666666666664 0.019154654309892747
43.333333333333336 0.019152861665202577
43.5 0.01915363986214116
43.666666666666664 0.019154940836662113
43.833333333333336 0.019154830098615818
44.0 0.019154913791510395
44.166666666666664 0.019155694501970494
44.333333333333336 0.019156015908046574
44.5 0.019157194788560677
44.666666666666664 0.01915739691309474
44.833333333333336 0.019155886755910737
45.0 0.01915517629784197
45.166666666666664 0.01915507685591052
45.333333333333336 0.01915440843290538
45.5 0.01915471922793484
45.666666666666664 0.019154592202995032
45.833333333333336 0.019154467589041026
46.0 0.019153665783878237
46.166666666666664 0.01915406047195066
46.333333333333336 0.01915471934929645
46.5 0.019155145852547493
46.666666666666664 0.01915441103878026
46.833333333333336 0.019154392208825234
47.0 0.01915482963281074
47.166666666666664 0.01915464516515459
47.333333333333336 0.019155259431585036
47.5 0.019155604242378506
47.666666666666664 0.019154873822539487
47.833333333333336 0.019154437796284694
48.0 0.019154304439805193
48.166666666666664 0.019156157395314392
48.333333333333336 0.019155745779821126
48.5 0.019155087091292187
48.666666666666664 0.019155393892903896
48.833333333333336 0.019155542297929998
49.0 0.01915572269179869
49.166666666666664 0.01915625658396577
49.333333333333336 0.01915541366209996
49.5 0.019154131214717655
49.666666666666664 0.01915336895158644
49.833333333333336 0.019153340917519225
50.0 0.019152521123569573
99.83333333333333 0.019154170258557562
99.83333333333333 0.019154170258557562


==> plotData/RoundRobinFinal2_15.csv <==
0.0 4.158659636828657
0.16666666666666666 4.1586680859508265
0.3333333333333333 4.158663615697756
0.5 4.15866097340692
0.6666666666666666 4.1586595561406465
0.8333333333333334 4.1586587677666875
1.0 4.158658313630206
1.1666666666666667 4.157271670177033
1.3333333333333333 4.144413991299649
1.5 4.113131454011904
1.6666666666666667 4.058549784962161
1.8333333333333333 3.9836409963636314
2.0 3.8931035366542504
2.1666666666666665 3.792544363696785
2.3333333333333335 3.6860707792932286
2.5 3.575895080737476
2.6666666666666665 3.464535572091401
2.8333333333333335 3.3534596722820247
3.0 3.2443654212647908
3.1666666666666665 3.137616049974748
3.3333333333333335 3.033672014084854
3.5 2.931868899277662
3.6666666666666665 2.8323631283006856
3.8333333333333335 2.7343608741017777
4.0 2.638133011517646
4.166666666666667 2.542919075691459
4.333333333333333 2.4489812781241977
4.5 2.355746721447784
4.666666666666667 2.2635161573184943
4.833333333333333 2.171974520116338
5.0 2.0814363394924595
5.166666666666667 1.9917718034038505
5.333333333333333 1.9032291491333753
5.5 1.8157074833333053
5.666666666666667 1.7293861201837029
5.833333333333333 1.644182030018045
6.0 1.5603063682107234
6.166666666666667 1.4777875807826844
6.333333333333333 1.3969319342464634
6.5 1.3178202986133412
6.666666666666667 1.2407039619972202
6.833333333333333 1.1656400753678466
7.0 1.0929326189952808
7.166666666666667 1.0227183854459123
7.333333333333333 0.9553281404755858
7.5 0.8908507921528152
7.666666666666667 0.8294865036430356
7.833333333333333 0.7711915703266389
8.0 0.7161079818789317
8.166666666666666 0.6640915106451185
8.333333333333334 0.6152280174991938
8.5 0.5693641619932204
8.666666666666666 0.5265619070004959
8.833333333333334 0.48663896341594487
9.0 0.4495442693785015
9.166666666666666 0.41505602188441637
9.333333333333334 0.3831116375458251
9.5 0.35352393062161114
9.666666666666666 0.3261712206988182
9.833333333333334 0.3009138772881858
10.0 0.27763052697939106
10.166666666666666 0.25616570998054106
10.333333333333334 0.23634101463433022
10.5 0.21806859222862757
10.666666666666666 0.20119997980961607
10.833333333333334 0.1857095717695154
11.0 0.17145535164524073
11.166666666666666 0.15836668112203783
11.333333333333334 0.1463114058333035
11.5 0.13524099912947468
11.666666666666666 0.1250407989533049
11.833333333333334 0.11567489329328934
12.0 0.10703930801600867
12.166666666666666 0.09914657467872547
12.333333333333334 0.09187946779788811
12.5 0.0852497878755864
12.666666666666666 0.07913651231700888
12.833333333333334 0.07358079538079282
13.0 0.06846343447201293
13.166666666666666 0.0638408374248247
13.333333333333334 0.05957211720480778
13.5 0.05575811327544691
13.666666666666666 0.05223529477774785
13.833333333333334 0.04912298370406724
14.0 0.04624342172814159
14.166666666666666 0.04369618883456345
14.333333333333334 0.041344203442174404
14.5 0.03931913298350306
14.666666666666666 0.0374591094653102
14.833333333333334 0.0358538834434402
15.0 0.03437858912674551
15.166666666666666 0.0331222222974028
15.333333333333334 0.03197293885960459
15.5 0.030983988117268588
15.666666666666666 0.030067732978656742
15.833333333333334 0.029274848688277615
16.0 0.028545204968414745
16.166666666666668 0.027929614371600624
16.333333333333332 0.02735759084010273
16.5 0.02686984969488703
16.666666666666668 0.026412581720753513
16.833333333333332 0.026013271578125538
17.0 0.02565765745248152
17.166666666666668 0.025357525251207477
17.333333333333332 0.025069330241842474
17.5 0.02481864310821433
17.666666666666668 0.024581166961713002
17.833333333333332 0.024370001029444498
18.0 0.024171763817849877
18.166666666666668 0.02400325382816026
18.333333333333332 0.023846070915692394
18.5 0.023715032515771298
18.666666666666668 0.02359193481076761
18.833333333333332 0.02348842362599812
19.0 0.023398506398999395
19.166666666666668 0.023320367460502145
19.333333333333332 0.023249169953166438
19.5 0.023188405355961013
19.666666666666668 0.023130497103931544
19.833333333333332 0.02308117258448742
20.0 0.023035636451284584
20.166666666666668 0.02300045953682255
20.333333333333332 0.022968521719508573
20.5 0.022943108185232524
20.666666666666668 0.02292020814142321
20.833333333333332 0.022902137481865006
21.0 0.022887018536274995
21.166666666666668 0.02287079404544232
21.333333333333332 0.022857096808055304
21.5 0.02284693681641425
21.666666666666668 0.02283598219609585
21.833333333333332 0.022828320779453716
22.0 0.022822785035248823
22.166666666666668 0.022815716697357293
22.333333333333332 0.022809573706169144
22.5 0.022801287078770376
22.666666666666668 0.02279554706103034
22.833333333333332 0.022787199521896628
23.0 0.02277799061997181
23.166666666666668 0.022770035953680372
23.333333333333332 0.02276011457969656
23.5 0.022750708605630984
23.666666666666668 0.02274195633266555
23.833333333333332 0.022734323749375035
24.0 0.022728089484034063
24.166666666666668 0.022720546640532347
24.333333333333332 0.022713125605946287
24.5 0.02270619885377568
24.666666666666668 0.0227000936558758
24.833333333333332 0.02269279235347962
25.0 0.022687044353992217
25.166666666666668 0.022680152297951336
25.333333333333332 0.02267376631632062
25.5 0.022670900176968347
25.666666666666668 0.02266720684119908
25.833333333333332 0.022663711171914815
26.0 0.022661646485959152
26.166666666666668 0.022660761240945272
26.333333333333332 0.022658646872501853
26.5 0.022654158927023167
26.666666666666668 0.022651766527831355
26.833333333333332 0.02264873664668591
27.0 0.022645723110758794
27.166666666666668 0.022638970675541062
27.333333333333332 0.022631632501911105
27.5 0.02262335802523195
27.666666666666668 0.02261275099248227
27.833333333333332 0.022603840380318048
28.0 0.022593239555063017
28.166666666666668 0.02258117345635739
28.333333333333332 0.022569722666553396
28.5 0.02255741437233424
28.666666666666668 0.022544006181998356
28.833333333333332 0.022530595765373848
29.0 0.02251620870354872
29.166666666666668 0.022506217594052857
29.333333333333332 0.022496255846456994
29.5 0.02248513525000118
29.666666666666668 0.022474517928618595
29.833333333333332 0.022465962197759818
30.0 0.022458296874948915
30.166666666666668 0.022449614849037843
30.333333333333332 0.022442572040932425
30.5 0.02243729883160049
30.666666666666668 0.02243286597657935
30.833333333333332 0.022425872639032344
31.0 0.022418807736643138
31.166666666666668 0.022413493893375262
31.333333333333332 0.02240569108087152
31.5 0.022394419070343306
31.666666666666668 0.022382121143332788
31.833333333333332 0.02236879882190729
32.0 0.022353811864193298
32.166666666666664 0.022337447555775915
32.333333333333336 0.02231978564766552
32.5 0.022299363829254012
32.666666666666664 0.02227848370007344
32.833333333333336 0.022258672055822222
33.0 0.022240515247224684
33.166666666666664 0.02222251745232285
33.333333333333336 0.02220921710723968
33.5 0.0221948062697872
33.666666666666664 0.022179117097555563
33.833333333333336 0.022164159808337164
34.0 0.02215131738006284
34.166666666666664 0.02213868709290389
34.333333333333336 0.022126210194279856
34.5 0.022114350997635666
34.666666666666664 0.022104770103383933
34.833333333333336 0.022097687431022677
35.0 0.022089368797187835
35.166666666666664 0.02208160627288083
35.333333333333336 0.022078095584927397
35.5 0.022074087241423332
35.666666666666664 0.022069267932426705
35.833333333333336 0.022066939911825265
36.0 0.02206613404677033
36.166666666666664 0.0220672788868434
36.333333333333336 0.022067396963792382
36.5 0.022068142587695284
36.666666666666664 0.022069242532680406
36.833333333333336 0.02206823038552208
37.0 0.022067223487656502
37.166666666666664 0.02206734587191895
37.333333333333336 0.022068544603039354
37.5 0.02206861976242323
37.666666666666664 0.022066674991578186
37.833333333333336 0.022065949556425296
38.0 0.022065662423054248
38.166666666666664 0.02206434300944464
38.333333333333336 0.02206260259973449
38.5 0.022061947964389626
38.666666666666664 0.022063757419084545
38.833333333333336 0.022062902952121283
39.0 0.022061056331130268
39.166666666666664 0.02206104264992568
39.333333333333336 0.022060273671589196
39.5 0.02205997652708276
39.666666666666664 0.022059430221678653
39.833333333333336 0.02205896325786367
40.0 0.02206040764018702
40.166666666666664 0.022059749743490745
40.333333333333336 0.02205931976793104
40.5 0.022060623367553482
40.666666666666664 0.022060712602237673
40.833333333333336 0.02206021257385966
41.0 0.02206060818909599
41.166666666666664 0.022062139673723464
41.333333333333336 0.022062147722779913
41.5 0.02206068969976313
41.666666666666664 0.02206011161491264
41.833333333333336 0.0220612250808031
42.0 0.02206110323210746
42.166666666666664 0.022060832357522948
42.333333333333336 0.022060708034885124
42.5 0.02205912657373138
42.666666666666664 0.022059562888446165
42.833333333333336 0.02205976575484621
43.0 0.022059156445731348
43.166666666666664 0.022060363707657942
43.333333333333336 0.022061257899100798
43.5 0.02206161812771659
43.666666666666664 0.02206131525837584
43.833333333333336 0.02206127698487991
44.0 0.022062436444381914
44.166666666666664 0.022064590149966118
44.333333333333336 0.022064800528189363
44.5 0.022062854145377484
44.666666666666664 0.022059816300901536
44.833333333333336 0.0220570964512409
45.0 0.022057425084450688
45.166666666666664 0.022058632326824812
45.333333333333336 0.022060287192592985
45.5 0.02206198222074011
45.666666666666664 0.02206106762848689
45.833333333333336 0.02205942610069434
46.0 0.02205888080124292
46.166666666666664 0.022059025818490872
46.333333333333336 0.022061035740123698
46.5 0.022063182861755886
46.666666666666664 0.022063043257269314
46.833333333333336 0.02206065054682669
47.0 0.022059577797138345
47.166666666666664 0.022058411426412856
47.333333333333336 0.022059337445321726
47.5 0.022059680315274274
47.666666666666664 0.022061153077265083
47.833333333333336 0.022061441740948352
48.0 0.0220610706382144
48.166666666666664 0.02206059225237268
48.333333333333336 0.02206199064401329
48.5 0.02206116922834732
48.666666666666664 0.022060870030651842
48.833333333333336 0.02206024450006272
49.0 0.02205946796828086
49.166666666666664 0.022060004862324678
49.333333333333336 0.022059741087173346
49.5 0.022058844511057253
49.666666666666664 0.022059553333175396
49.833333333333336 0.02206110565885593
50.0 0.02206016218058388
99.83333333333333 0.022062856609258143
99.83333333333333 0.022062856609258143


==> plotData/RoundRobinFinal2_20.csv <==
0.0 4.248759741595149
0.16666666666666666 4.248759382192029
0.3333333333333333 4.248759357273108
0.5 4.2487596335734485
0.6666666666666666 4.24875992901296
0.8333333333333334 4.248760164668267
1.0 4.248760333488537
1.1666666666666667 4.247555536563727
1.3333333333333333 4.236954479540401
1.5 4.211194843708826
1.6666666666666667 4.163382304840639
1.8333333333333333 4.09661789289813
2.0 4.014302157209831
2.1666666666666665 3.9231707853044018
2.3333333333333335 3.826172408553756
2.5 3.7263282389597867
2.6666666666666665 3.6261541645712385
2.8333333333333335 3.5281387222821787
3.0 3.4343045644707906
3.1666666666666665 3.345016514340865
3.3333333333333335 3.260923656948281
3.5 3.181546675741523
3.6666666666666665 3.1068192720772894
3.8333333333333335 3.035651769757945
4.0 2.967870819037125
4.166666666666667 2.902522469954973
4.333333333333333 2.839235358757451
4.5 2.777200266395435
4.666666666666667 2.716630863576543
4.833333333333333 2.657390278000694
5.0 2.599409651416893
5.166666666666667 2.542296192693732
5.333333333333333 2.486188680901045
5.5 2.431201851969609
5.666666666666667 2.377287117241609
5.833333333333333 2.32411044150499
6.0 2.271701058102071
6.166666666666667 2.2201248955534676
6.333333333333333 2.1693418878227573
6.5 2.1189482152173933
6.666666666666667 2.0690341848916405
6.833333333333333 2.019597670548963
7.0 1.97073812469021
7.166666666666667 1.9220049500616987
7.333333333333333 1.8736211356795587
7.5 1.825558922343507
7.666666666666667 1.778072474160901
7.833333333333333 1.7307169092928627
8.0 1.6837700944514709
8.166666666666666 1.6371594350874685
8.333333333333334 1.591199747425899
8.5 1.5455294732903104
8.666666666666666 1.5004394588957273
8.833333333333334 1.455895134866731
9.0 1.4121613160572402
9.166666666666666 1.3689742073517628
9.333333333333334 1.3265624377312326
9.5 1.2848968920320099
9.666666666666666 1.244151972008081
9.833333333333334 1.204086787253905
10.0 1.1648357853060851
10.166666666666666 1.126419361281432
10.333333333333334 1.0889536666434214
10.5 1.0522944345329228
10.666666666666666 1.0165118643182498
10.833333333333334 0.9816488130963087
11.0 0.9477796912610021
11.166666666666666 0.9147759854626117
11.333333333333334 0.8826677562031842
11.5 0.8514867156403132
11.666666666666666 0.8212486344294186
11.833333333333334 0.791845834392715
12.0 0.7633104706636954
12.166666666666666 0.7356800536920551
12.333333333333334 0.7089633888306315
12.5 0.6830710223220774
12.666666666666666 0.6580004896882535
12.833333333333334 0.6337909225917742
13.0 0.6104137468901847
13.166666666666666 0.5877727630735439
13.333333333333334 0.56588945358747
13.5 0.5448008009031169
13.666666666666666 0.5244738963179781
13.833333333333334 0.5048344923316127
14.0 0.48590126382748783
14.166666666666666 0.46773982564689887
14.333333333333334 0.4503287739864283
14.5 0.43358342151060425
14.666666666666666 0.417474941843357
14.833333333333334 0.4020428173391785
15.0 0.3872385704205412
15.166666666666666 0.373033912005988
15.333333333333334 0.35939567825141283
15.5 0.3463731036256969
15.666666666666666 0.3339172652000625
15.833333333333334 0.3220017787371359
16.0 0.3105777640842641
16.166666666666668 0.2996566550850255
16.333333333333332 0.2892161424090136
16.5 0.27923644544497084
16.666666666666668 0.2696607822229408
16.833333333333332 0.26054048461340873
17.0 0.2518438816186397
17.166666666666668 0.24355817686245332
17.333333333333332 0.2356441620685679
17.5 0.22812395298432078
17.666666666666668 0.2209595700489942
17.833333333333332 0.21414960692590013
18.0 0.20764900777742787
18.166666666666668 0.20148226137627326
18.333333333333332 0.19560220880075663
18.5 0.1900211051342265
18.666666666666668 0.18468808642433387
18.833333333333332 0.17964285457382412
19.0 0.17482338842166795
19.166666666666668 0.17024252122853317
19.333333333333332 0.16586258475847498
19.5 0.16173102750978305
19.666666666666668 0.15780873149601413
19.833333333333332 0.15410375814716334
20.0 0.15056828421172558
20.166666666666668 0.14725592032709434
20.333333333333332 0.1441281754015908
20.5 0.1411646729157984
20.666666666666668 0.13833360334200642
20.833333333333332 0.1356783522256365
21.0 0.13314263153096942
21.166666666666668 0.13071834745627492
21.333333333333332 0.1284069698335719
21.5 0.1262165977270509
21.666666666666668 0.12412175747471604
21.833333333333332 0.12213330517028412
22.0 0.12023442813461734
22.166666666666668 0.11843089056893794
22.333333333333332 0.11669312228869669
22.5 0.11502594095891214
22.666666666666668 0.11340770313323108
22.833333333333332 0.11185767614142074
23.0 0.11037300685412474
23.166666666666668 0.10895764693264498
23.333333333333332 0.10759819522565855
23.5 0.10631653802149758
23.666666666666668 0.10509842086657809
23.833333333333332 0.10394402446771753
24.0 0.1028353659786404
24.166666666666668 0.10179075058080816
24.333333333333332 0.10078546784179854
24.5 0.09982849633818142
24.666666666666668 0.09891747917331015
24.833333333333332 0.0980640974200319
25.0 0.09724144168776025
25.166666666666668 0.09646895401684279
25.333333333333332 0.09573773997474481
25.5 0.09502848179545274
25.666666666666668 0.0943584961413863
25.833333333333332 0.09373137904247915
26.0 0.09314137547469926
26.166666666666668 0.09257269063288781
26.333333333333332 0.09202132382728151
26.5 0.09150158951808601
26.666666666666668 0.09100432328605955
26.833333333333332 0.09053421244794937
27.0 0.09008739973784216
27.166666666666668 0.0896684543256276
27.333333333333332 0.08926424407755106
27.5 0.08888185079874365
27.666666666666668 0.08851505317617914
27.833333333333332 0.0881617864686002
28.0 0.08783594015423817
28.166666666666668 0.08752436930465872
28.333333333333332 0.08722326404810245
28.5 0.08693404530992545
28.666666666666668 0.08665675436904505
28.833333333333332 0.08640605383340966
29.0 0.08616862417619171
29.166666666666668 0.08593900688315408
29.333333333333332 0.08570571293900286
29.5 0.08548039153197533
29.666666666666668 0.0852724234072785
29.833333333333332 0.08507898704610858
30.0 0.08488349092919947
30.166666666666668 0.0846945059599394
30.333333333333332 0.08451231171498673
30.5 0.08433881178888299
30.666666666666668 0.08417698271072169
30.833333333333332 0.08401586923030666
31.0 0.08385659311521786
31.166666666666668 0.08370572237650928
31.333333333333332 0.08356677147828799
31.5 0.08343082506465099
31.666666666666668 0.0833095014555878
31.833333333333332 0.08319572159638672
32.0 0.08308426587353958
32.166666666666664 0.08297902235094366
32.333333333333336 0.08288731546865644
32.5 0.08280093595845955
32.666666666666664 0.08272311265169985
32.833333333333336 0.08264901627538597
33.0 0.08257922760865835
33.166666666666664 0.08251676187044744
33.333333333333336 0.08245936787833297
33.5 0.08240491184993333
33.666666666666664 0.08234452547866776
33.833333333333336 0.08229102492890987
34.0 0.08224416409228438
34.166666666666664 0.08219753682641544
34.333333333333336 0.08215673783470777
34.5 0.08211916973760788
34.666666666666664 0.08207878561696451
34.833333333333336 0.08204026058891818
35.0 0.08200503482557484
35.166666666666664 0.08197113344071696
35.333333333333336 0.08193343543612897
35.5 0.08189323818746433
35.666666666666664 0.08185757685009364
35.833333333333336 0.08182570975746037
36.0 0.08179910566505498
36.166666666666664 0.0817657018892583
36.333333333333336 0.08173639805195307
36.5 0.08171103544187176
36.666666666666664 0.08167994927586945
36.833333333333336 0.08165367412075214
37.0 0.08163029657793144
37.166666666666664 0.08159959849113074
37.333333333333336 0.08157254466284576
37.5 0.08155138383068891
37.666666666666664 0.08152739995335218
37.833333333333336 0.08149538011189525
38.0 0.08147842782933962
38.166666666666664 0.0814621100492658
38.333333333333336 0.08144758753424094
38.5 0.08142892059724423
38.666666666666664 0.08141160579841566
38.833333333333336 0.08139857253946688
39.0 0.08138722235924319
39.166666666666664 0.08137164743494436
39.333333333333336 0.0813555746861191
39.5 0.08133839833646779
39.666666666666664 0.08133007740047157
39.833333333333336 0.08132221820088988
40.0 0.08130982565112398
40.166666666666664 0.08129775493391833
40.333333333333336 0.08128860765319963
40.5 0.08128265356811873
40.666666666666664 0.08126680237453618
40.833333333333336 0.08126123476162597
41.0 0.0812560973416525
41.166666666666664 0.08124519215072527
41.333333333333336 0.08123972485177085
41.5 0.08122989869904641
41.666666666666664 0.0812174834297742
41.833333333333336 0.08121102041875793
42.0 0.08120399544301435
42.166666666666664 0.08119242201667257
42.333333333333336 0.08118553478383718
42.5 0.08118637486045527
42.666666666666664 0.08117549609642546
42.833333333333336 0.08116464183038119
43.0 0.08116050555427232
43.166666666666664 0.08115981113508441
43.333333333333336 0.08115650898781626
43.5 0.08115063292929847
43.666666666666664 0.08114719965604973
43.833333333333336 0.08114431573958485
44.0 0.08114391521324832
44.166666666666664 0.08114489053721392
44.333333333333336 0.0811434051168251
44.5 0.08114659723417308
44.666666666666664 0.08114706553009804
44.833333333333336 0.08114161142065662
45.0 0.08113731334145792
45.166666666666664 0.08114172633751553
45.333333333333336 0.08114365705678772
45.5 0.08114121634151043
45.666666666666664 0.08114016043909451
45.833333333333336 0.08113904436666398
46.0 0.08113975924026111
46.166666666666664 0.08114371959220641
46.333333333333336 0.08114439289429293
46.5 0.08114461650543052
46.666666666666664 0.08114264197683445
46.833333333333336 0.081139636050386
47.0 0.08113825298359556
47.166666666666664 0.08113520185908471
47.333333333333336 0.08113109402785615
47.5 0.08113285427628032
47.666666666666664 0.0811309352475611
47.833333333333336 0.08113095256210415
48.0 0.08112971315521242
48.166666666666664 0.08112898080632361
48.333333333333336 0.08112765358577224
48.5 0.08113066697366915
48.666666666666664 0.08113673457239898
48.833333333333336 0.08113931208036809
49.0 0.08113764023922644
49.166666666666664 0.08113906811745318
49.333333333333336 0.08114369313918862
49.5 0.08114483312834245
49.666666666666664 0.08113498179840545
49.833333333333336 0.0811279721889161
50.0 0.08112962568793436
99.83333333333333 0.08100559429607437
99.83333333333333 0.08100559429607437


==> plotData/RoundRobinFinal2_25.csv <==
0.0 4.29566600236819
0.16666666666666666 4.2956800578103325
0.3333333333333333 4.2956729949938115
0.5 4.29566846421346
0.6666666666666666 4.295665848677539
0.8333333333333334 4.295664308862627
1.0 4.2956633849137615
1.1666666666666667 4.294864746647405
1.3333333333333333 4.287607063939184
1.5 4.269873349367222
1.6666666666666667 4.235951105596245
1.8333333333333333 4.187000634372248
2.0 4.125062118293897
2.1666666666666665 4.055181028404604
2.3333333333333335 3.9805437084433124
2.5 3.9040664735955093
2.6666666666666665 3.827452518550782
2.8333333333333335 3.7521941964277725
3.0 3.6795352407004382
3.1666666666666665 3.6101676050972724
3.3333333333333335 3.54466360800566
3.5 3.4827591888174245
3.6666666666666665 3.424276503630479
3.8333333333333335 3.368546735710205
4.0 3.315351353509876
4.166666666666667 3.264112302089845
4.333333333333333 3.214600473576154
4.5 3.1663518822171532
4.666666666666667 3.1192933395021023
4.833333333333333 3.07322976135644
5.0 3.028187226022833
5.166666666666667 2.9840925833812517
5.333333333333333 2.940922167697653
5.5 2.898652405476087
5.666666666666667 2.8572771152982344
5.833333333333333 2.8168256615829472
6.0 2.777258068013349
6.166666666666667 2.7385801901550932
6.333333333333333 2.7007734765119955
6.5 2.6638337443625226
6.666666666666667 2.627693463860206
6.833333333333333 2.5923099548823947
7.0 2.557651689895604
7.166666666666667 2.523678286563775
7.333333333333333 2.4903464374275353
7.5 2.457545324261795
7.666666666666667 2.4253001747560607
7.833333333333333 2.3935479079900888
8.0 2.362289241219645
8.166666666666666 2.3313462990095624
8.333333333333334 2.3007985347942936
8.5 2.270590363664267
8.666666666666666 2.2408033640952083
8.833333333333334 2.2112403299120293
9.0 2.1820104401267475
9.166666666666666 2.153087178507263
9.333333333333334 2.1245872440062166
9.5 2.096322632656343
9.666666666666666 2.068413596577386
9.833333333333334 2.0408253591033465
10.0 2.013681535231416
10.166666666666666 1.9868081803802948
10.333333333333334 1.960291470674062
10.5 1.9340837304545127
10.666666666666666 1.9082834555057229
10.833333333333334 1.8827468272700847
11.0 1.8575572355662144
11.166666666666666 1.8326820372681747
11.333333333333334 1.8081863548641215
11.5 1.7839193614880695
11.666666666666666 1.7599367553748297
11.833333333333334 1.7361799948757037
12.0 1.7127282731345765
12.166666666666666 1.6895001830859369
12.333333333333334 1.6665280495303738
12.5 1.643749943865262
12.666666666666666 1.621212139571055
12.833333333333334 1.5988759562661405
13.0 1.5768039863585601
13.166666666666666 1.5549597481337571
13.333333333333334 1.5333795636666905
13.5 1.5120101938452246
13.666666666666666 1.4908712793815238
13.833333333333334 1.4699071280101814
14.0 1.449143577815601
14.166666666666666 1.428543246727032
14.333333333333334 1.4081368781379968
14.5 1.387902103513365
14.666666666666666 1.367882193451384
14.833333333333334 1.3480714076773455
15.0 1.3285078398718972
15.166666666666666 1.309154409144676
15.333333333333334 1.2900477410212723
15.5 1.271181229446547
15.666666666666666 1.252562429234326
15.833333333333334 1.2341557776747276
16.0 1.2160059067691726
16.166666666666668 1.1981233395545183
16.333333333333332 1.1805127289446946
16.5 1.1631064010746288
16.666666666666668 1.1459245520962906
16.833333333333332 1.1289764367555233
17.0 1.1122734105657592
17.166666666666668 1.0957943013956633
17.333333333333332 1.0795795729730155
17.5 1.0636302949741725
17.666666666666668 1.0479779826321496
17.833333333333332 1.0325903297926722
18.0 1.0174727604659257
18.166666666666668 1.0026344966827594
18.333333333333332 0.988102153990912
18.5 0.9738349676733333
18.666666666666668 0.9598379480471657
18.833333333333332 0.9461115940600884
19.0 0.9326646928774734
19.166666666666668 0.91946027005557
19.333333333333332 0.9065210052639656
19.5 0.8938495491248051
19.666666666666668 0.8814293542454267
19.833333333333332 0.8692149114980562
20.0 0.8572170950378994
20.166666666666668 0.8454362319883492
20.333333333333332 0.8338786064042089
20.5 0.8225266092280735
20.666666666666668 0.8113780982772727
20.833333333333332 0.800437681626706
21.0 0.7897117193714792
21.166666666666668 0.7791815443965431
21.333333333333332 0.768846209920036
21.5 0.7586928732602233
21.666666666666668 0.7487209552890998
21.833333333333332 0.7389167807416991
22.0 0.7292976936618725
22.166666666666668 0.7198403270233217
22.333333333333332 0.7105586115235991
22.5 0.7014479504381319
22.666666666666668 0.6925155144209544
22.833333333333332 0.6837427506501281
23.0 0.6751257785896303
23.166666666666668 0.6666573635472999
23.333333333333332 0.6583428154560267
23.5 0.6501670283521233
23.666666666666668 0.6421335817985181
23.833333333333332 0.6342514199205601
24.0 0.6265272708296709
24.166666666666668 0.6189590381245702
24.333333333333332 0.6115335353107151
24.5 0.6042457810530317
24.666666666666668 0.5970866799364744
24.833333333333332 0.590034038134575
25.0 0.5831111107637029
25.166666666666668 0.5763266000183817
25.333333333333332 0.5696738524594414
25.5 0.5631402943993258
25.666666666666668 0.556721573954276
25.833333333333332 0.5504261028175431
26.0 0.5442516824707953
26.166666666666668 0.5381961115215111
26.333333333333332 0.5322769842747032
26.5 0.5265275428019975
26.666666666666668 0.5209342541871135
26.833333333333332 0.5154797051338614
27.0 0.5101710955870687
27.166666666666668 0.5049873335178107
27.333333333333332 0.49992451234901203
27.5 0.49497594004725987
27.666666666666668 0.49013170528595784
27.833333333333332 0.4853971939059296
28.0 0.4807701008081546
28.166666666666668 0.4762289192433784
28.333333333333332 0.4717676160180095
28.5 0.46739055764762444
28.666666666666668 0.4631123280987637
28.833333333333332 0.45892511023361215
29.0 0.4548256310249823
29.166666666666668 0.4508180552532574
29.333333333333332 0.4468897854809588
29.5 0.4430352641614202
29.666666666666668 0.4392498637829871
29.833333333333332 0.43552431277119097
30.0 0.43185409367310335
30.166666666666668 0.4282422763321479
30.333333333333332 0.4246859795347318
30.5 0.42118435937443444
30.666666666666668 0.4177353147573839
30.833333333333332 0.4143475070214061
31.0 0.4110310277926465
31.166666666666668 0.4078085905058976
31.333333333333332 0.40466168096899324
31.5 0.4015815196959927
31.666666666666668 0.39857764498369724
31.833333333333332 0.3956587693255405
32.0 0.3928130761733228
32.166666666666664 0.3900462432507549
32.333333333333336 0.38734660570636914
32.5 0.38470662736004585
32.666666666666664 0.3821239602255246
32.833333333333336 0.37960451739784895
33.0 0.37714129857079315
33.166666666666664 0.3747367406334084
33.333333333333336 0.37238678090731375
33.5 0.37008493135328446
33.666666666666664 0.36783366233886444
33.833333333333336 0.3656245931680064
34.0 0.3634653462529274
34.166666666666664 0.3613601553509107
34.333333333333336 0.3593060734119285
34.5 0.35729183087455507
34.666666666666664 0.35532694384820757
34.833333333333336 0.35342036086099105
35.0 0.35157602240314206
35.166666666666664 0.34979544909510174
35.333333333333336 0.34806353174291027
35.5 0.346393280658279
35.666666666666664 0.34479256476758374
35.833333333333336 0.3432532278911963
36.0 0.34178013454517503
36.166666666666664 0.34037378008916575
36.333333333333336 0.33901992897270183
36.5 0.3377222211381935
36.666666666666664 0.33646739056201685
36.833333333333336 0.3352573870771773
37.0 0.3340839318628938
37.166666666666664 0.33294368457340795
37.333333333333336 0.33183130542891837
37.5 0.3307563098286298
37.666666666666664 0.3296986812465873
37.833333333333336 0.3286642533979007
38.0 0.32765076614621813
38.166666666666664 0.3266638173371406
38.333333333333336 0.3256998971314917
38.5 0.32475087810881154
38.666666666666664 0.3238166724363187
38.833333333333336 0.3228931919368188
39.0 0.3219779031156424
39.166666666666664 0.3210804460753001
39.333333333333336 0.3201865603548254
39.5 0.31929948637505173
39.666666666666664 0.3184268851620853
39.833333333333336 0.31756657955364487
40.0 0.3167203671886245
40.166666666666664 0.31589004381071045
40.333333333333336 0.31508574056377164
40.5 0.31430956628674467
40.666666666666664 0.3135576902750749
40.833333333333336 0.31282169809122123
41.0 0.31209991288445355
41.166666666666664 0.31139356654717965
41.333333333333336 0.31070904545626016
41.5 0.3100533107797983
41.666666666666664 0.30941368776954903
41.833333333333336 0.3087890030010431
42.0 0.30818240193595076
42.166666666666664 0.3075933749288468
42.333333333333336 0.3070317122108044
42.5 0.30648547968131795
42.666666666666664 0.3059560588519089
42.833333333333336 0.3054470142173452
43.0 0.3049595442087971
43.166666666666664 0.30449357253644393
43.333333333333336 0.30403903434305796
43.5 0.3035995046192194
43.666666666666664 0.30317165043541866
43.833333333333336 0.30274469092693884
44.0 0.3023370323894983
44.166666666666664 0.3019489713240609
44.333333333333336 0.30157048979948964
44.5 0.3012067912822835
44.666666666666664 0.3008524147472939
44.833333333333336 0.3005037714657765
45.0 0.3001647981155047
45.166666666666664 0.2998398584753404
45.333333333333336 0.2995196599122009
45.5 0.2992001329553825
45.666666666666664 0.2988765552034486
45.833333333333336 0.2985548144345115
46.0 0.2982319759597263
46.166666666666664 0.2979111600620666
46.333333333333336 0.29758576648597357
46.5 0.2972547507351854
46.666666666666664 0.2969222752232603
46.833333333333336 0.29658731128492555
47.0 0.2962590533788075
47.166666666666664 0.29593598816711497
47.333333333333336 0.295616481069
47.5 0.295301796356261
47.666666666666664 0.29500053793306713
47.833333333333336 0.29470710066279965
48.0 0.2944211610793935
48.166666666666664 0.29415081003109794
48.333333333333336 0.29389515266444766
48.5 0.2936494404412133
48.666666666666664 0.29341263543949
48.833333333333336 0.293190751365393
49.0 0.29298203519951493
49.166666666666664 0.29277837942231194
49.333333333333336 0.2925844991865296
49.5 0.2924008868792749
49.666666666666664 0.29222485982090113
49.833333333333336 0.29206188991363224
50.0 0.29190113391538963
50.166666666666664 0.29174590126657274
50.333333333333336 0.2916026737031539
50.5 0.29146257744239945
50.666666666666664 0.2913260977204437
50.833333333333336 0.29119274521140415
51.0 0.2910636324639083
51.166666666666664 0.29093030532012276
51.333333333333336 0.29079705369048725
51.5 0.29066522483580015
51.666666666666664 0.2905406233257736
51.833333333333336 0.29041809346128616
52.0 0.2902988295337197
52.166666666666664 0.29018322622243703
52.333333333333336 0.2900683327364958
52.5 0.28995622502881657
52.666666666666664 0.289846195402707
52.833333333333336 0.28974611945633044
53.0 0.28964394941510335
53.166666666666664 0.2895381411410089
53.333333333333336 0.28943032624047793
53.5 0.2893259189029626
53.666666666666664 0.28922815342730956
53.833333333333336 0.28912677931126224
54.0 0.28902730766278006
54.166666666666664 0.28892988918287615
54.333333333333336 0.2888351870237349
54.5 0.28873989430987645
54.666666666666664 0.2886484371207406
54.833333333333336 0.2885587821760306
55.0 0.2884654732195622
55.166666666666664 0.2883728591737635
55.333333333333336 0.28828751925884627
55.5 0.2882009595403265
55.666666666666664 0.2881128300325052
55.833333333333336 0.28802554577187356
56.0 0.2879406402512234
56.166666666666664 0.2878580698481726
56.333333333333336 0.28777392778612665
56.5 0.287689744258055
56.666666666666664 0.28761341721461564
56.833333333333336 0.28753686641732157
57.0 0.28746651414334373
57.166666666666664 0.28740252378568665
57.333333333333336 0.28733555776506314
57.5 0.28727243136869873
57.666666666666664 0.2872077123231602
57.833333333333336 0.28715198726561453
58.0 0.2870958409845367
58.166666666666664 0.2870378259483734
58.333333333333336 0.2869844135648217
58.5 0.2869302758496261
58.666666666666664 0.28687239508861895
58.833333333333336 0.2868167132713805
59.0 0.28676400764617577
59.166666666666664 0.2867142987775675
59.333333333333336 0.2866619666189741
59.5 0.2866078607097445
59.666666666666664 0.2865498543912403
59.833333333333336 0.28648689094798996
60.0 0.28642488946747935
60.166666666666664 0.28636324407596725
60.333333333333336 0.286296135631822
60.5 0.2862291063173987
60.666666666666664 0.28616926875201576
60.833333333333336 0.2861084400580629
61.0 0.28604126140464303
61.166666666666664 0.2859792187972767
61.333333333333336 0.2859187483352917
61.5 0.28585793451043207
61.666666666666664 0.2858028889624482
61.833333333333336 0.28574771134411187
62.0 0.2856898675471272
62.166666666666664 0.2856375104576573
62.333333333333336 0.28558268930486036
62.5 0.28552646264064635
62.666666666666664 0.28546760335220484
62.833333333333336 0.28540915308527404
63.0 0.2853540493223276
63.166666666666664 0.2853018378565766
63.333333333333336 0.2852460892205027
63.5 0.2851878051445204
63.666666666666664 0.2851270216608878
63.833333333333336 0.2850734614492425
64.0 0.28502129088893546
64.16666666666667 0.28496400413301726
64.33333333333333 0.28491219454900557
64.5 0.28485958538468303
64.66666666666667 0.28481730341466616
64.83333333333333 0.2847754102133838
65.0 0.28472683910027835
65.16666666666667 0.28467848328509354
65.33333333333333 0.28463953722166874
65.5 0.28460165726527165
65.66666666666667 0.28456470419450025
65.83333333333333 0.28452163305904715
66.0 0.28447797199758024
66.16666666666667 0.28444335839485285
66.33333333333333 0.2844135049740275
66.5 0.28437828243153934
66.66666666666667 0.2843407170128123
66.83333333333333 0.28430832472903506
67.0 0.2842709951058824
67.16666666666667 0.2842354904538481
67.33333333333333 0.2841971498369193
67.5 0.28416115079057086
67.66666666666667 0.28412482403026107
67.83333333333333 0.2840861741426616
68.0 0.2840502840793634
68.16666666666667 0.28401761609838466
68.33333333333333 0.28398222298087855
68.5 0.2839484761365199
68.66666666666667 0.2839101621935796
68.83333333333333 0.28386987756231535
69.0 0.2838353233097186
69.16666666666667 0.28380531745705384
69.33333333333333 0.28377684321473956
69.5 0.2837508251860786
69.66666666666667 0.2837121402051978
69.83333333333333 0.28367205639700677
70.0 0.2836361391377521
70.16666666666667 0.28360219180154755
70.33333333333333 0.28357299781506723
70.5 0.28354680214466205
70.66666666666667 0.2835189238292019
70.83333333333333 0.2834856842853733
71.0 0.28345337217380695
71.16666666666667 0.28342496525911454
71.33333333333333 0.2833992369354928
71.5 0.2833675313634229
71.66666666666667 0.28333330839812193
71.83333333333333 0.2833060672160259
72.0 0.2832820208919705
72.16666666666667 0.28325573592590925
72.33333333333333 0.28322873375195556
72.5 0.28320898307953585
72.66666666666667 0.2831862685725198
72.83333333333333 0.28316024566391634
73.0 0.28313668933444835
73.16666666666667 0.28311801820973453
73.33333333333333 0.2831066878265002
73.5 0.2830922880985776
73.66666666666667 0.28307631241567055
73.83333333333333 0.2830596427440011
74.0 0.2830464109822614
74.16666666666667 0.283035493022132
74.33333333333333 0.28302584615487036
74.5 0.28302698040345187
74.66666666666667 0.283020617796327
74.83333333333333 0.2830128597726582
75.0 0.28300874422030925
75.16666666666667 0.28300654535793307
75.33333333333333 0.28300549984634404
75.5 0.28300249991427673
75.66666666666667 0.28300063315098795
75.83333333333333 0.282999372393525
76.0 0.2829918469994505
76.16666666666667 0.28298678480515155
76.33333333333333 0.2829857836879244
76.5 0.2829828992600869
76.66666666666667 0.2829799090707235
76.83333333333333 0.28298326062161877
77.0 0.28298443011212093
77.16666666666667 0.2829841730898274
77.33333333333333 0.2829819687291057
77.5 0.2829723852486115
77.66666666666667 0.28297024054698683
77.83333333333333 0.2829639338033849
78.0 0.28295345036576297
78.16666666666667 0.2829546253419508
78.33333333333333 0.2829502208981807
78.5 0.28294394143470575
78.66666666666667 0.2829362499799908
78.83333333333333 0.28293453252975914
79.0 0.28292832670073065
79.16666666666667 0.2829225206238097
79.33333333333333 0.2829218699341447
79.5 0.28291437399798625
79.66666666666667 0.28290987108023774
79.83333333333333 0.2829076656090214
80.0 0.2829088896897033
80.16666666666667 0.28290812857949643
80.33333333333333 0.2829141998757443
80.5 0.282911060425438
80.66666666666667 0.28290808339236634
80.83333333333333 0.28290451233449126
81.0 0.2829012650483517
81.16666666666667 0.2828991976791262
81.33333333333333 0.2828979192606712
81.5 0.2829028288071857
81.66666666666667 0.28290858424364473
81.83333333333333 0.2829053337902172
82.0 0.2829018496379743
82.16666666666667 0.2829023916727557
82.33333333333333 0.28290128278559373
82.5 0.28289758756867234
82.66666666666667 0.28289738435745293
82.83333333333333 0.28290235743868436
83.0 0.28290468646760725
83.16666666666667 0.2829068356260243
83.33333333333333 0.2829051806748651
83.5 0.2829006286085639
83.66666666666667 0.28290164673371787
83.83333333333333 0.28290112243474774
84.0 0.28290106080070593
84.16666666666667 0.282897819351082
84.33333333333333 0.2828970783718774
84.5 0.28289871756258633
84.66666666666667 0.28289757979260843
84.83333333333333 0.2828933769129648
85.0 0.2828918808322132
85.16666666666667 0.28289278993510636
85.33333333333333 0.2828980944252901
85.5 0.2829029492777918
85.66666666666667 0.2829023857948242
85.83333333333333 0.2829002771337511
86.0 0.2829018984162419
86.16666666666667 0.28290464823110933
86.33333333333333 0.28290254179970004
86.5 0.28289773726213935
86.66666666666667 0.2828979080978169
86.83333333333333 0.282899351480895
87.0 0.28289534951367046
87.16666666666667 0.28289883383354064
87.33333333333333 0.2829000747077392
87.5 0.2828986585386095
87.66666666666667 0.2829004509096705
87.83333333333333 0.2829007358784847
88.0 0.2828934691916446
88.16666666666667 0.2828916117460172
88.33333333333333 0.2828900844905635
88.5 0.2828897732456138
88.66666666666667 0.28289048561326324
88.83333333333333 0.2828935215206698
89.0 0.2828911519569001
89.16666666666667 0.28288276791389805
89.33333333333333 0.2828817159311722
89.5 0.28288288228922487
89.66666666666667 0.2828771613755473
89.83333333333333 0.28287247145106403
90.0 0.2828693379859947
90.16666666666667 0.2828617570211001
90.33333333333333 0.28285764639089156
90.5 0.28285518329286385
90.66666666666667 0.282851850453272
90.83333333333333 0.2828461901852168
91.0 0.28283302566107615
91.16666666666667 0.28282365357219985
91.33333333333333 0.2828138922017776
91.5 0.28280820195427675
91.66666666666667 0.28280554625327053
91.83333333333333 0.28279546726241955
92.0 0.28278739910244094
92.16666666666667 0.2827803656008765
92.33333333333333 0.28277682398116516
92.5 0.28277400989175316
92.66666666666667 0.28276450611389065
92.83333333333333 0.28275922226120664
93.0 0.2827570575340227
93.16666666666667 0.28275790498626
93.33333333333333 0.28275272469774876
93.5 0.2827472795132798
93.66666666666667 0.2827437212303545
93.83333333333333 0.2827338906067158
94.0 0.2827295178503157
94.16666666666667 0.2827242052873851
94.33333333333333 0.2827197068436334
94.5 0.28271506736719765
94.66666666666667 0.2827057095717223
94.83333333333333 0.28270357600569956
95.0 0.28269621573742815
95.16666666666667 0.2826860148058877
95.33333333333333 0.2826798789856934
95.5 0.2826744235140748
95.66666666666667 0.28266819993945463
95.83333333333333 0.2826619250437297
96.0 0.28265413385341975
96.16666666666667 0.2826521878859536
96.33333333333333 0.28264466995636156
96.5 0.2826415448261032
96.66666666666667 0.28263696511899505
96.83333333333333 0.28263125830046754
97.0 0.28262380445536034
97.16666666666667 0.2826173390670805
97.33333333333333 0.2826137867662915
97.5 0.28260720516847176
97.66666666666667 0.2826046982094127
97.83333333333333 0.2825994152210106
98.0 0.28259569999819006
98.16666666666667 0.28259685366719023
98.33333333333333 0.28259650399214997
98.5 0.2825866855389607
98.66666666666667 0.28258475508173875
98.83333333333333 0.28258324116001193
99.0 0.2825785524324316
99.16666666666667 0.28257530730249075
99.33333333333333 0.28256897987424107
99.5 0.28256100091871084
99.66666666666667 0.2825574022147478
99.83333333333333 0.28255100054686105
99.83333333333333 0.28255100054686105
99.83333333333333 0.28255100054686105


==> plotData/RoundRobinFinal_10.csv <==
0.0 3.439634416199255
0.16666666666666666 3.4396452642284268
0.3333333333333333 3.4396395348804494
0.5 3.439636138718164
0.6666666666666666 3.439634312075096
0.8333333333333334 3.4396332936820895
1.0 3.4396327060449674
1.1666666666666667 3.4369884519528373
1.3333333333333333 3.412526224388524
1.5 3.354167332129372
1.6666666666666667 3.257401780881887
1.8333333333333333 3.1293423369432602
2.0 2.9810429087957258
2.1666666666666665 2.819255871739488
2.3333333333333335 2.648916805514576
2.5 2.471046430224382
2.6666666666666665 2.289387652908866
2.8333333333333335 2.1056018122023206
3.0 1.9236304826146502
3.1666666666666665 1.7443208586082761
3.3333333333333335 1.5699205901911348
3.5 1.4008406108900442
3.6666666666666665 1.2388371515244503
3.8333333333333335 1.084840153125587
4.0 0.9400640231153397
4.166666666666667 0.8054535966465027
4.333333333333333 0.6815512208955155
4.5 0.569157195091005
4.666666666666667 0.4685549513602058
4.833333333333333 0.3815410838268746
5.0 0.3150352295788034
5.166666666666667 0.2672126782266133
5.333333333333333 0.23285909620959236
5.5 0.20846637498504791
5.666666666666667 0.19136784527799947
5.833333333333333 0.17893792536528932
6.0 0.16983537703249563
6.166666666666667 0.16252111471540173
6.333333333333333 0.15639043095600522
6.5 0.15050271232518247
6.666666666666667 0.14464901849257839
6.833333333333333 0.13833265996876054
7.0 0.13153839610328466
7.166666666666667 0.12409249177060279
7.333333333333333 0.11610858560436682
7.5 0.10769118400170469
7.666666666666667 0.09898706271812345
7.833333333333333 0.09013649264903868
8.0 0.08124975263311465
8.166666666666666 0.07250310730348249
8.333333333333334 0.06397827406596046
8.5 0.05585799074489322
8.666666666666666 0.048168831041425726
8.833333333333334 0.04112922233974803
9.0 0.03464832305401921
9.166666666666666 0.02946774811103901
9.333333333333334 0.024982962291434565
9.5 0.02240715978765678
9.666666666666666 0.020406601422299192
9.833333333333334 0.019488182537072383
10.0 0.018739777944068784
10.166666666666666 0.018436119151675378
10.333333333333334 0.018177831530873833
10.5 0.018066663388023037
10.666666666666666 0.017967422513299313
10.833333333333334 0.017933881995306163
11.0 0.01790121179240418
11.166666666666666 0.017893219526718438
11.333333333333334 0.017884532211598275
11.5 0.017878182256703425
11.666666666666666 0.017870638484579156
11.833333333333334 0.017864899523993474
12.0 0.017860092272568302
12.166666666666666 0.017856557681394818
12.333333333333334 0.017852216699638445
12.5 0.017848093044904312
12.666666666666666 0.01784486901886739
12.666666666666666 0.01784486901886739
49.833333333333336 0.01784486901886739


==> plotData/RoundRobinFinal_15.csv <==
0.0 3.5208627951665386
0.16666666666666666 3.5208881450244984
0.3333333333333333 3.520875667899236
0.5 3.520867401855269
0.6666666666666666 3.5208625043745703
0.8333333333333334 3.5208595676630057
1.0 3.5208577835284487
1.1666666666666667 3.5191117378662944
1.3333333333333333 3.5032236711307125
1.5 3.465753287222439
1.6666666666666667 3.402731623411629
1.8333333333333333 3.318397193333076
2.0 3.218439172286112
2.1666666666666665 3.107340900686938
2.3333333333333335 2.987765396398542
2.5 2.861093646717441
2.6666666666666665 2.729600985784944
2.8333333333333335 2.5948854717334053
3.0 2.4593080952832573
3.1666666666666665 2.3235442125079726
3.3333333333333335 2.1891801688892976
3.5 2.055990293704342
3.6666666666666665 1.9254161882333307
3.8333333333333335 1.79709649931084
4.0 1.672160407089084
4.166666666666667 1.550193432101035
4.333333333333333 1.4319324748925746
4.5 1.3171039482830103
4.666666666666667 1.206250245781903
4.833333333333333 1.0997393937458804
5.0 0.99936257655823
5.166666666666667 0.9060179266656887
5.333333333333333 0.8186732765036551
5.5 0.7371723697501851
5.666666666666667 0.6612281479758589
5.833333333333333 0.5908495003779288
6.0 0.5259073744914634
6.166666666666667 0.4664108293748213
6.333333333333333 0.41234458942445856
6.5 0.3636207653963991
6.666666666666667 0.32022937391562767
6.833333333333333 0.28191110375554257
7.0 0.24851578876689395
7.166666666666667 0.21948437390465794
7.333333333333333 0.1946353802125229
7.5 0.1733598664049313
7.666666666666667 0.1554554496414663
7.833333333333333 0.14026533889748985
8.0 0.12758787619870013
8.166666666666666 0.11679771474892534
8.333333333333334 0.10764130767724428
8.5 0.0996313479196921
8.666666666666666 0.0925259993642563
8.833333333333334 0.08605573483422467
9.0 0.07997851150845929
9.166666666666666 0.07417608887643534
9.333333333333334 0.06852125309236587
9.5 0.06307984834892412
9.666666666666666 0.05777637469947143
9.833333333333334 0.05274195219768904
10.0 0.04792387798921601
10.166666666666666 0.043436565267514236
10.333333333333334 0.0391821002654377
10.5 0.035260921271052806
10.666666666666666 0.031611635481243294
10.833333333333334 0.028381921555074352
11.0 0.02542474243933775
11.166666666666666 0.0230265275432481
11.333333333333334 0.020852959161944545
11.5 0.019374271083340423
11.666666666666666 0.018030318952101207
11.833333333333334 0.017262102635637298
12.0 0.01656400665230236
12.166666666666666 0.016182224428591428
12.333333333333334 0.015835408646963957
12.5 0.01565994173670699
12.666666666666666 0.015500705648122863
12.833333333333334 0.015413457012329072
13.0 0.015332492306473313
13.166666666666666 0.015286324862529592
13.333333333333334 0.0152436797473222
13.5 0.015216018987763319
13.666666666666666 0.015189460722446623
13.833333333333334 0.015177573866506843
14.0 0.015166242597602745
14.166666666666666 0.015161941639629879
14.333333333333334 0.015158231802947831
14.5 0.015155312442719405
14.666666666666666 0.01515300328405212
14.833333333333334 0.0151526581907189
15.0 0.015152391243141921
15.0 0.015152391243141921
49.833333333333336 0.015152391243141921


==> plotData/RoundRobinFinal_20.csv <==
0.0 3.5684456934633446
0.16666666666666666 3.5684638194229934
0.3333333333333333 3.5684547258793535
0.5 3.5684488776456376
0.6666666666666666 3.5684454944977873
0.8333333333333334 3.568443499766741
1.0 3.568442301613155
1.1666666666666667 3.5671514434012126
1.3333333333333333 3.555547171566452
1.5 3.5275599725013533
1.6666666666666667 3.47426851711603
1.8333333333333333 3.397714260309849
2.0 3.3016561750237967
2.1666666666666665 3.1934248084997527
2.3333333333333335 3.077365438403372
2.5 2.9568298925936194
2.6666666666666665 2.834205214263266
2.8333333333333335 2.710999749960276
3.0 2.5897249598575516
3.1666666666666665 2.471157892889424
3.3333333333333335 2.357352249832354
3.5 2.2479042505809335
3.6666666666666665 2.143868975441996
3.8333333333333335 2.0442252480985483
4.0 1.9498216821061327
4.166666666666667 1.8598062600180052
4.333333333333333 1.7744503639608986
4.5 1.6924174735395416
4.666666666666667 1.6137857018199
4.833333333333333 1.5379492337802767
5.0 1.4650052433094518
5.166666666666667 1.3941528080410401
5.333333333333333 1.3252190180056296
5.5 1.2578502621670036
5.666666666666667 1.192181080215884
5.833333333333333 1.1274612662873087
6.0 1.0637825202103364
6.166666666666667 1.000993459912153
6.333333333333333 0.9395828448944289
6.5 0.8790886020952027
6.666666666666667 0.8199595168069591
6.833333333333333 0.7621970495723259
7.0 0.706448338127282
7.166666666666667 0.6523889957511787
7.333333333333333 0.6005314361475124
7.5 0.5508329581471194
7.666666666666667 0.5038390155725426
7.833333333333333 0.4592927989675734
8.0 0.4175346459718509
8.166666666666666 0.3784528809050523
8.333333333333334 0.34233764757802726
8.5 0.30894859763513444
8.666666666666666 0.2783436921483704
8.833333333333334 0.2503688896654822
9.0 0.225004377517952
9.166666666666666 0.20210752309293237
9.333333333333334 0.1815100820975111
9.5 0.16309357858173393
9.666666666666666 0.14665051960802866
9.833333333333334 0.1320834242328042
10.0 0.11912303876775754
10.166666666666666 0.10770179524634498
10.333333333333334 0.09751669930568599
10.5 0.08850790725323054
10.666666666666666 0.08043387685978112
10.833333333333334 0.07328035610971281
11.0 0.0668076828534362
11.166666666666666 0.06099650219314012
11.333333333333334 0.05568829644190709
11.5 0.050898765185819664
11.666666666666666 0.046482923601416544
11.833333333333334 0.042462818714426774
12.0 0.03872849421942632
12.166666666666666 0.03536359725237641
12.333333333333334 0.032230444202828855
12.5 0.0293918208732319
12.666666666666666 0.026752468833546955
12.833333333333334 0.024469295208098697
13.0 0.022353463399942562
13.166666666666666 0.020603155895545365
13.333333333333334 0.01898559462252888
13.5 0.017701039555858698
13.666666666666666 0.01652059487128878
13.833333333333334 0.015633446642763005
14.0 0.014815977475900797
14.166666666666666 0.01423205399206677
14.333333333333334 0.013697959183028319
14.5 0.013326134285295606
14.666666666666666 0.012980349856009613
14.833333333333334 0.012740521168410273
15.0 0.01252285092978877
15.166666666666666 0.012375982069286522
15.333333333333334 0.012238952283914705
15.5 0.012135304490332297
15.666666666666666 0.012038714123157143
15.833333333333334 0.011968111176843137
16.0 0.01190408794351511
16.166666666666668 0.01185644393381402
16.333333333333332 0.011814656106090572
16.5 0.01178045741199815
16.666666666666668 0.011747831789391351
16.833333333333332 0.011724970601856535
17.0 0.011702496553663018
17.166666666666668 0.011684151590470973
17.333333333333332 0.011665781204148365
17.5 0.011652328581826812
17.666666666666668 0.011639318211703206
17.833333333333332 0.011627469799589974
18.0 0.0116164644980953
18.166666666666668 0.01160548032766858
18.333333333333332 0.011595217270746153
18.5 0.011585350571864479
18.666666666666668 0.01157656079975335
18.833333333333332 0.011570010661143553
19.0 0.011563736129580388
19.166666666666668 0.011557502915951841
19.333333333333332 0.01155141453523039
19.5 0.011546496745736844
19.666666666666668 0.011541124257779985
19.833333333333332 0.011536636943944457
20.0 0.011532176456366188
20.166666666666668 0.011529001703978432
20.333333333333332 0.011527367101563572
20.5 0.011526750661672847
20.666666666666668 0.011525421654103822
20.833333333333332 0.011524424940608957
21.0 0.011522853960979235
21.166666666666668 0.011521475382464761
21.333333333333332 0.011520796793348158
21.5 0.011518591604176632
21.666666666666668 0.011516300841162652
21.833333333333332 0.01151389328389903
22.0 0.01151006818675512
22.166666666666668 0.011504844299493234
22.333333333333332 0.011499339480455497
22.5 0.011492811597483367
22.666666666666668 0.011485447831892943
22.833333333333332 0.011477685734565389
23.0 0.011468897969492707
23.166666666666668 0.011460137088628341
23.333333333333332 0.011451175737512916
23.5 0.011441907376512595
23.666666666666668 0.01143310644243986
23.833333333333332 0.011425032727086571
24.0 0.011417924313027012
24.166666666666668 0.011410445241780925
24.333333333333332 0.01140334088580066
24.5 0.011396959245324967
24.666666666666668 0.011391829601972572
24.833333333333332 0.011386697250020507
25.0 0.011382262054617788
25.166666666666668 0.011378538510255786
25.333333333333332 0.011375266467834919
25.5 0.011373163119007821
25.666666666666668 0.011371300871727101
25.833333333333332 0.01137020200044841
26.0 0.011370994563750922
26.166666666666668 0.011370914630690808
26.333333333333332 0.011370978951909819
26.5 0.011370851086353323
26.666666666666668 0.011370810818462883
26.833333333333332 0.011370760700474923
27.0 0.01137096097441567
27.166666666666668 0.011370852013566923
27.333333333333332 0.011370878971175606
27.5 0.011371005810394809
27.666666666666668 0.011371205931109511
27.833333333333332 0.0113711916666589
28.0 0.011371152662427256
28.166666666666668 0.011370986064690131
28.333333333333332 0.011370963255703886
28.5 0.011370826568079648
28.666666666666668 0.011370777710554114
28.833333333333332 0.011370757174475676
29.0 0.011370874948985291
29.166666666666668 0.011371308676837794
29.333333333333332 0.011371419312354318
29.5 0.011371043368313733
29.666666666666668 0.011371026232785894
29.833333333333332 0.011371091561290689
30.0 0.011371097096441988
30.166666666666668 0.01137096473115963
30.333333333333332 0.01137112059644353
30.5 0.011370622712117048
30.666666666666668 0.01137045169393791
30.833333333333332 0.011370549497485335
31.0 0.011370941306573248
31.166666666666668 0.01137120111179892
31.333333333333332 0.01137155602236373
31.5 0.011371019053092624
31.666666666666668 0.011371117201549383
31.833333333333332 0.011371028655219925
32.0 0.011370572301323963
32.166666666666664 0.011370721458905147
32.333333333333336 0.01137140763385362
32.5 0.011371463783087038
32.666666666666664 0.01137138138355341
32.833333333333336 0.011371301501884944
33.0 0.011370415550315212
33.166666666666664 0.011370470867877876
33.333333333333336 0.011370975755166643
33.5 0.011371305292808111
33.666666666666664 0.011371525257155114
33.833333333333336 0.011371801180929784
34.0 0.01137152686529884
34.166666666666664 0.011371080573849213
34.333333333333336 0.011370744251912195
34.5 0.01137114841202676
34.666666666666664 0.011370820626485312
34.833333333333336 0.01137123547513596
35.0 0.011371455430233572
35.166666666666664 0.011370847742600852
35.333333333333336 0.011370669369802435
35.5 0.011370916611467816
35.666666666666664 0.011371091079556334
35.833333333333336 0.01137163713078473
36.0 0.01137190368173227
36.166666666666664 0.011371289308011604
36.333333333333336 0.011371095771914669
36.5 0.011371050156912539
36.666666666666664 0.011370770965963556
36.833333333333336 0.011370793701731986
37.0 0.011370562289065071
37.166666666666664 0.011370302279637175
37.333333333333336 0.01137034745870308
37.5 0.011370646130957073
37.666666666666664 0.01137073288778654
37.833333333333336 0.01137102338697897
38.0 0.011371413746943506
38.166666666666664 0.011370989199041694
38.333333333333336 0.011370634744900809
38.5 0.011370077872125833
38.666666666666664 0.011370189056490688
38.833333333333336 0.011370701312377907
39.0 0.01137031976430301
39.166666666666664 0.01137001224864814
39.333333333333336 0.011370396978028765
39.5 0.011370741435790086
39.666666666666664 0.011370837496611942
39.833333333333336 0.011371310125144956
40.0 0.011370967970773398
40.166666666666664 0.01137079656824334
40.333333333333336 0.011371330400054537
40.5 0.011371092937001342
40.666666666666664 0.011370756429697978
40.833333333333336 0.011370775175066742
41.0 0.011370824266803746
41.166666666666664 0.011370158644193804
41.333333333333336 0.011370366195760198
41.5 0.01137105820029174
41.666666666666664 0.011371361918003446
41.833333333333336 0.011371133947101444
42.0 0.011371069273494594
42.166666666666664 0.01137141774361708
42.333333333333336 0.011371076489824227
42.5 0.011371136565574551
42.666666666666664 0.011370886524645796
42.833333333333336 0.011370694464568816
43.0 0.01137068836387192
43.166666666666664 0.011370900560015614
43.333333333333336 0.011370922852869714
43.5 0.011371133978311949
43.666666666666664 0.011371457689375858
43.833333333333336 0.011371387493651157
44.0 0.011371381479443055
44.166666666666664 0.011371148884484778
44.333333333333336 0.011370777258080873
44.5 0.01137058807933773
44.666666666666664 0.011370677540489031
44.833333333333336 0.011370917482183942
45.0 0.011370909390383911
45.166666666666664 0.01137099309530611
45.333333333333336 0.01137091738389782
45.5 0.011370809921977271
45.666666666666664 0.011370442491279449
45.833333333333336 0.011370585984275611
46.0 0.01137087997282956
46.166666666666664 0.01137101086622789
46.333333333333336 0.011370974564124442
46.5 0.011370631630955946
46.666666666666664 0.011370389790906259
46.833333333333336 0.011370616900333246
47.0 0.011371033853002938
47.166666666666664 0.011371259209105328
47.333333333333336 0.01137111479478934
47.5 0.011370758111408042
47.666666666666664 0.011371250447851866
47.833333333333336 0.011370828319945635
48.0 0.011370457954431933
48.166666666666664 0.0113707790562564
48.333333333333336 0.011371117951261573
48.5 0.011370755335914475
48.666666666666664 0.011370568872400184
48.833333333333336 0.011370618821567336
49.0 0.011370620295384751
49.166666666666664 0.011370642066571167
49.333333333333336 0.011370477592357616
49.5 0.011370509212655358
49.666666666666664 0.011370740888036909
49.833333333333336 0.011370849041073354
49.833333333333336 0.011370849041073354
49.833333333333336 0.011370849041073354


==> plotData/RoundRobinFinal_25.csv <==
0.0 3.600118569705098
0.16666666666666666 3.600117461583683
0.3333333333333333 3.6001173502904886
0.5 3.60011794931119
0.6666666666666666 3.6001186166260903
0.8333333333333334 3.600119146317393
1.0 3.6001195204308596
1.1666666666666667 3.5991120566274266
1.3333333333333333 3.5901039933318115
1.5 3.568532957396202
1.6666666666666667 3.527605624573268
1.8333333333333333 3.4689611038982453
2.0 3.3950384124879855
2.1666666666666665 3.3112847005601718
2.3333333333333335 3.220504056428763
2.5 3.12556731913242
2.6666666666666665 3.028025739816766
2.8333333333333335 2.929479529692315
3.0 2.8314894048589507
3.1666666666666665 2.73496948057758
3.3333333333333335 2.6410951140713106
3.5 2.549852350850361
3.6666666666666665 2.4619230597300863
3.8333333333333335 2.3767078929759737
4.0 2.294805897158433
4.166666666666667 2.215757786548329
4.333333333333333 2.140137956931761
4.5 2.067219745437192
4.666666666666667 1.9972959742690914
4.833333333333333 1.9298586433248854
5.0 1.8652025064908881
5.166666666666667 1.802771977438695
5.333333333333333 1.7425656356719694
5.5 1.6840414405717492
5.666666666666667 1.6273439049449334
5.833333333333333 1.5720400635534164
6.0 1.5181799708706007
6.166666666666667 1.4652201386127526
6.333333333333333 1.4132598807247445
6.5 1.3618840398234375
6.666666666666667 1.3112834033967304
6.833333333333333 1.260953218386751
7.0 1.2111836572617625
7.166666666666667 1.161663715615052
7.333333333333333 1.1127529470115887
7.5 1.063947035524904
7.666666666666667 1.0156730491402202
7.833333333333333 0.9677740856938191
8.0 0.9207194453239093
8.166666666666666 0.8740544230223651
8.333333333333334 0.8281640012488841
8.5 0.7829638563135424
8.666666666666666 0.7389143429925249
8.833333333333334 0.6957146347245691
9.0 0.6537107648246531
9.166666666666666 0.6129155823040147
9.333333333333334 0.573686472205681
9.5 0.5358711339856158
9.666666666666666 0.4996878470864853
9.833333333333334 0.46519311286763715
10.0 0.43257927624817216
10.166666666666666 0.40174458410633196
10.333333333333334 0.37269862618426625
10.5 0.34543406571705737
10.666666666666666 0.3199615264599375
10.833333333333334 0.29619685611936825
11.0 0.27403876898177537
11.166666666666666 0.2534459433329075
11.333333333333334 0.23430555009512627
11.5 0.2165500721421112
11.666666666666666 0.20005340873644029
11.833333333333334 0.18478197574566568
12.0 0.17061854537218457
12.166666666666666 0.1575312294332864
12.333333333333334 0.14537760769866484
12.5 0.1341227410763044
12.666666666666666 0.12363079372520812
12.833333333333334 0.11389688849934933
13.0 0.10481957127171654
13.166666666666666 0.09639338462981172
13.333333333333334 0.08850446009017321
13.5 0.08117927852401617
13.666666666666666 0.07434167400609323
13.833333333333334 0.06801925722052728
14.0 0.062141237308219924
14.166666666666666 0.05673880790872541
14.333333333333334 0.05174637193381728
14.5 0.047205366181438065
14.666666666666666 0.04302086392913986
14.833333333333334 0.03925962677328822
15.0 0.035818609302505945
15.166666666666666 0.03275219903581181
15.333333333333334 0.029958880417480318
15.5 0.02753738730664674
15.666666666666666 0.025333245219584452
15.833333333333334 0.023430657745556346
16.0 0.02169048503989241
16.166666666666668 0.020212992760996112
16.333333333333332 0.01886725172796872
16.5 0.017736657876192528
16.666666666666668 0.016709446900610766
16.833333333333332 0.01585153576868732
17.0 0.015055119332425725
17.166666666666668 0.01438559547157672
17.333333333333332 0.01378130827980089
17.5 0.013283119471172672
17.666666666666668 0.012820482092175418
17.833333333333332 0.012436301357171779
18.0 0.01207377255377426
18.166666666666668 0.011766164922768005
18.333333333333332 0.01147844727529781
18.5 0.011245014918691367
18.666666666666668 0.01103353941161425
18.833333333333332 0.010858541266247471
19.0 0.010696585661213065
19.166666666666668 0.010560409276025183
19.333333333333332 0.010436422160958077
19.5 0.010337639647568515
19.666666666666668 0.010249864064669557
19.833333333333332 0.010176162490220252
20.0 0.010105705631375292
20.166666666666668 0.010048428802310242
20.333333333333332 0.009997099791772495
20.5 0.009953505699019035
20.666666666666668 0.009911167387672894
20.833333333333332 0.009874885138581006
21.0 0.009841508962925518
21.166666666666668 0.009812731299418852
21.333333333333332 0.009785547051151132
21.5 0.009761551808235762
21.666666666666668 0.00973911934901826
21.833333333333332 0.009721536843177279
22.0 0.009706351165429354
22.166666666666668 0.00969132151155532
22.333333333333332 0.009676048954205813
22.5 0.009660755667187928
22.666666666666668 0.009645107352847045
22.833333333333332 0.009632039843142487
23.0 0.009619480042309623
23.166666666666668 0.009606659675004235
23.333333333333332 0.009594295057797141
23.5 0.009583024352864596
23.666666666666668 0.009572999992363974
23.833333333333332 0.009563586741059848
24.0 0.00955487331451312
24.166666666666668 0.009547338019135307
24.333333333333332 0.009541147977502098
24.5 0.00953701132728146
24.666666666666668 0.009531473038968036
24.833333333333332 0.009527562928031225
25.0 0.009523667283028139
25.166666666666668 0.009521105714656886
25.333333333333332 0.009519061865104794
25.5 0.009517407446977853
25.666666666666668 0.009515733327788524
25.833333333333332 0.009514020252128212
26.0 0.009511726595810135
26.166666666666668 0.009509602708978555
26.333333333333332 0.009508291796860925
26.5 0.009507787251790727
26.666666666666668 0.009505619733161007
26.833333333333332 0.009503432811542572
27.0 0.009501289071145764
27.166666666666668 0.009499056852700312
27.333333333333332 0.009496575406137069
27.5 0.00949375595866657
27.666666666666668 0.009491286841916894
27.833333333333332 0.009488793541492001
28.0 0.009486683450262535
28.166666666666668 0.009484588432662037
28.333333333333332 0.009482033919550903
28.5 0.009479465872593107
28.666666666666668 0.00947745041032133
28.833333333333332 0.009476154173976228
29.0 0.009473694779726302
29.166666666666668 0.009472512193910479
29.333333333333332 0.009470937213757606
29.5 0.009469696444740732
29.666666666666668 0.00946820776796361
29.833333333333332 0.009466974422610575
30.0 0.00946643905882815
30.166666666666668 0.009467053279126515
30.333333333333332 0.009467788868254005
30.5 0.009467945194857897
30.666666666666668 0.009467560981551493
30.833333333333332 0.00946715051524737
31.0 0.00946677305145398
31.166666666666668 0.00946641978533132
31.333333333333332 0.00946688868639277
31.5 0.00946776805168988
31.666666666666668 0.00946804181051109
31.833333333333332 0.009467553931506535
32.0 0.009467657573435229
32.166666666666664 0.009467800317168986
32.333333333333336 0.009467495324152746
32.5 0.009466917028610689
32.666666666666664 0.009467058049907856
32.833333333333336 0.009467162707038096
33.0 0.009467655636180333
33.166666666666664 0.009466713820144898
33.333333333333336 0.009466196023716133
33.5 0.009465923412906651
33.666666666666664 0.009466957703104024
33.833333333333336 0.009466792233542104
34.0 0.009466776410287401
34.166666666666664 0.0094671557758533
34.333333333333336 0.009467633773326515
34.5 0.009467924601081494
34.666666666666664 0.009467483541866448
34.833333333333336 0.00946621031357283
35.0 0.009466122552833835
35.166666666666664 0.009467131392285858
35.333333333333336 0.009467774504942985
35.5 0.00946757762041584
35.666666666666664 0.009466934768926488
35.833333333333336 0.009467561855258702
36.0 0.009467740170139035
36.166666666666664 0.009467038754592825
36.333333333333336 0.009466363110803884
36.5 0.009466687360626221
36.666666666666664 0.009466705822659491
36.833333333333336 0.009467022307969601
37.0 0.009466871614686553
37.166666666666664 0.009466431637113644
37.333333333333336 0.009466931605279272
37.5 0.009467153150465936
37.666666666666664 0.009466539270232832
37.833333333333336 0.009466262564364277
38.0 0.0094662084895007
38.166666666666664 0.009466142311838061
38.333333333333336 0.009466499814155788
38.5 0.00946642173220382
38.666666666666664 0.009466269918407178
38.833333333333336 0.009467224778725438
39.0 0.00946729907652627
39.166666666666664 0.009467675192234359
39.333333333333336 0.009467393285467668
39.5 0.0094669213114357
39.666666666666664 0.009466511965943464
39.833333333333336 0.009466792973349191
40.0 0.009467127161893274
40.166666666666664 0.009467435893799782
40.333333333333336 0.009467306415353016
40.5 0.009467056762632653
40.666666666666664 0.009466571597261378
40.833333333333336 0.009466222512072468
41.0 0.00946650647504612
41.166666666666664 0.009466421368023647
41.333333333333336 0.009466834300288465
41.5 0.00946723145961869
41.666666666666664 0.009467702145901811
41.833333333333336 0.009467464531172573
42.0 0.00946638624056638
42.166666666666664 0.009465811674788537
42.333333333333336 0.009465650656995337
42.5 0.00946664290121204
42.666666666666664 0.009466582591827168
42.833333333333336 0.009466272071993931
43.0 0.009466266375824305
43.166666666666664 0.009466617377111162
43.333333333333336 0.009467295928464516
43.5 0.009467265305056758
43.666666666666664 0.009466554300648834
43.833333333333336 0.009466448029688655
44.0 0.009466199563394725
44.166666666666664 0.009466408451973421
44.333333333333336 0.009466803464494343
44.5 0.009467017083358483
44.666666666666664 0.009467574803970012
44.833333333333336 0.009467103939358353
45.0 0.009466929400368244
45.166666666666664 0.009466519818505667
45.333333333333336 0.009466715102182315
45.5 0.009466824314040584
45.666666666666664 0.009467026116348039
45.833333333333336 0.009466659485398132
46.0 0.009466385956638693
46.166666666666664 0.009466407982492103
46.333333333333336 0.009466510222515568
46.5 0.00946686036173435
46.666666666666664 0.009467419920882375
46.833333333333336 0.0094671136075093
47.0 0.009466821100635785
47.166666666666664 0.009467327524817914
47.333333333333336 0.009467531395151068
47.5 0.009467179660124392
47.666666666666664 0.00946798937994099
47.833333333333336 0.009467701301286153
48.0 0.009466740424308734
48.166666666666664 0.009466399324097955
48.333333333333336 0.00946701742235322
48.5 0.009468083654402638
48.666666666666664 0.009467224092728675
48.833333333333336 0.009466153779228421
49.0 0.009465693973079212
49.166666666666664 0.009465927955287569
49.333333333333336 0.009466665054892793
49.5 0.009467504920213587
49.666666666666664 0.009467295739848976
49.833333333333336 0.009466580886285794
49.833333333333336 0.009466580886285794
49.833333333333336 0.009466580886285794


==> plotData/RoundRobinFinal_30.csv <==
0.0 3.6168922962726637
0.16666666666666666 3.6168954529887327
0.3333333333333333 3.616893356801684
0.5 3.6168925238000935
0.6666666666666666 3.6168922883197396
0.8333333333333334 3.6168922541253394
1.0 3.61689227656224
1.1666666666666667 3.6160626962411895
1.3333333333333333 3.608706275217154
1.5 3.5912534915451
1.6666666666666667 3.5583074980884555
1.8333333333333333 3.510838506279817
2.0 3.448079409117401
2.1666666666666665 3.37455429513677
2.3333333333333335 3.2926493242679915
2.5 3.206283602980623
2.6666666666666665 3.11737816626328
2.8333333333333335 3.0283481194638724
3.0 2.94009864953116
3.1666666666666665 2.8539338252530797
3.3333333333333335 2.7709209339013197
3.5 2.6911269841498098
3.6666666666666665 2.6150436420614662
3.8333333333333335 2.54206162906559
4.0 2.4723357564406925
4.166666666666667 2.4051426737720214
4.333333333333333 2.341189841903683
4.5 2.2799320946352886
4.666666666666667 2.2218198024851072
4.833333333333333 2.1660149976484937
5.0 2.112563049260273
5.166666666666667 2.060759425399568
5.333333333333333 2.011083240897276
5.5 1.9633219527482897
5.666666666666667 1.9178285645231663
5.833333333333333 1.8739574673985944
6.0 1.831582037893921
6.166666666666667 1.7899398325191893
6.333333333333333 1.7493821773886085
6.5 1.7097347146263282
6.666666666666667 1.6713639059866214
6.833333333333333 1.6336127427873834
7.0 1.5964751959356878
7.166666666666667 1.5591319999672377
7.333333333333333 1.522078533095996
7.5 1.48518048070831
7.666666666666667 1.4489923775138094
7.833333333333333 1.4129149920730333
8.0 1.3770916105522315
8.166666666666666 1.3407634009425078
8.333333333333334 1.3045220251580119
8.5 1.2683539623543194
8.666666666666666 1.2329236237148702
8.833333333333334 1.1977274800169164
9.0 1.1628836997115015
9.166666666666666 1.1277177269816132
9.333333333333334 1.0927333001214392
9.5 1.057963492204816
9.666666666666666 1.023981977674018
9.833333333333334 0.990382395289489
10.0 0.957228035589633
10.166666666666666 0.9239913848610077
10.333333333333334 0.8910713117089955
10.5 0.8585713842607331
10.666666666666666 0.8269171946396731
10.833333333333334 0.7958122534705023
11.0 0.7652342344624944
11.166666666666666 0.7347817374878851
11.333333333333334 0.7047386238416328
11.5 0.6752562564131736
11.666666666666666 0.6466600577280053
11.833333333333334 0.6187531154108408
12.0 0.5914782855789066
12.166666666666666 0.5645486964782515
12.333333333333334 0.5381500989903254
12.5 0.5124284954976295
12.666666666666666 0.48761568931484245
12.833333333333334 0.46361775999618765
13.0 0.44034950289937985
13.166666666666666 0.41758582422312523
13.333333333333334 0.3954221297598167
13.5 0.37400628318828544
13.666666666666666 0.3535222854727939
13.833333333333334 0.33392128213876127
14.0 0.315109330229678
14.166666666666666 0.2969259999329617
14.333333333333334 0.2794007317362972
14.5 0.2626466574547608
14.666666666666666 0.24677155438271697
14.833333333333334 0.23174618883104928
15.0 0.21746350632334813
15.166666666666666 0.20379326814992943
15.333333333333334 0.19073971659108846
15.5 0.17839375404400612
15.666666666666666 0.16680194094070466
15.833333333333334 0.15592731623515615
16.0 0.14567294158721475
16.166666666666668 0.13595258667529175
16.333333333333332 0.12674287942679593
16.5 0.1181099867823907
16.666666666666668 0.11005155478462511
16.833333333333332 0.10253879594139395
17.0 0.09550033995177248
17.166666666666668 0.0889043435430421
17.333333333333332 0.08271215667937257
17.5 0.07696032985734537
17.666666666666668 0.07160453030940116
17.833333333333332 0.06663953603602574
18.0 0.062001189703477115
18.166666666666668 0.057690277020206245
18.333333333333332 0.053657634531959056
18.5 0.04993502733725402
18.666666666666668 0.04646855299225186
18.833333333333332 0.0432931239686506
19.0 0.040343557093829106
19.166666666666668 0.03763403177300391
19.333333333333332 0.0351025210767769
19.5 0.03280525997261979
19.666666666666668 0.03067992582180989
19.833333333333332 0.028758364733423816
20.0 0.026974047437356673
20.166666666666668 0.025355176531635274
20.333333333333332 0.02384871124563968
20.5 0.02250388736246272
20.666666666666668 0.02125889433838632
20.833333333333332 0.020142299015201266
21.0 0.019097841877124357
21.166666666666668 0.01815560109568839
21.333333333333332 0.017271556056293134
21.5 0.016464150467928748
21.666666666666668 0.015708393106582178
21.833333333333332 0.015027976691440908
22.0 0.014390575009985142
22.166666666666668 0.01382160025369522
22.333333333333332 0.013284836185628774
22.5 0.012803496896268392
22.666666666666668 0.012350557707904157
22.833333333333332 0.01194074470728318
23.0 0.01155754328355138
23.166666666666668 0.011216367314710849
23.333333333333332 0.010896333018463277
23.5 0.01060639891410232
23.666666666666668 0.010334526219799545
23.833333333333332 0.010090590578378815
24.0 0.009859407643873367
24.166666666666668 0.009644466415504453
24.333333333333332 0.009447562236275488
24.5 0.009281401115255355
24.666666666666668 0.009127318302520938
24.833333333333332 0.008991234378441982
25.0 0.008867067998845126
25.166666666666668 0.008757943810043965
25.333333333333332 0.008658126464412915
25.5 0.00857356258761035
25.666666666666668 0.008490561876639225
25.833333333333332 0.00841428891045206
26.0 0.008341216638960895
26.166666666666668 0.00827801795286716
26.333333333333332 0.008220202047133019
26.5 0.008165891022820808
26.666666666666668 0.008112807620252623
26.833333333333332 0.008064717752786327
27.0 0.00801883211083975
27.166666666666668 0.007976194683878073
27.333333333333332 0.007937597189075071
27.5 0.007901773801497416
27.666666666666668 0.007865456647174838
27.833333333333332 0.007831453158385992
28.0 0.007800854522601795
28.166666666666668 0.007770811592226581
28.333333333333332 0.007741251859181894
28.5 0.007715582502851576
28.666666666666668 0.007690186272755907
28.833333333333332 0.007666823572805443
29.0 0.007643246377952899
29.166666666666668 0.007621145114628567
29.333333333333332 0.007600522636167964
29.5 0.007582627307407234
29.666666666666668 0.0075671536039233
29.833333333333332 0.007552759653813276
30.0 0.007538487177850391
30.166666666666668 0.007525973664571105
30.333333333333332 0.0075136543748262515
30.5 0.007501714321453647
30.666666666666668 0.007490670490137635
30.833333333333332 0.00747948568530545
31.0 0.0074694718641789126
31.166666666666668 0.007460230103309662
31.333333333333332 0.007450508400769706
31.5 0.007442629859651466
31.666666666666668 0.007433934427861442
31.833333333333332 0.007425986684740724
32.0 0.007417781089445657
32.166666666666664 0.007410821314324915
32.333333333333336 0.0074034234710433685
32.5 0.007395466127009642
32.666666666666664 0.007388900802452106
32.833333333333336 0.0073826305271920785
33.0 0.007377329134330577
33.166666666666664 0.007373237678331032
33.333333333333336 0.0073686039411316835
33.5 0.007364872298135119
33.666666666666664 0.0073613177805729926
33.833333333333336 0.0073572119870186975
34.0 0.007354023942216274
34.166666666666664 0.00734948360804694
34.333333333333336 0.0073461072158454155
34.5 0.007343758370139635
34.666666666666664 0.007340862552059074
34.833333333333336 0.007337954013308512
35.0 0.007335012213765174
35.166666666666664 0.0073323394695031675
35.333333333333336 0.007329800346356071
35.5 0.007327333711212636
35.666666666666664 0.007325735908172862
35.833333333333336 0.007325152234004407
36.0 0.007323035970041875
36.166666666666664 0.0073207213269892105
36.333333333333336 0.007319500195576205
36.5 0.007319233802212141
36.666666666666664 0.007319153331734878
36.833333333333336 0.007319781095097214
37.0 0.0073194153442437205
37.166666666666664 0.0073189169337864865
37.333333333333336 0.007319543526572429
37.5 0.007319392438921112
37.666666666666664 0.007319237875004133
37.833333333333336 0.007319078448910242
38.0 0.007318933200471234
38.166666666666664 0.0073195999090660034
38.333333333333336 0.007319647742158685
38.5 0.007319658499227433
38.666666666666664 0.007319423431739486
38.833333333333336 0.00731951572863235
39.0 0.0073195359151638495
39.166666666666664 0.007319251873838069
39.333333333333336 0.007319027587833726
39.5 0.0073194319261053135
39.666666666666664 0.007320709032017534
39.833333333333336 0.007320573684207753
40.0 0.007319577437588162
40.166666666666664 0.007319373030921313
40.333333333333336 0.007319233158151989
40.5 0.007319609324317385
40.666666666666664 0.007319596083818004
40.833333333333336 0.007319918596439629
41.0 0.007319692050350767
41.166666666666664 0.007319486974600075
41.333333333333336 0.007320306131610545
41.5 0.007320021979437828
41.666666666666664 0.007320102359888426
41.833333333333336 0.0073201425637437504
42.0 0.007319010279580236
42.166666666666664 0.007318326193009805
42.333333333333336 0.007318650878613876
42.5 0.007318808240457484
42.666666666666664 0.007319405577623451
42.833333333333336 0.007320710998207687
43.0 0.00731949262348157
43.166666666666664 0.007319204060678091
43.333333333333336 0.00731973642000371
43.5 0.007319935242987497
43.666666666666664 0.007318707995848335
43.833333333333336 0.00731887235335429
44.0 0.007319484813193342
44.166666666666664 0.007318708497885245
44.333333333333336 0.007317835969954185
44.5 0.007316550621289107
44.666666666666664 0.007315263066154719
44.833333333333336 0.007313524628918349
45.0 0.007311965186800024
45.166666666666664 0.0073101078975491875
45.333333333333336 0.007306543285299927
45.5 0.007303838655595315
45.666666666666664 0.00730134110755651
45.833333333333336 0.007298112883835535
46.0 0.007293677171716167
46.166666666666664 0.007289761320663102
46.333333333333336 0.007286786698105059
46.5 0.007283332081085867
46.666666666666664 0.007279704102076892
46.833333333333336 0.007276568700415288
47.0 0.007272980178675086
47.166666666666664 0.007268734864650822
47.333333333333336 0.007265207303738033
47.5 0.007263343629506913
47.666666666666664 0.007260505092614634
47.833333333333336 0.007257174953728489
48.0 0.007254041080898043
48.166666666666664 0.007250857380376145
48.333333333333336 0.00724749413889253
48.5 0.007244573867963633
48.666666666666664 0.0072431375277723946
48.833333333333336 0.007242010955711296
49.0 0.007239794612636865
49.166666666666664 0.007236634631040179
49.333333333333336 0.007233611494650661
49.5 0.007231263860766328
49.666666666666664 0.007229569944943935
49.833333333333336 0.007227335599517126
49.833333333333336 0.007227335599517126
49.833333333333336 0.007227335599517126


==> plotData/RoundRobinFinal_35.csv <==
0.0 3.6445425969463425
0.16666666666666666 3.6445588773761517
0.3333333333333333 3.644550663923396
0.5 3.644545427710263
0.6666666666666666 3.6445424206239982
0.8333333333333334 3.644540656971083
1.0 3.644539601456256
1.1666666666666667 3.643829894973815
1.3333333333333333 3.6375923882449874
1.5 3.6229311990993764
1.6666666666666667 3.5953839546618673
1.8333333333333333 3.555851316671845
2.0 3.5037261305212675
2.1666666666666665 3.4427540979658846
2.3333333333333335 3.3746973516228835
2.5 3.3027939638839205
2.6666666666666665 3.2284834842130974
2.8333333333333335 3.1539381939928415
3.0 3.0798139632845736
3.1666666666666665 3.007291429301536
3.3333333333333335 2.9369462556406036
3.5 2.8689661538248696
3.6666666666666665 2.803485480609773
3.8333333333333335 2.7402250778297375
4.0 2.679199771145535
4.166666666666667 2.6200133795560845
4.333333333333333 2.5630395157063464
4.5 2.507883391761613
4.666666666666667 2.454766667527306
4.833333333333333 2.403216861850818
5.0 2.3534171964801365
5.166666666666667 2.304920178857982
5.333333333333333 2.2581137265229114
5.5 2.212756987787649
5.666666666666667 2.1691087473471233
5.833333333333333 2.126749380020176
6.0 2.0858474509962415
6.166666666666667 2.0459964315098325
6.333333333333333 2.007504928510225
6.5 1.9701141465443082
6.666666666666667 1.9340413125341862
6.833333333333333 1.8987990364059262
7.0 1.8645737862216663
7.166666666666667 1.8309116297115888
7.333333333333333 1.7981380580077186
7.5 1.765882841847061
7.666666666666667 1.7344063733571415
7.833333333333333 1.7031781937199237
8.0 1.67251801929783
8.166666666666666 1.642046964180971
8.333333333333334 1.6121656534847075
8.5 1.5824699498904173
8.666666666666666 1.5532349291154266
8.833333333333334 1.5238802724643477
9.0 1.4947655126710082
9.166666666666666 1.4655969599317085
9.333333333333334 1.4368387443795827
9.5 1.4081023102474362
9.666666666666666 1.3796389199092194
9.833333333333334 1.3509263164650305
10.0 1.322338330895398
10.166666666666666 1.2936833858110013
10.333333333333334 1.2654023828197682
10.5 1.2371776469642057
10.666666666666666 1.2092014583648403
10.833333333333334 1.1809935045206783
11.0 1.1529080835147991
11.166666666666666 1.1248528917767782
11.333333333333334 1.097215854950365
11.5 1.0697054696217083
11.666666666666666 1.0424391348832505
11.833333333333334 1.0150025566174388
12.0 0.9876934046619806
12.166666666666666 0.9605438443232704
12.333333333333334 0.9339250154636106
12.5 0.9076016509589216
12.666666666666666 0.8816139213505761
12.833333333333334 0.855610360509231
13.0 0.8298701902679524
13.166666666666666 0.8044850932989853
13.333333333333334 0.779769799910362
13.5 0.7555737417620498
13.666666666666666 0.7318768246749243
13.833333333333334 0.7083357397012872
14.0 0.6851212091495381
14.166666666666666 0.6623151595477197
14.333333333333334 0.6401701629185513
14.5 0.6185686526765157
14.666666666666666 0.5974709668598881
14.833333333333334 0.5766083841315817
15.0 0.5560739123617469
15.166666666666666 0.5359242965790642
15.333333333333334 0.516357456950598
15.5 0.4972767193827052
15.666666666666666 0.4786722285549445
15.833333333333334 0.46038341926563864
16.0 0.4424945939161925
16.166666666666668 0.4250438642236209
16.333333333333332 0.4081304073482385
16.5 0.39168542951036506
16.666666666666668 0.3756969971098571
16.833333333333332 0.36007368259229006
17.0 0.34487491078749305
17.166666666666668 0.3300880183095921
17.333333333333332 0.3157607191377789
17.5 0.30184508221808526
17.666666666666668 0.28834608986255233
17.833333333333332 0.2752243831922577
18.0 0.2625246471994275
18.166666666666668 0.2502341086244421
18.333333333333332 0.2383602985004791
18.5 0.22687509759382446
18.666666666666668 0.21579751459171637
18.833333333333332 0.20511886094523765
19.0 0.19486493949220715
19.166666666666668 0.1850161472600205
19.333333333333332 0.1755676145707831
19.5 0.1664736406459427
19.666666666666668 0.15774327856763581
19.833333333333332 0.14939144267875548
20.0 0.14143788104667016
20.166666666666668 0.1338621536596556
20.333333333333332 0.12662333503287498
20.5 0.11969998323924376
20.666666666666668 0.11310410603897526
20.833333333333332 0.1068374720697731
21.0 0.10090726178304957
21.166666666666668 0.09530512645201142
21.333333333333332 0.08998985396657341
21.5 0.08492626118341962
21.666666666666668 0.08010818610091054
21.833333333333332 0.07554900623939247
22.0 0.07125105791690127
22.166666666666668 0.06720401577616573
22.333333333333332 0.06337837245790442
22.5 0.05975579233819338
22.666666666666668 0.056304720624550414
22.833333333333332 0.05306643509129057
23.0 0.05002535193115127
23.166666666666668 0.0471762104300124
23.333333333333332 0.0444813895806039
23.5 0.041936932357491435
23.666666666666668 0.0395201110950602
23.833333333333332 0.03726497547924623
24.0 0.03515077322946177
24.166666666666668 0.03319050139637406
24.333333333333332 0.031345805935106955
24.5 0.029620544076110828
24.666666666666668 0.027988755508294067
24.833333333333332 0.026495274396692466
25.0 0.025111127076726452
25.166666666666668 0.02384352106637687
25.333333333333332 0.022654624555378994
25.5 0.021557646346236598
25.666666666666668 0.020528864888279822
25.833333333333332 0.019579286288107452
26.0 0.01869172563960198
26.166666666666668 0.017882031963216985
26.333333333333332 0.017126571175820837
26.5 0.016437468079865413
26.666666666666668 0.01578604973291835
26.833333333333332 0.015183927897151514
27.0 0.014617448100357661
27.166666666666668 0.014096765002757009
27.333333333333332 0.013606094994205427
27.5 0.013161262085681675
27.666666666666668 0.012737597642568129
27.833333333333332 0.012350486287853171
28.0 0.011986191999308718
28.166666666666668 0.01165539240881173
28.333333333333332 0.011343290972992326
28.5 0.01105736427075034
28.666666666666668 0.010785429353258005
28.833333333333332 0.010537712673583693
29.0 0.010307860637449234
29.166666666666668 0.010091405003063079
29.333333333333332 0.009882243818161482
29.5 0.009689919319276279
29.666666666666668 0.009510799532803847
29.833333333333332 0.009340906608634831
30.0 0.00917982952666279
30.166666666666668 0.009028611374190454
30.333333333333332 0.008880797134570515
30.5 0.00874690214693689
30.666666666666668 0.00861700192898638
30.833333333333332 0.008498119763820472
31.0 0.008384029797212688
31.166666666666668 0.008279444922100957
31.333333333333332 0.008182504900031742
31.5 0.008091045469306538
31.666666666666668 0.00800314974870682
31.833333333333332 0.007920514859475857
32.0 0.007844514922008843
32.166666666666664 0.007775396877489811
32.333333333333336 0.00770847862098958
32.5 0.007646798666348582
32.666666666666664 0.007585787325185438
32.833333333333336 0.007529018098195752
33.0 0.007471116112149496
33.166666666666664 0.007418650038398493
33.333333333333336 0.007364801929761469
33.5 0.007310638377257273
33.666666666666664 0.007257161507476087
33.833333333333336 0.00720764195719013
34.0 0.007159431251802844
34.166666666666664 0.007113748185659888
34.333333333333336 0.007068840849398527
34.5 0.007027801706025768
34.666666666666664 0.006985975365773659
34.833333333333336 0.006944619610570172
35.0 0.006907930150539859
35.166666666666664 0.006873131997322175
35.333333333333336 0.006837759706583404
35.5 0.006807575707243283
35.666666666666664 0.006779252074536981
35.833333333333336 0.006752237651774788
36.0 0.006727805690210516
36.166666666666664 0.006704371680996435
36.333333333333336 0.006683195264110328
36.5 0.006667312174373641
36.666666666666664 0.006653055827164605
36.833333333333336 0.00663878233523055
37.0 0.006622726186769602
37.166666666666664 0.006607190460174363
37.333333333333336 0.006595577613195587
37.5 0.006584411353184482
37.666666666666664 0.006573490724236026
37.833333333333336 0.006562823234717213
38.0 0.006551684377811647
38.166666666666664 0.0065419355618071195
38.333333333333336 0.006532455417870067
38.5 0.006522161757272107
38.666666666666664 0.006510283917705278
38.833333333333336 0.0064968140261303115
39.0 0.006484101601899949
39.166666666666664 0.006471900077727585
39.333333333333336 0.006458895920058808
39.5 0.006446428630099592
39.666666666666664 0.006435844884164673
39.833333333333336 0.006423802184202181
40.0 0.006412105300197628
40.166666666666664 0.006401278405634754
40.333333333333336 0.006390498038895039
40.5 0.0063812947268090895
40.666666666666664 0.006372372102883471
40.833333333333336 0.006363936620375188
41.0 0.006355229255138951
41.166666666666664 0.006347007917801922
41.333333333333336 0.006339095841394166
41.5 0.006332617759912163
41.666666666666664 0.006326823270187131
41.833333333333336 0.006321353110882458
42.0 0.006315885367078944
42.166666666666664 0.006311199474468997
42.333333333333336 0.006307438347630246
42.5 0.006302365049295699
42.666666666666664 0.006298030473667412
42.833333333333336 0.0062942123038041715
43.0 0.006290671701304604
43.166666666666664 0.006286856743100114
43.333333333333336 0.006283322769346673
43.5 0.006280032872630691
43.666666666666664 0.0062779575908346145
43.833333333333336 0.006275833473060434
44.0 0.006274467887780369
44.166666666666664 0.006272363362410533
44.333333333333336 0.006270548847782827
44.5 0.006269588380958477
44.666666666666664 0.006268814037983882
44.833333333333336 0.0062676501838497805
45.0 0.006266290868786317
45.166666666666664 0.006265125439811238
45.333333333333336 0.006264009637348662
45.5 0.006263490404571694
45.666666666666664 0.0062639674792377715
45.833333333333336 0.006263524323759773
46.0 0.006262571854572058
46.166666666666664 0.006263274637443812
46.333333333333336 0.006264115974434851
46.5 0.006263664183055635
46.666666666666664 0.006263430783700122
46.833333333333336 0.006263319891186559
47.0 0.006262873227317862
47.166666666666664 0.006262543410726022
47.333333333333336 0.006262192399111691
47.5 0.006261835518910386
47.666666666666664 0.0062607212107335455
47.833333333333336 0.0062590925960552745
48.0 0.006258180941897914
48.166666666666664 0.006256074416275139
48.333333333333336 0.006253740298043168
48.5 0.0062515978241383064
48.666666666666664 0.006247654053820124
48.833333333333336 0.006243812476081325
49.0 0.006241228544703816
49.166666666666664 0.00623874517105405
49.333333333333336 0.006237409418893734
49.5 0.006235252534341381
49.666666666666664 0.006233694285810652
49.833333333333336 0.006232019755919131
49.833333333333336 0.006232019755919131
49.833333333333336 0.006232019755919131


==> plotData/RoundRobinFinal_40.csv <==
0.0 3.6534990271635195
0.16666666666666666 3.6535036811484343
0.3333333333333333 3.6535008926929904
0.5 3.653499555292132
0.6666666666666666 3.6534989997075167
0.8333333333333334 3.6534987647520074
1.0 3.6534986616614216
1.1666666666666667 3.6528962574330333
1.3333333333333333 3.647596518052056
1.5 3.6351480474013314
1.6666666666666667 3.6117997780185243
1.8333333333333333 3.5783775201037695
2.0 3.534487891742885
2.1666666666666665 3.483075552636024
2.3333333333333335 3.42440948508778
2.5 3.361619868455838
2.6666666666666665 3.2959203856748966
2.8333333333333335 3.2294343893259545
3.0 3.1630766917836715
3.1666666666666665 3.0982835655271956
3.3333333333333335 3.035418696223424
3.5 2.9749482038742285
3.6666666666666665 2.916526676989941
3.8333333333333335 2.8603598403961583
4.0 2.806739420643942
4.166666666666667 2.7553168494104843
4.333333333333333 2.706081298309024
4.5 2.658433476004736
4.666666666666667 2.6122954437474664
4.833333333333333 2.5671307965434997
5.0 2.522838300360305
5.166666666666667 2.4791980134867075
5.333333333333333 2.43678157322934
5.5 2.395594226599724
5.666666666666667 2.3560667358640854
5.833333333333333 2.317880405836786
6.0 2.2810734757154822
6.166666666666667 2.2451783208427867
6.333333333333333 2.2102117113349973
6.5 2.1758605346374207
6.666666666666667 2.1425591573698046
6.833333333333333 2.110305847299529
7.0 2.0794639698772497
7.166666666666667 2.049637167413043
7.333333333333333 2.0208578973107003
7.5 1.9925628248515619
7.666666666666667 1.9648630652657615
7.833333333333333 1.9372980539621014
8.0 1.910365293497563
8.166666666666666 1.883988353619278
8.333333333333334 1.8585983961833397
8.5 1.8337271397227985
8.666666666666666 1.8095007370331209
8.833333333333334 1.7853338328857216
9.0 1.7614481761679741
9.166666666666666 1.737360703231566
9.333333333333334 1.7135823306310998
9.5 1.6899995120308557
9.666666666666666 1.6670966711902897
9.833333333333334 1.6444382089472462
10.0 1.622176392506506
10.166666666666666 1.5997545322951872
10.333333333333334 1.577421903687896
10.5 1.554743046920614
10.666666666666666 1.532202338529847
10.833333333333334 1.509699439803188
11.0 1.4877027992834797
11.166666666666666 1.4658610813701052
11.333333333333334 1.44432648010325
11.5 1.422588816255556
11.666666666666666 1.4008389402153367
11.833333333333334 1.3787083715012305
12.0 1.356648499513833
12.166666666666666 1.3346263048010911
12.333333333333334 1.3130367335310777
12.5 1.291577718330967
12.666666666666666 1.2703725890765813
12.833333333333334 1.2490192704188878
13.0 1.2276837785365085
13.166666666666666 1.2060421490908746
13.333333333333334 1.18446635594058
13.5 1.1629635300363603
13.666666666666666 1.1418859918728383
13.833333333333334 1.1210052962907835
14.0 1.100386599448368
14.166666666666666 1.0796954059739639
14.333333333333334 1.0590419273334812
14.5 1.038161462626022
14.666666666666666 1.0173882960011456
14.833333333333334 0.9967850778226391
15.0 0.9766540978181325
15.166666666666666 0.9568157756706852
15.333333333333334 0.9372958364651244
15.5 0.9177994999647623
15.666666666666666 0.8983846459805737
15.833333333333334 0.8788398075908775
16.0 0.8594401191578177
16.166666666666668 0.8402715182877859
16.333333333333332 0.8215790401950203
16.5 0.8032177385008947
16.666666666666668 0.7851962380809603
16.833333333333332 0.767256654644198
17.0 0.7494261955168604
17.166666666666668 0.7315064330432896
17.333333333333332 0.7137160563465804
17.5 0.696148208881295
17.666666666666668 0.6790287186535675
17.833333333333332 0.6622426482240187
18.0 0.6457746826798679
18.166666666666668 0.6294059611084537
18.333333333333332 0.6131542272293835
18.5 0.5968640485008061
18.666666666666668 0.5807342373765357
18.833333333333332 0.5648600282201073
19.0 0.5494160046207557
19.166666666666668 0.5343111185514016
19.333333333333332 0.5195417203799739
19.5 0.5049404053329823
19.666666666666668 0.49051497794293175
19.833333333333332 0.47613828232142896
20.0 0.46195921934717915
20.166666666666668 0.44805146914887245
20.333333333333332 0.4345670877094921
20.5 0.4214502935371491
20.666666666666668 0.4086965574799333
20.833333333333332 0.3961575459622837
21.0 0.3838132833190296
21.166666666666668 0.37155241675197054
21.333333333333332 0.3595075585036864
21.5 0.34775265653934767
21.666666666666668 0.3364195260617754
21.833333333333332 0.3254656822498643
22.0 0.31486603571580973
22.166666666666668 0.3044811970311926
22.333333333333332 0.2942890203661671
22.5 0.2842127536048899
22.666666666666668 0.274352814228448
22.833333333333332 0.26476498933694464
23.0 0.2555402840196625
23.166666666666668 0.24665949070154958
23.333333333333332 0.2380996231547973
23.5 0.22973759109888334
23.666666666666668 0.2215604810791382
23.833333333333332 0.2134961325557265
24.0 0.20562131389741084
24.166666666666668 0.19799382720229972
24.333333333333332 0.19068772692236916
24.5 0.18367819030660276
24.666666666666668 0.17695359008028114
24.833333333333332 0.17042024910196982
25.0 0.16405372261553283
25.166666666666668 0.15779890208348815
25.333333333333332 0.15171798712896242
25.5 0.14585009254402342
25.666666666666668 0.14023923160811272
25.833333333333332 0.13486270361150685
26.0 0.1297049392317982
26.166666666666668 0.12470790088323365
26.333333333333332 0.11984905093983617
26.5 0.11509926490910523
26.666666666666668 0.11049005459761149
26.833333333333332 0.10605645903263473
27.0 0.10182107522661422
27.166666666666668 0.0977683278270771
27.333333333333332 0.09389861952783649
27.5 0.0901751073755138
27.666666666666668 0.08657552083037315
27.833333333333332 0.0830690294835908
28.0 0.07967992937056849
28.166666666666668 0.07644775055578445
28.333333333333332 0.07336954029259454
28.5 0.07042794492261398
28.666666666666668 0.0676101724424589
28.833333333333332 0.06490277449641023
29.0 0.06230120337931944
29.166666666666668 0.05980005121103462
29.333333333333332 0.05739819028969457
29.5 0.05510859422693726
29.666666666666668 0.05293602342761049
29.833333333333332 0.05086728049037555
30.0 0.04887924030966899
30.166666666666668 0.04698326281483188
30.333333333333332 0.04516105338656604
30.5 0.043414555049820225
30.666666666666668 0.04173836131739031
30.833333333333332 0.04014102657623308
31.0 0.03863180359983387
31.166666666666668 0.03720809810592568
31.333333333333332 0.035852401097594244
31.5 0.03456214750151845
31.666666666666668 0.03332043930001891
31.833333333333332 0.03212703089223794
32.0 0.030980591816656806
32.166666666666664 0.029898516585174305
32.333333333333336 0.02887250014869286
32.5 0.02791188026175524
32.666666666666664 0.026998624576197772
32.833333333333336 0.026137426020555778
33.0 0.02530392198238674
33.166666666666664 0.024498776909195667
33.333333333333336 0.02371907025465092
33.5 0.022985404383201666
33.666666666666664 0.022296046152749837
33.833333333333336 0.02165189287831421
34.0 0.021036849672927137
34.166666666666664 0.02046066107908991
34.333333333333336 0.01990491274550772
34.5 0.01936675446166752
34.666666666666664 0.01885048073217268
34.833333333333336 0.018366241073157926
35.0 0.01791405850412996
35.166666666666664 0.017498543463595872
35.333333333333336 0.01710387682626488
35.5 0.016733294354761976
35.666666666666664 0.0163780333525793
35.833333333333336 0.016033661730191575
36.0 0.015698198818630892
36.166666666666664 0.01538399963559094
36.333333333333336 0.015083968121155141
36.5 0.014805573784670093
36.666666666666664 0.014536327948695032
36.833333333333336 0.014279245533941762
37.0 0.014033625786909434
37.166666666666664 0.0137978832140628
37.333333333333336 0.013563973681664373
37.5 0.013338159900192824
37.666666666666664 0.013125176233107277
37.833333333333336 0.012929014003649191
38.0 0.012744112199603358
38.166666666666664 0.01256708906123436
38.333333333333336 0.012395877424032366
38.5 0.012231050028922297
38.666666666666664 0.012067050775010035
38.833333333333336 0.011910660571640273
39.0 0.01176453043452255
39.166666666666664 0.011627673602673102
39.333333333333336 0.01149562615585561
39.5 0.011369174256496419
39.666666666666664 0.011241152071489912
39.833333333333336 0.011114836627690777
40.0 0.010990014419853034
40.166666666666664 0.010870725382963112
40.333333333333336 0.010755768685803264
40.5 0.010646931918950263
40.666666666666664 0.010546217265997188
40.833333333333336 0.010451785869359147
41.0 0.010360211544298923
41.166666666666664 0.010268625731366507
41.333333333333336 0.010172416888492356
41.5 0.010077560162060295
41.666666666666664 0.009987449130794513
41.833333333333336 0.009904682484335878
42.0 0.009828195769929169
42.166666666666664 0.009753541936018193
42.333333333333336 0.009682357966837307
42.5 0.009610408917618003
42.666666666666664 0.009538330443118255
42.833333333333336 0.009467707936933441
43.0 0.00939791962213552
43.166666666666664 0.00932955503193943
43.333333333333336 0.009265409912267458
43.5 0.009203602699140811
43.666666666666664 0.009145027879691982
43.833333333333336 0.009088361602896555
44.0 0.009030420099872068
44.166666666666664 0.008970731868845476
44.333333333333336 0.008914710838182011
44.5 0.008865421671424678
44.666666666666664 0.008816642023991097
44.833333333333336 0.00877056105873388
45.0 0.008728439260203414
45.166666666666664 0.008682530920528753
45.333333333333336 0.008635589879628675
45.5 0.008592372274269159
45.666666666666664 0.008554786255960789
45.833333333333336 0.00851905875243282
46.0 0.008488780955225135
46.166666666666664 0.008459660441533618
46.333333333333336 0.008428537024689113
46.5 0.008399017266977948
46.666666666666664 0.008370068558685443
46.833333333333336 0.0083412252719738
47.0 0.008315545460402527
47.166666666666664 0.008293090576090503
47.333333333333336 0.008271318997773775
47.5 0.008252636493457357
47.666666666666664 0.008235141101177791
47.833333333333336 0.008213156509035343
48.0 0.008193586180581958
48.166666666666664 0.00817517738178368
48.333333333333336 0.008157381369980524
48.5 0.008141397925375228
48.666666666666664 0.00812643184928665
48.833333333333336 0.008113917311726985
49.0 0.008101435620174078
49.166666666666664 0.008086378636233767
49.333333333333336 0.008070556743470866
49.5 0.008054950716976171
49.666666666666664 0.008040821015121585
49.833333333333336 0.008028599675791481
49.833333333333336 0.008028599675791481
49.833333333333336 0.008028599675791481


==> plotData/RoundRobinFinal_45.csv <==
0.0 3.6667958102703553
0.16666666666666666 3.6667829873017386
0.3333333333333333 3.666788358793173
0.5 3.666792880284828
0.6666666666666666 3.66679600632815
0.8333333333333334 3.6667980662347217
1.0 3.6667993925576763
1.1666666666666667 3.6662727604238796
1.3333333333333333 3.6616511050327603
1.5 3.650849297062336
1.6666666666666667 3.630643116736536
1.8333333333333333 3.6017614408811123
2.0 3.563827360126579
2.1666666666666665 3.519444269345891
2.3333333333333335 3.4688699201082134
2.5 3.414805284333074
2.6666666666666665 3.3581813589147633
2.8333333333333335 3.300809826550265
3.0 3.2433835606720427
3.1666666666666665 3.1871723074957417
3.3333333333333335 3.132426337007474
3.5 3.0796489834103986
3.6666666666666665 3.0284969595102043
3.8333333333333335 2.979183353007156
4.0 2.9317443225395006
4.166666666666667 2.8860091662726552
4.333333333333333 2.8419142866781693
4.5 2.7990491512072544
4.666666666666667 2.7572944798237113
4.833333333333333 2.7163468181927635
5.0 2.6760668870476163
5.166666666666667 2.6363429933441442
5.333333333333333 2.597432143036197
5.5 2.5593574628063185
5.666666666666667 2.5224474555715846
5.833333333333333 2.486525809569621
6.0 2.451678932269573
6.166666666666667 2.4176181396903704
6.333333333333333 2.3843623257047324
6.5 2.351697356565401
6.666666666666667 2.3198368854221094
6.833333333333333 2.2887037593972304
7.0 2.258636186191597
7.166666666666667 2.2294514249887474
7.333333333333333 2.2012925102934657
7.5 2.1737853056910845
7.666666666666667 2.1469998956426806
7.833333333333333 2.120562383288087
8.0 2.0947096178129043
8.166666666666666 2.0692540121594853
8.333333333333334 2.0445728715149807
8.5 2.020419571146636
8.666666666666666 1.9970408727010747
8.833333333333334 1.9740302345784666
9.0 1.9515518993016359
9.166666666666666 1.929171143573812
9.333333333333334 1.9071713679300693
9.5 1.8852764151577899
9.666666666666666 1.863903510426768
9.833333333333334 1.8428325423127618
10.0 1.8223672962206037
10.166666666666666 1.8020936271096952
10.333333333333334 1.7822117489531382
10.5 1.7622866762028966
10.666666666666666 1.7426061639932708
10.833333333333334 1.722860605011405
11.0 1.703466987640356
11.166666666666666 1.6842257406251047
11.333333333333334 1.6654583508086451
11.5 1.6467978765831144
11.666666666666666 1.6284365058478067
11.833333333333334 1.6099605558571033
12.0 1.5916235177920757
12.166666666666666 1.5731155042866423
12.333333333333334 1.5548009880535285
12.5 1.5365170622137845
12.666666666666666 1.5185747928079807
12.833333333333334 1.500654344835943
13.0 1.4829390830702003
13.166666666666666 1.4650626126143027
13.333333333333334 1.4472249592660418
13.5 1.4291236548116177
13.666666666666666 1.4111111319412721
13.833333333333334 1.393120700221948
14.0 1.375481540782061
14.166666666666666 1.3579357726650334
14.333333333333334 1.3406053185454307
14.5 1.3231431877624993
14.666666666666666 1.3056944417292937
14.833333333333334 1.2879593972777783
15.0 1.2702534509086771
15.166666666666666 1.2525771599541358
15.333333333333334 1.235233731117918
15.5 1.2179992653900686
15.666666666666666 1.2009620142417863
15.833333333333334 1.1838413154141043
16.0 1.166774664022068
16.166666666666668 1.1495062207918985
16.333333333333332 1.1323141444184508
16.5 1.1152147817676203
16.666666666666668 1.098475451857761
16.833333333333332 1.0819141382993744
17.0 1.065599556505532
17.166666666666668 1.049280313701452
17.333333333333332 1.0330541042630699
17.5 1.0167179951794536
17.666666666666668 1.0004882945910087
17.833333333333332 0.9843613911281863
18.0 0.9685530661717364
18.166666666666668 0.9529215868553357
18.333333333333332 0.9375190577613904
18.5 0.922123456343965
18.666666666666668 0.9068033368596415
18.833333333333332 0.8913958244806718
19.0 0.8760798779994351
19.166666666666668 0.8608634264307164
19.333333333333332 0.8459359943204816
19.5 0.8312068704757044
19.666666666666668 0.816730579718565
19.833333333333332 0.8023396993483541
20.0 0.78808140366503
20.166666666666668 0.7737987163888187
20.333333333333332 0.7596403706840128
20.5 0.7455982713874221
20.666666666666668 0.7318250188907959
20.833333333333332 0.7182514827987243
21.0 0.7049263424914242
21.166666666666668 0.691692236570709
21.333333333333332 0.6785706144801356
21.5 0.6654355723724117
21.666666666666668 0.6524078714895776
21.833333333333332 0.6394789253435593
22.0 0.6267894380556244
22.166666666666668 0.6143006633535276
22.333333333333332 0.6020466287614972
22.5 0.5899023994453713
22.666666666666668 0.5778954598389471
22.833333333333332 0.5659086299552654
23.0 0.554018842653574
23.166666666666668 0.5422150478912017
23.333333333333332 0.5306199902937221
23.5 0.5192222493215374
23.666666666666668 0.5080754870783185
23.833333333333332 0.49707972297592057
24.0 0.48624741378257363
24.166666666666668 0.47547691628668604
24.333333333333332 0.4648233510316313
24.5 0.4542482482265607
24.666666666666668 0.44384822865132906
24.833333333333332 0.43361930605056187
25.0 0.4236311912594333
25.166666666666668 0.41381065800627215
25.333333333333332 0.404160317374796
25.5 0.3945892596961599
25.666666666666668 0.38513730368610705
25.833333333333332 0.3757494804704806
26.0 0.3665048301506325
26.166666666666668 0.35742212854909294
26.333333333333332 0.34857317012895855
26.5 0.339896949207756
26.666666666666668 0.33140433081676446
26.833333333333332 0.3230128007938243
27.0 0.3147503590566994
27.166666666666668 0.30656533079458226
27.333333333333332 0.29853343614375466
27.5 0.29068329698209017
27.666666666666668 0.2830696036405787
27.833333333333332 0.2756604137063899
28.0 0.2684575095924384
28.166666666666668 0.26136932779657923
28.333333333333332 0.2544085395451361
28.5 0.24751758587818032
28.666666666666668 0.24075582206999044
28.833333333333332 0.2341541551368034
29.0 0.22777342214654708
29.166666666666668 0.22159007750443532
29.333333333333332 0.215598410741313
29.5 0.2097271929250851
29.666666666666668 0.20396647661919864
29.833333333333332 0.1982680016524961
30.0 0.19268234600200243
30.166666666666668 0.18724714426994832
30.333333333333332 0.18201372020141274
30.5 0.17695306228181806
30.666666666666668 0.17205083354693926
30.833333333333332 0.16725478459507567
31.0 0.16256980230754503
31.166666666666668 0.15794031665479433
31.333333333333332 0.15341511558584814
31.5 0.14902658845882394
31.666666666666668 0.14481523445833758
31.833333333333332 0.14077298509496214
32.0 0.13688564190152647
32.166666666666664 0.13310030050941385
32.333333333333336 0.12940254134284648
32.5 0.12575814448316902
32.666666666666664 0.12219228039660752
32.833333333333336 0.11873768173116675
33.0 0.11542578597063335
33.166666666666664 0.11223400944112079
33.333333333333336 0.10915654483791552
33.5 0.1061695314945016
33.666666666666664 0.10325779615821078
33.833333333333336 0.10039798775274529
34.0 0.0975969298921744
34.166666666666664 0.09486723822787822
34.333333333333336 0.09223305371874721
34.5 0.0896992944882185
34.666666666666664 0.08726249018650477
34.833333333333336 0.0849080109336693
35.0 0.08262198464780152
35.166666666666664 0.08038357844414219
35.333333333333336 0.07820579261159602
35.5 0.07608117993558455
35.666666666666664 0.07403189165503174
35.833333333333336 0.07206432191397467
36.0 0.07017241270525547
36.166666666666664 0.0683442945650049
36.333333333333336 0.06656965247577314
36.5 0.06482212866914186
36.666666666666664 0.06311886647008083
36.833333333333336 0.061465895494853956
37.0 0.05986137916686942
37.166666666666664 0.05830908608278006
37.333333333333336 0.05681368594574211
37.5 0.05536623764096109
37.666666666666664 0.05396712047132079
37.833333333333336 0.05260901388179432
38.0 0.05128062888584382
38.166666666666664 0.04998221565574158
38.333333333333336 0.04871301515981777
38.5 0.04748187968093591
38.666666666666664 0.04629784981377962
38.833333333333336 0.04515335749060187
39.0 0.04404612526941343
39.166666666666664 0.04296563238110912
39.333333333333336 0.0419089542447072
39.5 0.04088081775214498
39.666666666666664 0.03987946885721958
39.833333333333336 0.03890943807544096
40.0 0.037978722385089564
40.166666666666664 0.03708711381367695
40.333333333333336 0.036226265235066765
40.5 0.03539485084246883
40.666666666666664 0.03459476592473353
40.833333333333336 0.033813361856837046
41.0 0.03305166642893473
41.166666666666664 0.03232061264607258
41.333333333333336 0.03161466074808995
41.5 0.030939109257685463
41.666666666666664 0.030297641368202503
41.833333333333336 0.029678108491653088
42.0 0.02907755337395778
42.166666666666664 0.028493452516712155
42.333333333333336 0.027928854832875796
42.5 0.027381786214497626
42.666666666666664 0.02685290522276615
42.833333333333336 0.026351151115168347
43.0 0.025868910589540398
43.166666666666664 0.02540415300598901
43.333333333333336 0.024953966156753788
43.5 0.024518848073740548
43.666666666666664 0.024089011225383285
43.833333333333336 0.02367904330102624
44.0 0.023288343789080596
44.166666666666664 0.022912076230102208
44.333333333333336 0.022546955107540234
44.5 0.022191014054543903
44.666666666666664 0.02184788070828657
44.833333333333336 0.02151052838859642
45.0 0.021179707549064168
45.166666666666664 0.020862989357050672
45.333333333333336 0.020555363623615912
45.5 0.020264276475773377
45.666666666666664 0.01998282037137895
45.833333333333336 0.01970942339578532
46.0 0.01944657587947888
46.166666666666664 0.019182856098147464
46.333333333333336 0.018925638259267394
46.5 0.01868514309736052
46.666666666666664 0.01845455201484023
46.833333333333336 0.01823708500448231
47.0 0.01802543053017222
47.166666666666664 0.01782211180562329
47.333333333333336 0.01762558081724883
47.5 0.017430898645809767
47.666666666666664 0.01723758101993472
47.833333333333336 0.01705405760773977
48.0 0.01687248014942684
48.166666666666664 0.016697313129224706
48.333333333333336 0.016528423257315055
48.5 0.016363313928330344
48.666666666666664 0.016202393639623402
48.833333333333336 0.0160420286820717
49.0 0.015885633272862344
49.166666666666664 0.015735122081010453
49.333333333333336 0.015592860784505698
49.5 0.015456290515164253
49.666666666666664 0.015319119199551349
49.833333333333336 0.015184480286515305
49.833333333333336 0.015184480286515305
49.833333333333336 0.015184480286515305


==> plotData/RoundRobinFinal_5.csv <==
0.0 3.2464664371746528
0.16666666666666666 3.246481373410755
0.3333333333333333 3.2464736859630188
0.5 3.246468937142905
0.6666666666666666 3.2464662833355824
0.8333333333333334 3.2464647582705934
1.0 3.2464638585058903
1.1666666666666667 3.2459236852015363
1.3333333333333333 3.240851143118207
1.5 3.2280127008282915
1.6666666666666667 3.2027627619703702
1.8333333333333333 3.1644774540993827
2.0 3.1116798916830595
2.1666666666666665 3.0463665037309497
2.3333333333333335 2.968075536943341
2.5 2.879285829709143
2.6666666666666665 2.7799083920514063
2.8333333333333335 2.673384363374169
3.0 2.5619131174375864
3.1666666666666665 2.4484316987801003
3.3333333333333335 2.3350885760215636
3.5 2.223243802790262
3.6666666666666665 2.11427839700899
3.8333333333333335 2.008384983156165
4.0 1.9064324649018152
4.166666666666667 1.8077312372891232
4.333333333333333 1.7127062146207366
4.5 1.6204697958934495
4.666666666666667 1.5321635485487617
4.833333333333333 1.4479249963636243
5.0 1.3690209883475222
5.166666666666667 1.2946677370594464
5.333333333333333 1.2247552782020907
5.5 1.158023180724803
5.666666666666667 1.0942680779593403
5.833333333333333 1.0323200165506472
6.0 0.9719598814403951
6.166666666666667 0.9120431885055857
6.333333333333333 0.853352420327454
6.5 0.7966082856599815
6.666666666666667 0.7427378315201442
6.833333333333333 0.6916844601807208
7.0 0.6434670900638475
7.166666666666667 0.5974116213805479
7.333333333333333 0.5536052634734359
7.5 0.5114612836967614
7.666666666666667 0.4711785636173622
7.833333333333333 0.4321139079978533
8.0 0.3948965018880922
8.166666666666666 0.3596936350238523
8.333333333333334 0.3273030270391082
8.5 0.29749024322419276
8.666666666666666 0.27046241224669076
8.833333333333334 0.24570870624718177
9.0 0.2232768502534808
9.166666666666666 0.20272498899359853
9.333333333333334 0.18403740525102613
9.5 0.16678080727645953
9.666666666666666 0.15103654342277958
9.833333333333334 0.1367156196159852
10.0 0.12386181252528011
10.166666666666666 0.11240367658450896
10.333333333333334 0.1021292639821418
10.5 0.09307059740931437
10.666666666666666 0.0849256308280323
10.833333333333334 0.0777953310740543
11.0 0.0712847030871092
11.166666666666666 0.06557070498071323
11.333333333333334 0.060260481855027095
11.5 0.055645902399227454
11.666666666666666 0.05137860121846858
11.833333333333334 0.04775356089052137
12.0 0.04438127447990879
12.166666666666666 0.04153449970491693
12.333333333333334 0.03890551668386513
12.5 0.03682710587380919
12.666666666666666 0.0349077059806425
12.833333333333334 0.033346311293490555
13.0 0.03189448065237774
13.166666666666666 0.030714143351901122
13.333333333333334 0.02960137298513524
13.5 0.028679968414761572
13.666666666666666 0.02782644059260287
13.833333333333334 0.02713576604403336
14.0 0.026487571932514595
14.166666666666666 0.025959055773640854
14.333333333333334 0.025467074421238054
14.5 0.0250540204333551
14.666666666666666 0.024663609102096605
14.833333333333334 0.024340719217119333
15.0 0.02403580154094202
15.166666666666666 0.02378199354777681
15.333333333333334 0.02354834276578189
15.5 0.023342613857855007
15.666666666666666 0.023148928579220712
15.833333333333334 0.022986531867210853
16.0 0.022838046544797777
16.166666666666668 0.022721485443935676
16.333333333333332 0.0226123374827617
16.5 0.022521477442069712
16.666666666666668 0.022439150515485215
16.833333333333332 0.02237338327666721
17.0 0.022316056510137305
17.166666666666668 0.02226398559062458
17.333333333333332 0.022212351901168735
17.5 0.022168628503070772
17.666666666666668 0.022125364408148083
17.833333333333332 0.022087221784623263
18.0 0.022051957805041926
18.166666666666668 0.02201726382380373
18.333333333333332 0.02197913097017629
18.5 0.021937964055091377
18.666666666666668 0.021896453567812904
18.833333333333332 0.02185786844893613
19.0 0.021819661672317033
19.166666666666668 0.02178474101302814
19.333333333333332 0.021752040300220564
19.5 0.02171940990885233
19.666666666666668 0.02168940156035743
19.833333333333332 0.021661962889677994
20.0 0.021636859048535333
20.166666666666668 0.021615340913619423
20.333333333333332 0.021595623897103046
20.5 0.021578311324806598
20.666666666666668 0.02156206620686116
20.833333333333332 0.021546548192389527
21.0 0.021533604030858088
21.166666666666668 0.021524623261633517
21.333333333333332 0.02151677495274162
21.5 0.02151003779102306
21.666666666666668 0.021504543770217054
21.833333333333332 0.02150176887582468
22.0 0.02149922190904265
22.166666666666668 0.021497183104681794
22.333333333333332 0.021495517431029842
22.5 0.02149378598685231
22.666666666666668 0.02149214840211789
22.666666666666668 0.02149214840211789
49.833333333333336 0.02149214840211789


==> plotData/RoundRobinFinal_50.csv <==
0.0 3.6710465786635904
0.16666666666666666 3.6710595638231007
0.3333333333333333 3.6710528927529826
0.5 3.671048759845568
0.6666666666666666 3.6710464442851256
0.8333333333333334 3.6710451109863307
1.0 3.6710443232591685
1.1666666666666667 3.670573172534901
1.3333333333333333 3.666467872385961
1.5 3.656928437500628
1.6666666666666667 3.639134976881874
1.8333333333333333 3.6137886922802087
2.0 3.5806179299334455
2.1666666666666665 3.5419184317810095
2.3333333333333335 3.497922414712247
2.5 3.4508435182350095
2.6666666666666665 3.4009259997673174
2.8333333333333335 3.350276386193755
3.0 3.299518460187649
3.1666666666666665 3.2495366244427686
3.3333333333333335 3.200531195039945
3.5 3.1531091012700525
3.6666666666666665 3.1073719148947054
3.8333333333333335 3.0635161040394445
4.0 3.0211600989935663
4.166666666666667 2.9802398107089947
4.333333333333333 2.940186721633203
4.5 2.901160804283777
4.666666666666667 2.8633474489259747
4.833333333333333 2.8266900296252517
5.0 2.7911708050764807
5.166666666666667 2.7565503326552214
5.333333333333333 2.722698060437178
5.5 2.689428209525611
5.666666666666667 2.656557714375079
5.833333333333333 2.6240145876434307
6.0 2.591587424788786
6.166666666666667 2.5595008871276503
6.333333333333333 2.52807931663951
6.5 2.4975065460003125
6.666666666666667 2.467951143346526
6.833333333333333 2.4393303746374095
7.0 2.411586024614173
7.166666666666667 2.3845327284227413
7.333333333333333 2.358087036144471
7.5 2.332069652106429
7.666666666666667 2.3063712869820434
7.833333333333333 2.28092192422017
8.0 2.2560183652471992
8.166666666666666 2.2317884163479604
8.333333333333334 2.2084697989509317
8.5 2.185877700831267
8.666666666666666 2.1640100817989523
8.833333333333334 2.142570522197163
9.0 2.1215802573353706
9.166666666666666 2.100766065146837
9.333333333333334 2.08017830547792
9.5 2.05960607493027
9.666666666666666 2.039405607740176
9.833333333333334 2.019630892481779
10.0 2.00059080473497
10.166666666666666 1.9820508330362954
10.333333333333334 1.964050205445504
10.5 1.9462469384670449
10.666666666666666 1.9287287319816213
10.833333333333334 1.9111841049515803
11.0 1.8937425658018399
11.166666666666666 1.876158113360676
11.333333333333334 1.8587974632202757
11.5 1.841683955842875
11.666666666666666 1.825136990979886
11.833333333333334 1.8089248546502303
12.0 1.7931046809010842
12.166666666666666 1.7773365671190675
12.333333333333334 1.7617117007181569
12.5 1.7459283688696214
12.666666666666666 1.7301463359633364
12.833333333333334 1.7141338308401712
13.0 1.6982370202075894
13.166666666666666 1.6824811794859498
13.333333333333334 1.667164470469508
13.5 1.6521001444418832
13.666666666666666 1.6373608692240071
13.833333333333334 1.622631578555372
14.0 1.6079876695510986
14.166666666666666 1.5931633794422004
14.333333333333334 1.5782931114669958
14.5 1.5631779858208141
14.666666666666666 1.5481252290584968
14.833333333333334 1.5331733690364389
15.0 1.518579951618516
15.166666666666666 1.504182386443853
15.333333333333334 1.4900447371018122
15.5 1.4759138242221386
15.666666666666666 1.4618473932479124
15.833333333333334 1.447601882253815
16.0 1.4332936110693926
16.166666666666668 1.4187474804097033
16.333333333333332 1.4042327035396809
16.5 1.3897917566689977
16.666666666666668 1.3756579846394141
16.833333333333332 1.3617096434078404
17.0 1.347991149661988
17.166666666666668 1.3342870870603734
17.333333333333332 1.3206471213435196
17.5 1.306858193779725
17.666666666666668 1.2930028990415185
17.833333333333332 1.278927170713346
18.0 1.264864490262993
18.166666666666668 1.250883987945691
18.333333333333332 1.2372030955108422
18.5 1.2237093628678948
18.666666666666668 1.2104177748784093
18.833333333333332 1.19712780199801
19.0 1.1838821133439135
19.166666666666668 1.170524411058649
19.333333333333332 1.1571294929322664
19.5 1.1435614748437333
19.666666666666668 1.1300169083244165
19.833333333333332 1.1165742695760867
20.0 1.1034097239650118
20.166666666666668 1.090420152916613
20.333333333333332 1.0776043187499835
20.5 1.0647913382393208
20.666666666666668 1.0520398089587095
20.833333333333332 1.0392439258712356
21.0 1.0264751774786751
21.166666666666668 1.013603210595701
21.333333333333332 1.0007899529625544
21.5 0.9881003527100082
21.666666666666668 0.9756782110541472
21.833333333333332 0.9634261559642707
22.0 0.9513464668873888
22.166666666666668 0.939284474760878
22.333333333333332 0.9272824263101003
22.5 0.9152437245163122
22.666666666666668 0.9032324745648364
22.833333333333332 0.8911499887220783
23.0 0.8791408345706622
23.166666666666668 0.8672724467503038
23.333333333333332 0.8556816613037775
23.5 0.8442982225657972
23.666666666666668 0.8331177892748994
23.833333333333332 0.8219742002669609
24.0 0.8108924082695127
24.166666666666668 0.7997853288112354
24.333333333333332 0.7886929767148504
24.5 0.7775091099314009
24.666666666666668 0.7663608934031367
24.833333333333332 0.7553178386837188
25.0 0.7445336765030597
25.166666666666668 0.7339644582118289
25.333333333333332 0.7235938438327324
25.5 0.7132838609323879
25.666666666666668 0.7030502526032602
25.833333333333332 0.6927989949987132
26.0 0.6825620988948548
26.166666666666668 0.6722492926039418
26.333333333333332 0.6619949792604698
26.5 0.6518722204850144
26.666666666666668 0.6420008233425107
26.833333333333332 0.6323264238249868
27.0 0.6228447217898071
27.166666666666668 0.6134338500218829
27.333333333333332 0.6040966588607549
27.5 0.5947669667545082
27.666666666666668 0.5854701098807785
27.833333333333332 0.5761166607606594
28.0 0.5668202306314476
28.166666666666668 0.5576622368557511
28.333333333333332 0.5487562122694474
28.5 0.5400534693139889
28.666666666666668 0.5315296677927817
28.833333333333332 0.5230714268446648
29.0 0.5146811408382149
29.166666666666668 0.506292408204515
29.333333333333332 0.4979313037583675
29.5 0.48953000840014327
29.666666666666668 0.48117704874578776
29.833333333333332 0.4729378297948053
30.0 0.4649134071133257
30.166666666666668 0.4570594709272698
30.333333333333332 0.44937600515229953
30.5 0.4417688173220435
30.666666666666668 0.4342474873816545
30.833333333333332 0.4267396025494563
31.0 0.4192687510996543
31.166666666666668 0.4117722870943978
31.333333333333332 0.40433154932812176
31.5 0.3969963750778305
31.666666666666668 0.3898621563318272
31.833333333333332 0.38290756616010113
32.0 0.37612537059842044
32.166666666666664 0.36944383471148556
32.333333333333336 0.36286054459142447
32.5 0.3563088878236971
32.666666666666664 0.34980107119012516
32.833333333333336 0.3432806231100621
33.0 0.33681343056117513
33.166666666666664 0.3304423707348489
33.333333333333336 0.32424249766872976
33.5 0.3181923135569755
33.666666666666664 0.3123093453513274
33.833333333333336 0.3065247846566603
34.0 0.30083269974566273
34.166666666666664 0.2951808097297278
34.333333333333336 0.2895797865208961
34.5 0.28397920385069714
34.666666666666664 0.2784433174496393
34.833333333333336 0.27300026892446233
35.0 0.2677106184128695
35.166666666666664 0.2625593999065851
35.333333333333336 0.2575552751471314
35.5 0.25265103035955644
35.666666666666664 0.24784356370605448
35.833333333333336 0.24307165342201825
36.0 0.23835004373597105
36.166666666666664 0.23363404973894883
36.333333333333336 0.22897320571181343
36.5 0.22439685541641644
36.666666666666664 0.21995650452513363
36.833333333333336 0.21564532895048125
37.0 0.21146413130830394
37.166666666666664 0.20736323295929496
37.333333333333336 0.20333617524538727
37.5 0.19934748229951618
37.666666666666664 0.19540260201154025
37.833333333333336 0.19146536674304362
38.0 0.18758520678832938
38.166666666666664 0.18377837608047776
38.333333333333336 0.18008519993204372
38.5 0.17649481262789715
38.666666666666664 0.17300864582482664
38.833333333333336 0.1695973193362932
39.0 0.1662591611867416
39.166666666666664 0.16295211199911647
39.333333333333336 0.1596966470566844
39.5 0.15646326004319716
39.666666666666664 0.15328990441149265
39.833333333333336 0.15019173999173688
40.0 0.1471964925825966
40.166666666666664 0.14429093318837088
40.333333333333336 0.14148804028444323
40.5 0.1387414907035345
40.666666666666664 0.1360499395481028
40.833333333333336 0.13338324953447603
41.0 0.13075066981802694
41.166666666666664 0.12814025284306244
41.333333333333336 0.12557792248522076
41.5 0.12307125787865776
41.666666666666664 0.12064728360112527
41.833333333333336 0.11830465658689282
42.0 0.11605163330247095
42.166666666666664 0.11385768077983295
42.333333333333336 0.11170756409304344
42.5 0.10957568998783218
42.666666666666664 0.10747251558643554
42.833333333333336 0.10538490314933752
43.0 0.10332758222360847
43.166666666666664 0.10130979678166896
43.333333333333336 0.09936011898150848
43.5 0.09748715273531144
43.666666666666664 0.09568729979428608
43.833333333333336 0.09393699393224353
44.0 0.09223161247605505
44.166666666666664 0.09054986058443093
44.333333333333336 0.08888520432088118
44.5 0.08723430649255519
44.666666666666664 0.08561191459680217
44.833333333333336 0.08402096486248319
45.0 0.08248065637467698
45.166666666666664 0.08098614086239674
45.333333333333336 0.07954690613181616
45.5 0.07814734509460279
45.666666666666664 0.0767894570973152
45.833333333333336 0.07544514047327859
46.0 0.07411240609972969
46.166666666666664 0.07279655945341888
46.333333333333336 0.07150319458446097
46.5 0.07024136048143756
46.666666666666664 0.06902291006770941
46.833333333333336 0.06784190077300435
47.0 0.06669677058742654
47.166666666666664 0.06558026228084263
47.333333333333336 0.06449161690564914
47.5 0.06342608075901483
47.666666666666664 0.062371181392209166
47.833333333333336 0.06132335246557023
48.0 0.06029576517928687
48.166666666666664 0.059289588022440505
48.333333333333336 0.058321184191672516
48.5 0.05738556377953617
48.666666666666664 0.05648093817046462
48.833333333333336 0.05560330032046243
49.0 0.05474781665674987
49.166666666666664 0.053902486563345335
49.333333333333336 0.053065069447462886
49.5 0.05223712340081115
49.666666666666664 0.051424915921939325
49.833333333333336 0.05063180927228884
49.833333333333336 0.05063180927228884
49.833333333333336 0.05063180927228884


==> plotData/RoundRobin_10.csv <==
0.0 3.053290434762907
0.16666666666666666 3.053288606887668
0.3333333333333333 3.0532887115464655
0.5 3.0532895953212313
0.6666666666666666 3.053290497145306
0.8333333333333334 3.053291194741754
1.0 3.0532916818802587
1.1666666666666667 3.05151035481852
1.3333333333333333 3.034104687648458
1.5 2.990779367026435
1.6666666666666667 2.91767239360519
1.8333333333333333 2.81887982708188
2.0 2.701055907918191
2.1666666666666665 2.569251312769739
2.3333333333333335 2.4263839109790615
2.5 2.2740824910482353
2.6666666666666665 2.1148557718109404
2.8333333333333335 1.95123393535014
3.0 1.786088117319502
3.1666666666666665 1.6211577498065948
3.3333333333333335 1.4584761933017711
3.5 1.2991214119547287
3.6666666666666665 1.1450762183678869
3.8333333333333335 0.997489842498109
4.0 0.8582254214308788
4.166666666666667 0.7281872912869819
4.333333333333333 0.608513477576729
4.5 0.4995566302904692
4.666666666666667 0.40196612810234283
4.833333333333333 0.3167645068448327
5.0 0.24927886646941239
5.166666666666667 0.20096478926426292
5.333333333333333 0.16770748580155243
5.5 0.1455883617870941
5.666666666666667 0.1319419561476084
5.833333333333333 0.12519944581797549
6.0 0.12350414960000028
6.166666666666667 0.12428063121727996
6.333333333333333 0.12574521402727223
6.5 0.1266788592203204
6.666666666666667 0.12654529613485352
6.833333333333333 0.12497311103684318
7.0 0.12190045113566489
7.166666666666667 0.1172115681068053
7.333333333333333 0.11122925777920546
7.5 0.10413659030254281
7.666666666666667 0.0963240569936371
7.833333333333333 0.08796305555593878
8.0 0.07938673066543737
8.166666666666666 0.07074540696268923
8.333333333333334 0.062260134573457714
8.5 0.05406117454623522
8.666666666666666 0.04623246768050043
8.833333333333334 0.03882044187531153
9.0 0.03201178043766356
9.166666666666666 0.02636071226961783
9.333333333333334 0.021524547646772734
9.5 0.019337478007201904
9.666666666666666 0.017671380852522817
9.833333333333334 0.01718795353474121
10.0 0.016823476216528483
10.166666666666666 0.016788071768476045
10.333333333333334 0.01676123624471019
10.5 0.01674862947346211
10.666666666666666 0.01673457180022567
10.666666666666666 0.01673457180022567
99.98333333333333 0.01673457180022567


==> plotData/RoundRobin_20.csv <==
0.0 3.158411776826051
0.16666666666666666 3.158426369021802
0.3333333333333333 3.158418835946785
0.5 3.1584142047267663
0.6666666666666666 3.158411627712936
0.8333333333333334 3.1584101516474337
1.0 3.158409282842993
1.1666666666666667 3.1575942765423535
1.3333333333333333 3.149627804262614
1.5 3.1293463428619526
1.6666666666666667 3.0913512361887725
1.8333333333333333 3.0356714186814213
2.0 2.9658244055793004
2.1666666666666665 2.8866036304041884
2.3333333333333335 2.8016395155025102
2.5 2.7129911955639323
2.6666666666666665 2.6219791834523662
2.8333333333333335 2.5300128490492955
3.0 2.4386100550362433
3.1666666666666665 2.348734252113998
3.3333333333333335 2.261065085011854
3.5 2.1759922973360197
3.6666666666666665 2.0935577569418653
3.8333333333333335 2.0136634817434995
4.0 1.9359686901372992
4.166666666666667 1.8603569480499145
4.333333333333333 1.7862282255836996
4.5 1.7132883820260814
4.666666666666667 1.6411675000764108
4.833333333333333 1.569999943982155
5.0 1.4992074958862853
5.166666666666667 1.428644890295529
5.333333333333333 1.3581094113079253
5.5 1.2879306934068682
5.666666666666667 1.2179762984153943
5.833333333333333 1.148389233540661
6.0 1.0791916735629243
6.166666666666667 1.0107224605736458
6.333333333333333 0.9430191598004894
6.5 0.8762071534108398
6.666666666666667 0.8106094314096631
6.833333333333333 0.7466752509405189
7.0 0.6847194173553743
7.166666666666667 0.6248426007000164
7.333333333333333 0.5673929347760934
7.5 0.5126925677720051
7.666666666666667 0.4611558533045728
7.833333333333333 0.4128421641320193
8.0 0.3679435837747352
8.166666666666666 0.32649885870786005
8.333333333333334 0.2887664068304033
8.5 0.25469341954502606
8.666666666666666 0.2243094687948014
8.833333333333334 0.1973240675022908
9.0 0.17365484721101015
9.166666666666666 0.152988742310801
9.333333333333334 0.13518196599354282
9.5 0.11986583158821511
9.666666666666666 0.10686866083672694
9.833333333333334 0.09586981458463274
10.0 0.08655180812245253
10.166666666666666 0.07860807443174352
10.333333333333334 0.07185970867162601
10.5 0.06592886329330819
10.666666666666666 0.06073833047253916
10.833333333333334 0.05603447412777922
11.0 0.05182571645981636
11.166666666666666 0.047918844922326245
11.333333333333334 0.0442698389557383
11.5 0.040788450090602384
11.666666666666666 0.03750607680683476
11.833333333333334 0.03431783486162905
12.0 0.03130026533450831
12.166666666666666 0.02847135030876036
12.333333333333334 0.025830487250850645
12.5 0.023482538601093558
12.666666666666666 0.021284549576765566
12.833333333333334 0.01940133724912995
13.0 0.017692579741132818
13.166666666666666 0.016390773096746074
13.333333333333334 0.015228674832454221
13.5 0.014478454914720544
13.666666666666666 0.013790554043998973
13.833333333333334 0.013335389411324634
14.0 0.01294061995239314
14.166666666666666 0.012708260420296423
14.333333333333334 0.012499199602254794
14.5 0.012396776202444353
14.666666666666666 0.01231195654613615
14.833333333333334 0.012258250636887756
15.0 0.012208878832953376
15.166666666666666 0.012195493321603263
15.333333333333334 0.012180548152061838
15.5 0.012172915132654737
15.666666666666666 0.01216467674639438
15.833333333333334 0.012155854790185631
16.0 0.012148762362707483
16.166666666666668 0.0121401104220712
16.333333333333332 0.012132529876938879
16.333333333333332 0.012132529876938879
99.98333333333333 0.012132529876938879


==> plotData/RoundRobin_30.csv <==
0.0 3.2210324438118527
0.16666666666666666 3.22104784089741
0.3333333333333333 3.2210399477422635
0.5 3.221035041002878
0.6666666666666666 3.221032283586258
0.8333333333333334 3.221030692228866
1.0 3.2210297505082672
1.1666666666666667 3.2205235387115287
1.3333333333333333 3.2155649025820896
1.5 3.202942623408236
1.6666666666666667 3.17933454945103
1.8333333333333333 3.144634260121987
2.0 3.099695905561221
2.1666666666666665 3.0466695810486257
2.3333333333333335 2.987160797227636
2.5 2.923075573046567
2.6666666666666665 2.856335078397619
2.8333333333333335 2.7888130716661848
3.0 2.7221549210120024
3.1666666666666665 2.6575623568121745
3.3333333333333335 2.595617231494565
3.5 2.5366917824110695
3.6666666666666665 2.4807304854145955
3.8333333333333335 2.427810704867281
4.0 2.3779236728246462
4.166666666666667 2.3312267250298975
4.333333333333333 2.287340570785995
4.5 2.2460884446994185
4.666666666666667 2.2069383128779925
4.833333333333333 2.1696786975427482
5.0 2.133653257139071
5.166666666666667 2.0987108885318047
5.333333333333333 2.0645308836192213
5.5 2.0312580737535857
5.666666666666667 1.9985100434059702
5.833333333333333 1.9663074819078954
6.0 1.9342975593525025
6.166666666666667 1.902576466062764
6.333333333333333 1.870747686612282
6.5 1.83888743301753
6.666666666666667 1.8067080744444475
6.833333333333333 1.774397044258395
7.0 1.7416288431395412
7.166666666666667 1.708552775615868
7.333333333333333 1.6749368455814395
7.5 1.641052547204321
7.666666666666667 1.6066708862114965
7.833333333333333 1.5719585499526456
8.0 1.536686188026213
8.166666666666666 1.5010823851707076
8.333333333333334 1.4648511563500557
8.5 1.4281851449791598
8.666666666666666 1.3909795224573003
8.833333333333334 1.3536106656686882
9.0 1.3159187169746291
9.166666666666666 1.2781266811562455
9.333333333333334 1.240029477781971
9.5 1.201815803776008
9.666666666666666 1.1632146375316892
9.833333333333334 1.1243314684353578
10.0 1.0852150787698416
10.166666666666666 1.0463535322839483
10.333333333333334 1.0078401322780621
10.5 0.9698169231339343
10.666666666666666 0.9320303515978627
10.833333333333334 0.8944889784407636
11.0 0.8570256978063104
11.166666666666666 0.8197118951344143
11.333333333333334 0.7827057002733396
11.5 0.7463928923070188
11.666666666666666 0.7108947265171807
11.833333333333334 0.676345278002529
12.0 0.6426624343184378
12.166666666666666 0.6097523675767685
12.333333333333334 0.5774366367558734
12.5 0.5457317766618018
12.666666666666666 0.5147654599653765
12.833333333333334 0.48480283254196654
13.0 0.4559357328355787
13.166666666666666 0.4281829167591268
13.333333333333334 0.4014461506019632
13.5 0.37571401808884775
13.666666666666666 0.35096613533481746
13.833333333333334 0.3271484748017197
14.0 0.3043625903338748
14.166666666666666 0.28273714466395616
14.333333333333334 0.2623359467977854
14.5 0.24311677616609037
14.666666666666666 0.22505126077602305
14.833333333333334 0.20804588865252832
15.0 0.19203453039898746
15.166666666666666 0.17693510417149924
15.333333333333334 0.1627723915086763
15.5 0.14954125338514015
15.666666666666666 0.13725774159754647
15.833333333333334 0.12585772072248885
16.0 0.11534227463352943
16.166666666666668 0.10565989694661448
16.333333333333332 0.09678792489886441
16.5 0.08861278499177354
16.666666666666668 0.0811389200594633
16.833333333333332 0.07426371462908768
17.0 0.06792989636993699
17.166666666666668 0.06212960555172898
17.333333333333332 0.05681847112077434
17.5 0.051933349184866355
17.666666666666668 0.047467499540973734
17.833333333333332 0.04344369199625904
18.0 0.03975317179783946
18.166666666666668 0.03637471524254566
18.333333333333332 0.0332974020444202
18.5 0.03058539610587471
18.666666666666668 0.028112666417855346
18.833333333333332 0.025939955096260653
19.0 0.02399268137233329
19.166666666666668 0.022307051153908113
19.333333333333332 0.02075634380496528
19.5 0.019394200162713635
19.666666666666668 0.0181822883702236
19.833333333333332 0.017161159549575068
20.0 0.01624722196701348
20.166666666666668 0.015489486054324325
20.333333333333332 0.014820542226197587
20.5 0.014250613475649435
20.666666666666668 0.013748979943007758
20.833333333333332 0.013339462635071306
21.0 0.012969974896420048
21.166666666666668 0.01264918639580524
21.333333333333332 0.012358931326992128
21.5 0.012108021289728195
21.666666666666668 0.0118810222782466
21.833333333333332 0.011677143673448678
22.0 0.011494393854581147
22.166666666666668 0.011347709660350674
22.333333333333332 0.011219170330904651
22.5 0.011110668957320418
22.666666666666668 0.01101482407602529
22.833333333333332 0.010943953376544404
23.0 0.010886960887464535
23.166666666666668 0.010838095734523009
23.333333333333332 0.010798710858112936
23.5 0.01076412738985539
23.666666666666668 0.010731220088570548
23.833333333333332 0.01070528600791698
24.0 0.010684466515195062
24.166666666666668 0.010665115368307757
24.333333333333332 0.01064913905725334
24.5 0.01064279582697324
24.666666666666668 0.010631633159484026
24.833333333333332 0.010630391789806893
25.0 0.010631005515711346
25.166666666666668 0.010631576674769619
25.333333333333332 0.010630428279826534
25.333333333333332 0.010630428279826534
99.98333333333333 0.010630428279826534


==> plotData/RoundRobin_40.csv <==
0.0 3.2143305771908475
0.16666666666666666 3.2143347613208695
0.3333333333333333 3.2143321070716446
0.5 3.2143309580077255
0.6666666666666666 3.2143305601805086
0.8333333333333334 3.214330438968073
1.0 3.2143304127109067
1.1666666666666667 3.213966975658265
1.3333333333333333 3.210428572604626
1.5 3.2014838839769584
1.6666666666666667 3.1848112068850294
1.8333333333333333 3.1602345108735834
2.0 3.1281195337836287
2.1666666666666665 3.08998831881025
2.3333333333333335 3.046928755839157
2.5 3.000337636752559
2.6666666666666665 2.951296059569112
2.8333333333333335 2.901134023923725
3.0 2.850988166326534
3.1666666666666665 2.8018485056313884
3.3333333333333335 2.754472143026655
3.5 2.7093647668527954
3.6666666666666665 2.6666156391400406
3.8333333333333335 2.626381578106946
4.0 2.5883816261198085
4.166666666666667 2.552447251596226
4.333333333333333 2.518046524456685
4.5 2.4850751829280844
4.666666666666667 2.4535386162026103
4.833333333333333 2.4237840860762963
5.0 2.395783661647084
5.166666666666667 2.369462993540322
5.333333333333333 2.344350028800871
5.5 2.320376995604799
5.666666666666667 2.2971621143618726
5.833333333333333 2.274617905798777
6.0 2.2523496880931058
6.166666666666667 2.2304395039910188
6.333333333333333 2.208949133420347
6.5 2.1882905387229203
6.666666666666667 2.168500071869374
6.833333333333333 2.1496669470234253
7.0 2.1314473030835117
7.166666666666667 2.1138428194996224
7.333333333333333 2.0965542792157565
7.5 2.0795783740440856
7.666666666666667 2.062590765547272
7.833333333333333 2.045659656250618
8.0 2.028785346040244
8.166666666666666 2.0123063396147933
8.333333333333334 1.9961401970882207
8.5 1.9803481037601
8.666666666666666 1.9646431289160735
8.833333333333334 1.9491035287423508
9.0 1.9334693277705888
9.166666666666666 1.9177859506300856
9.333333333333334 1.9017693207366968
9.5 1.8855310267313294
9.666666666666666 1.869058554515318
9.833333333333334 1.8526896915134616
10.0 1.8363614569991205
10.166666666666666 1.82011596593432
10.333333333333334 1.8036411466658697
10.5 1.787016215776651
10.666666666666666 1.7700833786208436
10.833333333333334 1.7528967145159629
11.0 1.7352378281022502
11.166666666666666 1.717265440051454
11.333333333333334 1.6990005397246082
11.5 1.6807823304106975
11.666666666666666 1.6626106641292577
11.833333333333334 1.6445249726631141
12.0 1.626257534720895
12.166666666666666 1.6078950530261553
12.333333333333334 1.5892551286684968
12.5 1.57040573496979
12.666666666666666 1.5511876897774157
12.833333333333334 1.5317437435578132
13.0 1.5120830256043614
13.166666666666666 1.4924907193330619
13.333333333333334 1.4729965224390624
13.5 1.4536022235316424
13.666666666666666 1.4341160050390138
13.833333333333334 1.4145600320446605
14.0 1.3948172898249527
14.166666666666666 1.3750344616497372
14.333333333333334 1.3550606029699332
14.5 1.3349204111554474
14.666666666666666 1.314628880869146
14.833333333333334 1.294433121866317
15.0 1.2743457769500288
15.166666666666666 1.2543776992809643
15.333333333333334 1.2343493908048617
15.5 1.2143036966406653
15.666666666666666 1.194157261916682
15.833333333333334 1.1740283228424786
16.0 1.1538238146978537
16.166666666666668 1.133565050795086
16.333333333333332 1.113289139514496
16.5 1.0932516798799492
16.666666666666668 1.0734520875662683
16.833333333333332 1.0538333985602448
17.0 1.0342274409928174
17.166666666666668 1.0146339711012768
17.333333333333332 0.9950011661704066
17.5 0.9753989710837384
17.666666666666668 0.9557871435004501
17.833333333333332 0.9362565203539223
18.0 0.9168762130597149
18.166666666666668 0.8978311426428206
18.333333333333332 0.8791360341842528
18.5 0.8607345326159384
18.666666666666668 0.8424747336591237
18.833333333333332 0.8243148313179219
19.0 0.8061869652002263
19.166666666666668 0.788137570594883
19.333333333333332 0.7701023562569588
19.5 0.7521454255183849
19.666666666666668 0.7343326966960455
19.833333333333332 0.716816072115443
20.0 0.6996500281499771
20.166666666666668 0.6828187428940868
20.333333333333332 0.6661973990683955
20.5 0.6497806019904667
20.666666666666668 0.6335057731838437
20.833333333333332 0.6173694602891548
21.0 0.6012721297669718
21.166666666666668 0.585249970555961
21.333333333333332 0.5693472689106106
21.5 0.5536739259173105
21.666666666666668 0.5382916430480327
21.833333333333332 0.5232030877270792
22.0 0.508375688255395
22.166666666666668 0.4938379655352637
22.333333333333332 0.47953155268092407
22.5 0.46540717447344054
22.666666666666668 0.4513592827608014
22.833333333333332 0.4374235674252824
23.0 0.4235920404784622
23.166666666666668 0.40998372496249413
23.333333333333332 0.3966621510816272
23.5 0.3836620188661544
23.666666666666668 0.3709308320380107
23.833333333333332 0.35848295727448076
24.0 0.3462850851430331
24.166666666666668 0.3343490409685561
24.333333333333332 0.32261546096082316
24.5 0.31109777013234735
24.666666666666668 0.2997884512029045
24.833333333333332 0.28876187074404863
25.0 0.27806260792751314
25.166666666666668 0.2676861840932099
25.333333333333332 0.25756972219849805
25.5 0.2477550197011783
25.666666666666668 0.2382289255254647
25.833333333333332 0.22893549437239727
26.0 0.21979772370153267
26.166666666666668 0.21085451177286757
26.333333333333332 0.20216781034465287
26.5 0.1938158202383995
26.666666666666668 0.18579490857072622
26.833333333333332 0.1780895102052267
27.0 0.1706925401078812
27.166666666666668 0.16365878871423012
27.333333333333332 0.15690113595525573
27.5 0.15040597042699386
27.666666666666668 0.14409135670461445
27.833333333333332 0.13797279154037892
28.0 0.13210316935042732
28.166666666666668 0.12654551922380608
28.333333333333332 0.12130738683124799
28.5 0.11634319216027939
28.666666666666668 0.11165776940265824
28.833333333333332 0.10726901350046811
29.0 0.10306708648712044
29.166666666666668 0.09898301699637077
29.333333333333332 0.09500661486061915
29.5 0.09117866638712385
29.666666666666668 0.08755307334020358
29.833333333333332 0.08415525169793261
30.0 0.08093721468830084
30.166666666666668 0.07793044697151752
30.333333333333332 0.07506499067684236
30.5 0.07238741893523752
30.666666666666668 0.0698298181871713
30.833333333333332 0.0673619240175143
31.0 0.0649568626930049
31.166666666666668 0.06263450620885379
31.333333333333332 0.06040378112719793
31.5 0.05832130213103991
31.666666666666668 0.05638895819481601
31.833333333333332 0.054609144278520545
32.0 0.052934873340123915
32.166666666666664 0.051391411608325215
32.333333333333336 0.04991314423778313
32.5 0.04852504077795152
32.666666666666664 0.04719618812345004
32.833333333333336 0.04592931419503061
33.0 0.04474494067520087
33.166666666666664 0.043649124238494375
33.333333333333336 0.042647383382337166
33.5 0.04176429197034201
33.666666666666664 0.040960544055113436
33.833333333333336 0.04022955615068568
34.0 0.03953206046133517
34.166666666666664 0.03886922151364777
34.333333333333336 0.03820287807992414
34.5 0.03755045458621672
34.666666666666664 0.036908266852957734
34.833333333333336 0.03629026888496538
35.0 0.03569970392655108
35.166666666666664 0.03515745541441879
35.333333333333336 0.03463590543762851
35.5 0.034149452512083685
35.666666666666664 0.0336819910310745
35.833333333333336 0.033216697468770096
36.0 0.03276024179958464
36.166666666666664 0.03231251806907608
36.333333333333336 0.03185927472572487
36.5 0.03141719321110929
36.666666666666664 0.030994464034505124
36.833333333333336 0.030601060039697616
37.0 0.030216101301825258
37.166666666666664 0.029853208942077592
37.333333333333336 0.02950415003139964
37.5 0.029164543859098474
37.666666666666664 0.028829327974307206
37.833333333333336 0.02850019335772722
38.0 0.02817050147726763
38.166666666666664 0.027852348324276306
38.333333333333336 0.02754201279770021
38.5 0.027241803833772345
38.666666666666664 0.026941609475167667
38.833333333333336 0.026640198978222656
39.0 0.026346646611050087
39.166666666666664 0.02606281024123177
39.333333333333336 0.025786792669916358
39.5 0.02551962950390771
39.666666666666664 0.025256658114891195
39.833333333333336 0.025011463202307318
40.0 0.024767834507868344
40.166666666666664 0.024524085971049978
40.333333333333336 0.024261872716001883
40.5 0.023991493718768946
40.666666666666664 0.02370963290117327
40.833333333333336 0.023420156024135174
41.0 0.02312853229526766
41.166666666666664 0.022839382512787974
41.333333333333336 0.022565018544096753
41.5 0.022303851095479416
41.666666666666664 0.02205089297893826
41.833333333333336 0.02180385010732253
42.0 0.02154745029090175
42.166666666666664 0.02128432778602648
42.333333333333336 0.021010081215716334
42.5 0.020727570945936993
42.666666666666664 0.020439291946128344
42.833333333333336 0.02015699876009834
43.0 0.0198832956057502
43.166666666666664 0.0196202431566777
43.333333333333336 0.019373095205880573
43.5 0.019135613610926513
43.666666666666664 0.01890310552008993
43.833333333333336 0.018672460232323915
44.0 0.01842664651837515
44.166666666666664 0.018167845819976186
44.333333333333336 0.01790707385135341
44.5 0.017644050960400285
44.666666666666664 0.017388726503702257
44.833333333333336 0.01714092998445333
45.0 0.016906508904899514
45.166666666666664 0.01669568989201983
45.333333333333336 0.01649377526095241
45.5 0.016292900368221053
45.666666666666664 0.016095337507910736
45.833333333333336 0.015893909524190286
46.0 0.01568358896231184
46.166666666666664 0.015469075405999575
46.333333333333336 0.015254711696964296
46.5 0.015030367741055276
46.666666666666664 0.014794592933244376
46.833333333333336 0.01456112592071465
47.0 0.014328472525788134
47.166666666666664 0.014100456614183068
47.333333333333336 0.01387359227004996
47.5 0.013642516482505427
47.666666666666664 0.013411999318390126
47.833333333333336 0.01317665449687969
48.0 0.012941538979011746
48.166666666666664 0.012704695696441826
48.333333333333336 0.012463214320373651
48.5 0.01222374644398272
48.666666666666664 0.011986330216596622
48.833333333333336 0.011759508797459167
49.0 0.01153577094774257
49.166666666666664 0.011310055534776202
49.333333333333336 0.011073414175101734
49.5 0.010833178216738062
49.666666666666664 0.010591984247485033
49.833333333333336 0.010358501862642833
50.0 0.010130145054617035
57.0 0.005643430446016527
99.98333333333333 0.005643430446016527


==> plotData/RoundRobin_50.csv <==
0.0 3.2255068105661437
0.16666666666666666 3.225509788458188
0.3333333333333333 3.2255076986583617
0.5 3.225506953512304
0.6666666666666666 3.225506808916795
0.8333333333333334 3.22550684532257
1.0 3.225506917153248
1.1666666666666667 3.225243243020894
1.3333333333333333 3.222620214144846
1.5 3.215889668689357
1.6666666666666667 3.2034329889948645
1.8333333333333333 3.185294938239723
2.0 3.161929521122467
2.1666666666666665 3.134410290579395
2.3333333333333335 3.1034661747451655
2.5 3.070052135716473
2.6666666666666665 3.0349346850933405
2.8333333333333335 2.999036326711965
3.0 2.962961027465752
3.1666666666666665 2.9271713341713164
3.3333333333333335 2.8917910496343966
3.5 2.8569535767281726
3.6666666666666665 2.8229973645879
3.8333333333333335 2.79003198172096
4.0 2.758386230196866
4.166666666666667 2.7281854424261556
4.333333333333333 2.6994730537189673
4.5 2.6721060360594637
4.666666666666667 2.6459603093499156
4.833333333333333 2.620784214699577
5.0 2.59644750251961
5.166666666666667 2.572780790698251
5.333333333333333 2.549631723680951
5.5 2.526853445251772
5.666666666666667 2.504326054881594
5.833333333333333 2.4820077665073588
6.0 2.4601140440085874
6.166666666666667 2.438826728699181
6.333333333333333 2.418437302112422
6.5 2.3989479600039685
6.666666666666667 2.3803626094751236
6.833333333333333 2.3625539009746475
7.0 2.3454658263401393
7.166666666666667 2.3289530453671112
7.333333333333333 2.312971672634852
7.5 2.2973705444776176
7.666666666666667 2.2820489660682686
7.833333333333333 2.266875279477118
8.0 2.2518235825884236
8.166666666666666 2.236895063955815
8.333333333333334 2.2222258119595133
8.5 2.207913036811697
8.666666666666666 2.19412875718312
8.833333333333334 2.180873697065295
9.0 2.168123483951932
9.166666666666666 2.155770048716857
9.333333333333334 2.143782630561415
9.5 2.1320363969111034
9.666666666666666 2.1205096504673655
9.833333333333334 2.1091348679453295
10.0 2.097882872822262
10.166666666666666 2.0866639609309865
10.333333333333334 2.0754360228100492
10.5 2.064205761426292
10.666666666666666 2.0530676252163307
10.833333333333334 2.0420531153066053
11.0 2.0312503366281947
11.166666666666666 2.020671178344154
11.333333333333334 2.0103537502942537
11.5 2.0002133973000222
11.666666666666666 1.9902187989701356
11.833333333333334 1.9803159342316257
12.0 1.9704538531172842
12.166666666666666 1.9605704286587984
12.333333333333334 1.9506320214798398
12.5 1.9406102647228107
12.666666666666666 1.9304953847618214
12.833333333333334 1.9203011948384217
13.0 1.9100493774426155
13.166666666666666 1.8997589568167648
13.333333333333334 1.8895605805854327
13.5 1.8795204789528737
13.666666666666666 1.8696401745745403
13.833333333333334 1.859829947583751
14.0 1.8500181181158561
14.166666666666666 1.8401980905595627
14.333333333333334 1.830325327053175
14.5 1.820362082945256
14.666666666666666 1.8102653294817594
14.833333333333334 1.7999959449367142
15.0 1.7895224776548995
15.166666666666666 1.7788694387821893
15.333333333333334 1.7680000970239245
15.5 1.7569833869134075
15.666666666666666 1.745960227452033
15.833333333333334 1.7350255714455656
16.0 1.7242192812084043
16.166666666666668 1.71352235203979
16.333333333333332 1.7028926248872482
16.5 1.6922795917314972
16.666666666666668 1.6816264346299692
16.833333333333332 1.6709154051863804
17.0 1.6601108019123851
17.166666666666668 1.6491629462333688
17.333333333333332 1.6380114310368425
17.5 1.6266867053047167
17.666666666666668 1.615205549646963
17.833333333333332 1.6036163170386917
18.0 1.5920007052687983
18.166666666666668 1.5804257014639902
18.333333333333332 1.5690008672708853
18.5 1.557765446330326
18.666666666666668 1.546683324089524
18.833333333333332 1.5357187350695363
19.0 1.5247560345947044
19.166666666666668 1.5137322651232923
19.333333333333332 1.5025703733464613
19.5 1.4912270409415411
19.666666666666668 1.479659143814858
19.833333333333332 1.467876434660654
20.0 1.4559106537918618
20.166666666666668 1.4438027512506963
20.333333333333332 1.4316355668801115
20.5 1.419495582284343
20.666666666666668 1.4074885796415546
20.833333333333332 1.395705116093393
21.0 1.3841487691537073
21.166666666666668 1.372768760302153
21.333333333333332 1.361483628171911
21.5 1.3502329473679948
21.666666666666668 1.3389783535588722
21.833333333333332 1.3277046356184834
22.0 1.3163778045725196
22.166666666666668 1.3049912923757132
22.333333333333332 1.293544066996774
22.5 1.2821135642036952
22.666666666666668 1.2707559623062004
22.833333333333332 1.259493781525897
23.0 1.2483965965618755
23.166666666666668 1.2375422084509473
23.333333333333332 1.2269119698575577
23.5 1.2164539352951462
23.666666666666668 1.206083347557394
23.833333333333332 1.1957610431193224
24.0 1.1854033910568738
24.166666666666668 1.174970118830323
24.333333333333332 1.1644441343341838
24.5 1.1538134162718794
24.666666666666668 1.1430584671706525
24.833333333333332 1.1322347297911406
25.0 1.1213595891982728
25.166666666666668 1.1104606051960109
25.333333333333332 1.0996083194575732
25.5 1.0888529316974926
25.666666666666668 1.0782238162686784
25.833333333333332 1.067748777068593
26.0 1.057424827901798
26.166666666666668 1.0472446397105528
26.333333333333332 1.0371899152329822
26.5 1.0272817433778232
26.666666666666668 1.017457272558972
26.833333333333332 1.0077000652888999
27.0 0.9979968029475426
27.166666666666668 0.988358701841662
27.333333333333332 0.9787607481726783
27.5 0.9692024942443269
27.666666666666668 0.959672257380876
27.833333333333332 0.9501531948116011
28.0 0.9406736872439655
28.166666666666668 0.9312645116634947
28.333333333333332 0.9219491855590122
28.5 0.9128038688126777
28.666666666666668 0.9038167878486009
28.833333333333332 0.8949961863750104
29.0 0.8862744497953546
29.166666666666668 0.8776112924452333
29.333333333333332 0.8689336141774283
29.5 0.8602547662012706
29.666666666666668 0.8515644289481606
29.833333333333332 0.8428656333891337
30.0 0.8341548023518097
30.166666666666668 0.8254242946923074
30.333333333333332 0.8167433537801574
30.5 0.8081810310765078
30.666666666666668 0.7997663519018221
30.833333333333332 0.7915320784940639
31.0 0.7834846786500961
31.166666666666668 0.7756202659006483
31.333333333333332 0.7678608007391234
31.5 0.7601918197310291
31.666666666666668 0.7525439387045411
31.833333333333332 0.7448912355895194
32.0 0.7371847879154501
32.166666666666664 0.7293965855639315
32.333333333333336 0.7215649790622748
32.5 0.713699590744725
32.666666666666664 0.7058505698084615
32.833333333333336 0.698046844656332
33.0 0.6902918653483116
33.166666666666664 0.6826504324585825
33.333333333333336 0.6750816471580666
33.5 0.6675633504701345
33.666666666666664 0.6600739073149845
33.833333333333336 0.6526140568807057
34.0 0.6451761589424284
34.166666666666664 0.6377641075617763
34.333333333333336 0.6303593472698794
34.5 0.6229619512789493
34.666666666666664 0.6155868872559437
34.833333333333336 0.6082386682098837
35.0 0.6009246871121015
35.166666666666664 0.5937090609816258
35.333333333333336 0.5866227143442462
35.5 0.5796562864054026
35.666666666666664 0.5727644261006619
35.833333333333336 0.5658903455068405
36.0 0.5590245806147409
36.166666666666664 0.5521790596869133
36.333333333333336 0.5453337727457603
36.5 0.5385123260794038
36.666666666666664 0.5316938686885585
36.833333333333336 0.5249044709718792
37.0 0.5181944965301978
37.166666666666664 0.5115822920204768
37.333333333333336 0.5050698717456665
37.5 0.49868888321919985
37.666666666666664 0.49241113549877663
37.833333333333336 0.48625135905561667
38.0 0.48012628223948195
38.166666666666664 0.47399828371135716
38.333333333333336 0.46783663846497664
38.5 0.4616278818763911
38.666666666666664 0.45538865558106245
38.833333333333336 0.44913182635232723
39.0 0.4428623744678649
39.166666666666664 0.43657825081250046
39.333333333333336 0.43032982558264193
39.5 0.4241575485043566
39.666666666666664 0.4180931269079979
39.833333333333336 0.4121486077934787
40.0 0.4063311224308052
40.166666666666664 0.4006594825952055
40.333333333333336 0.3950554666018698
40.5 0.3894968368074398
40.666666666666664 0.383946425058334
40.833333333333336 0.37839581093508634
41.0 0.372814638673441
41.166666666666664 0.36721005555438185
41.333333333333336 0.36156235778646995
41.5 0.3558919355623987
41.666666666666664 0.35021450654260466
41.833333333333336 0.3446049677888019
42.0 0.3390689456346937
42.166666666666664 0.3336412554203509
42.333333333333336 0.3283301663846043
42.5 0.3231623346935744
42.666666666666664 0.31811084129558415
42.833333333333336 0.313157823489874
43.0 0.30823059955162396
43.166666666666664 0.30331565990371284
43.333333333333336 0.29844163934157675
43.5 0.29364415899334906
43.666666666666664 0.2888801000843083
43.833333333333336 0.2841277745105511
44.0 0.27940222537787784
44.166666666666664 0.2747474181994468
44.333333333333336 0.2701915115588156
44.5 0.2657910799093935
44.666666666666664 0.26154833847006004
44.833333333333336 0.2574430555569121
45.0 0.25343428370876975
45.166666666666664 0.24948721747599426
45.333333333333336 0.24554866748660362
45.5 0.24161564255764412
45.666666666666664 0.23769549585112965
45.833333333333336 0.23383725419934645
46.0 0.23001542417681722
46.166666666666664 0.2262061224545175
46.333333333333336 0.22238746419583566
46.5 0.21859087015756154
46.666666666666664 0.21487816765414172
46.833333333333336 0.21131489621973606
47.0 0.2079056148144541
47.166666666666664 0.20463965494329545
47.333333333333336 0.2014507047908712
47.5 0.1983213386672644
47.666666666666664 0.19525168698485185
47.833333333333336 0.19222458630713418
48.0 0.18922510619545027
48.166666666666664 0.1862808220394519
48.333333333333336 0.1833429300062109
48.5 0.18045385171903222
48.666666666666664 0.17759085592031942
48.833333333333336 0.17478506036095331
49.0 0.17206801514123654
49.166666666666664 0.1694763925865229
49.333333333333336 0.16697017536077896
49.5 0.16456848077999908
49.666666666666664 0.16225282117997966
49.833333333333336 0.15996204796800326
50.0 0.15767197940587402
99.98333333333333 0.03402322780087105
99.98333333333333 0.03402322780087105

